Practical Experience Report: The Performance of Paxos in the Cloud

This experience report presents the results of an extensive performance evaluation conducted using four open-source implementations of Paxos deployed in Amazon's EC2. Paxos is a fundamental algorithm for building fault-tolerant services, at the core of state-machine replication. Implementations of Paxos are currently used in many prototypes and production systems in both academia and industry. Although all protocols surveyed in the paper implement Paxos, they are optimized in a number of different ways, resulting in very different behavior, as we show in the paper. We have considered a variety of configurations and failure-free and faulty executions. In addition to reporting our findings, we propose and assess additional optimizations to existing implementations.

==> graph-collection/confs/new/a-100k/avg.txt <==
1 15.8805	217-65-59-14332.log 1 19.6941	220-26-182-16023.log 1 51.2644 67.1198
3 27.4108	217-65-59-14695.log 3 22.8635	220-26-182-16395.log 3 109.297 95.4057
5 36.5705	217-65-59-14866.log 5 28.3643	220-26-182-16576.log 5 148.39 115.661
7 39.3786	221-19-246-15916.log 7 35.1912	220-26-182-16756.log 7 160.794 111.886
9 35.5579	221-19-234-15594.log 9 46.1057	220-26-182-16977.log 9 158.719 108.028
11 40.678	220-26-94-15969.log 11 58.8046	220-26-182-17157.log 11 155.187 102.653


==> graph-collection/confs/new/a-100k/avg_cpu_182.txt <==
1 20.5611
3 30.3832
5 40.1959
7 45.2936
9 45.7541
11 48.4393


==> graph-collection/confs/new/a-100k/avg_cpu_246.txt <==
1 15.8805
3 27.4108
5 36.5705
7 39.3786
9 35.5579
11 40.678


==> graph-collection/confs/new/a-100k/avg_cpu_59.txt <==
1 8.01947
3 12.6542
5 16.3849
7 16.5644
7 39.3786
9 18.973
11 18.2473


==> graph-collection/confs/new/a-100k/avg_lat.txt <==
217-65-59-14332.log 1 19.6941
217-65-59-14695.log 3 22.8635
217-65-59-14866.log 5 28.3643
221-19-246-15916.log 7 35.1912
221-19-234-15594.log 9 46.1057
220-26-94-15969.log 11 58.8046


==> graph-collection/confs/new/a-100k/avg_thr.txt <==
220-26-182-16023.log 1 51.2644 67.1198
220-26-182-16395.log 3 109.297 95.4057
220-26-182-16576.log 5 148.39 115.661
220-26-182-16756.log 7 160.794 111.886
220-26-182-16977.log 9 158.719 108.028
220-26-182-17157.log 11 155.187 102.653


==> graph-collection/confs/new/a-100k/plot_data.txt <==
set terminal postscript enhanced eps "Times-Roman" 14
set output "stat.eps"
set multiplot
set grid ytics xtics lt 1 lw 1 lc rgb "#cccccc"
set grid xtic ytic


set key font  "Times-Roman, 24"
set xtics font "Times-Roman, 20"
set ytics font "Times-Roman, 20"


set lmargin at screen 0.16
set rmargin at screen 0.97

#----------thr (Mbps)-----------------
set origin 0.0,0.63
set size 1, 0.3
#set xrange[0:350]
#set xtics 50

set yrange [0:]
set ytics 50
#set key  horiz right
#set key spacing 3

set nokey

set ylabel "Throughput (Mbps)" font "Times-Roman, 17" offset -4, 0 , 0
set noxlabel

set noxlabel
plot 	"avg.txt"    using 1:8 with lines  lt 1 lw 4 notitle 

#------------Throughput(instances/sec)----------------------
set origin 0.0,0.34
set size 1, 0.33
#set xrange[0:350]
set yrange [0:]
set ytics 50

set ylabel "Throughput (inst/sec)" font "Times-Roman, 17" offset -4, 0 , 0
set noxlabel

set nokey
plot 	"avg.txt"    using 1:9 with lines  lt 1 lw 4  notitle


#------------Latency(msec)----------------------
set origin 0.0,0.02
set size 1, 0.33
#set xrange[0:350]
set yrange [0:]
set ytics 10

set ylabel "Latency (msec)" font "Times-Roman, 17" offset -4, 0 , 0
set xlabel "Number of Client threads" font "Times-Roman, 17"

set nokey

plot 	"avg.txt"    using 1:5 with lines  lt 1 lw 4   notitle



!pstopdf stat.eps && rm stat.eps





==> graph-collection/confs/new/a-200/1/client/client11.txt <==
22:00:08,296 INFO  Client:175 - Client sent 504.5 command/s avg. latency 1970176 ns
22:00:09,297 INFO  Client:175 - Client sent 538.4 command/s avg. latency 1848068 ns
22:00:10,298 INFO  Client:175 - Client sent 417.6 command/s avg. latency 2391469 ns
22:00:11,299 INFO  Client:175 - Client sent 583.4 command/s avg. latency 1704240 ns
22:00:12,300 INFO  Client:175 - Client sent 555.4 command/s avg. latency 1784772 ns
22:00:13,301 INFO  Client:175 - Client sent 549.5 command/s avg. latency 1831322 ns
22:00:14,302 INFO  Client:175 - Client sent 536.5 command/s avg. latency 1853877 ns
22:00:15,306 INFO  Client:175 - Client sent 462.3 command/s avg. latency 2158149 ns
22:00:16,307 INFO  Client:175 - Client sent 583.4 command/s avg. latency 1718323 ns
22:00:17,308 INFO  Client:175 - Client sent 519.5 command/s avg. latency 1921423 ns
22:00:18,309 INFO  Client:175 - Client sent 538.5 command/s avg. latency 1856063 ns
22:00:19,309 INFO  Client:175 - Client sent 620.4 command/s avg. latency 1611358 ns
22:00:20,311 INFO  Client:175 - Client sent 557.4 command/s avg. latency 1793029 ns
22:00:21,311 INFO  Client:175 - Client sent 520.5 command/s avg. latency 1920558 ns
22:00:22,321 INFO  Client:175 - Client sent 597.3 command/s avg. latency 1620365 ns
22:00:23,322 INFO  Client:175 - Client sent 534.5 command/s avg. latency 1929213 ns
22:00:24,323 INFO  Client:175 - Client sent 499.5 command/s avg. latency 2007999 ns
22:00:25,324 INFO  Client:175 - Client sent 673.4 command/s avg. latency 1484086 ns
22:00:26,325 INFO  Client:175 - Client sent 622.4 command/s avg. latency 1605313 ns
22:00:27,326 INFO  Client:175 - Client sent 492.5 command/s avg. latency 1999880 ns
22:00:28,327 INFO  Client:175 - Client sent 584.4 command/s avg. latency 1728188 ns
22:00:29,328 INFO  Client:175 - Client sent 646.4 command/s avg. latency 1534312 ns
22:00:30,329 INFO  Client:175 - Client sent 632.4 command/s avg. latency 1580001 ns
22:00:31,330 INFO  Client:175 - Client sent 467.5 command/s avg. latency 2136872 ns
22:00:32,331 INFO  Client:175 - Client sent 620.3 command/s avg. latency 1611220 ns
22:00:33,332 INFO  Client:175 - Client sent 556.4 command/s avg. latency 1790103 ns
22:00:34,333 INFO  Client:175 - Client sent 648.3 command/s avg. latency 1541346 ns
22:00:35,334 INFO  Client:175 - Client sent 415.6 command/s avg. latency 2395997 ns
22:00:36,335 INFO  Client:175 - Client sent 578.4 command/s avg. latency 1726190 ns
22:00:37,336 INFO  Client:175 - Client sent 468.6 command/s avg. latency 2133690 ns
22:00:38,337 INFO  Client:175 - Client sent 262.6 command/s avg. latency 3812428 ns
22:00:39,338 INFO  Client:175 - Client sent 437.6 command/s avg. latency 2266373 ns
22:00:40,339 INFO  Client:175 - Client sent 541.5 command/s avg. latency 1845732 ns
22:00:41,340 INFO  Client:175 - Client sent 493.5 command/s avg. latency 2039925 ns
22:00:42,341 INFO  Client:175 - Client sent 407.6 command/s avg. latency 2451361 ns
22:00:43,342 INFO  Client:175 - Client sent 514.5 command/s avg. latency 1935260 ns
22:00:44,343 INFO  Client:175 - Client sent 558.4 command/s avg. latency 1777338 ns
22:00:45,344 INFO  Client:175 - Client sent 574.5 command/s avg. latency 1738215 ns
22:00:46,345 INFO  Client:175 - Client sent 672.3 command/s avg. latency 1479439 ns
22:00:47,346 INFO  Client:175 - Client sent 589.4 command/s avg. latency 1688506 ns
22:00:48,347 INFO  Client:175 - Client sent 644.4 command/s avg. latency 1551926 ns
22:00:49,348 INFO  Client:175 - Client sent 649.4 command/s avg. latency 1538390 ns
22:00:50,349 INFO  Client:175 - Client sent 628.3 command/s avg. latency 1585085 ns
22:00:51,350 INFO  Client:175 - Client sent 528.5 command/s avg. latency 1883878 ns


==> graph-collection/confs/new/a-200/1/cpu/avg_cpu.txt <==
217-65-59-7855.cpu 1 16.2333
220-26-182-7739.cpu 2 19.5172
221-19-246-8124.cpu 3 23.1065


==> graph-collection/confs/new/a-200/1/replica/rep11.txt <==
21:59:55,207 INFO  Stats:72 - Learner 1 delivered 570.3 values/s 1.27 Mbit/s (avg: 0.73 Mbit/s) (wait: 0) (count: 8510) (batch_count: 0)
21:59:56,208 INFO  Stats:72 - Learner 1 delivered 552.4 values/s 1.23 Mbit/s (avg: 0.75 Mbit/s) (wait: 0) (count: 9063) (batch_count: 0)
21:59:57,209 INFO  Stats:72 - Learner 1 delivered 599.3 values/s 1.34 Mbit/s (avg: 0.77 Mbit/s) (wait: 0) (count: 9663) (batch_count: 0)
21:59:58,234 INFO  Stats:72 - Learner 1 delivered 331.8 values/s 0.74 Mbit/s (avg: 0.77 Mbit/s) (wait: 0) (count: 10003) (batch_count: 0)
21:59:59,235 INFO  Stats:72 - Learner 1 delivered 21.0 values/s 0.05 Mbit/s (avg: 0.74 Mbit/s) (wait: 0) (count: 10024) (batch_count: 0)
22:00:00,236 INFO  Stats:72 - Learner 1 delivered 244.7 values/s 0.55 Mbit/s (avg: 0.74 Mbit/s) (wait: 0) (count: 10269) (batch_count: 0)
22:00:01,238 INFO  Stats:72 - Learner 1 delivered 228.7 values/s 0.51 Mbit/s (avg: 0.73 Mbit/s) (wait: 0) (count: 10498) (batch_count: 0)
22:00:02,239 INFO  Stats:72 - Learner 1 delivered 324.6 values/s 0.73 Mbit/s (avg: 0.73 Mbit/s) (wait: 0) (count: 10823) (batch_count: 0)
22:00:03,240 INFO  Stats:72 - Learner 1 delivered 468.4 values/s 1.05 Mbit/s (avg: 0.74 Mbit/s) (wait: 0) (count: 11292) (batch_count: 0)
22:00:04,242 INFO  Stats:72 - Learner 1 delivered 536.3 values/s 1.20 Mbit/s (avg: 0.75 Mbit/s) (wait: 0) (count: 11829) (batch_count: 0)
22:00:05,248 INFO  Stats:72 - Learner 1 delivered 559.5 values/s 1.25 Mbit/s (avg: 0.76 Mbit/s) (wait: 0) (count: 12392) (batch_count: 0)
22:00:06,249 INFO  Stats:72 - Learner 1 delivered 454.4 values/s 1.02 Mbit/s (avg: 0.77 Mbit/s) (wait: 0) (count: 12847) (batch_count: 0)
22:00:07,250 INFO  Stats:72 - Learner 1 delivered 483.4 values/s 1.08 Mbit/s (avg: 0.78 Mbit/s) (wait: 0) (count: 13331) (batch_count: 0)
22:00:08,252 INFO  Stats:72 - Learner 1 delivered 504.4 values/s 1.13 Mbit/s (avg: 0.79 Mbit/s) (wait: 0) (count: 13836) (batch_count: 0)
22:00:09,253 INFO  Stats:72 - Learner 1 delivered 543.3 values/s 1.21 Mbit/s (avg: 0.80 Mbit/s) (wait: 0) (count: 14380) (batch_count: 0)
22:00:10,254 INFO  Stats:72 - Learner 1 delivered 412.5 values/s 0.92 Mbit/s (avg: 0.80 Mbit/s) (wait: 0) (count: 14793) (batch_count: 0)
22:00:11,255 INFO  Stats:72 - Learner 1 delivered 583.3 values/s 1.30 Mbit/s (avg: 0.81 Mbit/s) (wait: 0) (count: 15377) (batch_count: 0)
22:00:12,256 INFO  Stats:72 - Learner 1 delivered 560.3 values/s 1.25 Mbit/s (avg: 0.82 Mbit/s) (wait: 0) (count: 15938) (batch_count: 0)
22:00:13,258 INFO  Stats:72 - Learner 1 delivered 544.3 values/s 1.22 Mbit/s (avg: 0.83 Mbit/s) (wait: 0) (count: 16483) (batch_count: 0)
22:00:14,259 INFO  Stats:72 - Learner 1 delivered 540.4 values/s 1.21 Mbit/s (avg: 0.84 Mbit/s) (wait: 0) (count: 17024) (batch_count: 0)
22:00:15,260 INFO  Stats:72 - Learner 1 delivered 461.4 values/s 1.03 Mbit/s (avg: 0.85 Mbit/s) (wait: 0) (count: 17486) (batch_count: 0)
22:00:16,262 INFO  Stats:72 - Learner 1 delivered 579.3 values/s 1.29 Mbit/s (avg: 0.86 Mbit/s) (wait: 0) (count: 18066) (batch_count: 0)
22:00:17,263 INFO  Stats:72 - Learner 1 delivered 522.3 values/s 1.17 Mbit/s (avg: 0.86 Mbit/s) (wait: 0) (count: 18589) (batch_count: 0)
22:00:18,264 INFO  Stats:72 - Learner 1 delivered 536.3 values/s 1.20 Mbit/s (avg: 0.87 Mbit/s) (wait: 0) (count: 19126) (batch_count: 0)
22:00:19,265 INFO  Stats:72 - Learner 1 delivered 620.2 values/s 1.39 Mbit/s (avg: 0.88 Mbit/s) (wait: 0) (count: 19747) (batch_count: 0)
22:00:20,267 INFO  Stats:72 - Learner 1 delivered 561.3 values/s 1.25 Mbit/s (avg: 0.89 Mbit/s) (wait: 0) (count: 20309) (batch_count: 0)
22:00:21,268 INFO  Stats:72 - Learner 1 delivered 520.1 values/s 1.16 Mbit/s (avg: 0.89 Mbit/s) (wait: 0) (count: 20830) (batch_count: 0)
22:00:22,270 INFO  Stats:72 - Learner 1 delivered 610.3 values/s 1.36 Mbit/s (avg: 0.90 Mbit/s) (wait: 0) (count: 21441) (batch_count: 0)
22:00:23,271 INFO  Stats:72 - Learner 1 delivered 520.4 values/s 1.16 Mbit/s (avg: 0.91 Mbit/s) (wait: 0) (count: 21962) (batch_count: 0)
22:00:24,272 INFO  Stats:72 - Learner 1 delivered 496.4 values/s 1.11 Mbit/s (avg: 0.91 Mbit/s) (wait: 0) (count: 22459) (batch_count: 0)
22:00:25,273 INFO  Stats:72 - Learner 1 delivered 678.2 values/s 1.52 Mbit/s (avg: 0.92 Mbit/s) (wait: 0) (count: 23138) (batch_count: 0)
22:00:26,274 INFO  Stats:72 - Learner 1 delivered 618.2 values/s 1.38 Mbit/s (avg: 0.93 Mbit/s) (wait: 0) (count: 23757) (batch_count: 0)
22:00:27,276 INFO  Stats:72 - Learner 1 delivered 502.4 values/s 1.12 Mbit/s (avg: 0.93 Mbit/s) (wait: 0) (count: 24260) (batch_count: 0)
22:00:28,277 INFO  Stats:72 - Learner 1 delivered 579.3 values/s 1.29 Mbit/s (avg: 0.94 Mbit/s) (wait: 0) (count: 24840) (batch_count: 0)
22:00:29,278 INFO  Stats:72 - Learner 1 delivered 641.2 values/s 1.43 Mbit/s (avg: 0.95 Mbit/s) (wait: 0) (count: 25482) (batch_count: 0)
22:00:30,279 INFO  Stats:72 - Learner 1 delivered 633.2 values/s 1.42 Mbit/s (avg: 0.95 Mbit/s) (wait: 0) (count: 26116) (batch_count: 0)
22:00:31,280 INFO  Stats:72 - Learner 1 delivered 473.4 values/s 1.06 Mbit/s (avg: 0.96 Mbit/s) (wait: 1) (count: 26590) (batch_count: 0)
22:00:32,282 INFO  Stats:72 - Learner 1 delivered 613.3 values/s 1.37 Mbit/s (avg: 0.96 Mbit/s) (wait: 0) (count: 27204) (batch_count: 0)
22:00:33,283 INFO  Stats:72 - Learner 1 delivered 557.4 values/s 1.25 Mbit/s (avg: 0.97 Mbit/s) (wait: 0) (count: 27762) (batch_count: 0)
22:00:34,284 INFO  Stats:72 - Learner 1 delivered 651.2 values/s 1.46 Mbit/s (avg: 0.97 Mbit/s) (wait: 0) (count: 28414) (batch_count: 0)
22:00:35,285 INFO  Stats:72 - Learner 1 delivered 417.5 values/s 0.93 Mbit/s (avg: 0.97 Mbit/s) (wait: 0) (count: 28832) (batch_count: 0)
22:00:36,286 INFO  Stats:72 - Learner 1 delivered 574.3 values/s 1.28 Mbit/s (avg: 0.98 Mbit/s) (wait: 0) (count: 29407) (batch_count: 0)
22:00:37,287 INFO  Stats:72 - Learner 1 delivered 476.5 values/s 1.07 Mbit/s (avg: 0.98 Mbit/s) (wait: 0) (count: 29884) (batch_count: 0)
22:00:38,289 INFO  Stats:72 - Learner 1 delivered 259.7 values/s 0.58 Mbit/s (avg: 0.97 Mbit/s) (wait: 0) (count: 30144) (batch_count: 0)
22:00:39,290 INFO  Stats:72 - Learner 1 delivered 436.3 values/s 0.98 Mbit/s (avg: 0.97 Mbit/s) (wait: 0) (count: 30581) (batch_count: 0)
22:00:40,291 INFO  Stats:72 - Learner 1 delivered 541.4 values/s 1.21 Mbit/s (avg: 0.98 Mbit/s) (wait: 0) (count: 31123) (batch_count: 0)
22:00:41,293 INFO  Stats:72 - Learner 1 delivered 488.4 values/s 1.09 Mbit/s (avg: 0.98 Mbit/s) (wait: 0) (count: 31612) (batch_count: 0)
22:00:42,294 INFO  Stats:72 - Learner 1 delivered 413.5 values/s 0.92 Mbit/s (avg: 0.98 Mbit/s) (wait: 0) (count: 32026) (batch_count: 0)
22:00:43,295 INFO  Stats:72 - Learner 1 delivered 509.4 values/s 1.14 Mbit/s (avg: 0.98 Mbit/s) (wait: 0) (count: 32536) (batch_count: 0)
22:00:44,296 INFO  Stats:72 - Learner 1 delivered 562.3 values/s 1.26 Mbit/s (avg: 0.98 Mbit/s) (wait: 0) (count: 33099) (batch_count: 0)
22:00:45,297 INFO  Stats:72 - Learner 1 delivered 573.3 values/s 1.28 Mbit/s (avg: 0.99 Mbit/s) (wait: 0) (count: 33673) (batch_count: 0)
22:00:46,299 INFO  Stats:72 - Learner 1 delivered 669.2 values/s 1.50 Mbit/s (avg: 0.99 Mbit/s) (wait: 0) (count: 34343) (batch_count: 0)
22:00:47,300 INFO  Stats:72 - Learner 1 delivered 593.3 values/s 1.33 Mbit/s (avg: 1.00 Mbit/s) (wait: 0) (count: 34937) (batch_count: 0)
22:00:48,301 INFO  Stats:72 - Learner 1 delivered 640.2 values/s 1.43 Mbit/s (avg: 1.00 Mbit/s) (wait: 0) (count: 35578) (batch_count: 0)
22:00:49,302 INFO  Stats:72 - Learner 1 delivered 650.2 values/s 1.45 Mbit/s (avg: 1.01 Mbit/s) (wait: 0) (count: 36229) (batch_count: 0)
22:00:50,304 INFO  Stats:72 - Learner 1 delivered 630.2 values/s 1.41 Mbit/s (avg: 1.01 Mbit/s) (wait: 0) (count: 36860) (batch_count: 0)
22:00:51,308 INFO  Stats:72 - Learner 1 delivered 527.4 values/s 1.18 Mbit/s (avg: 1.02 Mbit/s) (wait: 0) (count: 37390) (batch_count: 0)
22:00:52,310 INFO  Stats:72 - Learner 1 delivered 540.4 values/s 1.21 Mbit/s (avg: 1.02 Mbit/s) (wait: 0) (count: 37931) (batch_count: 0)
22:00:53,311 INFO  Stats:72 - Learner 1 delivered 674.1 values/s 1.51 Mbit/s (avg: 1.02 Mbit/s) (wait: 0) (count: 38606) (batch_count: 0)
22:00:54,312 INFO  Stats:72 - Learner 1 delivered 652.2 values/s 1.46 Mbit/s (avg: 1.03 Mbit/s) (wait: 0) (count: 39259) (batch_count: 0)
22:00:55,313 INFO  Stats:72 - Learner 1 delivered 582.3 values/s 1.30 Mbit/s (avg: 1.03 Mbit/s) (wait: 0) (count: 39842) (batch_count: 0)
22:00:56,314 INFO  Stats:72 - Learner 1 delivered 607.3 values/s 1.36 Mbit/s (avg: 1.04 Mbit/s) (wait: 0) (count: 40450) (batch_count: 0)
22:00:57,316 INFO  Stats:72 - Learner 1 delivered 663.2 values/s 1.48 Mbit/s (avg: 1.04 Mbit/s) (wait: 0) (count: 41114) (batch_count: 0)
22:00:58,317 INFO  Stats:72 - Learner 1 delivered 642.2 values/s 1.44 Mbit/s (avg: 1.05 Mbit/s) (wait: 0) (count: 41757) (batch_count: 0)
22:00:59,318 INFO  Stats:72 - Learner 1 delivered 679.2 values/s 1.52 Mbit/s (avg: 1.05 Mbit/s) (wait: 0) (count: 42437) (batch_count: 0)
22:01:00,319 INFO  Stats:72 - Learner 1 delivered 403.5 values/s 0.90 Mbit/s (avg: 1.05 Mbit/s) (wait: 0) (count: 42841) (batch_count: 0)
22:01:01,320 INFO  Stats:72 - Learner 1 delivered 595.3 values/s 1.33 Mbit/s (avg: 1.05 Mbit/s) (wait: 0) (count: 43437) (batch_count: 0)


==> graph-collection/confs/new/a-200/10/client/client11.txt <==
21:22:55,136 INFO  Client:175 - Client sent 4034.8 command/s avg. latency 2476561 ns
21:22:56,137 INFO  Client:175 - Client sent 3736.0 command/s avg. latency 2677342 ns
21:22:57,143 INFO  Client:175 - Client sent 3914.5 command/s avg. latency 2505689 ns
21:22:58,144 INFO  Client:175 - Client sent 3868.3 command/s avg. latency 2649311 ns
21:22:59,145 INFO  Client:175 - Client sent 3885.1 command/s avg. latency 2571489 ns
21:23:00,146 INFO  Client:175 - Client sent 3874.2 command/s avg. latency 2581735 ns
21:23:01,147 INFO  Client:175 - Client sent 3366.5 command/s avg. latency 2968315 ns
21:23:02,148 INFO  Client:175 - Client sent 3700.2 command/s avg. latency 2705154 ns
21:23:03,149 INFO  Client:175 - Client sent 3675.8 command/s avg. latency 2719713 ns
21:23:04,150 INFO  Client:175 - Client sent 3663.0 command/s avg. latency 2731282 ns
21:23:05,167 INFO  Client:175 - Client sent 3872.3 command/s avg. latency 2559834 ns
21:23:06,168 INFO  Client:175 - Client sent 3417.3 command/s avg. latency 2996049 ns
21:23:07,169 INFO  Client:175 - Client sent 3641.4 command/s avg. latency 2746256 ns
21:23:08,170 INFO  Client:175 - Client sent 3631.7 command/s avg. latency 2750633 ns
21:23:09,171 INFO  Client:175 - Client sent 3639.2 command/s avg. latency 2746302 ns
21:23:10,172 INFO  Client:175 - Client sent 3283.8 command/s avg. latency 3030534 ns
21:23:11,175 INFO  Client:175 - Client sent 3218.6 command/s avg. latency 3122961 ns
21:23:12,176 INFO  Client:175 - Client sent 3545.6 command/s avg. latency 2776002 ns
21:23:13,177 INFO  Client:175 - Client sent 3707.3 command/s avg. latency 2741242 ns
21:23:14,178 INFO  Client:175 - Client sent 3526.3 command/s avg. latency 2831864 ns
21:23:15,179 INFO  Client:175 - Client sent 3511.2 command/s avg. latency 2848715 ns
21:23:16,180 INFO  Client:175 - Client sent 4089.0 command/s avg. latency 2443407 ns
21:23:17,181 INFO  Client:175 - Client sent 5130.1 command/s avg. latency 1949283 ns
21:23:18,182 INFO  Client:175 - Client sent 3638.5 command/s avg. latency 2745640 ns
21:23:19,198 INFO  Client:175 - Client sent 4673.2 command/s avg. latency 2118870 ns
21:23:20,199 INFO  Client:175 - Client sent 3879.0 command/s avg. latency 2642330 ns
21:23:21,200 INFO  Client:175 - Client sent 3704.0 command/s avg. latency 2699294 ns
21:23:22,201 INFO  Client:175 - Client sent 4773.8 command/s avg. latency 2086676 ns
21:23:23,202 INFO  Client:175 - Client sent 3842.0 command/s avg. latency 2603998 ns
21:23:24,203 INFO  Client:175 - Client sent 3883.3 command/s avg. latency 2574846 ns
21:23:25,204 INFO  Client:175 - Client sent 3938.1 command/s avg. latency 2538801 ns
21:23:26,205 INFO  Client:175 - Client sent 3894.0 command/s avg. latency 2560027 ns
21:23:27,206 INFO  Client:175 - Client sent 3923.2 command/s avg. latency 2556968 ns
21:23:28,207 INFO  Client:175 - Client sent 3846.4 command/s avg. latency 2601067 ns
21:23:29,208 INFO  Client:175 - Client sent 5149.3 command/s avg. latency 1936560 ns
21:23:30,210 INFO  Client:175 - Client sent 5067.5 command/s avg. latency 1973481 ns
21:23:31,210 INFO  Client:175 - Client sent 3709.5 command/s avg. latency 2698407 ns
21:23:32,212 INFO  Client:175 - Client sent 3753.4 command/s avg. latency 2661948 ns
21:23:33,213 INFO  Client:175 - Client sent 3876.0 command/s avg. latency 2579482 ns
21:23:34,215 INFO  Client:175 - Client sent 3642.8 command/s avg. latency 2740138 ns
21:23:35,216 INFO  Client:175 - Client sent 4806.6 command/s avg. latency 2087843 ns
21:23:36,217 INFO  Client:175 - Client sent 5594.9 command/s avg. latency 1787971 ns
21:23:37,218 INFO  Client:175 - Client sent 5179.9 command/s avg. latency 1928949 ns
21:23:38,219 INFO  Client:175 - Client sent 3792.1 command/s avg. latency 2636788 ns
21:23:39,220 INFO  Client:175 - Client sent 3721.3 command/s avg. latency 2688507 ns
21:23:40,221 INFO  Client:175 - Client sent 3780.2 command/s avg. latency 2645052 ns
21:23:41,222 INFO  Client:175 - Client sent 3694.3 command/s avg. latency 2708175 ns
21:23:42,246 INFO  Client:175 - Client sent 4509.8 command/s avg. latency 2206231 ns
21:23:43,247 INFO  Client:175 - Client sent 3827.1 command/s avg. latency 2676000 ns
21:23:44,248 INFO  Client:175 - Client sent 4949.7 command/s avg. latency 2019435 ns
21:23:45,249 INFO  Client:175 - Client sent 4747.3 command/s avg. latency 2107740 ns
21:23:46,267 INFO  Client:175 - Client sent 3725.9 command/s avg. latency 2665057 ns
21:23:47,268 INFO  Client:175 - Client sent 4923.8 command/s avg. latency 2081626 ns
21:23:48,273 INFO  Client:175 - Client sent 3934.6 command/s avg. latency 2549879 ns
21:23:49,274 INFO  Client:175 - Client sent 3436.2 command/s avg. latency 2911552 ns
21:23:50,275 INFO  Client:175 - Client sent 4674.8 command/s avg. latency 2140029 ns
21:23:51,276 INFO  Client:175 - Client sent 3377.0 command/s avg. latency 2684989 ns


==> graph-collection/confs/new/a-200/10/cpu/avg_cpu.txt <==
217-65-59-7596.cpu 1 41.5216
220-26-182-7459.cpu 2 26.0029
221-19-246-7850.cpu 3 29.6765


==> graph-collection/confs/new/a-200/10/replica/rep11.txt <==
21:22:44,031 INFO  Stats:72 - Learner 1 delivered 664.2 values/s 4.88 Mbit/s (avg: 3.54 Mbit/s) (wait: 0) (count: 11672) (batch_count: 0)
21:22:45,032 INFO  Stats:72 - Learner 1 delivered 863.7 values/s 6.03 Mbit/s (avg: 3.62 Mbit/s) (wait: 0) (count: 12537) (batch_count: 0)
21:22:46,034 INFO  Stats:72 - Learner 1 delivered 634.1 values/s 4.72 Mbit/s (avg: 3.66 Mbit/s) (wait: 1) (count: 13172) (batch_count: 0)
21:22:47,035 INFO  Stats:72 - Learner 1 delivered 848.0 values/s 6.02 Mbit/s (avg: 3.73 Mbit/s) (wait: 0) (count: 14021) (batch_count: 0)
21:22:48,036 INFO  Stats:72 - Learner 1 delivered 1017.6 values/s 7.71 Mbit/s (avg: 3.86 Mbit/s) (wait: 0) (count: 15040) (batch_count: 0)
21:22:49,038 INFO  Stats:72 - Learner 1 delivered 850.9 values/s 8.14 Mbit/s (avg: 3.99 Mbit/s) (wait: 0) (count: 15892) (batch_count: 0)
21:22:50,039 INFO  Stats:72 - Learner 1 delivered 822.9 values/s 8.34 Mbit/s (avg: 4.12 Mbit/s) (wait: 0) (count: 16716) (batch_count: 0)
21:22:51,040 INFO  Stats:72 - Learner 1 delivered 781.0 values/s 9.48 Mbit/s (avg: 4.27 Mbit/s) (wait: 0) (count: 17498) (batch_count: 0)
21:22:52,041 INFO  Stats:72 - Learner 1 delivered 935.9 values/s 7.81 Mbit/s (avg: 4.37 Mbit/s) (wait: 0) (count: 18435) (batch_count: 0)
21:22:53,043 INFO  Stats:72 - Learner 1 delivered 745.9 values/s 8.74 Mbit/s (avg: 4.49 Mbit/s) (wait: 0) (count: 19182) (batch_count: 0)
21:22:54,048 INFO  Stats:72 - Learner 1 delivered 1038.2 values/s 7.87 Mbit/s (avg: 4.57 Mbit/s) (wait: 0) (count: 20226) (batch_count: 0)
21:22:55,050 INFO  Stats:72 - Learner 1 delivered 929.8 values/s 7.90 Mbit/s (avg: 4.66 Mbit/s) (wait: 0) (count: 21157) (batch_count: 0)
21:22:56,051 INFO  Stats:72 - Learner 1 delivered 1048.8 values/s 7.53 Mbit/s (avg: 4.73 Mbit/s) (wait: 0) (count: 22207) (batch_count: 0)
21:22:57,052 INFO  Stats:72 - Learner 1 delivered 1050.7 values/s 7.71 Mbit/s (avg: 4.80 Mbit/s) (wait: 0) (count: 23259) (batch_count: 0)
21:22:58,053 INFO  Stats:72 - Learner 1 delivered 1028.8 values/s 7.39 Mbit/s (avg: 4.87 Mbit/s) (wait: 0) (count: 24289) (batch_count: 0)
21:22:59,055 INFO  Stats:72 - Learner 1 delivered 1066.7 values/s 7.60 Mbit/s (avg: 4.93 Mbit/s) (wait: 0) (count: 25357) (batch_count: 0)
21:23:00,056 INFO  Stats:72 - Learner 1 delivered 1040.7 values/s 7.63 Mbit/s (avg: 4.99 Mbit/s) (wait: 0) (count: 26399) (batch_count: 0)
21:23:01,057 INFO  Stats:72 - Learner 1 delivered 964.9 values/s 6.86 Mbit/s (avg: 5.03 Mbit/s) (wait: 0) (count: 27365) (batch_count: 0)
21:23:02,058 INFO  Stats:72 - Learner 1 delivered 1031.7 values/s 7.16 Mbit/s (avg: 5.08 Mbit/s) (wait: 0) (count: 28398) (batch_count: 0)
21:23:03,059 INFO  Stats:72 - Learner 1 delivered 1057.6 values/s 7.31 Mbit/s (avg: 5.12 Mbit/s) (wait: 0) (count: 29457) (batch_count: 0)
21:23:04,061 INFO  Stats:72 - Learner 1 delivered 1025.7 values/s 7.13 Mbit/s (avg: 5.17 Mbit/s) (wait: 0) (count: 30484) (batch_count: 0)
21:23:05,062 INFO  Stats:72 - Learner 1 delivered 857.6 values/s 7.74 Mbit/s (avg: 5.22 Mbit/s) (wait: 0) (count: 31343) (batch_count: 0)
21:23:06,064 INFO  Stats:72 - Learner 1 delivered 977.8 values/s 6.64 Mbit/s (avg: 5.25 Mbit/s) (wait: 0) (count: 32322) (batch_count: 0)
21:23:07,065 INFO  Stats:72 - Learner 1 delivered 1054.6 values/s 7.27 Mbit/s (avg: 5.29 Mbit/s) (wait: 0) (count: 33378) (batch_count: 0)
21:23:08,066 INFO  Stats:72 - Learner 1 delivered 996.7 values/s 6.96 Mbit/s (avg: 5.32 Mbit/s) (wait: 0) (count: 34376) (batch_count: 0)
21:23:09,068 INFO  Stats:72 - Learner 1 delivered 1015.8 values/s 7.27 Mbit/s (avg: 5.36 Mbit/s) (wait: 0) (count: 35393) (batch_count: 0)
21:23:10,069 INFO  Stats:72 - Learner 1 delivered 955.0 values/s 6.49 Mbit/s (avg: 5.38 Mbit/s) (wait: 0) (count: 36350) (batch_count: 0)
21:23:11,071 INFO  Stats:72 - Learner 1 delivered 959.8 values/s 6.35 Mbit/s (avg: 5.39 Mbit/s) (wait: 0) (count: 37311) (batch_count: 0)
21:23:12,072 INFO  Stats:72 - Learner 1 delivered 1041.7 values/s 7.02 Mbit/s (avg: 5.42 Mbit/s) (wait: 0) (count: 38354) (batch_count: 0)
21:23:13,073 INFO  Stats:72 - Learner 1 delivered 1014.7 values/s 7.12 Mbit/s (avg: 5.45 Mbit/s) (wait: 0) (count: 39370) (batch_count: 0)
21:23:14,075 INFO  Stats:72 - Learner 1 delivered 993.7 values/s 6.92 Mbit/s (avg: 5.48 Mbit/s) (wait: 0) (count: 40365) (batch_count: 0)
21:23:15,076 INFO  Stats:72 - Learner 1 delivered 1025.6 values/s 7.05 Mbit/s (avg: 5.51 Mbit/s) (wait: 0) (count: 41392) (batch_count: 0)
21:23:16,077 INFO  Stats:72 - Learner 1 delivered 986.7 values/s 7.77 Mbit/s (avg: 5.54 Mbit/s) (wait: 0) (count: 42380) (batch_count: 0)
21:23:17,078 INFO  Stats:72 - Learner 1 delivered 715.1 values/s 9.97 Mbit/s (avg: 5.62 Mbit/s) (wait: 0) (count: 43096) (batch_count: 0)
21:23:18,080 INFO  Stats:72 - Learner 1 delivered 926.8 values/s 7.14 Mbit/s (avg: 5.64 Mbit/s) (wait: 0) (count: 44024) (batch_count: 0)
21:23:19,081 INFO  Stats:72 - Learner 1 delivered 838.8 values/s 9.27 Mbit/s (avg: 5.70 Mbit/s) (wait: 0) (count: 44864) (batch_count: 0)
21:23:20,082 INFO  Stats:72 - Learner 1 delivered 1079.7 values/s 7.57 Mbit/s (avg: 5.73 Mbit/s) (wait: 0) (count: 45945) (batch_count: 0)
21:23:21,083 INFO  Stats:72 - Learner 1 delivered 1057.8 values/s 7.23 Mbit/s (avg: 5.75 Mbit/s) (wait: 0) (count: 47004) (batch_count: 0)
21:23:22,085 INFO  Stats:72 - Learner 1 delivered 742.2 values/s 9.30 Mbit/s (avg: 5.80 Mbit/s) (wait: 0) (count: 47747) (batch_count: 0)
21:23:23,086 INFO  Stats:72 - Learner 1 delivered 1028.8 values/s 7.42 Mbit/s (avg: 5.83 Mbit/s) (wait: 0) (count: 48777) (batch_count: 0)
21:23:24,087 INFO  Stats:72 - Learner 1 delivered 1043.7 values/s 7.58 Mbit/s (avg: 5.85 Mbit/s) (wait: 0) (count: 49822) (batch_count: 0)
21:23:25,088 INFO  Stats:72 - Learner 1 delivered 1046.7 values/s 7.53 Mbit/s (avg: 5.88 Mbit/s) (wait: 0) (count: 50870) (batch_count: 0)
21:23:26,089 INFO  Stats:72 - Learner 1 delivered 951.9 values/s 7.83 Mbit/s (avg: 5.91 Mbit/s) (wait: 0) (count: 51823) (batch_count: 0)
21:23:27,091 INFO  Stats:72 - Learner 1 delivered 988.9 values/s 7.84 Mbit/s (avg: 5.93 Mbit/s) (wait: 0) (count: 52813) (batch_count: 0)
21:23:28,092 INFO  Stats:72 - Learner 1 delivered 1013.8 values/s 7.41 Mbit/s (avg: 5.95 Mbit/s) (wait: 0) (count: 53828) (batch_count: 0)
21:23:29,093 INFO  Stats:72 - Learner 1 delivered 788.1 values/s 9.65 Mbit/s (avg: 6.00 Mbit/s) (wait: 0) (count: 54617) (batch_count: 0)
21:23:30,094 INFO  Stats:72 - Learner 1 delivered 662.3 values/s 9.93 Mbit/s (avg: 6.06 Mbit/s) (wait: 0) (count: 55280) (batch_count: 0)
21:23:31,095 INFO  Stats:72 - Learner 1 delivered 1091.8 values/s 7.40 Mbit/s (avg: 6.07 Mbit/s) (wait: 0) (count: 56373) (batch_count: 0)
21:23:32,096 INFO  Stats:72 - Learner 1 delivered 1054.8 values/s 7.42 Mbit/s (avg: 6.09 Mbit/s) (wait: 0) (count: 57429) (batch_count: 0)
21:23:33,097 INFO  Stats:72 - Learner 1 delivered 1040.9 values/s 7.58 Mbit/s (avg: 6.11 Mbit/s) (wait: 0) (count: 58471) (batch_count: 0)
21:23:34,098 INFO  Stats:72 - Learner 1 delivered 1060.8 values/s 7.40 Mbit/s (avg: 6.13 Mbit/s) (wait: 0) (count: 59533) (batch_count: 0)
21:23:35,100 INFO  Stats:72 - Learner 1 delivered 582.3 values/s 8.85 Mbit/s (avg: 6.16 Mbit/s) (wait: 0) (count: 60116) (batch_count: 0)
21:23:36,101 INFO  Stats:72 - Learner 1 delivered 555.4 values/s 10.54 Mbit/s (avg: 6.22 Mbit/s) (wait: 0) (count: 60672) (batch_count: 0)
21:23:37,102 INFO  Stats:72 - Learner 1 delivered 623.3 values/s 10.08 Mbit/s (avg: 6.26 Mbit/s) (wait: 0) (count: 61296) (batch_count: 0)
21:23:38,103 INFO  Stats:72 - Learner 1 delivered 1030.9 values/s 7.48 Mbit/s (avg: 6.28 Mbit/s) (wait: 0) (count: 62328) (batch_count: 0)
21:23:39,104 INFO  Stats:72 - Learner 1 delivered 1034.8 values/s 7.37 Mbit/s (avg: 6.29 Mbit/s) (wait: 0) (count: 63364) (batch_count: 0)
21:23:40,108 INFO  Stats:72 - Learner 1 delivered 1042.4 values/s 7.49 Mbit/s (avg: 6.31 Mbit/s) (wait: 0) (count: 64411) (batch_count: 0)
21:23:41,109 INFO  Stats:72 - Learner 1 delivered 1090.8 values/s 7.43 Mbit/s (avg: 6.32 Mbit/s) (wait: 0) (count: 65503) (batch_count: 0)
21:23:42,111 INFO  Stats:72 - Learner 1 delivered 697.3 values/s 8.69 Mbit/s (avg: 6.35 Mbit/s) (wait: 0) (count: 66201) (batch_count: 0)
21:23:43,112 INFO  Stats:72 - Learner 1 delivered 1046.8 values/s 7.54 Mbit/s (avg: 6.36 Mbit/s) (wait: 0) (count: 67249) (batch_count: 0)
21:23:44,113 INFO  Stats:72 - Learner 1 delivered 730.2 values/s 9.31 Mbit/s (avg: 6.39 Mbit/s) (wait: 0) (count: 67980) (batch_count: 0)
21:23:45,114 INFO  Stats:72 - Learner 1 delivered 824.1 values/s 9.24 Mbit/s (avg: 6.43 Mbit/s) (wait: 0) (count: 68805) (batch_count: 0)
21:23:46,115 INFO  Stats:72 - Learner 1 delivered 1051.8 values/s 7.47 Mbit/s (avg: 6.44 Mbit/s) (wait: 0) (count: 69858) (batch_count: 0)
21:23:47,116 INFO  Stats:72 - Learner 1 delivered 615.3 values/s 9.21 Mbit/s (avg: 6.47 Mbit/s) (wait: 0) (count: 70474) (batch_count: 0)
21:23:48,117 INFO  Stats:72 - Learner 1 delivered 1073.7 values/s 7.88 Mbit/s (avg: 6.48 Mbit/s) (wait: 0) (count: 71549) (batch_count: 0)
21:23:49,118 INFO  Stats:72 - Learner 1 delivered 902.0 values/s 6.59 Mbit/s (avg: 6.49 Mbit/s) (wait: 0) (count: 72452) (batch_count: 0)
21:23:50,119 INFO  Stats:72 - Learner 1 delivered 763.2 values/s 8.98 Mbit/s (avg: 6.51 Mbit/s) (wait: 0) (count: 73216) (batch_count: 0)
21:23:51,121 INFO  Stats:72 - Learner 1 delivered 1068.8 values/s 7.53 Mbit/s (avg: 6.52 Mbit/s) (wait: 0) (count: 74286) (batch_count: 0)
21:23:52,122 INFO  Stats:72 - Learner 1 delivered 949.7 values/s 6.95 Mbit/s (avg: 6.53 Mbit/s) (wait: 0) (count: 75237) (batch_count: 0)
21:23:53,123 INFO  Stats:72 - Learner 1 delivered 623.3 values/s 10.19 Mbit/s (avg: 6.56 Mbit/s) (wait: 0) (count: 75861) (batch_count: 0)
21:23:54,124 INFO  Stats:72 - Learner 1 delivered 1045.8 values/s 7.69 Mbit/s (avg: 6.58 Mbit/s) (wait: 0) (count: 76908) (batch_count: 0)
21:23:55,125 INFO  Stats:72 - Learner 1 delivered 677.3 values/s 10.05 Mbit/s (avg: 6.61 Mbit/s) (wait: 0) (count: 77586) (batch_count: 0)
21:23:56,126 INFO  Stats:72 - Learner 1 delivered 772.2 values/s 9.36 Mbit/s (avg: 6.64 Mbit/s) (wait: 0) (count: 78359) (batch_count: 0)
21:23:57,127 INFO  Stats:72 - Learner 1 delivered 1078.8 values/s 7.63 Mbit/s (avg: 6.65 Mbit/s) (wait: 0) (count: 79439) (batch_count: 0)
21:23:58,129 INFO  Stats:72 - Learner 1 delivered 1043.7 values/s 7.44 Mbit/s (avg: 6.66 Mbit/s) (wait: 0) (count: 80484) (batch_count: 0)
21:23:59,130 INFO  Stats:72 - Learner 1 delivered 1065.8 values/s 7.51 Mbit/s (avg: 6.66 Mbit/s) (wait: 0) (count: 81551) (batch_count: 0)


==> graph-collection/confs/new/a-200/11/client/client11.txt <==
06:48:58,653 INFO  Client:175 - Client sent 3584.7 command/s avg. latency 3186071 ns
06:48:59,654 INFO  Client:175 - Client sent 3854.3 command/s avg. latency 2853283 ns
06:49:00,655 INFO  Client:175 - Client sent 3959.1 command/s avg. latency 2776588 ns
06:49:01,656 INFO  Client:175 - Client sent 4213.8 command/s avg. latency 2606311 ns
06:49:02,657 INFO  Client:175 - Client sent 3355.8 command/s avg. latency 3280543 ns
06:49:03,658 INFO  Client:175 - Client sent 3664.5 command/s avg. latency 3008225 ns
06:49:04,674 INFO  Client:175 - Client sent 3206.8 command/s avg. latency 3395868 ns
06:49:05,675 INFO  Client:175 - Client sent 3562.6 command/s avg. latency 3164107 ns
06:49:06,676 INFO  Client:175 - Client sent 3815.1 command/s avg. latency 2884192 ns
06:49:07,677 INFO  Client:175 - Client sent 2988.1 command/s avg. latency 3682965 ns
06:49:08,678 INFO  Client:175 - Client sent 3272.5 command/s avg. latency 3362855 ns
06:49:09,679 INFO  Client:175 - Client sent 3536.2 command/s avg. latency 3106675 ns
06:49:10,680 INFO  Client:175 - Client sent 3476.4 command/s avg. latency 3165304 ns
06:49:11,686 INFO  Client:175 - Client sent 3714.9 command/s avg. latency 2902634 ns
06:49:12,687 INFO  Client:175 - Client sent 3726.4 command/s avg. latency 3021588 ns
06:49:13,688 INFO  Client:175 - Client sent 3987.1 command/s avg. latency 2760806 ns
06:49:14,689 INFO  Client:175 - Client sent 3546.6 command/s avg. latency 3097707 ns
06:49:15,690 INFO  Client:175 - Client sent 3499.7 command/s avg. latency 3149151 ns
06:49:16,693 INFO  Client:175 - Client sent 3895.5 command/s avg. latency 2762908 ns
06:49:17,694 INFO  Client:175 - Client sent 5384.8 command/s avg. latency 2086995 ns
06:49:18,695 INFO  Client:175 - Client sent 3967.2 command/s avg. latency 2771707 ns
06:49:19,696 INFO  Client:175 - Client sent 5124.3 command/s avg. latency 2151359 ns
06:49:20,697 INFO  Client:175 - Client sent 3444.2 command/s avg. latency 3195661 ns
06:49:21,698 INFO  Client:175 - Client sent 3552.3 command/s avg. latency 3094450 ns
06:49:22,699 INFO  Client:175 - Client sent 4269.8 command/s avg. latency 2578928 ns
06:49:23,700 INFO  Client:175 - Client sent 3906.4 command/s avg. latency 2816075 ns
06:49:24,701 INFO  Client:175 - Client sent 5883.4 command/s avg. latency 1868531 ns
06:49:25,703 INFO  Client:175 - Client sent 3667.2 command/s avg. latency 2989442 ns
06:49:26,704 INFO  Client:175 - Client sent 4002.8 command/s avg. latency 2749106 ns
06:49:27,705 INFO  Client:175 - Client sent 5022.5 command/s avg. latency 2192719 ns
06:49:28,706 INFO  Client:175 - Client sent 3760.2 command/s avg. latency 2927791 ns
06:49:29,707 INFO  Client:175 - Client sent 3875.7 command/s avg. latency 2833910 ns
06:49:30,708 INFO  Client:175 - Client sent 3939.4 command/s avg. latency 2712981 ns
06:49:31,709 INFO  Client:175 - Client sent 4207.3 command/s avg. latency 2693677 ns
06:49:32,710 INFO  Client:175 - Client sent 3879.8 command/s avg. latency 2807315 ns
06:49:33,711 INFO  Client:175 - Client sent 3663.6 command/s avg. latency 3029996 ns
06:49:34,712 INFO  Client:175 - Client sent 4105.0 command/s avg. latency 2677861 ns
06:49:35,713 INFO  Client:175 - Client sent 3979.9 command/s avg. latency 2763115 ns
06:49:36,714 INFO  Client:175 - Client sent 4050.1 command/s avg. latency 2716125 ns
06:49:37,715 INFO  Client:175 - Client sent 5258.3 command/s avg. latency 2092854 ns
06:49:38,716 INFO  Client:175 - Client sent 3224.1 command/s avg. latency 3409948 ns
06:49:39,718 INFO  Client:175 - Client sent 3763.6 command/s avg. latency 2927103 ns
06:49:40,719 INFO  Client:175 - Client sent 3733.0 command/s avg. latency 2944504 ns
06:49:41,720 INFO  Client:175 - Client sent 3207.7 command/s avg. latency 3430498 ns
06:49:42,745 INFO  Client:175 - Client sent 3567.0 command/s avg. latency 3082440 ns
06:49:43,746 INFO  Client:175 - Client sent 3764.0 command/s avg. latency 2993279 ns
06:49:44,747 INFO  Client:175 - Client sent 4956.1 command/s avg. latency 2218928 ns
06:49:45,748 INFO  Client:175 - Client sent 3489.7 command/s avg. latency 3145514 ns
06:49:46,749 INFO  Client:175 - Client sent 3781.9 command/s avg. latency 2914195 ns
06:49:47,750 INFO  Client:175 - Client sent 5804.3 command/s avg. latency 1895186 ns
06:49:48,751 INFO  Client:175 - Client sent 3733.4 command/s avg. latency 2950374 ns
06:49:49,752 INFO  Client:175 - Client sent 3629.9 command/s avg. latency 3029878 ns
06:49:50,753 INFO  Client:175 - Client sent 3689.5 command/s avg. latency 2981620 ns
06:49:51,754 INFO  Client:175 - Client sent 5821.7 command/s avg. latency 1878143 ns
06:49:52,759 INFO  Client:175 - Client sent 3132.9 command/s avg. latency 3544389 ns
06:49:53,777 INFO  Client:175 - Client sent 3863.6 command/s avg. latency 2830436 ns
06:49:54,778 INFO  Client:175 - Client sent 3375.7 command/s avg. latency 3334708 ns
06:49:55,779 INFO  Client:175 - Client sent 3873.1 command/s avg. latency 2842106 ns
06:49:56,780 INFO  Client:175 - Client sent 3142.1 command/s avg. latency 3500021 ns
06:49:57,781 INFO  Client:175 - Client sent 3814.0 command/s avg. latency 2878382 ns
06:49:58,782 INFO  Client:175 - Client sent 3741.4 command/s avg. latency 2928562 ns
06:49:59,783 INFO  Client:175 - Client sent 4045.3 command/s avg. latency 2726230 ns
06:50:00,784 INFO  Client:175 - Client sent 3929.1 command/s avg. latency 2798797 ns
06:50:01,785 INFO  Client:175 - Client sent 3992.1 command/s avg. latency 2757062 ns
06:50:02,786 INFO  Client:175 - Client sent 3224.7 command/s avg. latency 3411626 ns
06:50:03,787 INFO  Client:175 - Client sent 3235.7 command/s avg. latency 3398413 ns
06:50:04,788 INFO  Client:175 - Client sent 3800.0 command/s avg. latency 2893785 ns
06:50:05,789 INFO  Client:175 - Client sent 3672.4 command/s avg. latency 3000206 ns
06:50:06,790 INFO  Client:175 - Client sent 3793.3 command/s avg. latency 2898599 ns
06:50:07,791 INFO  Client:175 - Client sent 3331.6 command/s avg. latency 3304840 ns


==> graph-collection/confs/new/a-200/11/cpu/avg_cpu.txt <==
217-65-59-10989.cpu 1 41.8587
220-26-182-11980.cpu 2 23.3153
221-19-246-11709.cpu 3 29.3165


==> graph-collection/confs/new/a-200/11/replica/rep11.txt <==
06:48:52,678 INFO  Stats:72 - Learner 1 delivered 537.4 values/s 9.04 Mbit/s (avg: 4.34 Mbit/s) (wait: 0) (count: 14719) (batch_count: 0)
06:48:53,679 INFO  Stats:72 - Learner 1 delivered 945.9 values/s 7.34 Mbit/s (avg: 4.42 Mbit/s) (wait: 0) (count: 15666) (batch_count: 0)
06:48:54,681 INFO  Stats:72 - Learner 1 delivered 928.9 values/s 7.46 Mbit/s (avg: 4.51 Mbit/s) (wait: 0) (count: 16596) (batch_count: 0)
06:48:55,682 INFO  Stats:72 - Learner 1 delivered 948.9 values/s 7.58 Mbit/s (avg: 4.59 Mbit/s) (wait: 0) (count: 17546) (batch_count: 0)
06:48:56,683 INFO  Stats:72 - Learner 1 delivered 953.9 values/s 7.65 Mbit/s (avg: 4.68 Mbit/s) (wait: 0) (count: 18501) (batch_count: 0)
06:48:57,684 INFO  Stats:72 - Learner 1 delivered 906.8 values/s 6.94 Mbit/s (avg: 4.74 Mbit/s) (wait: 0) (count: 19409) (batch_count: 0)
06:48:58,685 INFO  Stats:72 - Learner 1 delivered 867.0 values/s 6.76 Mbit/s (avg: 4.79 Mbit/s) (wait: 0) (count: 20277) (batch_count: 0)
06:48:59,686 INFO  Stats:72 - Learner 1 delivered 969.9 values/s 7.46 Mbit/s (avg: 4.86 Mbit/s) (wait: 0) (count: 21248) (batch_count: 0)
06:49:00,688 INFO  Stats:72 - Learner 1 delivered 963.9 values/s 7.66 Mbit/s (avg: 4.92 Mbit/s) (wait: 0) (count: 22213) (batch_count: 0)
06:49:01,689 INFO  Stats:72 - Learner 1 delivered 822.1 values/s 8.35 Mbit/s (avg: 5.00 Mbit/s) (wait: 0) (count: 23036) (batch_count: 0)
06:49:02,692 INFO  Stats:72 - Learner 1 delivered 868.7 values/s 6.63 Mbit/s (avg: 5.04 Mbit/s) (wait: 0) (count: 23908) (batch_count: 0)
06:49:03,694 INFO  Stats:72 - Learner 1 delivered 939.8 values/s 7.06 Mbit/s (avg: 5.09 Mbit/s) (wait: 0) (count: 24849) (batch_count: 0)
06:49:04,695 INFO  Stats:72 - Learner 1 delivered 829.0 values/s 6.43 Mbit/s (avg: 5.12 Mbit/s) (wait: 0) (count: 25679) (batch_count: 0)
06:49:05,696 INFO  Stats:72 - Learner 1 delivered 929.7 values/s 7.07 Mbit/s (avg: 5.16 Mbit/s) (wait: 0) (count: 26610) (batch_count: 0)
06:49:06,698 INFO  Stats:72 - Learner 1 delivered 951.8 values/s 7.39 Mbit/s (avg: 5.21 Mbit/s) (wait: 0) (count: 27563) (batch_count: 0)
06:49:07,699 INFO  Stats:72 - Learner 1 delivered 807.0 values/s 5.96 Mbit/s (avg: 5.22 Mbit/s) (wait: 0) (count: 28371) (batch_count: 0)
06:49:08,700 INFO  Stats:72 - Learner 1 delivered 839.9 values/s 6.14 Mbit/s (avg: 5.24 Mbit/s) (wait: 0) (count: 29212) (batch_count: 0)
06:49:09,701 INFO  Stats:72 - Learner 1 delivered 936.8 values/s 7.16 Mbit/s (avg: 5.28 Mbit/s) (wait: 0) (count: 30150) (batch_count: 0)
06:49:10,703 INFO  Stats:72 - Learner 1 delivered 902.6 values/s 6.62 Mbit/s (avg: 5.31 Mbit/s) (wait: 0) (count: 31054) (batch_count: 0)
06:49:11,704 INFO  Stats:72 - Learner 1 delivered 963.8 values/s 7.48 Mbit/s (avg: 5.35 Mbit/s) (wait: 0) (count: 32019) (batch_count: 0)
06:49:12,705 INFO  Stats:72 - Learner 1 delivered 949.8 values/s 7.36 Mbit/s (avg: 5.39 Mbit/s) (wait: 0) (count: 32970) (batch_count: 0)
06:49:13,706 INFO  Stats:72 - Learner 1 delivered 958.8 values/s 7.52 Mbit/s (avg: 5.43 Mbit/s) (wait: 0) (count: 33930) (batch_count: 0)
06:49:14,708 INFO  Stats:72 - Learner 1 delivered 919.7 values/s 7.11 Mbit/s (avg: 5.46 Mbit/s) (wait: 0) (count: 34851) (batch_count: 0)
06:49:15,709 INFO  Stats:72 - Learner 1 delivered 937.8 values/s 6.93 Mbit/s (avg: 5.48 Mbit/s) (wait: 0) (count: 35790) (batch_count: 0)
06:49:16,710 INFO  Stats:72 - Learner 1 delivered 983.8 values/s 7.59 Mbit/s (avg: 5.52 Mbit/s) (wait: 0) (count: 36775) (batch_count: 0)
06:49:17,712 INFO  Stats:72 - Learner 1 delivered 653.2 values/s 10.33 Mbit/s (avg: 5.60 Mbit/s) (wait: 0) (count: 37429) (batch_count: 0)
06:49:18,714 INFO  Stats:72 - Learner 1 delivered 938.1 values/s 7.53 Mbit/s (avg: 5.63 Mbit/s) (wait: 0) (count: 38369) (batch_count: 0)
06:49:19,715 INFO  Stats:72 - Learner 1 delivered 617.2 values/s 10.07 Mbit/s (avg: 5.71 Mbit/s) (wait: 0) (count: 38987) (batch_count: 0)
06:49:20,716 INFO  Stats:72 - Learner 1 delivered 900.8 values/s 6.79 Mbit/s (avg: 5.73 Mbit/s) (wait: 0) (count: 39889) (batch_count: 0)
06:49:21,718 INFO  Stats:72 - Learner 1 delivered 902.6 values/s 6.92 Mbit/s (avg: 5.75 Mbit/s) (wait: 0) (count: 40793) (batch_count: 0)
06:49:22,719 INFO  Stats:72 - Learner 1 delivered 884.0 values/s 8.26 Mbit/s (avg: 5.79 Mbit/s) (wait: 0) (count: 41678) (batch_count: 0)
06:49:23,720 INFO  Stats:72 - Learner 1 delivered 950.0 values/s 7.58 Mbit/s (avg: 5.81 Mbit/s) (wait: 0) (count: 42629) (batch_count: 0)
06:49:24,721 INFO  Stats:72 - Learner 1 delivered 655.3 values/s 11.26 Mbit/s (avg: 5.90 Mbit/s) (wait: 0) (count: 43285) (batch_count: 0)
06:49:25,722 INFO  Stats:72 - Learner 1 delivered 917.8 values/s 7.13 Mbit/s (avg: 5.92 Mbit/s) (wait: 0) (count: 44204) (batch_count: 0)
06:49:26,724 INFO  Stats:72 - Learner 1 delivered 1015.9 values/s 7.91 Mbit/s (avg: 5.95 Mbit/s) (wait: 0) (count: 45221) (batch_count: 0)
06:49:27,725 INFO  Stats:72 - Learner 1 delivered 699.2 values/s 9.65 Mbit/s (avg: 6.00 Mbit/s) (wait: 0) (count: 45921) (batch_count: 0)
06:49:28,726 INFO  Stats:72 - Learner 1 delivered 922.0 values/s 7.34 Mbit/s (avg: 6.02 Mbit/s) (wait: 0) (count: 46844) (batch_count: 0)
06:49:29,727 INFO  Stats:72 - Learner 1 delivered 962.9 values/s 7.62 Mbit/s (avg: 6.04 Mbit/s) (wait: 0) (count: 47808) (batch_count: 0)
06:49:30,728 INFO  Stats:72 - Learner 1 delivered 965.0 values/s 7.70 Mbit/s (avg: 6.07 Mbit/s) (wait: 0) (count: 48774) (batch_count: 0)
06:49:31,729 INFO  Stats:72 - Learner 1 delivered 970.8 values/s 8.04 Mbit/s (avg: 6.09 Mbit/s) (wait: 0) (count: 49746) (batch_count: 0)
06:49:32,730 INFO  Stats:72 - Learner 1 delivered 905.0 values/s 7.76 Mbit/s (avg: 6.12 Mbit/s) (wait: 0) (count: 50652) (batch_count: 0)
06:49:33,731 INFO  Stats:72 - Learner 1 delivered 908.1 values/s 7.18 Mbit/s (avg: 6.13 Mbit/s) (wait: 0) (count: 51561) (batch_count: 0)
06:49:34,732 INFO  Stats:72 - Learner 1 delivered 1013.9 values/s 8.02 Mbit/s (avg: 6.16 Mbit/s) (wait: 0) (count: 52576) (batch_count: 0)
06:49:35,733 INFO  Stats:72 - Learner 1 delivered 972.9 values/s 7.76 Mbit/s (avg: 6.18 Mbit/s) (wait: 0) (count: 53550) (batch_count: 0)
06:49:36,735 INFO  Stats:72 - Learner 1 delivered 941.9 values/s 7.84 Mbit/s (avg: 6.20 Mbit/s) (wait: 0) (count: 54493) (batch_count: 0)
06:49:37,736 INFO  Stats:72 - Learner 1 delivered 649.3 values/s 10.14 Mbit/s (avg: 6.25 Mbit/s) (wait: 0) (count: 55143) (batch_count: 0)
06:49:38,737 INFO  Stats:72 - Learner 1 delivered 829.1 values/s 6.26 Mbit/s (avg: 6.25 Mbit/s) (wait: 0) (count: 55973) (batch_count: 0)
06:49:39,738 INFO  Stats:72 - Learner 1 delivered 977.9 values/s 7.48 Mbit/s (avg: 6.26 Mbit/s) (wait: 0) (count: 56952) (batch_count: 0)
06:49:40,739 INFO  Stats:72 - Learner 1 delivered 915.0 values/s 7.16 Mbit/s (avg: 6.27 Mbit/s) (wait: 0) (count: 57868) (batch_count: 0)
06:49:41,740 INFO  Stats:72 - Learner 1 delivered 864.0 values/s 6.64 Mbit/s (avg: 6.28 Mbit/s) (wait: 0) (count: 58733) (batch_count: 0)
06:49:42,741 INFO  Stats:72 - Learner 1 delivered 906.0 values/s 6.85 Mbit/s (avg: 6.29 Mbit/s) (wait: 0) (count: 59640) (batch_count: 0)
06:49:43,742 INFO  Stats:72 - Learner 1 delivered 940.0 values/s 7.14 Mbit/s (avg: 6.30 Mbit/s) (wait: 0) (count: 60581) (batch_count: 0)
06:49:44,743 INFO  Stats:72 - Learner 1 delivered 779.2 values/s 9.45 Mbit/s (avg: 6.33 Mbit/s) (wait: 0) (count: 61361) (batch_count: 0)
06:49:45,745 INFO  Stats:72 - Learner 1 delivered 933.0 values/s 7.09 Mbit/s (avg: 6.34 Mbit/s) (wait: 0) (count: 62295) (batch_count: 0)
06:49:46,746 INFO  Stats:72 - Learner 1 delivered 990.8 values/s 7.36 Mbit/s (avg: 6.35 Mbit/s) (wait: 0) (count: 63287) (batch_count: 0)
06:49:47,747 INFO  Stats:72 - Learner 1 delivered 655.3 values/s 10.99 Mbit/s (avg: 6.41 Mbit/s) (wait: 0) (count: 63943) (batch_count: 0)
06:49:48,752 INFO  Stats:72 - Learner 1 delivered 929.8 values/s 7.53 Mbit/s (avg: 6.42 Mbit/s) (wait: 0) (count: 64878) (batch_count: 0)
06:49:49,754 INFO  Stats:72 - Learner 1 delivered 958.9 values/s 7.09 Mbit/s (avg: 6.43 Mbit/s) (wait: 0) (count: 65838) (batch_count: 0)
06:49:50,755 INFO  Stats:72 - Learner 1 delivered 925.0 values/s 7.07 Mbit/s (avg: 6.43 Mbit/s) (wait: 0) (count: 66764) (batch_count: 0)
06:49:51,756 INFO  Stats:72 - Learner 1 delivered 576.4 values/s 11.27 Mbit/s (avg: 6.49 Mbit/s) (wait: 0) (count: 67341) (batch_count: 0)
06:49:52,757 INFO  Stats:72 - Learner 1 delivered 740.9 values/s 6.08 Mbit/s (avg: 6.48 Mbit/s) (wait: 0) (count: 68083) (batch_count: 0)
06:49:53,758 INFO  Stats:72 - Learner 1 delivered 963.9 values/s 7.72 Mbit/s (avg: 6.49 Mbit/s) (wait: 0) (count: 69048) (batch_count: 0)
06:49:54,759 INFO  Stats:72 - Learner 1 delivered 789.1 values/s 6.38 Mbit/s (avg: 6.49 Mbit/s) (wait: 0) (count: 69838) (batch_count: 0)
06:49:55,761 INFO  Stats:72 - Learner 1 delivered 959.9 values/s 7.71 Mbit/s (avg: 6.51 Mbit/s) (wait: 0) (count: 70799) (batch_count: 0)
06:49:56,762 INFO  Stats:72 - Learner 1 delivered 809.1 values/s 6.09 Mbit/s (avg: 6.50 Mbit/s) (wait: 0) (count: 71609) (batch_count: 0)
06:49:57,763 INFO  Stats:72 - Learner 1 delivered 968.9 values/s 7.46 Mbit/s (avg: 6.51 Mbit/s) (wait: 0) (count: 72579) (batch_count: 0)
06:49:58,764 INFO  Stats:72 - Learner 1 delivered 932.0 values/s 7.36 Mbit/s (avg: 6.52 Mbit/s) (wait: 0) (count: 73512) (batch_count: 0)
06:49:59,765 INFO  Stats:72 - Learner 1 delivered 950.9 values/s 7.87 Mbit/s (avg: 6.53 Mbit/s) (wait: 0) (count: 74464) (batch_count: 0)
06:50:00,766 INFO  Stats:72 - Learner 1 delivered 967.8 values/s 7.76 Mbit/s (avg: 6.55 Mbit/s) (wait: 0) (count: 75433) (batch_count: 0)
06:50:01,767 INFO  Stats:72 - Learner 1 delivered 990.9 values/s 7.86 Mbit/s (avg: 6.56 Mbit/s) (wait: 0) (count: 76425) (batch_count: 0)
06:50:02,769 INFO  Stats:72 - Learner 1 delivered 882.0 values/s 6.42 Mbit/s (avg: 6.56 Mbit/s) (wait: 0) (count: 77308) (batch_count: 0)
06:50:03,770 INFO  Stats:72 - Learner 1 delivered 825.0 values/s 6.16 Mbit/s (avg: 6.55 Mbit/s) (wait: 0) (count: 78134) (batch_count: 0)
06:50:04,771 INFO  Stats:72 - Learner 1 delivered 956.9 values/s 7.43 Mbit/s (avg: 6.56 Mbit/s) (wait: 0) (count: 79092) (batch_count: 0)
06:50:05,772 INFO  Stats:72 - Learner 1 delivered 926.9 values/s 7.31 Mbit/s (avg: 6.57 Mbit/s) (wait: 0) (count: 80020) (batch_count: 0)
06:50:06,774 INFO  Stats:72 - Learner 1 delivered 943.7 values/s 7.29 Mbit/s (avg: 6.58 Mbit/s) (wait: 0) (count: 80965) (batch_count: 0)
06:50:07,775 INFO  Stats:72 - Learner 1 delivered 913.0 values/s 6.75 Mbit/s (avg: 6.58 Mbit/s) (wait: 0) (count: 81879) (batch_count: 0)
06:50:08,776 INFO  Stats:72 - Learner 1 delivered 924.9 values/s 6.61 Mbit/s (avg: 6.58 Mbit/s) (wait: 0) (count: 82805) (batch_count: 0)
06:50:09,777 INFO  Stats:72 - Learner 1 delivered 1022.8 values/s 7.66 Mbit/s (avg: 6.59 Mbit/s) (wait: 0) (count: 83829) (batch_count: 0)
06:50:10,778 INFO  Stats:72 - Learner 1 delivered 952.9 values/s 7.37 Mbit/s (avg: 6.59 Mbit/s) (wait: 0) (count: 84783) (batch_count: 0)
06:50:11,780 INFO  Stats:72 - Learner 1 delivered 862.7 values/s 6.29 Mbit/s (avg: 6.59 Mbit/s) (wait: 0) (count: 85647) (batch_count: 0)
06:50:12,781 INFO  Stats:72 - Learner 1 delivered 887.9 values/s 6.39 Mbit/s (avg: 6.59 Mbit/s) (wait: 0) (count: 86536) (batch_count: 0)
06:50:13,782 INFO  Stats:72 - Learner 1 delivered 950.9 values/s 6.80 Mbit/s (avg: 6.59 Mbit/s) (wait: 0) (count: 87488) (batch_count: 0)
06:50:14,783 INFO  Stats:72 - Learner 1 delivered 725.1 values/s 5.29 Mbit/s (avg: 6.58 Mbit/s) (wait: 0) (count: 88214) (batch_count: 0)
06:50:15,784 INFO  Stats:72 - Learner 1 delivered 885.0 values/s 6.42 Mbit/s (avg: 6.58 Mbit/s) (wait: 0) (count: 89100) (batch_count: 0)


==> graph-collection/confs/new/a-200/12/client/client11.txt <==
06:53:40,214 INFO  Client:175 - Client sent 2503.6 command/s avg. latency 4742179 ns
06:53:41,215 INFO  Client:175 - Client sent 3503.0 command/s avg. latency 3432713 ns
06:53:42,216 INFO  Client:175 - Client sent 3881.4 command/s avg. latency 3099764 ns
06:53:43,217 INFO  Client:175 - Client sent 3361.8 command/s avg. latency 3554276 ns
06:53:44,217 INFO  Client:175 - Client sent 2936.1 command/s avg. latency 4098110 ns
06:53:45,218 INFO  Client:175 - Client sent 3409.8 command/s avg. latency 3547350 ns
06:53:46,219 INFO  Client:175 - Client sent 2837.2 command/s avg. latency 4234085 ns
06:53:47,220 INFO  Client:175 - Client sent 3713.1 command/s avg. latency 3185313 ns
06:53:48,221 INFO  Client:175 - Client sent 3495.6 command/s avg. latency 3402636 ns
06:53:49,222 INFO  Client:175 - Client sent 2583.5 command/s avg. latency 4755860 ns
06:53:50,224 INFO  Client:175 - Client sent 3902.4 command/s avg. latency 3074139 ns
06:53:51,225 INFO  Client:175 - Client sent 4602.4 command/s avg. latency 2597360 ns
06:53:52,226 INFO  Client:175 - Client sent 2555.5 command/s avg. latency 4706400 ns
06:53:53,227 INFO  Client:175 - Client sent 3089.6 command/s avg. latency 3870419 ns
06:53:54,228 INFO  Client:175 - Client sent 3105.1 command/s avg. latency 3858073 ns
06:53:55,229 INFO  Client:175 - Client sent 4145.1 command/s avg. latency 2910286 ns
06:53:56,230 INFO  Client:175 - Client sent 4432.6 command/s avg. latency 2709539 ns
06:53:57,231 INFO  Client:175 - Client sent 2336.6 command/s avg. latency 5097614 ns
06:53:58,232 INFO  Client:175 - Client sent 2361.5 command/s avg. latency 5119114 ns
06:53:59,233 INFO  Client:175 - Client sent 3198.7 command/s avg. latency 3748653 ns
06:54:00,234 INFO  Client:175 - Client sent 3217.8 command/s avg. latency 3692798 ns
06:54:01,235 INFO  Client:175 - Client sent 2788.1 command/s avg. latency 4322767 ns
06:54:02,236 INFO  Client:175 - Client sent 3971.0 command/s avg. latency 3044533 ns
06:54:03,237 INFO  Client:175 - Client sent 3726.9 command/s avg. latency 3203402 ns
06:54:04,238 INFO  Client:175 - Client sent 2734.3 command/s avg. latency 4386654 ns
06:54:05,239 INFO  Client:175 - Client sent 2811.0 command/s avg. latency 4297973 ns
06:54:06,240 INFO  Client:175 - Client sent 3859.9 command/s avg. latency 3105634 ns
06:54:07,241 INFO  Client:175 - Client sent 3888.1 command/s avg. latency 3088067 ns
06:54:08,242 INFO  Client:175 - Client sent 3259.6 command/s avg. latency 3685193 ns
06:54:09,243 INFO  Client:175 - Client sent 3619.9 command/s avg. latency 3314279 ns
06:54:10,244 INFO  Client:175 - Client sent 3420.4 command/s avg. latency 3510558 ns
06:54:11,245 INFO  Client:175 - Client sent 3224.6 command/s avg. latency 3716316 ns
06:54:12,246 INFO  Client:175 - Client sent 4036.1 command/s avg. latency 2973646 ns
06:54:13,247 INFO  Client:175 - Client sent 4853.3 command/s avg. latency 2475363 ns
06:54:14,249 INFO  Client:175 - Client sent 5035.4 command/s avg. latency 2383136 ns
06:54:15,250 INFO  Client:175 - Client sent 4035.5 command/s avg. latency 2975392 ns
06:54:16,251 INFO  Client:175 - Client sent 3209.6 command/s avg. latency 3739193 ns
06:54:17,252 INFO  Client:175 - Client sent 3276.4 command/s avg. latency 3665168 ns
06:54:18,253 INFO  Client:175 - Client sent 4116.0 command/s avg. latency 2912531 ns
06:54:19,254 INFO  Client:175 - Client sent 3629.6 command/s avg. latency 3305538 ns
06:54:20,255 INFO  Client:175 - Client sent 3486.4 command/s avg. latency 3445158 ns
06:54:21,256 INFO  Client:175 - Client sent 2291.7 command/s avg. latency 5232435 ns
06:54:22,257 INFO  Client:175 - Client sent 2740.4 command/s avg. latency 4384052 ns
06:54:23,258 INFO  Client:175 - Client sent 3338.4 command/s avg. latency 3558215 ns
06:54:24,259 INFO  Client:175 - Client sent 3157.9 command/s avg. latency 3828650 ns
06:54:25,260 INFO  Client:175 - Client sent 2885.1 command/s avg. latency 4173725 ns
06:54:26,261 INFO  Client:175 - Client sent 3200.7 command/s avg. latency 3750727 ns
06:54:27,262 INFO  Client:175 - Client sent 3390.4 command/s avg. latency 3536299 ns
06:54:28,263 INFO  Client:175 - Client sent 3201.9 command/s avg. latency 3752681 ns
06:54:29,264 INFO  Client:175 - Client sent 2229.6 command/s avg. latency 5380524 ns
06:54:30,265 INFO  Client:175 - Client sent 4215.9 command/s avg. latency 2846490 ns
06:54:31,266 INFO  Client:175 - Client sent 4044.9 command/s avg. latency 2968221 ns
06:54:32,267 INFO  Client:175 - Client sent 4059.0 command/s avg. latency 2954639 ns
06:54:33,274 INFO  Client:175 - Client sent 5840.5 command/s avg. latency 2017197 ns
06:54:34,275 INFO  Client:175 - Client sent 4028.0 command/s avg. latency 3053184 ns
06:54:35,276 INFO  Client:175 - Client sent 4341.2 command/s avg. latency 2765068 ns
06:54:36,277 INFO  Client:175 - Client sent 4035.0 command/s avg. latency 2967998 ns


==> graph-collection/confs/new/a-200/12/cpu/avg_cpu.txt <==
217-65-59-11168.cpu 1 39.4426
220-26-182-12159.cpu 2 22.8554
221-19-246-11886.cpu 3 28.6762


==> graph-collection/confs/new/a-200/12/replica/rep11.txt <==
06:53:28,955 INFO  Stats:72 - Learner 1 delivered 349.5 values/s 3.33 Mbit/s (avg: 3.88 Mbit/s) (wait: 0) (count: 10629) (batch_count: 0)
06:53:29,956 INFO  Stats:72 - Learner 1 delivered 202.8 values/s 1.76 Mbit/s (avg: 3.81 Mbit/s) (wait: 0) (count: 10832) (batch_count: 0)
06:53:30,958 INFO  Stats:72 - Learner 1 delivered 324.6 values/s 2.77 Mbit/s (avg: 3.77 Mbit/s) (wait: 0) (count: 11157) (batch_count: 0)
06:53:31,959 INFO  Stats:72 - Learner 1 delivered 791.1 values/s 6.40 Mbit/s (avg: 3.86 Mbit/s) (wait: 0) (count: 11949) (batch_count: 0)
06:53:32,960 INFO  Stats:72 - Learner 1 delivered 695.9 values/s 6.12 Mbit/s (avg: 3.93 Mbit/s) (wait: 0) (count: 12646) (batch_count: 0)
06:53:33,977 INFO  Stats:72 - Learner 1 delivered 757.7 values/s 6.32 Mbit/s (avg: 4.00 Mbit/s) (wait: 0) (count: 13416) (batch_count: 0)
06:53:34,978 INFO  Stats:72 - Learner 1 delivered 783.1 values/s 6.54 Mbit/s (avg: 4.08 Mbit/s) (wait: 0) (count: 14200) (batch_count: 0)
06:53:35,979 INFO  Stats:72 - Learner 1 delivered 556.3 values/s 4.93 Mbit/s (avg: 4.10 Mbit/s) (wait: 0) (count: 14757) (batch_count: 0)
06:53:36,981 INFO  Stats:72 - Learner 1 delivered 806.7 values/s 6.89 Mbit/s (avg: 4.18 Mbit/s) (wait: 0) (count: 15565) (batch_count: 0)
06:53:37,982 INFO  Stats:72 - Learner 1 delivered 899.9 values/s 7.70 Mbit/s (avg: 4.27 Mbit/s) (wait: 0) (count: 16466) (batch_count: 0)
06:53:38,988 INFO  Stats:72 - Learner 1 delivered 887.1 values/s 7.55 Mbit/s (avg: 4.36 Mbit/s) (wait: 0) (count: 17359) (batch_count: 0)
06:53:39,990 INFO  Stats:72 - Learner 1 delivered 652.2 values/s 5.26 Mbit/s (avg: 4.38 Mbit/s) (wait: 0) (count: 18012) (batch_count: 0)
06:53:40,991 INFO  Stats:72 - Learner 1 delivered 752.0 values/s 6.24 Mbit/s (avg: 4.43 Mbit/s) (wait: 0) (count: 18765) (batch_count: 0)
06:53:41,992 INFO  Stats:72 - Learner 1 delivered 880.0 values/s 7.41 Mbit/s (avg: 4.50 Mbit/s) (wait: 0) (count: 19646) (batch_count: 0)
06:53:42,993 INFO  Stats:72 - Learner 1 delivered 886.9 values/s 7.36 Mbit/s (avg: 4.57 Mbit/s) (wait: 0) (count: 20534) (batch_count: 0)
06:53:43,995 INFO  Stats:72 - Learner 1 delivered 628.2 values/s 5.25 Mbit/s (avg: 4.59 Mbit/s) (wait: 0) (count: 21163) (batch_count: 0)
06:53:44,996 INFO  Stats:72 - Learner 1 delivered 876.0 values/s 7.01 Mbit/s (avg: 4.64 Mbit/s) (wait: 0) (count: 22040) (batch_count: 0)
06:53:45,997 INFO  Stats:72 - Learner 1 delivered 699.1 values/s 5.64 Mbit/s (avg: 4.66 Mbit/s) (wait: 0) (count: 22740) (batch_count: 0)
06:53:46,998 INFO  Stats:72 - Learner 1 delivered 810.1 values/s 6.50 Mbit/s (avg: 4.70 Mbit/s) (wait: 0) (count: 23551) (batch_count: 0)
06:53:48,000 INFO  Stats:72 - Learner 1 delivered 848.0 values/s 7.04 Mbit/s (avg: 4.75 Mbit/s) (wait: 0) (count: 24400) (batch_count: 0)
06:53:49,001 INFO  Stats:72 - Learner 1 delivered 636.1 values/s 5.36 Mbit/s (avg: 4.77 Mbit/s) (wait: 0) (count: 25037) (batch_count: 0)
06:53:50,002 INFO  Stats:72 - Learner 1 delivered 825.9 values/s 6.75 Mbit/s (avg: 4.81 Mbit/s) (wait: 0) (count: 25864) (batch_count: 0)
06:53:51,003 INFO  Stats:72 - Learner 1 delivered 809.0 values/s 8.85 Mbit/s (avg: 4.89 Mbit/s) (wait: 0) (count: 26674) (batch_count: 0)
06:53:52,005 INFO  Stats:72 - Learner 1 delivered 721.0 values/s 6.22 Mbit/s (avg: 4.91 Mbit/s) (wait: 0) (count: 27396) (batch_count: 0)
06:53:53,006 INFO  Stats:72 - Learner 1 delivered 738.1 values/s 5.74 Mbit/s (avg: 4.93 Mbit/s) (wait: 0) (count: 28135) (batch_count: 0)
06:53:54,008 INFO  Stats:72 - Learner 1 delivered 747.7 values/s 6.12 Mbit/s (avg: 4.95 Mbit/s) (wait: 0) (count: 28884) (batch_count: 0)
06:53:55,010 INFO  Stats:72 - Learner 1 delivered 845.4 values/s 7.24 Mbit/s (avg: 4.99 Mbit/s) (wait: 0) (count: 29731) (batch_count: 0)
06:53:56,011 INFO  Stats:72 - Learner 1 delivered 980.8 values/s 8.81 Mbit/s (avg: 5.06 Mbit/s) (wait: 0) (count: 30713) (batch_count: 0)
06:53:57,012 INFO  Stats:72 - Learner 1 delivered 654.2 values/s 5.76 Mbit/s (avg: 5.08 Mbit/s) (wait: 0) (count: 31368) (batch_count: 0)
06:53:58,013 INFO  Stats:72 - Learner 1 delivered 534.3 values/s 4.36 Mbit/s (avg: 5.06 Mbit/s) (wait: 0) (count: 31903) (batch_count: 0)
06:53:59,014 INFO  Stats:72 - Learner 1 delivered 732.1 values/s 6.07 Mbit/s (avg: 5.08 Mbit/s) (wait: 0) (count: 32636) (batch_count: 0)
06:54:00,016 INFO  Stats:72 - Learner 1 delivered 740.1 values/s 6.03 Mbit/s (avg: 5.10 Mbit/s) (wait: 0) (count: 33377) (batch_count: 0)
06:54:01,017 INFO  Stats:72 - Learner 1 delivered 658.2 values/s 5.37 Mbit/s (avg: 5.10 Mbit/s) (wait: 0) (count: 34036) (batch_count: 0)
06:54:02,018 INFO  Stats:72 - Learner 1 delivered 846.0 values/s 7.15 Mbit/s (avg: 5.13 Mbit/s) (wait: 0) (count: 34883) (batch_count: 0)
06:54:03,019 INFO  Stats:72 - Learner 1 delivered 893.8 values/s 7.69 Mbit/s (avg: 5.18 Mbit/s) (wait: 0) (count: 35778) (batch_count: 0)
06:54:04,021 INFO  Stats:72 - Learner 1 delivered 764.0 values/s 6.20 Mbit/s (avg: 5.19 Mbit/s) (wait: 0) (count: 36543) (batch_count: 0)
06:54:05,023 INFO  Stats:72 - Learner 1 delivered 625.9 values/s 4.96 Mbit/s (avg: 5.19 Mbit/s) (wait: 0) (count: 37170) (batch_count: 0)
06:54:06,024 INFO  Stats:72 - Learner 1 delivered 857.6 values/s 6.96 Mbit/s (avg: 5.22 Mbit/s) (wait: 0) (count: 38029) (batch_count: 0)
06:54:07,025 INFO  Stats:72 - Learner 1 delivered 908.8 values/s 7.81 Mbit/s (avg: 5.25 Mbit/s) (wait: 0) (count: 38939) (batch_count: 0)
06:54:08,027 INFO  Stats:72 - Learner 1 delivered 809.0 values/s 6.67 Mbit/s (avg: 5.28 Mbit/s) (wait: 0) (count: 39749) (batch_count: 0)
06:54:09,028 INFO  Stats:72 - Learner 1 delivered 791.0 values/s 6.55 Mbit/s (avg: 5.29 Mbit/s) (wait: 0) (count: 40541) (batch_count: 0)
06:54:10,029 INFO  Stats:72 - Learner 1 delivered 608.3 values/s 7.47 Mbit/s (avg: 5.33 Mbit/s) (wait: 0) (count: 41150) (batch_count: 0)
06:54:11,030 INFO  Stats:72 - Learner 1 delivered 719.1 values/s 5.83 Mbit/s (avg: 5.33 Mbit/s) (wait: 0) (count: 41870) (batch_count: 0)
06:54:12,032 INFO  Stats:72 - Learner 1 delivered 917.9 values/s 7.56 Mbit/s (avg: 5.36 Mbit/s) (wait: 0) (count: 42789) (batch_count: 0)
06:54:13,033 INFO  Stats:72 - Learner 1 delivered 698.2 values/s 9.20 Mbit/s (avg: 5.42 Mbit/s) (wait: 0) (count: 43488) (batch_count: 0)
06:54:14,034 INFO  Stats:72 - Learner 1 delivered 736.2 values/s 9.87 Mbit/s (avg: 5.48 Mbit/s) (wait: 0) (count: 44225) (batch_count: 0)
06:54:15,035 INFO  Stats:72 - Learner 1 delivered 565.4 values/s 7.73 Mbit/s (avg: 5.51 Mbit/s) (wait: 0) (count: 44791) (batch_count: 0)
06:54:16,036 INFO  Stats:72 - Learner 1 delivered 845.0 values/s 6.50 Mbit/s (avg: 5.52 Mbit/s) (wait: 0) (count: 45637) (batch_count: 0)
06:54:17,038 INFO  Stats:72 - Learner 1 delivered 861.7 values/s 6.74 Mbit/s (avg: 5.54 Mbit/s) (wait: 0) (count: 46500) (batch_count: 0)
06:54:18,039 INFO  Stats:72 - Learner 1 delivered 869.1 values/s 7.37 Mbit/s (avg: 5.56 Mbit/s) (wait: 0) (count: 47370) (batch_count: 0)
06:54:19,040 INFO  Stats:72 - Learner 1 delivered 894.0 values/s 7.66 Mbit/s (avg: 5.59 Mbit/s) (wait: 0) (count: 48265) (batch_count: 0)
06:54:20,041 INFO  Stats:72 - Learner 1 delivered 815.1 values/s 6.89 Mbit/s (avg: 5.61 Mbit/s) (wait: 0) (count: 49081) (batch_count: 0)
06:54:21,042 INFO  Stats:72 - Learner 1 delivered 550.4 values/s 4.72 Mbit/s (avg: 5.59 Mbit/s) (wait: 0) (count: 49632) (batch_count: 0)
06:54:22,043 INFO  Stats:72 - Learner 1 delivered 715.2 values/s 5.31 Mbit/s (avg: 5.59 Mbit/s) (wait: 0) (count: 50348) (batch_count: 0)
06:54:23,045 INFO  Stats:72 - Learner 1 delivered 771.1 values/s 6.14 Mbit/s (avg: 5.60 Mbit/s) (wait: 0) (count: 51120) (batch_count: 0)
06:54:24,046 INFO  Stats:72 - Learner 1 delivered 730.2 values/s 6.15 Mbit/s (avg: 5.60 Mbit/s) (wait: 0) (count: 51851) (batch_count: 0)
06:54:25,051 INFO  Stats:72 - Learner 1 delivered 687.4 values/s 5.92 Mbit/s (avg: 5.61 Mbit/s) (wait: 0) (count: 52542) (batch_count: 0)
06:54:26,052 INFO  Stats:72 - Learner 1 delivered 758.9 values/s 5.74 Mbit/s (avg: 5.61 Mbit/s) (wait: 0) (count: 53302) (batch_count: 0)
06:54:27,054 INFO  Stats:72 - Learner 1 delivered 913.9 values/s 7.31 Mbit/s (avg: 5.63 Mbit/s) (wait: 0) (count: 54217) (batch_count: 0)
06:54:28,055 INFO  Stats:72 - Learner 1 delivered 818.7 values/s 6.46 Mbit/s (avg: 5.64 Mbit/s) (wait: 0) (count: 55037) (batch_count: 0)
06:54:29,056 INFO  Stats:72 - Learner 1 delivered 506.5 values/s 3.88 Mbit/s (avg: 5.62 Mbit/s) (wait: 0) (count: 55544) (batch_count: 0)
06:54:30,057 INFO  Stats:72 - Learner 1 delivered 893.9 values/s 7.63 Mbit/s (avg: 5.64 Mbit/s) (wait: 0) (count: 56439) (batch_count: 0)
06:54:31,058 INFO  Stats:72 - Learner 1 delivered 947.0 values/s 8.22 Mbit/s (avg: 5.67 Mbit/s) (wait: 0) (count: 57387) (batch_count: 0)
06:54:32,060 INFO  Stats:72 - Learner 1 delivered 909.9 values/s 7.69 Mbit/s (avg: 5.69 Mbit/s) (wait: 0) (count: 58298) (batch_count: 0)
06:54:33,061 INFO  Stats:72 - Learner 1 delivered 653.3 values/s 10.94 Mbit/s (avg: 5.75 Mbit/s) (wait: 0) (count: 58952) (batch_count: 0)
06:54:34,062 INFO  Stats:72 - Learner 1 delivered 934.0 values/s 8.02 Mbit/s (avg: 5.77 Mbit/s) (wait: 0) (count: 59887) (batch_count: 0)
06:54:35,063 INFO  Stats:72 - Learner 1 delivered 943.0 values/s 8.21 Mbit/s (avg: 5.80 Mbit/s) (wait: 0) (count: 60831) (batch_count: 0)
06:54:36,064 INFO  Stats:72 - Learner 1 delivered 945.9 values/s 8.26 Mbit/s (avg: 5.83 Mbit/s) (wait: 0) (count: 61778) (batch_count: 0)
06:54:37,065 INFO  Stats:72 - Learner 1 delivered 889.1 values/s 7.57 Mbit/s (avg: 5.84 Mbit/s) (wait: 0) (count: 62668) (batch_count: 0)
06:54:38,066 INFO  Stats:72 - Learner 1 delivered 934.9 values/s 8.04 Mbit/s (avg: 5.87 Mbit/s) (wait: 0) (count: 63604) (batch_count: 0)
06:54:39,068 INFO  Stats:72 - Learner 1 delivered 876.8 values/s 7.22 Mbit/s (avg: 5.88 Mbit/s) (wait: 0) (count: 64482) (batch_count: 0)
06:54:40,094 INFO  Stats:72 - Learner 1 delivered 640.3 values/s 5.43 Mbit/s (avg: 5.88 Mbit/s) (wait: 0) (count: 65139) (batch_count: 0)
06:54:41,096 INFO  Stats:72 - Learner 1 delivered 963.1 values/s 8.20 Mbit/s (avg: 5.90 Mbit/s) (wait: 0) (count: 66104) (batch_count: 0)
06:54:42,097 INFO  Stats:72 - Learner 1 delivered 930.8 values/s 7.75 Mbit/s (avg: 5.92 Mbit/s) (wait: 0) (count: 67036) (batch_count: 0)
06:54:43,098 INFO  Stats:72 - Learner 1 delivered 797.1 values/s 6.60 Mbit/s (avg: 5.92 Mbit/s) (wait: 0) (count: 67834) (batch_count: 0)


==> graph-collection/confs/new/a-200/13/client/client11.txt <==
06:57:46,073 INFO  Client:175 - Client sent 5732.3 command/s avg. latency 2270429 ns
06:57:47,074 INFO  Client:175 - Client sent 4231.3 command/s avg. latency 3072825 ns
06:57:48,075 INFO  Client:175 - Client sent 4015.9 command/s avg. latency 3214872 ns
06:57:49,076 INFO  Client:175 - Client sent 3818.8 command/s avg. latency 3424473 ns
06:57:50,077 INFO  Client:175 - Client sent 4307.8 command/s avg. latency 3021309 ns
06:57:51,078 INFO  Client:175 - Client sent 4069.2 command/s avg. latency 3003640 ns
06:57:52,079 INFO  Client:175 - Client sent 3871.3 command/s avg. latency 3556991 ns
06:57:53,081 INFO  Client:175 - Client sent 3901.6 command/s avg. latency 3333245 ns
06:57:54,082 INFO  Client:175 - Client sent 4085.9 command/s avg. latency 3182758 ns
06:57:55,083 INFO  Client:175 - Client sent 4480.4 command/s avg. latency 2896183 ns
06:57:56,084 INFO  Client:175 - Client sent 5261.6 command/s avg. latency 2471126 ns
06:57:57,085 INFO  Client:175 - Client sent 4213.5 command/s avg. latency 3079175 ns
06:57:58,086 INFO  Client:175 - Client sent 4067.0 command/s avg. latency 3194225 ns
06:57:59,087 INFO  Client:175 - Client sent 4764.0 command/s avg. latency 2733755 ns
06:58:00,088 INFO  Client:175 - Client sent 5324.8 command/s avg. latency 2430759 ns
06:58:01,089 INFO  Client:175 - Client sent 4151.8 command/s avg. latency 3138857 ns
06:58:02,090 INFO  Client:175 - Client sent 6489.5 command/s avg. latency 2002812 ns
06:58:03,091 INFO  Client:175 - Client sent 4991.1 command/s avg. latency 2600976 ns
06:58:04,092 INFO  Client:175 - Client sent 3909.0 command/s avg. latency 3322072 ns
06:58:05,093 INFO  Client:175 - Client sent 4753.9 command/s avg. latency 2736896 ns
06:58:06,094 INFO  Client:175 - Client sent 3971.0 command/s avg. latency 3272941 ns
06:58:07,095 INFO  Client:175 - Client sent 4159.0 command/s avg. latency 3126374 ns
06:58:08,096 INFO  Client:175 - Client sent 3340.6 command/s avg. latency 3812304 ns
06:58:09,097 INFO  Client:175 - Client sent 4413.7 command/s avg. latency 2972046 ns
06:58:10,098 INFO  Client:175 - Client sent 3842.3 command/s avg. latency 3423050 ns
06:58:11,099 INFO  Client:175 - Client sent 4063.4 command/s avg. latency 3202509 ns
06:58:12,102 INFO  Client:175 - Client sent 4984.1 command/s avg. latency 2610048 ns
06:58:13,103 INFO  Client:175 - Client sent 4494.6 command/s avg. latency 2895819 ns
06:58:14,104 INFO  Client:175 - Client sent 3864.0 command/s avg. latency 3367683 ns
06:58:15,105 INFO  Client:175 - Client sent 3969.6 command/s avg. latency 3270953 ns
06:58:16,106 INFO  Client:175 - Client sent 4271.5 command/s avg. latency 3047374 ns
06:58:17,107 INFO  Client:175 - Client sent 5277.5 command/s avg. latency 2464619 ns
06:58:18,109 INFO  Client:175 - Client sent 4116.7 command/s avg. latency 3153707 ns
06:58:19,110 INFO  Client:175 - Client sent 3641.5 command/s avg. latency 3571872 ns
06:58:20,111 INFO  Client:175 - Client sent 4177.0 command/s avg. latency 3113221 ns
06:58:21,112 INFO  Client:175 - Client sent 5224.1 command/s avg. latency 2481802 ns
06:58:22,113 INFO  Client:175 - Client sent 6828.5 command/s avg. latency 1909586 ns
06:58:23,114 INFO  Client:175 - Client sent 4014.2 command/s avg. latency 3238288 ns
06:58:24,115 INFO  Client:175 - Client sent 3667.5 command/s avg. latency 3544055 ns
06:58:25,116 INFO  Client:175 - Client sent 4082.0 command/s avg. latency 3186893 ns
06:58:26,117 INFO  Client:175 - Client sent 4112.2 command/s avg. latency 3138859 ns
06:58:27,118 INFO  Client:175 - Client sent 3929.1 command/s avg. latency 3331243 ns
06:58:28,120 INFO  Client:175 - Client sent 3960.7 command/s avg. latency 3279697 ns
06:58:29,121 INFO  Client:175 - Client sent 4056.0 command/s avg. latency 3215711 ns
06:58:30,122 INFO  Client:175 - Client sent 4274.7 command/s avg. latency 3037904 ns
06:58:31,123 INFO  Client:175 - Client sent 4602.4 command/s avg. latency 2826988 ns
06:58:32,147 INFO  Client:175 - Client sent 4058.8 command/s avg. latency 3199835 ns
06:58:33,148 INFO  Client:175 - Client sent 5593.2 command/s avg. latency 2378082 ns
06:58:34,149 INFO  Client:175 - Client sent 4135.2 command/s avg. latency 3147187 ns
06:58:35,151 INFO  Client:175 - Client sent 4083.4 command/s avg. latency 3180186 ns
06:58:36,152 INFO  Client:175 - Client sent 4267.8 command/s avg. latency 3052922 ns
06:58:37,153 INFO  Client:175 - Client sent 4091.8 command/s avg. latency 3177375 ns
06:58:38,154 INFO  Client:175 - Client sent 4130.1 command/s avg. latency 3147053 ns
06:58:39,158 INFO  Client:175 - Client sent 4028.1 command/s avg. latency 3241923 ns
06:58:40,280 INFO  Client:175 - Client sent 3771.9 command/s avg. latency 3402549 ns
06:58:41,281 INFO  Client:175 - Client sent 4013.4 command/s avg. latency 3670577 ns
06:58:42,282 INFO  Client:175 - Client sent 5879.0 command/s avg. latency 2213710 ns
06:58:43,283 INFO  Client:175 - Client sent 4221.8 command/s avg. latency 3080554 ns
06:58:44,285 INFO  Client:175 - Client sent 6632.0 command/s avg. latency 1959053 ns
06:58:45,286 INFO  Client:175 - Client sent 5141.1 command/s avg. latency 2519000 ns
06:58:46,286 INFO  Client:175 - Client sent 6359.1 command/s avg. latency 2045941 ns
06:58:47,287 INFO  Client:175 - Client sent 6130.7 command/s avg. latency 2119140 ns
06:58:48,288 INFO  Client:175 - Client sent 7146.1 command/s avg. latency 1818581 ns
06:58:49,289 INFO  Client:175 - Client sent 6699.6 command/s avg. latency 1940395 ns
06:58:50,290 INFO  Client:175 - Client sent 4255.0 command/s avg. latency 3053824 ns
06:58:51,291 INFO  Client:175 - Client sent 6292.9 command/s avg. latency 2066425 ns
06:58:52,292 INFO  Client:175 - Client sent 6808.8 command/s avg. latency 1907551 ns
06:58:53,293 INFO  Client:175 - Client sent 3986.7 command/s avg. latency 3264163 ns
06:58:54,317 INFO  Client:175 - Client sent 4188.4 command/s avg. latency 3094272 ns
06:58:55,318 INFO  Client:175 - Client sent 6962.1 command/s avg. latency 1912607 ns
06:58:56,319 INFO  Client:175 - Client sent 5487.9 command/s avg. latency 2365264 ns
06:58:57,320 INFO  Client:175 - Client sent 4304.9 command/s avg. latency 3019310 ns
06:58:58,321 INFO  Client:175 - Client sent 4138.9 command/s avg. latency 3144561 ns
06:58:59,322 INFO  Client:175 - Client sent 4287.9 command/s avg. latency 3030558 ns
06:59:00,323 INFO  Client:175 - Client sent 4409.3 command/s avg. latency 2948006 ns
06:59:01,325 INFO  Client:175 - Client sent 6782.5 command/s avg. latency 1915920 ns
06:59:02,326 INFO  Client:175 - Client sent 4661.6 command/s avg. latency 2791363 ns
06:59:03,327 INFO  Client:175 - Client sent 4266.6 command/s avg. latency 3046228 ns
06:59:04,328 INFO  Client:175 - Client sent 4182.0 command/s avg. latency 3107615 ns
06:59:05,329 INFO  Client:175 - Client sent 4633.9 command/s avg. latency 2804472 ns
06:59:06,330 INFO  Client:175 - Client sent 4282.8 command/s avg. latency 3036364 ns
06:59:07,332 INFO  Client:175 - Client sent 3890.9 command/s avg. latency 3256252 ns


==> graph-collection/confs/new/a-200/13/cpu/avg_cpu.txt <==
217-65-59-11348.cpu 1 42.5828
220-26-182-12338.cpu 2 22.8609
221-19-246-12063.cpu 3 29.0953


==> graph-collection/confs/new/a-200/13/replica/rep11.txt <==
06:57:33,232 INFO  Stats:72 - Learner 1 delivered 301.5 values/s 3.07 Mbit/s (avg: 4.37 Mbit/s) (wait: 0) (count: 10283) (batch_count: 0)
06:57:34,233 INFO  Stats:72 - Learner 1 delivered 238.7 values/s 2.33 Mbit/s (avg: 4.29 Mbit/s) (wait: 0) (count: 10522) (batch_count: 0)
06:57:35,234 INFO  Stats:72 - Learner 1 delivered 252.7 values/s 2.34 Mbit/s (avg: 4.22 Mbit/s) (wait: 0) (count: 10775) (batch_count: 0)
06:57:36,235 INFO  Stats:72 - Learner 1 delivered 355.6 values/s 3.34 Mbit/s (avg: 4.19 Mbit/s) (wait: 0) (count: 11131) (batch_count: 0)
06:57:37,236 INFO  Stats:72 - Learner 1 delivered 254.7 values/s 2.46 Mbit/s (avg: 4.14 Mbit/s) (wait: 0) (count: 11386) (batch_count: 0)
06:57:38,238 INFO  Stats:72 - Learner 1 delivered 495.4 values/s 4.92 Mbit/s (avg: 4.16 Mbit/s) (wait: 0) (count: 11882) (batch_count: 0)
06:57:39,239 INFO  Stats:72 - Learner 1 delivered 505.4 values/s 9.25 Mbit/s (avg: 4.32 Mbit/s) (wait: 0) (count: 12388) (batch_count: 0)
06:57:40,240 INFO  Stats:72 - Learner 1 delivered 705.1 values/s 8.56 Mbit/s (avg: 4.45 Mbit/s) (wait: 0) (count: 13094) (batch_count: 0)
06:57:41,241 INFO  Stats:72 - Learner 1 delivered 536.4 values/s 8.73 Mbit/s (avg: 4.57 Mbit/s) (wait: 0) (count: 13631) (batch_count: 0)
06:57:42,242 INFO  Stats:72 - Learner 1 delivered 617.3 values/s 9.18 Mbit/s (avg: 4.71 Mbit/s) (wait: 0) (count: 14249) (batch_count: 0)
06:57:43,248 INFO  Stats:72 - Learner 1 delivered 825.0 values/s 8.34 Mbit/s (avg: 4.81 Mbit/s) (wait: 0) (count: 15079) (batch_count: 0)
06:57:44,250 INFO  Stats:72 - Learner 1 delivered 823.9 values/s 7.61 Mbit/s (avg: 4.88 Mbit/s) (wait: 0) (count: 15904) (batch_count: 0)
06:57:45,251 INFO  Stats:72 - Learner 1 delivered 902.9 values/s 8.13 Mbit/s (avg: 4.97 Mbit/s) (wait: 0) (count: 16808) (batch_count: 0)
06:57:46,252 INFO  Stats:72 - Learner 1 delivered 693.2 values/s 10.98 Mbit/s (avg: 5.12 Mbit/s) (wait: 0) (count: 17502) (batch_count: 0)
06:57:47,253 INFO  Stats:72 - Learner 1 delivered 887.0 values/s 8.03 Mbit/s (avg: 5.19 Mbit/s) (wait: 0) (count: 18390) (batch_count: 0)
06:57:48,254 INFO  Stats:72 - Learner 1 delivered 834.0 values/s 7.81 Mbit/s (avg: 5.26 Mbit/s) (wait: 0) (count: 19225) (batch_count: 0)
06:57:49,255 INFO  Stats:72 - Learner 1 delivered 784.2 values/s 7.42 Mbit/s (avg: 5.31 Mbit/s) (wait: 0) (count: 20010) (batch_count: 0)
06:57:50,256 INFO  Stats:72 - Learner 1 delivered 896.9 values/s 8.28 Mbit/s (avg: 5.38 Mbit/s) (wait: 0) (count: 20908) (batch_count: 0)
06:57:51,294 INFO  Stats:72 - Learner 1 delivered 765.6 values/s 7.34 Mbit/s (avg: 5.42 Mbit/s) (wait: 0) (count: 21702) (batch_count: 0)
06:57:52,295 INFO  Stats:72 - Learner 1 delivered 899.8 values/s 8.19 Mbit/s (avg: 5.49 Mbit/s) (wait: 0) (count: 22603) (batch_count: 0)
06:57:53,296 INFO  Stats:72 - Learner 1 delivered 824.0 values/s 7.64 Mbit/s (avg: 5.53 Mbit/s) (wait: 0) (count: 23428) (batch_count: 0)
06:57:54,297 INFO  Stats:72 - Learner 1 delivered 887.0 values/s 8.09 Mbit/s (avg: 5.59 Mbit/s) (wait: 0) (count: 24316) (batch_count: 0)
06:57:55,298 INFO  Stats:72 - Learner 1 delivered 947.0 values/s 8.82 Mbit/s (avg: 5.65 Mbit/s) (wait: 0) (count: 25264) (batch_count: 0)
06:57:56,300 INFO  Stats:72 - Learner 1 delivered 671.2 values/s 9.91 Mbit/s (avg: 5.74 Mbit/s) (wait: 0) (count: 25936) (batch_count: 0)
06:57:57,301 INFO  Stats:72 - Learner 1 delivered 885.9 values/s 8.15 Mbit/s (avg: 5.79 Mbit/s) (wait: 0) (count: 26823) (batch_count: 0)
06:57:58,302 INFO  Stats:72 - Learner 1 delivered 865.0 values/s 7.85 Mbit/s (avg: 5.83 Mbit/s) (wait: 0) (count: 27689) (batch_count: 0)
06:57:59,304 INFO  Stats:72 - Learner 1 delivered 763.5 values/s 9.77 Mbit/s (avg: 5.91 Mbit/s) (wait: 0) (count: 28454) (batch_count: 0)
06:58:00,305 INFO  Stats:72 - Learner 1 delivered 797.2 values/s 9.63 Mbit/s (avg: 5.98 Mbit/s) (wait: 0) (count: 29252) (batch_count: 0)
06:58:01,306 INFO  Stats:72 - Learner 1 delivered 877.0 values/s 8.13 Mbit/s (avg: 6.02 Mbit/s) (wait: 0) (count: 30130) (batch_count: 0)
06:58:02,308 INFO  Stats:72 - Learner 1 delivered 564.2 values/s 12.79 Mbit/s (avg: 6.14 Mbit/s) (wait: 0) (count: 30695) (batch_count: 0)
06:58:03,310 INFO  Stats:72 - Learner 1 delivered 482.9 values/s 8.89 Mbit/s (avg: 6.19 Mbit/s) (wait: 0) (count: 31179) (batch_count: 0)
06:58:04,311 INFO  Stats:72 - Learner 1 delivered 795.0 values/s 7.65 Mbit/s (avg: 6.21 Mbit/s) (wait: 0) (count: 31975) (batch_count: 0)
06:58:05,312 INFO  Stats:72 - Learner 1 delivered 739.2 values/s 9.38 Mbit/s (avg: 6.27 Mbit/s) (wait: 0) (count: 32715) (batch_count: 0)
06:58:06,313 INFO  Stats:72 - Learner 1 delivered 820.0 values/s 7.51 Mbit/s (avg: 6.29 Mbit/s) (wait: 0) (count: 33536) (batch_count: 0)
06:58:07,314 INFO  Stats:72 - Learner 1 delivered 900.0 values/s 8.12 Mbit/s (avg: 6.32 Mbit/s) (wait: 0) (count: 34437) (batch_count: 0)
06:58:08,316 INFO  Stats:72 - Learner 1 delivered 720.1 values/s 6.62 Mbit/s (avg: 6.32 Mbit/s) (wait: 0) (count: 35158) (batch_count: 0)
06:58:09,317 INFO  Stats:72 - Learner 1 delivered 828.0 values/s 8.44 Mbit/s (avg: 6.36 Mbit/s) (wait: 0) (count: 35987) (batch_count: 0)
06:58:10,318 INFO  Stats:72 - Learner 1 delivered 835.0 values/s 7.43 Mbit/s (avg: 6.38 Mbit/s) (wait: 0) (count: 36823) (batch_count: 0)
06:58:11,319 INFO  Stats:72 - Learner 1 delivered 883.0 values/s 7.93 Mbit/s (avg: 6.40 Mbit/s) (wait: 0) (count: 37707) (batch_count: 0)
06:58:12,320 INFO  Stats:72 - Learner 1 delivered 724.2 values/s 9.87 Mbit/s (avg: 6.45 Mbit/s) (wait: 0) (count: 38432) (batch_count: 0)
06:58:13,321 INFO  Stats:72 - Learner 1 delivered 950.8 values/s 8.47 Mbit/s (avg: 6.48 Mbit/s) (wait: 0) (count: 39384) (batch_count: 0)
06:58:14,323 INFO  Stats:72 - Learner 1 delivered 811.1 values/s 7.44 Mbit/s (avg: 6.50 Mbit/s) (wait: 0) (count: 40196) (batch_count: 0)
06:58:15,324 INFO  Stats:72 - Learner 1 delivered 840.0 values/s 7.77 Mbit/s (avg: 6.52 Mbit/s) (wait: 0) (count: 41037) (batch_count: 0)
06:58:16,325 INFO  Stats:72 - Learner 1 delivered 863.0 values/s 8.35 Mbit/s (avg: 6.54 Mbit/s) (wait: 0) (count: 41901) (batch_count: 0)
06:58:17,326 INFO  Stats:72 - Learner 1 delivered 721.1 values/s 10.09 Mbit/s (avg: 6.59 Mbit/s) (wait: 0) (count: 42623) (batch_count: 0)
06:58:18,327 INFO  Stats:72 - Learner 1 delivered 843.1 values/s 8.01 Mbit/s (avg: 6.61 Mbit/s) (wait: 0) (count: 43467) (batch_count: 0)
06:58:19,328 INFO  Stats:72 - Learner 1 delivered 795.1 values/s 7.20 Mbit/s (avg: 6.62 Mbit/s) (wait: 0) (count: 44263) (batch_count: 0)
06:58:20,329 INFO  Stats:72 - Learner 1 delivered 881.0 values/s 8.01 Mbit/s (avg: 6.64 Mbit/s) (wait: 0) (count: 45145) (batch_count: 0)
06:58:21,331 INFO  Stats:72 - Learner 1 delivered 692.2 values/s 10.61 Mbit/s (avg: 6.69 Mbit/s) (wait: 0) (count: 45838) (batch_count: 0)
06:58:22,332 INFO  Stats:72 - Learner 1 delivered 591.3 values/s 12.31 Mbit/s (avg: 6.77 Mbit/s) (wait: 0) (count: 46430) (batch_count: 0)
06:58:23,333 INFO  Stats:72 - Learner 1 delivered 857.0 values/s 7.86 Mbit/s (avg: 6.78 Mbit/s) (wait: 0) (count: 47288) (batch_count: 0)
06:58:24,334 INFO  Stats:72 - Learner 1 delivered 779.0 values/s 7.16 Mbit/s (avg: 6.79 Mbit/s) (wait: 0) (count: 48068) (batch_count: 0)
06:58:25,335 INFO  Stats:72 - Learner 1 delivered 865.9 values/s 7.91 Mbit/s (avg: 6.80 Mbit/s) (wait: 0) (count: 48935) (batch_count: 0)
06:58:26,337 INFO  Stats:72 - Learner 1 delivered 846.0 values/s 8.08 Mbit/s (avg: 6.82 Mbit/s) (wait: 0) (count: 49782) (batch_count: 0)
06:58:27,338 INFO  Stats:72 - Learner 1 delivered 818.1 values/s 7.54 Mbit/s (avg: 6.83 Mbit/s) (wait: 0) (count: 50601) (batch_count: 0)
06:58:28,339 INFO  Stats:72 - Learner 1 delivered 809.1 values/s 7.76 Mbit/s (avg: 6.84 Mbit/s) (wait: 0) (count: 51411) (batch_count: 0)
06:58:29,341 INFO  Stats:72 - Learner 1 delivered 884.6 values/s 8.13 Mbit/s (avg: 6.85 Mbit/s) (wait: 0) (count: 52298) (batch_count: 0)
06:58:30,343 INFO  Stats:72 - Learner 1 delivered 863.9 values/s 8.05 Mbit/s (avg: 6.87 Mbit/s) (wait: 0) (count: 53163) (batch_count: 0)
06:58:31,344 INFO  Stats:72 - Learner 1 delivered 846.0 values/s 9.14 Mbit/s (avg: 6.90 Mbit/s) (wait: 0) (count: 54010) (batch_count: 0)
06:58:32,345 INFO  Stats:72 - Learner 1 delivered 869.9 values/s 7.78 Mbit/s (avg: 6.91 Mbit/s) (wait: 0) (count: 54881) (batch_count: 0)
06:58:33,346 INFO  Stats:72 - Learner 1 delivered 706.2 values/s 10.70 Mbit/s (avg: 6.95 Mbit/s) (wait: 0) (count: 55588) (batch_count: 0)
06:58:34,348 INFO  Stats:72 - Learner 1 delivered 896.0 values/s 8.02 Mbit/s (avg: 6.96 Mbit/s) (wait: 0) (count: 56485) (batch_count: 0)
06:58:35,349 INFO  Stats:72 - Learner 1 delivered 860.0 values/s 7.83 Mbit/s (avg: 6.97 Mbit/s) (wait: 0) (count: 57346) (batch_count: 0)
06:58:36,350 INFO  Stats:72 - Learner 1 delivered 889.8 values/s 8.24 Mbit/s (avg: 6.99 Mbit/s) (wait: 0) (count: 58237) (batch_count: 0)
06:58:37,351 INFO  Stats:72 - Learner 1 delivered 909.0 values/s 7.95 Mbit/s (avg: 7.00 Mbit/s) (wait: 0) (count: 59147) (batch_count: 0)
06:58:38,352 INFO  Stats:72 - Learner 1 delivered 838.1 values/s 7.77 Mbit/s (avg: 7.01 Mbit/s) (wait: 0) (count: 59986) (batch_count: 0)
06:58:39,353 INFO  Stats:72 - Learner 1 delivered 892.1 values/s 8.11 Mbit/s (avg: 7.02 Mbit/s) (wait: 0) (count: 60879) (batch_count: 0)
06:58:40,354 INFO  Stats:72 - Learner 1 delivered 857.0 values/s 7.74 Mbit/s (avg: 7.03 Mbit/s) (wait: 0) (count: 61737) (batch_count: 0)
06:58:41,372 INFO  Stats:72 - Learner 1 delivered 805.9 values/s 7.36 Mbit/s (avg: 7.03 Mbit/s) (wait: 0) (count: 62557) (batch_count: 0)
06:58:42,373 INFO  Stats:72 - Learner 1 delivered 638.1 values/s 11.22 Mbit/s (avg: 7.07 Mbit/s) (wait: 0) (count: 63196) (batch_count: 0)
06:58:43,374 INFO  Stats:72 - Learner 1 delivered 890.0 values/s 8.19 Mbit/s (avg: 7.09 Mbit/s) (wait: 0) (count: 64087) (batch_count: 0)
06:58:44,375 INFO  Stats:72 - Learner 1 delivered 625.4 values/s 12.48 Mbit/s (avg: 7.14 Mbit/s) (wait: 0) (count: 64713) (batch_count: 0)
06:58:45,377 INFO  Stats:72 - Learner 1 delivered 800.1 values/s 10.02 Mbit/s (avg: 7.17 Mbit/s) (wait: 0) (count: 65514) (batch_count: 0)
06:58:46,378 INFO  Stats:72 - Learner 1 delivered 569.4 values/s 12.07 Mbit/s (avg: 7.22 Mbit/s) (wait: 0) (count: 66084) (batch_count: 0)
06:58:47,379 INFO  Stats:72 - Learner 1 delivered 766.1 values/s 11.63 Mbit/s (avg: 7.26 Mbit/s) (wait: 0) (count: 66851) (batch_count: 0)
06:58:48,380 INFO  Stats:72 - Learner 1 delivered 670.1 values/s 13.62 Mbit/s (avg: 7.33 Mbit/s) (wait: 1) (count: 67522) (batch_count: 0)
06:58:49,381 INFO  Stats:72 - Learner 1 delivered 581.4 values/s 12.86 Mbit/s (avg: 7.38 Mbit/s) (wait: 1) (count: 68104) (batch_count: 0)
06:58:50,382 INFO  Stats:72 - Learner 1 delivered 896.0 values/s 8.25 Mbit/s (avg: 7.39 Mbit/s) (wait: 0) (count: 69001) (batch_count: 0)
06:58:51,384 INFO  Stats:72 - Learner 1 delivered 607.3 values/s 11.86 Mbit/s (avg: 7.43 Mbit/s) (wait: 0) (count: 69609) (batch_count: 0)
06:58:52,385 INFO  Stats:72 - Learner 1 delivered 530.4 values/s 13.01 Mbit/s (avg: 7.49 Mbit/s) (wait: 0) (count: 70140) (batch_count: 0)
06:58:53,386 INFO  Stats:72 - Learner 1 delivered 815.1 values/s 7.70 Mbit/s (avg: 7.49 Mbit/s) (wait: 0) (count: 70956) (batch_count: 0)
06:58:54,387 INFO  Stats:72 - Learner 1 delivered 905.1 values/s 8.34 Mbit/s (avg: 7.50 Mbit/s) (wait: 0) (count: 71862) (batch_count: 0)
06:58:55,388 INFO  Stats:72 - Learner 1 delivered 541.4 values/s 12.82 Mbit/s (avg: 7.54 Mbit/s) (wait: 0) (count: 72404) (batch_count: 0)
06:58:56,389 INFO  Stats:72 - Learner 1 delivered 429.5 values/s 10.59 Mbit/s (avg: 7.57 Mbit/s) (wait: 0) (count: 72834) (batch_count: 0)
06:58:57,390 INFO  Stats:72 - Learner 1 delivered 895.0 values/s 8.61 Mbit/s (avg: 7.58 Mbit/s) (wait: 0) (count: 73730) (batch_count: 0)
06:58:58,391 INFO  Stats:72 - Learner 1 delivered 898.0 values/s 8.04 Mbit/s (avg: 7.59 Mbit/s) (wait: 0) (count: 74629) (batch_count: 0)
06:58:59,392 INFO  Stats:72 - Learner 1 delivered 904.0 values/s 8.14 Mbit/s (avg: 7.59 Mbit/s) (wait: 0) (count: 75534) (batch_count: 0)
06:59:00,393 INFO  Stats:72 - Learner 1 delivered 872.1 values/s 8.72 Mbit/s (avg: 7.60 Mbit/s) (wait: 0) (count: 76407) (batch_count: 0)
06:59:01,394 INFO  Stats:72 - Learner 1 delivered 663.3 values/s 12.67 Mbit/s (avg: 7.65 Mbit/s) (wait: 0) (count: 77071) (batch_count: 0)
06:59:02,396 INFO  Stats:72 - Learner 1 delivered 928.0 values/s 9.04 Mbit/s (avg: 7.66 Mbit/s) (wait: 0) (count: 78000) (batch_count: 0)
06:59:03,397 INFO  Stats:72 - Learner 1 delivered 836.1 values/s 8.31 Mbit/s (avg: 7.66 Mbit/s) (wait: 0) (count: 78837) (batch_count: 0)
06:59:04,398 INFO  Stats:72 - Learner 1 delivered 864.0 values/s 8.16 Mbit/s (avg: 7.67 Mbit/s) (wait: 0) (count: 79702) (batch_count: 0)
06:59:05,401 INFO  Stats:72 - Learner 1 delivered 717.5 values/s 8.90 Mbit/s (avg: 7.68 Mbit/s) (wait: 0) (count: 80422) (batch_count: 0)
06:59:06,404 INFO  Stats:72 - Learner 1 delivered 866.4 values/s 8.36 Mbit/s (avg: 7.68 Mbit/s) (wait: 0) (count: 81291) (batch_count: 0)
06:59:07,406 INFO  Stats:72 - Learner 1 delivered 883.8 values/s 7.86 Mbit/s (avg: 7.68 Mbit/s) (wait: 0) (count: 82176) (batch_count: 0)
06:59:08,407 INFO  Stats:72 - Learner 1 delivered 799.1 values/s 8.72 Mbit/s (avg: 7.69 Mbit/s) (wait: 0) (count: 82976) (batch_count: 0)
06:59:09,408 INFO  Stats:72 - Learner 1 delivered 849.1 values/s 8.17 Mbit/s (avg: 7.70 Mbit/s) (wait: 0) (count: 83826) (batch_count: 0)
06:59:10,409 INFO  Stats:72 - Learner 1 delivered 879.9 values/s 8.13 Mbit/s (avg: 7.70 Mbit/s) (wait: 0) (count: 84707) (batch_count: 0)
06:59:11,410 INFO  Stats:72 - Learner 1 delivered 852.1 values/s 7.81 Mbit/s (avg: 7.70 Mbit/s) (wait: 0) (count: 85560) (batch_count: 0)
06:59:12,412 INFO  Stats:72 - Learner 1 delivered 891.0 values/s 8.15 Mbit/s (avg: 7.71 Mbit/s) (wait: 0) (count: 86452) (batch_count: 0)
06:59:13,413 INFO  Stats:72 - Learner 1 delivered 874.9 values/s 8.35 Mbit/s (avg: 7.71 Mbit/s) (wait: 0) (count: 87328) (batch_count: 0)
06:59:14,414 INFO  Stats:72 - Learner 1 delivered 686.2 values/s 7.33 Mbit/s (avg: 7.71 Mbit/s) (wait: 0) (count: 88015) (batch_count: 0)


==> graph-collection/confs/new/a-200/14/client/client11.txt <==
07:02:58,208 INFO  Client:175 - Client sent 4102.9 command/s avg. latency 3412944 ns
07:02:59,209 INFO  Client:175 - Client sent 5754.9 command/s avg. latency 2437211 ns
07:03:00,210 INFO  Client:175 - Client sent 4287.6 command/s avg. latency 3265367 ns
07:03:01,211 INFO  Client:175 - Client sent 4215.7 command/s avg. latency 3322827 ns
07:03:02,212 INFO  Client:175 - Client sent 3748.1 command/s avg. latency 3733834 ns
07:03:03,213 INFO  Client:175 - Client sent 5128.8 command/s avg. latency 2731595 ns
07:03:04,214 INFO  Client:175 - Client sent 4801.3 command/s avg. latency 2911768 ns
07:03:05,216 INFO  Client:175 - Client sent 3813.7 command/s avg. latency 3674014 ns
07:03:06,217 INFO  Client:175 - Client sent 4493.6 command/s avg. latency 3120027 ns
07:03:07,218 INFO  Client:175 - Client sent 4339.9 command/s avg. latency 3223653 ns
07:03:08,219 INFO  Client:175 - Client sent 3803.1 command/s avg. latency 3684558 ns
07:03:09,220 INFO  Client:175 - Client sent 4668.9 command/s avg. latency 2999305 ns
07:03:10,247 INFO  Client:175 - Client sent 4256.7 command/s avg. latency 3375691 ns
07:03:11,248 INFO  Client:175 - Client sent 3971.9 command/s avg. latency 3523213 ns
07:03:12,249 INFO  Client:175 - Client sent 3971.8 command/s avg. latency 3523010 ns
07:03:13,255 INFO  Client:175 - Client sent 4142.5 command/s avg. latency 3318862 ns
07:03:14,275 INFO  Client:175 - Client sent 4639.8 command/s avg. latency 3074437 ns
07:03:15,276 INFO  Client:175 - Client sent 4118.0 command/s avg. latency 3469257 ns
07:03:16,277 INFO  Client:175 - Client sent 5274.4 command/s avg. latency 2657242 ns
07:03:17,278 INFO  Client:175 - Client sent 4964.2 command/s avg. latency 2818563 ns
07:03:18,279 INFO  Client:175 - Client sent 4275.5 command/s avg. latency 3276925 ns
07:03:19,293 INFO  Client:175 - Client sent 4221.8 command/s avg. latency 3277550 ns
07:03:20,294 INFO  Client:175 - Client sent 4925.1 command/s avg. latency 2911605 ns
07:03:21,295 INFO  Client:175 - Client sent 4333.6 command/s avg. latency 3229918 ns
07:03:22,318 INFO  Client:175 - Client sent 4061.1 command/s avg. latency 3442888 ns
07:03:23,327 INFO  Client:175 - Client sent 4788.1 command/s avg. latency 2943549 ns
07:03:24,328 INFO  Client:175 - Client sent 4286.9 command/s avg. latency 3342950 ns
07:03:25,329 INFO  Client:175 - Client sent 3859.0 command/s avg. latency 3604239 ns
07:03:26,330 INFO  Client:175 - Client sent 4102.8 command/s avg. latency 3435275 ns
07:03:27,331 INFO  Client:175 - Client sent 5312.7 command/s avg. latency 2633854 ns
07:03:28,333 INFO  Client:175 - Client sent 5503.0 command/s avg. latency 2541272 ns
07:03:29,334 INFO  Client:175 - Client sent 4264.6 command/s avg. latency 3284417 ns
07:03:30,335 INFO  Client:175 - Client sent 4574.8 command/s avg. latency 3053658 ns
07:03:31,336 INFO  Client:175 - Client sent 4271.9 command/s avg. latency 3276190 ns
07:03:32,337 INFO  Client:175 - Client sent 4550.5 command/s avg. latency 3084381 ns
07:03:33,338 INFO  Client:175 - Client sent 4349.3 command/s avg. latency 3220498 ns
07:03:34,339 INFO  Client:175 - Client sent 6244.8 command/s avg. latency 2240543 ns
07:03:35,340 INFO  Client:175 - Client sent 6602.1 command/s avg. latency 2120613 ns
07:03:36,341 INFO  Client:175 - Client sent 5239.2 command/s avg. latency 2669994 ns
07:03:37,342 INFO  Client:175 - Client sent 3982.4 command/s avg. latency 3515690 ns
07:03:38,343 INFO  Client:175 - Client sent 4186.2 command/s avg. latency 3348289 ns
07:03:39,344 INFO  Client:175 - Client sent 4218.0 command/s avg. latency 3321043 ns
07:03:40,345 INFO  Client:175 - Client sent 5644.0 command/s avg. latency 2478948 ns
07:03:41,346 INFO  Client:175 - Client sent 4620.8 command/s avg. latency 3027351 ns
07:03:42,347 INFO  Client:175 - Client sent 5278.0 command/s avg. latency 2650794 ns
07:03:43,348 INFO  Client:175 - Client sent 4373.4 command/s avg. latency 3187025 ns
07:03:44,349 INFO  Client:175 - Client sent 3943.4 command/s avg. latency 3558621 ns
07:03:45,350 INFO  Client:175 - Client sent 4400.6 command/s avg. latency 3175519 ns
07:03:46,351 INFO  Client:175 - Client sent 5269.6 command/s avg. latency 2656924 ns
07:03:47,352 INFO  Client:175 - Client sent 5029.1 command/s avg. latency 2785596 ns
07:03:48,353 INFO  Client:175 - Client sent 4445.0 command/s avg. latency 3149970 ns
07:03:49,442 INFO  Client:175 - Client sent 4365.3 command/s avg. latency 3132882 ns
07:03:50,443 INFO  Client:175 - Client sent 4752.7 command/s avg. latency 3268636 ns
07:03:51,444 INFO  Client:175 - Client sent 3844.3 command/s avg. latency 3643325 ns
07:03:52,448 INFO  Client:175 - Client sent 3823.1 command/s avg. latency 3675371 ns
07:03:53,449 INFO  Client:175 - Client sent 4126.8 command/s avg. latency 3393363 ns
07:03:54,457 INFO  Client:175 - Client sent 4138.4 command/s avg. latency 3321819 ns
07:03:55,458 INFO  Client:175 - Client sent 4021.3 command/s avg. latency 3561937 ns
07:03:56,459 INFO  Client:175 - Client sent 4232.2 command/s avg. latency 3317540 ns
07:03:57,460 INFO  Client:175 - Client sent 4596.4 command/s avg. latency 3028479 ns
07:03:58,461 INFO  Client:175 - Client sent 4170.0 command/s avg. latency 3376759 ns
07:03:59,463 INFO  Client:175 - Client sent 4237.6 command/s avg. latency 3277419 ns
07:04:00,463 INFO  Client:175 - Client sent 4375.9 command/s avg. latency 3225009 ns
07:04:01,464 INFO  Client:175 - Client sent 4257.7 command/s avg. latency 3286269 ns
07:04:02,465 INFO  Client:175 - Client sent 5204.9 command/s avg. latency 2691234 ns
07:04:03,466 INFO  Client:175 - Client sent 4130.7 command/s avg. latency 3381388 ns
07:04:04,467 INFO  Client:175 - Client sent 4230.9 command/s avg. latency 3315736 ns
07:04:05,469 INFO  Client:175 - Client sent 3699.0 command/s avg. latency 3750226 ns
07:04:06,470 INFO  Client:175 - Client sent 4884.0 command/s avg. latency 2894219 ns
07:04:07,487 INFO  Client:175 - Client sent 5028.5 command/s avg. latency 2758642 ns
07:04:08,488 INFO  Client:175 - Client sent 3755.4 command/s avg. latency 3825065 ns
07:04:09,489 INFO  Client:175 - Client sent 4963.0 command/s avg. latency 2820292 ns
07:04:10,490 INFO  Client:175 - Client sent 3997.8 command/s avg. latency 3501005 ns
07:04:11,492 INFO  Client:175 - Client sent 3931.5 command/s avg. latency 3559143 ns
07:04:12,493 INFO  Client:175 - Client sent 4625.4 command/s avg. latency 3028922 ns
07:04:13,494 INFO  Client:175 - Client sent 5440.9 command/s avg. latency 2562135 ns
07:04:14,495 INFO  Client:175 - Client sent 4437.8 command/s avg. latency 3166329 ns
07:04:15,496 INFO  Client:175 - Client sent 4369.1 command/s avg. latency 3208445 ns
07:04:16,497 INFO  Client:175 - Client sent 6372.0 command/s avg. latency 2195879 ns
07:04:17,498 INFO  Client:175 - Client sent 4234.8 command/s avg. latency 3297002 ns
07:04:18,499 INFO  Client:175 - Client sent 4361.4 command/s avg. latency 3210609 ns
07:04:19,500 INFO  Client:175 - Client sent 4157.8 command/s avg. latency 3367201 ns
07:04:20,501 INFO  Client:175 - Client sent 5299.0 command/s avg. latency 2644122 ns
07:04:21,503 INFO  Client:175 - Client sent 6266.8 command/s avg. latency 2232766 ns
07:04:22,504 INFO  Client:175 - Client sent 4127.1 command/s avg. latency 3395726 ns
07:04:23,504 INFO  Client:175 - Client sent 4360.8 command/s avg. latency 3209258 ns
07:04:24,524 INFO  Client:175 - Client sent 4219.6 command/s avg. latency 3303177 ns
07:04:25,525 INFO  Client:175 - Client sent 4455.7 command/s avg. latency 3213091 ns
07:04:26,526 INFO  Client:175 - Client sent 3899.2 command/s avg. latency 3479280 ns
07:04:27,527 INFO  Client:175 - Client sent 3911.3 command/s avg. latency 3692071 ns
07:04:28,528 INFO  Client:175 - Client sent 5435.0 command/s avg. latency 2574804 ns
07:04:29,529 INFO  Client:175 - Client sent 4218.7 command/s avg. latency 3321997 ns
07:04:30,530 INFO  Client:175 - Client sent 5308.8 command/s avg. latency 2637364 ns
07:04:31,531 INFO  Client:175 - Client sent 6321.2 command/s avg. latency 2205159 ns


==> graph-collection/confs/new/a-200/14/cpu/avg_cpu.txt <==
217-65-59-11530.cpu 1 44.9554
220-26-182-12518.cpu 2 22.4978
221-19-246-12241.cpu 3 27.7712


==> graph-collection/confs/new/a-200/14/replica/rep11.txt <==
07:02:47,024 INFO  Stats:72 - Learner 1 delivered 412.4 values/s 4.37 Mbit/s (avg: 4.21 Mbit/s) (wait: 0) (count: 11109) (batch_count: 0)
07:02:48,026 INFO  Stats:72 - Learner 1 delivered 488.4 values/s 4.73 Mbit/s (avg: 4.23 Mbit/s) (wait: 0) (count: 11598) (batch_count: 0)
07:02:49,027 INFO  Stats:72 - Learner 1 delivered 817.0 values/s 7.86 Mbit/s (avg: 4.35 Mbit/s) (wait: 0) (count: 12416) (batch_count: 0)
07:02:50,028 INFO  Stats:72 - Learner 1 delivered 633.3 values/s 6.16 Mbit/s (avg: 4.41 Mbit/s) (wait: 0) (count: 13050) (batch_count: 0)
07:02:51,029 INFO  Stats:72 - Learner 1 delivered 737.1 values/s 10.25 Mbit/s (avg: 4.59 Mbit/s) (wait: 0) (count: 13788) (batch_count: 0)
07:02:52,030 INFO  Stats:72 - Learner 1 delivered 786.0 values/s 7.82 Mbit/s (avg: 4.69 Mbit/s) (wait: 0) (count: 14575) (batch_count: 0)
07:02:53,032 INFO  Stats:72 - Learner 1 delivered 740.7 values/s 8.33 Mbit/s (avg: 4.80 Mbit/s) (wait: 0) (count: 15317) (batch_count: 0)
07:02:54,033 INFO  Stats:72 - Learner 1 delivered 728.1 values/s 10.59 Mbit/s (avg: 4.96 Mbit/s) (wait: 0) (count: 16046) (batch_count: 0)
07:02:55,035 INFO  Stats:72 - Learner 1 delivered 766.1 values/s 7.31 Mbit/s (avg: 5.03 Mbit/s) (wait: 0) (count: 16813) (batch_count: 0)
07:02:56,036 INFO  Stats:72 - Learner 1 delivered 859.0 values/s 7.61 Mbit/s (avg: 5.10 Mbit/s) (wait: 0) (count: 17673) (batch_count: 0)
07:02:57,040 INFO  Stats:72 - Learner 1 delivered 847.1 values/s 8.83 Mbit/s (avg: 5.20 Mbit/s) (wait: 0) (count: 18524) (batch_count: 0)
07:02:58,042 INFO  Stats:72 - Learner 1 delivered 806.9 values/s 7.87 Mbit/s (avg: 5.26 Mbit/s) (wait: 0) (count: 19332) (batch_count: 0)
07:02:59,043 INFO  Stats:72 - Learner 1 delivered 736.1 values/s 9.67 Mbit/s (avg: 5.37 Mbit/s) (wait: 0) (count: 20069) (batch_count: 0)
07:03:00,045 INFO  Stats:72 - Learner 1 delivered 608.7 values/s 9.62 Mbit/s (avg: 5.48 Mbit/s) (wait: 0) (count: 20679) (batch_count: 0)
07:03:01,046 INFO  Stats:72 - Learner 1 delivered 861.9 values/s 7.95 Mbit/s (avg: 5.54 Mbit/s) (wait: 0) (count: 21542) (batch_count: 0)
07:03:02,048 INFO  Stats:72 - Learner 1 delivered 778.0 values/s 7.25 Mbit/s (avg: 5.58 Mbit/s) (wait: 0) (count: 22321) (batch_count: 0)
07:03:03,049 INFO  Stats:72 - Learner 1 delivered 740.9 values/s 9.07 Mbit/s (avg: 5.66 Mbit/s) (wait: 0) (count: 23063) (batch_count: 0)
07:03:04,050 INFO  Stats:72 - Learner 1 delivered 616.2 values/s 10.28 Mbit/s (avg: 5.76 Mbit/s) (wait: 0) (count: 23680) (batch_count: 0)
07:03:05,052 INFO  Stats:72 - Learner 1 delivered 826.0 values/s 7.88 Mbit/s (avg: 5.80 Mbit/s) (wait: 0) (count: 24507) (batch_count: 0)
07:03:06,053 INFO  Stats:72 - Learner 1 delivered 821.9 values/s 7.72 Mbit/s (avg: 5.85 Mbit/s) (wait: 0) (count: 25330) (batch_count: 0)
07:03:07,054 INFO  Stats:72 - Learner 1 delivered 667.0 values/s 9.30 Mbit/s (avg: 5.92 Mbit/s) (wait: 0) (count: 25998) (batch_count: 0)
07:03:08,056 INFO  Stats:72 - Learner 1 delivered 780.1 values/s 7.12 Mbit/s (avg: 5.94 Mbit/s) (wait: 0) (count: 26779) (batch_count: 0)
07:03:09,057 INFO  Stats:72 - Learner 1 delivered 773.9 values/s 8.88 Mbit/s (avg: 6.00 Mbit/s) (wait: 0) (count: 27554) (batch_count: 0)
07:03:10,058 INFO  Stats:72 - Learner 1 delivered 832.9 values/s 8.24 Mbit/s (avg: 6.04 Mbit/s) (wait: 0) (count: 28388) (batch_count: 0)
07:03:11,060 INFO  Stats:72 - Learner 1 delivered 828.0 values/s 7.99 Mbit/s (avg: 6.08 Mbit/s) (wait: 0) (count: 29217) (batch_count: 0)
07:03:12,062 INFO  Stats:72 - Learner 1 delivered 808.7 values/s 7.46 Mbit/s (avg: 6.11 Mbit/s) (wait: 0) (count: 30027) (batch_count: 0)
07:03:13,064 INFO  Stats:72 - Learner 1 delivered 833.0 values/s 7.86 Mbit/s (avg: 6.14 Mbit/s) (wait: 0) (count: 30862) (batch_count: 0)
07:03:14,065 INFO  Stats:72 - Learner 1 delivered 758.1 values/s 9.37 Mbit/s (avg: 6.20 Mbit/s) (wait: 0) (count: 31621) (batch_count: 0)
07:03:15,066 INFO  Stats:72 - Learner 1 delivered 867.9 values/s 7.91 Mbit/s (avg: 6.23 Mbit/s) (wait: 0) (count: 32490) (batch_count: 0)
07:03:16,068 INFO  Stats:72 - Learner 1 delivered 853.8 values/s 8.12 Mbit/s (avg: 6.26 Mbit/s) (wait: 0) (count: 33345) (batch_count: 0)
07:03:17,069 INFO  Stats:72 - Learner 1 delivered 627.2 values/s 11.68 Mbit/s (avg: 6.36 Mbit/s) (wait: 0) (count: 33973) (batch_count: 0)
07:03:18,070 INFO  Stats:72 - Learner 1 delivered 867.9 values/s 7.72 Mbit/s (avg: 6.38 Mbit/s) (wait: 0) (count: 34842) (batch_count: 0)
07:03:19,071 INFO  Stats:72 - Learner 1 delivered 633.2 values/s 8.37 Mbit/s (avg: 6.41 Mbit/s) (wait: 0) (count: 35476) (batch_count: 0)
07:03:20,072 INFO  Stats:72 - Learner 1 delivered 854.1 values/s 8.40 Mbit/s (avg: 6.44 Mbit/s) (wait: 1) (count: 36331) (batch_count: 0)
07:03:21,074 INFO  Stats:72 - Learner 1 delivered 771.0 values/s 9.61 Mbit/s (avg: 6.50 Mbit/s) (wait: 0) (count: 37103) (batch_count: 0)
07:03:22,075 INFO  Stats:72 - Learner 1 delivered 906.0 values/s 8.05 Mbit/s (avg: 6.52 Mbit/s) (wait: 0) (count: 38010) (batch_count: 0)
07:03:23,076 INFO  Stats:72 - Learner 1 delivered 834.0 values/s 8.81 Mbit/s (avg: 6.56 Mbit/s) (wait: 0) (count: 38845) (batch_count: 0)
07:03:24,077 INFO  Stats:72 - Learner 1 delivered 902.0 values/s 8.65 Mbit/s (avg: 6.59 Mbit/s) (wait: 0) (count: 39748) (batch_count: 0)
07:03:25,078 INFO  Stats:72 - Learner 1 delivered 926.8 values/s 7.68 Mbit/s (avg: 6.60 Mbit/s) (wait: 0) (count: 40676) (batch_count: 0)
07:03:26,080 INFO  Stats:72 - Learner 1 delivered 919.9 values/s 7.90 Mbit/s (avg: 6.62 Mbit/s) (wait: 0) (count: 41597) (batch_count: 0)
07:03:27,081 INFO  Stats:72 - Learner 1 delivered 938.9 values/s 8.23 Mbit/s (avg: 6.65 Mbit/s) (wait: 0) (count: 42537) (batch_count: 0)
07:03:28,082 INFO  Stats:72 - Learner 1 delivered 598.3 values/s 12.04 Mbit/s (avg: 6.73 Mbit/s) (wait: 0) (count: 43136) (batch_count: 0)
07:03:29,083 INFO  Stats:72 - Learner 1 delivered 860.9 values/s 8.29 Mbit/s (avg: 6.75 Mbit/s) (wait: 0) (count: 43998) (batch_count: 0)
07:03:30,084 INFO  Stats:72 - Learner 1 delivered 942.9 values/s 9.06 Mbit/s (avg: 6.78 Mbit/s) (wait: 0) (count: 44942) (batch_count: 0)
07:03:31,086 INFO  Stats:72 - Learner 1 delivered 909.9 values/s 8.56 Mbit/s (avg: 6.81 Mbit/s) (wait: 0) (count: 45853) (batch_count: 0)
07:03:32,087 INFO  Stats:72 - Learner 1 delivered 830.8 values/s 8.90 Mbit/s (avg: 6.83 Mbit/s) (wait: 0) (count: 46685) (batch_count: 0)
07:03:33,088 INFO  Stats:72 - Learner 1 delivered 839.0 values/s 7.82 Mbit/s (avg: 6.85 Mbit/s) (wait: 0) (count: 47525) (batch_count: 0)
07:03:34,089 INFO  Stats:72 - Learner 1 delivered 867.1 values/s 10.17 Mbit/s (avg: 6.89 Mbit/s) (wait: 0) (count: 48393) (batch_count: 0)
07:03:35,090 INFO  Stats:72 - Learner 1 delivered 476.5 values/s 12.64 Mbit/s (avg: 6.97 Mbit/s) (wait: 0) (count: 48870) (batch_count: 0)
07:03:36,092 INFO  Stats:72 - Learner 1 delivered 684.3 values/s 12.04 Mbit/s (avg: 7.03 Mbit/s) (wait: 0) (count: 49555) (batch_count: 0)
07:03:37,093 INFO  Stats:72 - Learner 1 delivered 951.9 values/s 8.15 Mbit/s (avg: 7.05 Mbit/s) (wait: 0) (count: 50508) (batch_count: 0)
07:03:38,094 INFO  Stats:72 - Learner 1 delivered 858.8 values/s 7.71 Mbit/s (avg: 7.06 Mbit/s) (wait: 0) (count: 51368) (batch_count: 0)
07:03:39,095 INFO  Stats:72 - Learner 1 delivered 854.1 values/s 8.31 Mbit/s (avg: 7.07 Mbit/s) (wait: 0) (count: 52223) (batch_count: 0)
07:03:40,096 INFO  Stats:72 - Learner 1 delivered 741.2 values/s 10.87 Mbit/s (avg: 7.12 Mbit/s) (wait: 0) (count: 52965) (batch_count: 0)
07:03:41,097 INFO  Stats:72 - Learner 1 delivered 864.1 values/s 8.58 Mbit/s (avg: 7.14 Mbit/s) (wait: 0) (count: 53830) (batch_count: 0)
07:03:42,098 INFO  Stats:72 - Learner 1 delivered 663.3 values/s 10.18 Mbit/s (avg: 7.17 Mbit/s) (wait: 0) (count: 54494) (batch_count: 0)
07:03:43,104 INFO  Stats:72 - Learner 1 delivered 705.2 values/s 8.75 Mbit/s (avg: 7.19 Mbit/s) (wait: 0) (count: 55203) (batch_count: 0)
07:03:44,105 INFO  Stats:72 - Learner 1 delivered 932.9 values/s 7.72 Mbit/s (avg: 7.20 Mbit/s) (wait: 0) (count: 56137) (batch_count: 0)
07:03:45,106 INFO  Stats:72 - Learner 1 delivered 866.0 values/s 7.93 Mbit/s (avg: 7.21 Mbit/s) (wait: 0) (count: 57004) (batch_count: 0)
07:03:46,107 INFO  Stats:72 - Learner 1 delivered 630.3 values/s 10.82 Mbit/s (avg: 7.25 Mbit/s) (wait: 0) (count: 57635) (batch_count: 0)
07:03:47,108 INFO  Stats:72 - Learner 1 delivered 862.0 values/s 8.15 Mbit/s (avg: 7.26 Mbit/s) (wait: 0) (count: 58498) (batch_count: 0)
07:03:48,109 INFO  Stats:72 - Learner 1 delivered 431.5 values/s 10.04 Mbit/s (avg: 7.29 Mbit/s) (wait: 0) (count: 58930) (batch_count: 0)
07:03:49,111 INFO  Stats:72 - Learner 1 delivered 957.0 values/s 8.27 Mbit/s (avg: 7.30 Mbit/s) (wait: 0) (count: 59888) (batch_count: 0)
07:03:50,112 INFO  Stats:72 - Learner 1 delivered 693.2 values/s 8.83 Mbit/s (avg: 7.32 Mbit/s) (wait: 0) (count: 60582) (batch_count: 0)
07:03:51,113 INFO  Stats:72 - Learner 1 delivered 813.1 values/s 7.85 Mbit/s (avg: 7.32 Mbit/s) (wait: 0) (count: 61396) (batch_count: 0)
07:03:52,114 INFO  Stats:72 - Learner 1 delivered 908.9 values/s 7.52 Mbit/s (avg: 7.32 Mbit/s) (wait: 0) (count: 62306) (batch_count: 0)
07:03:53,115 INFO  Stats:72 - Learner 1 delivered 909.0 values/s 8.00 Mbit/s (avg: 7.33 Mbit/s) (wait: 0) (count: 63216) (batch_count: 0)
07:03:54,116 INFO  Stats:72 - Learner 1 delivered 887.0 values/s 8.11 Mbit/s (avg: 7.34 Mbit/s) (wait: 0) (count: 64104) (batch_count: 0)
07:03:55,117 INFO  Stats:72 - Learner 1 delivered 926.0 values/s 7.79 Mbit/s (avg: 7.34 Mbit/s) (wait: 1) (count: 65031) (batch_count: 0)
07:03:56,118 INFO  Stats:72 - Learner 1 delivered 915.9 values/s 8.03 Mbit/s (avg: 7.35 Mbit/s) (wait: 0) (count: 65948) (batch_count: 0)
07:03:57,120 INFO  Stats:72 - Learner 1 delivered 660.3 values/s 9.32 Mbit/s (avg: 7.37 Mbit/s) (wait: 0) (count: 66609) (batch_count: 0)
07:03:58,121 INFO  Stats:72 - Learner 1 delivered 937.0 values/s 7.92 Mbit/s (avg: 7.38 Mbit/s) (wait: 0) (count: 67547) (batch_count: 0)
07:03:59,122 INFO  Stats:72 - Learner 1 delivered 879.0 values/s 7.91 Mbit/s (avg: 7.38 Mbit/s) (wait: 0) (count: 68427) (batch_count: 0)
07:04:00,123 INFO  Stats:72 - Learner 1 delivered 879.0 values/s 8.32 Mbit/s (avg: 7.39 Mbit/s) (wait: 0) (count: 69307) (batch_count: 0)
07:04:01,124 INFO  Stats:72 - Learner 1 delivered 833.1 values/s 8.59 Mbit/s (avg: 7.40 Mbit/s) (wait: 0) (count: 70141) (batch_count: 0)
07:04:02,125 INFO  Stats:72 - Learner 1 delivered 784.1 values/s 9.55 Mbit/s (avg: 7.42 Mbit/s) (wait: 0) (count: 70926) (batch_count: 0)
07:04:03,126 INFO  Stats:72 - Learner 1 delivered 880.0 values/s 8.57 Mbit/s (avg: 7.44 Mbit/s) (wait: 0) (count: 71807) (batch_count: 0)
07:04:04,128 INFO  Stats:72 - Learner 1 delivered 829.1 values/s 8.37 Mbit/s (avg: 7.44 Mbit/s) (wait: 0) (count: 72637) (batch_count: 0)
07:04:05,129 INFO  Stats:72 - Learner 1 delivered 756.1 values/s 7.40 Mbit/s (avg: 7.44 Mbit/s) (wait: 0) (count: 73394) (batch_count: 0)
07:04:06,130 INFO  Stats:72 - Learner 1 delivered 773.1 values/s 7.49 Mbit/s (avg: 7.44 Mbit/s) (wait: 0) (count: 74168) (batch_count: 0)
07:04:07,131 INFO  Stats:72 - Learner 1 delivered 416.5 values/s 10.98 Mbit/s (avg: 7.48 Mbit/s) (wait: 0) (count: 74585) (batch_count: 0)
07:04:08,132 INFO  Stats:72 - Learner 1 delivered 813.1 values/s 8.32 Mbit/s (avg: 7.49 Mbit/s) (wait: 0) (count: 75399) (batch_count: 0)
07:04:09,133 INFO  Stats:72 - Learner 1 delivered 415.5 values/s 8.83 Mbit/s (avg: 7.50 Mbit/s) (wait: 0) (count: 75815) (batch_count: 0)
07:04:10,134 INFO  Stats:72 - Learner 1 delivered 708.1 values/s 7.56 Mbit/s (avg: 7.50 Mbit/s) (wait: 0) (count: 76524) (batch_count: 0)
07:04:11,136 INFO  Stats:72 - Learner 1 delivered 808.0 values/s 7.96 Mbit/s (avg: 7.50 Mbit/s) (wait: 0) (count: 77333) (batch_count: 0)
07:04:12,137 INFO  Stats:72 - Learner 1 delivered 858.7 values/s 7.76 Mbit/s (avg: 7.50 Mbit/s) (wait: 0) (count: 78193) (batch_count: 0)
07:04:13,138 INFO  Stats:72 - Learner 1 delivered 619.3 values/s 11.23 Mbit/s (avg: 7.54 Mbit/s) (wait: 0) (count: 78813) (batch_count: 0)
07:04:14,140 INFO  Stats:72 - Learner 1 delivered 787.1 values/s 8.31 Mbit/s (avg: 7.54 Mbit/s) (wait: 0) (count: 79601) (batch_count: 0)
07:04:15,141 INFO  Stats:72 - Learner 1 delivered 797.1 values/s 8.15 Mbit/s (avg: 7.55 Mbit/s) (wait: 0) (count: 80399) (batch_count: 0)
07:04:16,142 INFO  Stats:72 - Learner 1 delivered 709.2 values/s 11.97 Mbit/s (avg: 7.59 Mbit/s) (wait: 0) (count: 81109) (batch_count: 0)
07:04:17,143 INFO  Stats:72 - Learner 1 delivered 824.1 values/s 8.91 Mbit/s (avg: 7.60 Mbit/s) (wait: 0) (count: 81934) (batch_count: 0)
07:04:18,144 INFO  Stats:72 - Learner 1 delivered 879.0 values/s 8.26 Mbit/s (avg: 7.60 Mbit/s) (wait: 0) (count: 82814) (batch_count: 0)
07:04:19,147 INFO  Stats:72 - Learner 1 delivered 862.8 values/s 8.14 Mbit/s (avg: 7.61 Mbit/s) (wait: 0) (count: 83679) (batch_count: 0)
07:04:20,148 INFO  Stats:72 - Learner 1 delivered 845.1 values/s 8.94 Mbit/s (avg: 7.62 Mbit/s) (wait: 0) (count: 84525) (batch_count: 0)
07:04:21,149 INFO  Stats:72 - Learner 1 delivered 604.3 values/s 12.44 Mbit/s (avg: 7.66 Mbit/s) (wait: 0) (count: 85130) (batch_count: 0)
07:04:22,150 INFO  Stats:72 - Learner 1 delivered 779.1 values/s 8.77 Mbit/s (avg: 7.67 Mbit/s) (wait: 0) (count: 85910) (batch_count: 0)
07:04:23,151 INFO  Stats:72 - Learner 1 delivered 883.7 values/s 8.31 Mbit/s (avg: 7.67 Mbit/s) (wait: 0) (count: 86795) (batch_count: 0)
07:04:24,152 INFO  Stats:72 - Learner 1 delivered 841.0 values/s 8.71 Mbit/s (avg: 7.68 Mbit/s) (wait: 0) (count: 87637) (batch_count: 0)
07:04:25,154 INFO  Stats:72 - Learner 1 delivered 892.9 values/s 8.19 Mbit/s (avg: 7.69 Mbit/s) (wait: 0) (count: 88531) (batch_count: 0)
07:04:26,155 INFO  Stats:72 - Learner 1 delivered 845.0 values/s 8.26 Mbit/s (avg: 7.69 Mbit/s) (wait: 0) (count: 89377) (batch_count: 0)
07:04:27,156 INFO  Stats:72 - Learner 1 delivered 653.3 values/s 6.30 Mbit/s (avg: 7.68 Mbit/s) (wait: 0) (count: 90031) (batch_count: 0)
07:04:28,157 INFO  Stats:72 - Learner 1 delivered 827.0 values/s 10.20 Mbit/s (avg: 7.70 Mbit/s) (wait: 0) (count: 90859) (batch_count: 0)
07:04:29,158 INFO  Stats:72 - Learner 1 delivered 800.1 values/s 9.17 Mbit/s (avg: 7.71 Mbit/s) (wait: 0) (count: 91660) (batch_count: 0)
07:04:30,159 INFO  Stats:72 - Learner 1 delivered 864.1 values/s 8.79 Mbit/s (avg: 7.72 Mbit/s) (wait: 0) (count: 92525) (batch_count: 0)
07:04:31,161 INFO  Stats:72 - Learner 1 delivered 627.2 values/s 12.29 Mbit/s (avg: 7.75 Mbit/s) (wait: 0) (count: 93153) (batch_count: 0)
07:04:32,162 INFO  Stats:72 - Learner 1 delivered 692.3 values/s 11.16 Mbit/s (avg: 7.78 Mbit/s) (wait: 0) (count: 93846) (batch_count: 0)
07:04:33,163 INFO  Stats:72 - Learner 1 delivered 464.5 values/s 10.56 Mbit/s (avg: 7.80 Mbit/s) (wait: 0) (count: 94311) (batch_count: 0)
07:04:34,164 INFO  Stats:72 - Learner 1 delivered 877.0 values/s 8.58 Mbit/s (avg: 7.80 Mbit/s) (wait: 0) (count: 95189) (batch_count: 0)
07:04:35,165 INFO  Stats:72 - Learner 1 delivered 817.1 values/s 8.18 Mbit/s (avg: 7.81 Mbit/s) (wait: 0) (count: 96007) (batch_count: 0)
07:04:36,166 INFO  Stats:72 - Learner 1 delivered 937.0 values/s 8.16 Mbit/s (avg: 7.81 Mbit/s) (wait: 0) (count: 96945) (batch_count: 0)
07:04:37,169 INFO  Stats:72 - Learner 1 delivered 889.6 values/s 9.08 Mbit/s (avg: 7.82 Mbit/s) (wait: 1) (count: 97837) (batch_count: 0)
07:04:38,170 INFO  Stats:72 - Learner 1 delivered 782.1 values/s 7.63 Mbit/s (avg: 7.82 Mbit/s) (wait: 0) (count: 98620) (batch_count: 0)
07:04:39,171 INFO  Stats:72 - Learner 1 delivered 872.1 values/s 8.23 Mbit/s (avg: 7.82 Mbit/s) (wait: 0) (count: 99493) (batch_count: 0)


==> graph-collection/confs/new/a-200/15/client/client11.txt <==
07:07:15,494 INFO  Client:175 - Client sent 3790.0 command/s avg. latency 3940668 ns
07:07:16,495 INFO  Client:175 - Client sent 5456.8 command/s avg. latency 2761970 ns
07:07:17,496 INFO  Client:175 - Client sent 4021.0 command/s avg. latency 3731927 ns
07:07:18,497 INFO  Client:175 - Client sent 4274.7 command/s avg. latency 3506848 ns
07:07:19,498 INFO  Client:175 - Client sent 3393.7 command/s avg. latency 4412920 ns
07:07:20,500 INFO  Client:175 - Client sent 3488.7 command/s avg. latency 4317376 ns
07:07:21,512 INFO  Client:175 - Client sent 4756.9 command/s avg. latency 3185637 ns
07:07:22,513 INFO  Client:175 - Client sent 3686.1 command/s avg. latency 4069918 ns
07:07:23,514 INFO  Client:175 - Client sent 3977.0 command/s avg. latency 3752070 ns
07:07:24,515 INFO  Client:175 - Client sent 3991.2 command/s avg. latency 3777517 ns
07:07:25,516 INFO  Client:175 - Client sent 4049.6 command/s avg. latency 3707799 ns
07:07:26,517 INFO  Client:175 - Client sent 3537.7 command/s avg. latency 4239801 ns
07:07:27,519 INFO  Client:175 - Client sent 4091.6 command/s avg. latency 3652731 ns
07:07:28,520 INFO  Client:175 - Client sent 3894.1 command/s avg. latency 3866704 ns
07:07:29,521 INFO  Client:175 - Client sent 3205.5 command/s avg. latency 4682097 ns
07:07:30,522 INFO  Client:175 - Client sent 2687.4 command/s avg. latency 5563154 ns
07:07:31,523 INFO  Client:175 - Client sent 2658.5 command/s avg. latency 5665385 ns
07:07:32,524 INFO  Client:175 - Client sent 2808.6 command/s avg. latency 5304287 ns
07:07:33,525 INFO  Client:175 - Client sent 3605.6 command/s avg. latency 4171067 ns
07:07:34,526 INFO  Client:175 - Client sent 4766.8 command/s avg. latency 3166220 ns
07:07:35,527 INFO  Client:175 - Client sent 5676.6 command/s avg. latency 2634623 ns
07:07:36,528 INFO  Client:175 - Client sent 4930.7 command/s avg. latency 3043877 ns
07:07:37,540 INFO  Client:175 - Client sent 5269.7 command/s avg. latency 2804396 ns
07:07:38,543 INFO  Client:175 - Client sent 4236.9 command/s avg. latency 3611042 ns
07:07:39,544 INFO  Client:175 - Client sent 4474.5 command/s avg. latency 3376265 ns
07:07:40,545 INFO  Client:175 - Client sent 4041.1 command/s avg. latency 3713761 ns
07:07:41,546 INFO  Client:175 - Client sent 4107.6 command/s avg. latency 3653355 ns
07:07:42,547 INFO  Client:175 - Client sent 5077.4 command/s avg. latency 2927128 ns
07:07:43,548 INFO  Client:175 - Client sent 4364.6 command/s avg. latency 3470004 ns
07:07:44,550 INFO  Client:175 - Client sent 3953.6 command/s avg. latency 3788031 ns
07:07:45,574 INFO  Client:175 - Client sent 4047.9 command/s avg. latency 3794213 ns
07:07:46,576 INFO  Client:175 - Client sent 5604.4 command/s avg. latency 2672611 ns
07:07:47,576 INFO  Client:175 - Client sent 4349.7 command/s avg. latency 3451785 ns
07:07:48,578 INFO  Client:175 - Client sent 4837.9 command/s avg. latency 3095613 ns
07:07:49,579 INFO  Client:175 - Client sent 6385.9 command/s avg. latency 2342707 ns
07:07:50,580 INFO  Client:175 - Client sent 4359.6 command/s avg. latency 3440764 ns
07:07:51,581 INFO  Client:175 - Client sent 3814.3 command/s avg. latency 3938782 ns
07:07:52,593 INFO  Client:175 - Client sent 3843.8 command/s avg. latency 3848899 ns
07:07:53,594 INFO  Client:175 - Client sent 4976.3 command/s avg. latency 3088420 ns
07:07:54,595 INFO  Client:175 - Client sent 4845.4 command/s avg. latency 3095233 ns
07:07:55,596 INFO  Client:175 - Client sent 3979.2 command/s avg. latency 3774254 ns
07:07:56,597 INFO  Client:175 - Client sent 3625.7 command/s avg. latency 4139254 ns
07:07:57,598 INFO  Client:175 - Client sent 2948.1 command/s avg. latency 5086370 ns
07:07:58,599 INFO  Client:175 - Client sent 3966.1 command/s avg. latency 3784020 ns
07:07:59,600 INFO  Client:175 - Client sent 3369.9 command/s avg. latency 4447070 ns
07:08:00,601 INFO  Client:175 - Client sent 4255.5 command/s avg. latency 3525686 ns
07:08:01,602 INFO  Client:175 - Client sent 4998.0 command/s avg. latency 3001446 ns
07:08:02,603 INFO  Client:175 - Client sent 5082.1 command/s avg. latency 2925975 ns
07:08:03,604 INFO  Client:175 - Client sent 3318.7 command/s avg. latency 4550763 ns
07:08:04,605 INFO  Client:175 - Client sent 3884.3 command/s avg. latency 3869650 ns
07:08:05,606 INFO  Client:175 - Client sent 4261.7 command/s avg. latency 3517760 ns
07:08:06,607 INFO  Client:175 - Client sent 4402.1 command/s avg. latency 3407615 ns
07:08:07,608 INFO  Client:175 - Client sent 6292.6 command/s avg. latency 2381466 ns
07:08:08,609 INFO  Client:175 - Client sent 3724.5 command/s avg. latency 4028987 ns
07:08:09,614 INFO  Client:175 - Client sent 3885.2 command/s avg. latency 3877270 ns
07:08:10,615 INFO  Client:175 - Client sent 4513.2 command/s avg. latency 3323367 ns
07:08:11,616 INFO  Client:175 - Client sent 3675.5 command/s avg. latency 4083640 ns
07:08:12,617 INFO  Client:175 - Client sent 3936.0 command/s avg. latency 3805580 ns
07:08:13,633 INFO  Client:175 - Client sent 3827.4 command/s avg. latency 3884046 ns
07:08:14,634 INFO  Client:175 - Client sent 4375.9 command/s avg. latency 3506073 ns
07:08:15,635 INFO  Client:175 - Client sent 3241.5 command/s avg. latency 4630186 ns
07:08:16,636 INFO  Client:175 - Client sent 3764.0 command/s avg. latency 3986130 ns
07:08:17,637 INFO  Client:175 - Client sent 4260.0 command/s avg. latency 3520238 ns
07:08:18,638 INFO  Client:175 - Client sent 4433.8 command/s avg. latency 3386256 ns
07:08:19,639 INFO  Client:175 - Client sent 6074.2 command/s avg. latency 2467054 ns
07:08:20,640 INFO  Client:175 - Client sent 4727.4 command/s avg. latency 3174331 ns
07:08:21,641 INFO  Client:175 - Client sent 3717.0 command/s avg. latency 4034206 ns
07:08:22,642 INFO  Client:175 - Client sent 4033.7 command/s avg. latency 3697339 ns
07:08:23,643 INFO  Client:175 - Client sent 4947.5 command/s avg. latency 3048722 ns
07:08:24,644 INFO  Client:175 - Client sent 6596.3 command/s avg. latency 2277579 ns
07:08:25,645 INFO  Client:175 - Client sent 4411.0 command/s avg. latency 3393153 ns
07:08:26,646 INFO  Client:175 - Client sent 4018.2 command/s avg. latency 3733087 ns
07:08:27,647 INFO  Client:175 - Client sent 4049.0 command/s avg. latency 3697096 ns
07:08:28,648 INFO  Client:175 - Client sent 4282.9 command/s avg. latency 3503015 ns
07:08:29,649 INFO  Client:175 - Client sent 6945.3 command/s avg. latency 2160971 ns
07:08:30,650 INFO  Client:175 - Client sent 4237.7 command/s avg. latency 3534497 ns
07:08:31,651 INFO  Client:175 - Client sent 5189.8 command/s avg. latency 2890672 ns
07:08:32,652 INFO  Client:175 - Client sent 3219.0 command/s avg. latency 4621783 ns
07:08:33,653 INFO  Client:175 - Client sent 3814.2 command/s avg. latency 3967712 ns
07:08:34,654 INFO  Client:175 - Client sent 4251.4 command/s avg. latency 3526281 ns
07:08:35,655 INFO  Client:175 - Client sent 5138.7 command/s avg. latency 2918479 ns
07:08:36,656 INFO  Client:175 - Client sent 4010.7 command/s avg. latency 3741797 ns
07:08:37,657 INFO  Client:175 - Client sent 4642.5 command/s avg. latency 3229683 ns
07:08:38,661 INFO  Client:175 - Client sent 3967.7 command/s avg. latency 3700118 ns
07:08:39,662 INFO  Client:175 - Client sent 4557.4 command/s avg. latency 3372932 ns
07:08:40,663 INFO  Client:175 - Client sent 4166.9 command/s avg. latency 3602018 ns
07:08:41,665 INFO  Client:175 - Client sent 4355.9 command/s avg. latency 3444058 ns
07:08:42,666 INFO  Client:175 - Client sent 3562.9 command/s avg. latency 4151523 ns
07:08:43,667 INFO  Client:175 - Client sent 4079.8 command/s avg. latency 3729883 ns
07:08:44,668 INFO  Client:175 - Client sent 4821.5 command/s avg. latency 3110334 ns
07:08:45,669 INFO  Client:175 - Client sent 4070.0 command/s avg. latency 3691636 ns
07:08:46,693 INFO  Client:175 - Client sent 5124.0 command/s avg. latency 2923330 ns
07:08:47,694 INFO  Client:175 - Client sent 5276.3 command/s avg. latency 2909438 ns
07:08:48,695 INFO  Client:175 - Client sent 4485.5 command/s avg. latency 3346409 ns
07:08:49,696 INFO  Client:175 - Client sent 4180.6 command/s avg. latency 3590892 ns
07:08:50,697 INFO  Client:175 - Client sent 3725.5 command/s avg. latency 3887024 ns
07:08:51,698 INFO  Client:175 - Client sent 3261.9 command/s avg. latency 4763009 ns
07:08:52,699 INFO  Client:175 - Client sent 3933.2 command/s avg. latency 3803544 ns
07:08:53,700 INFO  Client:175 - Client sent 4018.9 command/s avg. latency 3742712 ns
07:08:54,701 INFO  Client:175 - Client sent 4532.5 command/s avg. latency 3310691 ns
07:08:55,702 INFO  Client:175 - Client sent 4852.1 command/s avg. latency 3088294 ns
07:08:56,703 INFO  Client:175 - Client sent 6360.0 command/s avg. latency 2358159 ns
07:08:57,704 INFO  Client:175 - Client sent 4901.3 command/s avg. latency 3057058 ns
07:08:58,709 INFO  Client:175 - Client sent 3506.2 command/s avg. latency 4190383 ns
07:08:59,710 INFO  Client:175 - Client sent 4052.1 command/s avg. latency 3792821 ns
07:09:00,713 INFO  Client:175 - Client sent 5077.4 command/s avg. latency 2886553 ns
07:09:01,734 INFO  Client:175 - Client sent 5320.1 command/s avg. latency 2872111 ns
07:09:02,735 INFO  Client:175 - Client sent 4104.1 command/s avg. latency 3746818 ns
07:09:03,751 INFO  Client:175 - Client sent 4403.8 command/s avg. latency 3374937 ns
07:09:04,752 INFO  Client:175 - Client sent 4059.1 command/s avg. latency 3786717 ns
07:09:05,753 INFO  Client:175 - Client sent 3703.4 command/s avg. latency 4034232 ns
07:09:06,754 INFO  Client:175 - Client sent 4290.9 command/s avg. latency 3434973 ns
07:09:07,755 INFO  Client:175 - Client sent 4322.5 command/s avg. latency 3550997 ns
07:09:08,772 INFO  Client:175 - Client sent 4272.7 command/s avg. latency 3480676 ns


==> graph-collection/confs/new/a-200/15/cpu/avg_cpu.txt <==
217-65-59-11712.cpu 1 46.4069
220-26-182-12697.cpu 2 21.9635
221-19-246-12418.cpu 3 26.2503


==> graph-collection/confs/new/a-200/15/replica/rep11.txt <==
07:07:06,260 INFO  Stats:72 - Learner 1 delivered 201.7 values/s 2.11 Mbit/s (avg: 4.03 Mbit/s) (wait: 0) (count: 11237) (batch_count: 0)
07:07:07,262 INFO  Stats:72 - Learner 1 delivered 478.3 values/s 4.88 Mbit/s (avg: 4.06 Mbit/s) (wait: 0) (count: 11716) (batch_count: 0)
07:07:08,263 INFO  Stats:72 - Learner 1 delivered 706.0 values/s 7.47 Mbit/s (avg: 4.17 Mbit/s) (wait: 0) (count: 12423) (batch_count: 0)
07:07:09,264 INFO  Stats:72 - Learner 1 delivered 539.4 values/s 6.01 Mbit/s (avg: 4.22 Mbit/s) (wait: 0) (count: 12963) (batch_count: 0)
07:07:10,266 INFO  Stats:72 - Learner 1 delivered 720.1 values/s 7.91 Mbit/s (avg: 4.33 Mbit/s) (wait: 0) (count: 13684) (batch_count: 0)
07:07:11,267 INFO  Stats:72 - Learner 1 delivered 783.0 values/s 7.85 Mbit/s (avg: 4.43 Mbit/s) (wait: 0) (count: 14468) (batch_count: 0)
07:07:12,268 INFO  Stats:72 - Learner 1 delivered 740.1 values/s 7.95 Mbit/s (avg: 4.53 Mbit/s) (wait: 0) (count: 15209) (batch_count: 0)
07:07:13,269 INFO  Stats:72 - Learner 1 delivered 682.1 values/s 6.48 Mbit/s (avg: 4.58 Mbit/s) (wait: 0) (count: 15892) (batch_count: 0)
07:07:14,271 INFO  Stats:72 - Learner 1 delivered 718.1 values/s 6.91 Mbit/s (avg: 4.64 Mbit/s) (wait: 0) (count: 16611) (batch_count: 0)
07:07:15,272 INFO  Stats:72 - Learner 1 delivered 828.9 values/s 8.29 Mbit/s (avg: 4.74 Mbit/s) (wait: 0) (count: 17441) (batch_count: 0)
07:07:16,277 INFO  Stats:72 - Learner 1 delivered 738.6 values/s 7.39 Mbit/s (avg: 4.80 Mbit/s) (wait: 0) (count: 18183) (batch_count: 0)
07:07:17,278 INFO  Stats:72 - Learner 1 delivered 654.2 values/s 10.36 Mbit/s (avg: 4.94 Mbit/s) (wait: 0) (count: 18838) (batch_count: 0)
07:07:18,279 INFO  Stats:72 - Learner 1 delivered 908.9 values/s 8.20 Mbit/s (avg: 5.02 Mbit/s) (wait: 0) (count: 19748) (batch_count: 0)
07:07:19,281 INFO  Stats:72 - Learner 1 delivered 653.5 values/s 6.68 Mbit/s (avg: 5.05 Mbit/s) (wait: 0) (count: 20403) (batch_count: 0)
07:07:20,283 INFO  Stats:72 - Learner 1 delivered 707.8 values/s 6.47 Mbit/s (avg: 5.09 Mbit/s) (wait: 0) (count: 21112) (batch_count: 0)
07:07:21,284 INFO  Stats:72 - Learner 1 delivered 768.1 values/s 9.27 Mbit/s (avg: 5.18 Mbit/s) (wait: 0) (count: 21881) (batch_count: 0)
07:07:22,358 INFO  Stats:72 - Learner 1 delivered 674.3 values/s 6.97 Mbit/s (avg: 5.22 Mbit/s) (wait: 0) (count: 22605) (batch_count: 0)
07:07:23,359 INFO  Stats:72 - Learner 1 delivered 851.9 values/s 8.14 Mbit/s (avg: 5.28 Mbit/s) (wait: 0) (count: 23458) (batch_count: 0)
07:07:24,360 INFO  Stats:72 - Learner 1 delivered 795.1 values/s 7.51 Mbit/s (avg: 5.33 Mbit/s) (wait: 0) (count: 24254) (batch_count: 0)
07:07:25,361 INFO  Stats:72 - Learner 1 delivered 784.9 values/s 7.79 Mbit/s (avg: 5.38 Mbit/s) (wait: 0) (count: 25040) (batch_count: 0)
07:07:26,363 INFO  Stats:72 - Learner 1 delivered 740.1 values/s 7.31 Mbit/s (avg: 5.42 Mbit/s) (wait: 0) (count: 25781) (batch_count: 0)
07:07:27,364 INFO  Stats:72 - Learner 1 delivered 799.1 values/s 7.72 Mbit/s (avg: 5.46 Mbit/s) (wait: 1) (count: 26581) (batch_count: 0)
07:07:28,365 INFO  Stats:72 - Learner 1 delivered 890.9 values/s 7.79 Mbit/s (avg: 5.51 Mbit/s) (wait: 0) (count: 27473) (batch_count: 0)
07:07:29,366 INFO  Stats:72 - Learner 1 delivered 772.1 values/s 6.43 Mbit/s (avg: 5.52 Mbit/s) (wait: 0) (count: 28246) (batch_count: 0)
07:07:30,367 INFO  Stats:72 - Learner 1 delivered 635.3 values/s 5.62 Mbit/s (avg: 5.53 Mbit/s) (wait: 0) (count: 28882) (batch_count: 0)
07:07:31,369 INFO  Stats:72 - Learner 1 delivered 532.3 values/s 4.84 Mbit/s (avg: 5.51 Mbit/s) (wait: 0) (count: 29415) (batch_count: 0)
07:07:32,371 INFO  Stats:72 - Learner 1 delivered 634.8 values/s 5.42 Mbit/s (avg: 5.51 Mbit/s) (wait: 0) (count: 30051) (batch_count: 0)
07:07:33,372 INFO  Stats:72 - Learner 1 delivered 631.2 values/s 6.27 Mbit/s (avg: 5.53 Mbit/s) (wait: 0) (count: 30683) (batch_count: 0)
07:07:34,373 INFO  Stats:72 - Learner 1 delivered 913.8 values/s 8.58 Mbit/s (avg: 5.58 Mbit/s) (wait: 0) (count: 31598) (batch_count: 0)
07:07:35,374 INFO  Stats:72 - Learner 1 delivered 514.4 values/s 11.45 Mbit/s (avg: 5.68 Mbit/s) (wait: 0) (count: 32113) (batch_count: 0)
07:07:36,375 INFO  Stats:72 - Learner 1 delivered 645.2 values/s 9.31 Mbit/s (avg: 5.74 Mbit/s) (wait: 0) (count: 32759) (batch_count: 0)
07:07:37,376 INFO  Stats:72 - Learner 1 delivered 652.2 values/s 10.23 Mbit/s (avg: 5.81 Mbit/s) (wait: 0) (count: 33412) (batch_count: 0)
07:07:38,378 INFO  Stats:72 - Learner 1 delivered 786.1 values/s 8.37 Mbit/s (avg: 5.85 Mbit/s) (wait: 0) (count: 34199) (batch_count: 0)
07:07:39,379 INFO  Stats:72 - Learner 1 delivered 834.0 values/s 8.08 Mbit/s (avg: 5.89 Mbit/s) (wait: 0) (count: 35034) (batch_count: 0)
07:07:40,380 INFO  Stats:72 - Learner 1 delivered 900.0 values/s 9.17 Mbit/s (avg: 5.94 Mbit/s) (wait: 0) (count: 35935) (batch_count: 0)
07:07:41,381 INFO  Stats:72 - Learner 1 delivered 877.0 values/s 7.19 Mbit/s (avg: 5.96 Mbit/s) (wait: 0) (count: 36813) (batch_count: 0)
07:07:42,382 INFO  Stats:72 - Learner 1 delivered 658.2 values/s 9.67 Mbit/s (avg: 6.01 Mbit/s) (wait: 0) (count: 37472) (batch_count: 0)
07:07:43,383 INFO  Stats:72 - Learner 1 delivered 908.0 values/s 8.65 Mbit/s (avg: 6.05 Mbit/s) (wait: 0) (count: 38381) (batch_count: 0)
07:07:44,385 INFO  Stats:72 - Learner 1 delivered 986.8 values/s 7.70 Mbit/s (avg: 6.08 Mbit/s) (wait: 0) (count: 39369) (batch_count: 0)
07:07:45,386 INFO  Stats:72 - Learner 1 delivered 986.8 values/s 7.66 Mbit/s (avg: 6.10 Mbit/s) (wait: 0) (count: 40357) (batch_count: 0)
07:07:46,387 INFO  Stats:72 - Learner 1 delivered 614.3 values/s 11.15 Mbit/s (avg: 6.17 Mbit/s) (wait: 0) (count: 40972) (batch_count: 0)
07:07:47,388 INFO  Stats:72 - Learner 1 delivered 821.1 values/s 7.98 Mbit/s (avg: 6.20 Mbit/s) (wait: 0) (count: 41794) (batch_count: 0)
07:07:48,389 INFO  Stats:72 - Learner 1 delivered 943.9 values/s 9.34 Mbit/s (avg: 6.24 Mbit/s) (wait: 0) (count: 42739) (batch_count: 0)
07:07:49,390 INFO  Stats:72 - Learner 1 delivered 609.3 values/s 12.25 Mbit/s (avg: 6.32 Mbit/s) (wait: 0) (count: 43349) (batch_count: 0)
07:07:50,391 INFO  Stats:72 - Learner 1 delivered 780.1 values/s 8.54 Mbit/s (avg: 6.35 Mbit/s) (wait: 0) (count: 44130) (batch_count: 0)
07:07:51,393 INFO  Stats:72 - Learner 1 delivered 836.1 values/s 7.95 Mbit/s (avg: 6.38 Mbit/s) (wait: 0) (count: 44967) (batch_count: 0)
07:07:52,394 INFO  Stats:72 - Learner 1 delivered 748.1 values/s 7.05 Mbit/s (avg: 6.38 Mbit/s) (wait: 0) (count: 45716) (batch_count: 0)
07:07:53,395 INFO  Stats:72 - Learner 1 delivered 821.1 values/s 9.09 Mbit/s (avg: 6.42 Mbit/s) (wait: 0) (count: 46538) (batch_count: 0)
07:07:54,396 INFO  Stats:72 - Learner 1 delivered 550.3 values/s 9.69 Mbit/s (avg: 6.46 Mbit/s) (wait: 0) (count: 47089) (batch_count: 0)
07:07:55,397 INFO  Stats:72 - Learner 1 delivered 829.1 values/s 7.96 Mbit/s (avg: 6.48 Mbit/s) (wait: 0) (count: 47919) (batch_count: 0)
07:07:56,398 INFO  Stats:72 - Learner 1 delivered 735.2 values/s 7.31 Mbit/s (avg: 6.49 Mbit/s) (wait: 0) (count: 48655) (batch_count: 0)
07:07:57,399 INFO  Stats:72 - Learner 1 delivered 723.3 values/s 6.45 Mbit/s (avg: 6.49 Mbit/s) (wait: 0) (count: 49379) (batch_count: 0)
07:07:58,401 INFO  Stats:72 - Learner 1 delivered 713.1 values/s 6.49 Mbit/s (avg: 6.49 Mbit/s) (wait: 0) (count: 50093) (batch_count: 0)
07:07:59,402 INFO  Stats:72 - Learner 1 delivered 741.2 values/s 6.87 Mbit/s (avg: 6.49 Mbit/s) (wait: 0) (count: 50835) (batch_count: 0)
07:08:00,403 INFO  Stats:72 - Learner 1 delivered 899.9 values/s 8.05 Mbit/s (avg: 6.51 Mbit/s) (wait: 0) (count: 51736) (batch_count: 0)
07:08:01,404 INFO  Stats:72 - Learner 1 delivered 835.1 values/s 8.72 Mbit/s (avg: 6.54 Mbit/s) (wait: 0) (count: 52572) (batch_count: 0)
07:08:02,408 INFO  Stats:72 - Learner 1 delivered 697.0 values/s 10.39 Mbit/s (avg: 6.58 Mbit/s) (wait: 0) (count: 53272) (batch_count: 0)
07:08:03,410 INFO  Stats:72 - Learner 1 delivered 672.9 values/s 7.29 Mbit/s (avg: 6.59 Mbit/s) (wait: 0) (count: 53946) (batch_count: 0)
07:08:04,411 INFO  Stats:72 - Learner 1 delivered 721.2 values/s 6.82 Mbit/s (avg: 6.59 Mbit/s) (wait: 0) (count: 54668) (batch_count: 0)
07:08:05,412 INFO  Stats:72 - Learner 1 delivered 823.1 values/s 8.26 Mbit/s (avg: 6.61 Mbit/s) (wait: 0) (count: 55492) (batch_count: 0)
07:08:06,413 INFO  Stats:72 - Learner 1 delivered 803.1 values/s 8.03 Mbit/s (avg: 6.63 Mbit/s) (wait: 0) (count: 56296) (batch_count: 0)
07:08:07,414 INFO  Stats:72 - Learner 1 delivered 477.5 values/s 11.48 Mbit/s (avg: 6.68 Mbit/s) (wait: 0) (count: 56774) (batch_count: 0)
07:08:08,415 INFO  Stats:72 - Learner 1 delivered 747.2 values/s 8.42 Mbit/s (avg: 6.70 Mbit/s) (wait: 0) (count: 57522) (batch_count: 0)
07:08:09,417 INFO  Stats:72 - Learner 1 delivered 770.1 values/s 7.36 Mbit/s (avg: 6.71 Mbit/s) (wait: 0) (count: 58293) (batch_count: 0)
07:08:10,418 INFO  Stats:72 - Learner 1 delivered 867.0 values/s 8.25 Mbit/s (avg: 6.72 Mbit/s) (wait: 0) (count: 59161) (batch_count: 0)
07:08:11,419 INFO  Stats:72 - Learner 1 delivered 725.1 values/s 7.47 Mbit/s (avg: 6.73 Mbit/s) (wait: 0) (count: 59887) (batch_count: 0)
07:08:12,420 INFO  Stats:72 - Learner 1 delivered 879.1 values/s 8.11 Mbit/s (avg: 6.75 Mbit/s) (wait: 0) (count: 60767) (batch_count: 0)
07:08:13,421 INFO  Stats:72 - Learner 1 delivered 726.2 values/s 6.94 Mbit/s (avg: 6.75 Mbit/s) (wait: 0) (count: 61494) (batch_count: 0)
07:08:14,422 INFO  Stats:72 - Learner 1 delivered 864.0 values/s 8.51 Mbit/s (avg: 6.77 Mbit/s) (wait: 0) (count: 62359) (batch_count: 0)
07:08:15,424 INFO  Stats:72 - Learner 1 delivered 913.9 values/s 7.61 Mbit/s (avg: 6.77 Mbit/s) (wait: 0) (count: 63274) (batch_count: 0)
07:08:16,425 INFO  Stats:72 - Learner 1 delivered 836.9 values/s 6.12 Mbit/s (avg: 6.77 Mbit/s) (wait: 0) (count: 64112) (batch_count: 0)
07:08:17,426 INFO  Stats:72 - Learner 1 delivered 903.9 values/s 8.14 Mbit/s (avg: 6.78 Mbit/s) (wait: 0) (count: 65017) (batch_count: 0)
07:08:18,427 INFO  Stats:72 - Learner 1 delivered 871.0 values/s 8.65 Mbit/s (avg: 6.80 Mbit/s) (wait: 0) (count: 65889) (batch_count: 0)
07:08:19,428 INFO  Stats:72 - Learner 1 delivered 735.1 values/s 10.63 Mbit/s (avg: 6.84 Mbit/s) (wait: 0) (count: 66625) (batch_count: 0)
07:08:20,429 INFO  Stats:72 - Learner 1 delivered 763.1 values/s 9.91 Mbit/s (avg: 6.87 Mbit/s) (wait: 0) (count: 67389) (batch_count: 0)
07:08:21,430 INFO  Stats:72 - Learner 1 delivered 894.0 values/s 8.24 Mbit/s (avg: 6.88 Mbit/s) (wait: 0) (count: 68284) (batch_count: 0)
07:08:22,432 INFO  Stats:72 - Learner 1 delivered 827.1 values/s 7.40 Mbit/s (avg: 6.88 Mbit/s) (wait: 0) (count: 69112) (batch_count: 0)
07:08:23,433 INFO  Stats:72 - Learner 1 delivered 859.0 values/s 8.76 Mbit/s (avg: 6.90 Mbit/s) (wait: 0) (count: 69972) (batch_count: 0)
07:08:24,434 INFO  Stats:72 - Learner 1 delivered 766.1 values/s 11.23 Mbit/s (avg: 6.94 Mbit/s) (wait: 0) (count: 70739) (batch_count: 0)
07:08:25,435 INFO  Stats:72 - Learner 1 delivered 817.1 values/s 10.39 Mbit/s (avg: 6.97 Mbit/s) (wait: 0) (count: 71557) (batch_count: 0)
07:08:26,436 INFO  Stats:72 - Learner 1 delivered 921.0 values/s 8.12 Mbit/s (avg: 6.98 Mbit/s) (wait: 0) (count: 72479) (batch_count: 0)
07:08:27,437 INFO  Stats:72 - Learner 1 delivered 880.1 values/s 7.86 Mbit/s (avg: 6.99 Mbit/s) (wait: 0) (count: 73360) (batch_count: 0)
07:08:28,438 INFO  Stats:72 - Learner 1 delivered 830.0 values/s 7.95 Mbit/s (avg: 7.00 Mbit/s) (wait: 0) (count: 74191) (batch_count: 0)
07:08:29,439 INFO  Stats:72 - Learner 1 delivered 653.3 values/s 11.39 Mbit/s (avg: 7.04 Mbit/s) (wait: 0) (count: 74845) (batch_count: 0)
07:08:30,441 INFO  Stats:72 - Learner 1 delivered 756.1 values/s 10.33 Mbit/s (avg: 7.07 Mbit/s) (wait: 0) (count: 75602) (batch_count: 0)
07:08:31,442 INFO  Stats:72 - Learner 1 delivered 865.0 values/s 8.52 Mbit/s (avg: 7.08 Mbit/s) (wait: 0) (count: 76468) (batch_count: 0)
07:08:32,443 INFO  Stats:72 - Learner 1 delivered 500.5 values/s 7.64 Mbit/s (avg: 7.09 Mbit/s) (wait: 0) (count: 76969) (batch_count: 0)
07:08:33,444 INFO  Stats:72 - Learner 1 delivered 768.1 values/s 7.41 Mbit/s (avg: 7.09 Mbit/s) (wait: 0) (count: 77738) (batch_count: 0)
07:08:34,445 INFO  Stats:72 - Learner 1 delivered 828.0 values/s 8.08 Mbit/s (avg: 7.10 Mbit/s) (wait: 0) (count: 78567) (batch_count: 0)
07:08:35,446 INFO  Stats:72 - Learner 1 delivered 790.1 values/s 10.02 Mbit/s (avg: 7.12 Mbit/s) (wait: 0) (count: 79358) (batch_count: 0)
07:08:36,452 INFO  Stats:72 - Learner 1 delivered 935.1 values/s 7.87 Mbit/s (avg: 7.13 Mbit/s) (wait: 0) (count: 80299) (batch_count: 0)
07:08:37,454 INFO  Stats:72 - Learner 1 delivered 761.1 values/s 8.91 Mbit/s (avg: 7.14 Mbit/s) (wait: 0) (count: 81061) (batch_count: 0)
07:08:38,456 INFO  Stats:72 - Learner 1 delivered 931.4 values/s 8.02 Mbit/s (avg: 7.15 Mbit/s) (wait: 0) (count: 81995) (batch_count: 0)
07:08:39,458 INFO  Stats:72 - Learner 1 delivered 950.9 values/s 8.21 Mbit/s (avg: 7.16 Mbit/s) (wait: 0) (count: 82947) (batch_count: 0)
07:08:40,459 INFO  Stats:72 - Learner 1 delivered 913.0 values/s 8.37 Mbit/s (avg: 7.17 Mbit/s) (wait: 0) (count: 83861) (batch_count: 0)
07:08:41,460 INFO  Stats:72 - Learner 1 delivered 788.1 values/s 8.70 Mbit/s (avg: 7.18 Mbit/s) (wait: 0) (count: 84650) (batch_count: 0)
07:08:42,461 INFO  Stats:72 - Learner 1 delivered 839.0 values/s 7.16 Mbit/s (avg: 7.18 Mbit/s) (wait: 0) (count: 85490) (batch_count: 0)
07:08:43,462 INFO  Stats:72 - Learner 1 delivered 893.0 values/s 7.67 Mbit/s (avg: 7.18 Mbit/s) (wait: 0) (count: 86384) (batch_count: 0)
07:08:44,463 INFO  Stats:72 - Learner 1 delivered 773.1 values/s 8.84 Mbit/s (avg: 7.20 Mbit/s) (wait: 0) (count: 87158) (batch_count: 0)
07:08:45,464 INFO  Stats:72 - Learner 1 delivered 968.9 values/s 8.41 Mbit/s (avg: 7.21 Mbit/s) (wait: 1) (count: 88128) (batch_count: 0)
07:08:46,466 INFO  Stats:72 - Learner 1 delivered 784.0 values/s 9.81 Mbit/s (avg: 7.23 Mbit/s) (wait: 0) (count: 88913) (batch_count: 0)
07:08:47,467 INFO  Stats:72 - Learner 1 delivered 823.9 values/s 8.99 Mbit/s (avg: 7.24 Mbit/s) (wait: 0) (count: 89738) (batch_count: 0)
07:08:48,468 INFO  Stats:72 - Learner 1 delivered 806.1 values/s 9.18 Mbit/s (avg: 7.25 Mbit/s) (wait: 0) (count: 90545) (batch_count: 0)
07:08:49,469 INFO  Stats:72 - Learner 1 delivered 857.0 values/s 8.73 Mbit/s (avg: 7.27 Mbit/s) (wait: 0) (count: 91403) (batch_count: 0)
07:08:50,470 INFO  Stats:72 - Learner 1 delivered 929.0 values/s 7.59 Mbit/s (avg: 7.27 Mbit/s) (wait: 0) (count: 92333) (batch_count: 0)
07:08:51,472 INFO  Stats:72 - Learner 1 delivered 777.0 values/s 6.43 Mbit/s (avg: 7.26 Mbit/s) (wait: 0) (count: 93111) (batch_count: 0)
07:08:52,473 INFO  Stats:72 - Learner 1 delivered 647.3 values/s 7.39 Mbit/s (avg: 7.26 Mbit/s) (wait: 0) (count: 93759) (batch_count: 0)
07:08:53,474 INFO  Stats:72 - Learner 1 delivered 878.1 values/s 7.68 Mbit/s (avg: 7.27 Mbit/s) (wait: 0) (count: 94638) (batch_count: 0)
07:08:54,475 INFO  Stats:72 - Learner 1 delivered 845.1 values/s 8.95 Mbit/s (avg: 7.28 Mbit/s) (wait: 0) (count: 95484) (batch_count: 0)
07:08:55,476 INFO  Stats:72 - Learner 1 delivered 880.1 values/s 8.41 Mbit/s (avg: 7.29 Mbit/s) (wait: 0) (count: 96365) (batch_count: 0)
07:08:56,477 INFO  Stats:72 - Learner 1 delivered 639.3 values/s 11.53 Mbit/s (avg: 7.32 Mbit/s) (wait: 0) (count: 97005) (batch_count: 0)
07:08:57,478 INFO  Stats:72 - Learner 1 delivered 729.2 values/s 10.79 Mbit/s (avg: 7.34 Mbit/s) (wait: 0) (count: 97735) (batch_count: 0)
07:08:58,479 INFO  Stats:72 - Learner 1 delivered 880.0 values/s 8.27 Mbit/s (avg: 7.35 Mbit/s) (wait: 0) (count: 98616) (batch_count: 0)
07:08:59,480 INFO  Stats:72 - Learner 1 delivered 758.2 values/s 6.58 Mbit/s (avg: 7.34 Mbit/s) (wait: 0) (count: 99375) (batch_count: 0)
07:09:00,481 INFO  Stats:72 - Learner 1 delivered 740.2 values/s 9.24 Mbit/s (avg: 7.36 Mbit/s) (wait: 0) (count: 100116) (batch_count: 0)
07:09:01,482 INFO  Stats:72 - Learner 1 delivered 839.0 values/s 9.61 Mbit/s (avg: 7.37 Mbit/s) (wait: 0) (count: 100956) (batch_count: 0)
07:09:02,484 INFO  Stats:72 - Learner 1 delivered 786.1 values/s 9.20 Mbit/s (avg: 7.38 Mbit/s) (wait: 0) (count: 101743) (batch_count: 0)
07:09:03,485 INFO  Stats:72 - Learner 1 delivered 789.1 values/s 7.97 Mbit/s (avg: 7.39 Mbit/s) (wait: 0) (count: 102533) (batch_count: 0)
07:09:04,486 INFO  Stats:72 - Learner 1 delivered 809.1 values/s 8.41 Mbit/s (avg: 7.39 Mbit/s) (wait: 0) (count: 103343) (batch_count: 0)
07:09:05,487 INFO  Stats:72 - Learner 1 delivered 741.1 values/s 7.79 Mbit/s (avg: 7.40 Mbit/s) (wait: 0) (count: 104085) (batch_count: 0)
07:09:06,497 INFO  Stats:72 - Learner 1 delivered 743.9 values/s 7.32 Mbit/s (avg: 7.40 Mbit/s) (wait: 0) (count: 104836) (batch_count: 0)
07:09:07,498 INFO  Stats:72 - Learner 1 delivered 836.1 values/s 8.53 Mbit/s (avg: 7.40 Mbit/s) (wait: 0) (count: 105673) (batch_count: 0)
07:09:08,499 INFO  Stats:72 - Learner 1 delivered 830.0 values/s 8.24 Mbit/s (avg: 7.41 Mbit/s) (wait: 0) (count: 106504) (batch_count: 0)
07:09:09,500 INFO  Stats:72 - Learner 1 delivered 834.0 values/s 8.59 Mbit/s (avg: 7.42 Mbit/s) (wait: 0) (count: 107339) (batch_count: 0)
07:09:10,501 INFO  Stats:72 - Learner 1 delivered 749.1 values/s 7.25 Mbit/s (avg: 7.42 Mbit/s) (wait: 0) (count: 108089) (batch_count: 0)
07:09:11,502 INFO  Stats:72 - Learner 1 delivered 821.0 values/s 8.58 Mbit/s (avg: 7.42 Mbit/s) (wait: 0) (count: 108911) (batch_count: 0)
07:09:12,504 INFO  Stats:72 - Learner 1 delivered 827.1 values/s 8.41 Mbit/s (avg: 7.43 Mbit/s) (wait: 0) (count: 109739) (batch_count: 0)
07:09:13,505 INFO  Stats:72 - Learner 1 delivered 812.0 values/s 8.19 Mbit/s (avg: 7.43 Mbit/s) (wait: 0) (count: 110552) (batch_count: 0)
07:09:14,506 INFO  Stats:72 - Learner 1 delivered 861.1 values/s 8.22 Mbit/s (avg: 7.44 Mbit/s) (wait: 0) (count: 111414) (batch_count: 0)
07:09:15,507 INFO  Stats:72 - Learner 1 delivered 788.2 values/s 9.63 Mbit/s (avg: 7.45 Mbit/s) (wait: 0) (count: 112203) (batch_count: 0)
07:09:16,508 INFO  Stats:72 - Learner 1 delivered 548.4 values/s 10.88 Mbit/s (avg: 7.47 Mbit/s) (wait: 0) (count: 112752) (batch_count: 0)
07:09:17,509 INFO  Stats:72 - Learner 1 delivered 845.1 values/s 8.22 Mbit/s (avg: 7.48 Mbit/s) (wait: 0) (count: 113598) (batch_count: 0)
07:09:18,510 INFO  Stats:72 - Learner 1 delivered 821.1 values/s 8.30 Mbit/s (avg: 7.48 Mbit/s) (wait: 0) (count: 114420) (batch_count: 0)
07:09:19,511 INFO  Stats:72 - Learner 1 delivered 843.9 values/s 8.56 Mbit/s (avg: 7.49 Mbit/s) (wait: 0) (count: 115265) (batch_count: 0)


==> graph-collection/confs/new/a-200/2/client/client11.txt <==
22:04:52,872 INFO  Client:175 - Client sent 1364.7 command/s avg. latency 1463421 ns
22:04:53,873 INFO  Client:175 - Client sent 1005.9 command/s avg. latency 1987302 ns
22:04:54,874 INFO  Client:175 - Client sent 1366.5 command/s avg. latency 1462873 ns
22:04:55,875 INFO  Client:175 - Client sent 1319.7 command/s avg. latency 1501158 ns
22:04:56,876 INFO  Client:175 - Client sent 1127.9 command/s avg. latency 1782929 ns
22:04:57,877 INFO  Client:175 - Client sent 890.1 command/s avg. latency 2249988 ns
22:04:58,878 INFO  Client:175 - Client sent 1105.8 command/s avg. latency 1806412 ns
22:04:59,882 INFO  Client:175 - Client sent 1370.5 command/s avg. latency 1461450 ns
22:05:00,882 INFO  Client:175 - Client sent 1359.7 command/s avg. latency 1468671 ns
22:05:01,884 INFO  Client:175 - Client sent 938.0 command/s avg. latency 2113793 ns
22:05:02,885 INFO  Client:175 - Client sent 747.2 command/s avg. latency 2696071 ns
22:05:03,886 INFO  Client:175 - Client sent 1185.7 command/s avg. latency 1685959 ns
22:05:04,887 INFO  Client:175 - Client sent 976.9 command/s avg. latency 2046216 ns
22:05:05,888 INFO  Client:175 - Client sent 1100.9 command/s avg. latency 1813989 ns
22:05:06,889 INFO  Client:175 - Client sent 1237.7 command/s avg. latency 1616048 ns
22:05:07,890 INFO  Client:175 - Client sent 1218.3 command/s avg. latency 1601761 ns
22:05:08,891 INFO  Client:175 - Client sent 892.1 command/s avg. latency 2293213 ns
22:05:09,892 INFO  Client:175 - Client sent 1308.6 command/s avg. latency 1526485 ns
22:05:10,894 INFO  Client:175 - Client sent 1297.5 command/s avg. latency 1539683 ns
22:05:11,895 INFO  Client:175 - Client sent 1328.6 command/s avg. latency 1503087 ns
22:05:12,896 INFO  Client:175 - Client sent 925.1 command/s avg. latency 2149002 ns
22:05:13,898 INFO  Client:175 - Client sent 1031.5 command/s avg. latency 1947923 ns
22:05:14,899 INFO  Client:175 - Client sent 1347.7 command/s avg. latency 1484092 ns
22:05:15,900 INFO  Client:175 - Client sent 1160.7 command/s avg. latency 1720895 ns
22:05:16,901 INFO  Client:175 - Client sent 1135.8 command/s avg. latency 1759316 ns
22:05:17,902 INFO  Client:175 - Client sent 1387.6 command/s avg. latency 1439943 ns
22:05:18,903 INFO  Client:175 - Client sent 1387.6 command/s avg. latency 1439079 ns
22:05:19,904 INFO  Client:175 - Client sent 1017.0 command/s avg. latency 1964798 ns
22:05:20,910 INFO  Client:175 - Client sent 1362.4 command/s avg. latency 1473404 ns
22:05:21,911 INFO  Client:175 - Client sent 1214.7 command/s avg. latency 1635028 ns
22:05:22,912 INFO  Client:175 - Client sent 929.0 command/s avg. latency 2164258 ns
22:05:23,913 INFO  Client:175 - Client sent 970.0 command/s avg. latency 2050083 ns
22:05:24,914 INFO  Client:175 - Client sent 775.3 command/s avg. latency 2590858 ns
22:05:25,915 INFO  Client:175 - Client sent 949.1 command/s avg. latency 2090140 ns
22:05:26,916 INFO  Client:175 - Client sent 939.0 command/s avg. latency 2144157 ns
22:05:27,917 INFO  Client:175 - Client sent 971.8 command/s avg. latency 2057725 ns
22:05:28,918 INFO  Client:175 - Client sent 1013.8 command/s avg. latency 1971854 ns
22:05:29,919 INFO  Client:175 - Client sent 1462.5 command/s avg. latency 1365128 ns
22:05:30,920 INFO  Client:175 - Client sent 1439.6 command/s avg. latency 1387316 ns
22:05:31,921 INFO  Client:175 - Client sent 1396.6 command/s avg. latency 1430432 ns
22:05:32,922 INFO  Client:175 - Client sent 1456.5 command/s avg. latency 1370969 ns


==> graph-collection/confs/new/a-200/2/cpu/avg_cpu.txt <==
217-65-59-8025.cpu 1 26.4303
220-26-182-7920.cpu 2 26.2444
221-19-246-8302.cpu 3 32.0611


==> graph-collection/confs/new/a-200/2/replica/rep11.txt <==
22:04:41,136 INFO  Stats:72 - Learner 1 delivered 514.3 values/s 2.11 Mbit/s (avg: 1.21 Mbit/s) (wait: 0) (count: 8732) (batch_count: 0)
22:04:42,137 INFO  Stats:72 - Learner 1 delivered 757.1 values/s 2.30 Mbit/s (avg: 1.24 Mbit/s) (wait: 0) (count: 9490) (batch_count: 0)
22:04:43,139 INFO  Stats:72 - Learner 1 delivered 514.4 values/s 1.69 Mbit/s (avg: 1.26 Mbit/s) (wait: 0) (count: 10005) (batch_count: 0)
22:04:44,140 INFO  Stats:72 - Learner 1 delivered 161.8 values/s 0.66 Mbit/s (avg: 1.24 Mbit/s) (wait: 0) (count: 10167) (batch_count: 0)
22:04:45,141 INFO  Stats:72 - Learner 1 delivered 339.6 values/s 0.99 Mbit/s (avg: 1.23 Mbit/s) (wait: 0) (count: 10507) (batch_count: 0)
22:04:46,142 INFO  Stats:72 - Learner 1 delivered 373.6 values/s 0.86 Mbit/s (avg: 1.22 Mbit/s) (wait: 0) (count: 10881) (batch_count: 0)
22:04:47,143 INFO  Stats:72 - Learner 1 delivered 443.5 values/s 1.01 Mbit/s (avg: 1.21 Mbit/s) (wait: 0) (count: 11325) (batch_count: 0)
22:04:48,145 INFO  Stats:72 - Learner 1 delivered 871.9 values/s 1.95 Mbit/s (avg: 1.24 Mbit/s) (wait: 0) (count: 12198) (batch_count: 0)
22:04:49,146 INFO  Stats:72 - Learner 1 delivered 824.9 values/s 2.15 Mbit/s (avg: 1.26 Mbit/s) (wait: 0) (count: 13024) (batch_count: 0)
22:04:50,149 INFO  Stats:72 - Learner 1 delivered 814.0 values/s 2.36 Mbit/s (avg: 1.29 Mbit/s) (wait: 0) (count: 13840) (batch_count: 0)
22:04:51,150 INFO  Stats:72 - Learner 1 delivered 724.0 values/s 1.84 Mbit/s (avg: 1.31 Mbit/s) (wait: 0) (count: 14565) (batch_count: 0)
22:04:52,151 INFO  Stats:72 - Learner 1 delivered 1135.5 values/s 2.70 Mbit/s (avg: 1.34 Mbit/s) (wait: 0) (count: 15702) (batch_count: 0)
22:04:53,152 INFO  Stats:72 - Learner 1 delivered 1357.3 values/s 3.04 Mbit/s (avg: 1.39 Mbit/s) (wait: 0) (count: 17061) (batch_count: 0)
22:04:54,154 INFO  Stats:72 - Learner 1 delivered 1017.7 values/s 2.28 Mbit/s (avg: 1.41 Mbit/s) (wait: 0) (count: 18080) (batch_count: 0)
22:04:55,155 INFO  Stats:72 - Learner 1 delivered 1370.4 values/s 3.06 Mbit/s (avg: 1.45 Mbit/s) (wait: 0) (count: 19452) (batch_count: 0)
22:04:56,156 INFO  Stats:72 - Learner 1 delivered 1324.4 values/s 2.96 Mbit/s (avg: 1.49 Mbit/s) (wait: 0) (count: 20778) (batch_count: 0)
22:04:57,157 INFO  Stats:72 - Learner 1 delivered 991.8 values/s 2.22 Mbit/s (avg: 1.50 Mbit/s) (wait: 0) (count: 21771) (batch_count: 0)
22:04:58,159 INFO  Stats:72 - Learner 1 delivered 928.8 values/s 2.08 Mbit/s (avg: 1.52 Mbit/s) (wait: 0) (count: 22701) (batch_count: 0)
22:04:59,160 INFO  Stats:72 - Learner 1 delivered 1230.6 values/s 2.75 Mbit/s (avg: 1.54 Mbit/s) (wait: 0) (count: 23933) (batch_count: 0)
22:05:00,161 INFO  Stats:72 - Learner 1 delivered 1318.4 values/s 2.95 Mbit/s (avg: 1.57 Mbit/s) (wait: 0) (count: 25253) (batch_count: 0)
22:05:01,162 INFO  Stats:72 - Learner 1 delivered 1310.4 values/s 2.93 Mbit/s (avg: 1.60 Mbit/s) (wait: 0) (count: 26565) (batch_count: 0)
22:05:02,164 INFO  Stats:72 - Learner 1 delivered 836.9 values/s 1.87 Mbit/s (avg: 1.61 Mbit/s) (wait: 0) (count: 27403) (batch_count: 0)
22:05:03,165 INFO  Stats:72 - Learner 1 delivered 838.9 values/s 1.88 Mbit/s (avg: 1.61 Mbit/s) (wait: 0) (count: 28243) (batch_count: 0)
22:05:04,166 INFO  Stats:72 - Learner 1 delivered 1115.6 values/s 2.65 Mbit/s (avg: 1.63 Mbit/s) (wait: 0) (count: 29360) (batch_count: 0)
22:05:05,167 INFO  Stats:72 - Learner 1 delivered 935.8 values/s 2.09 Mbit/s (avg: 1.64 Mbit/s) (wait: 0) (count: 30297) (batch_count: 0)
22:05:06,169 INFO  Stats:72 - Learner 1 delivered 1175.5 values/s 2.63 Mbit/s (avg: 1.66 Mbit/s) (wait: 0) (count: 31474) (batch_count: 0)
22:05:07,170 INFO  Stats:72 - Learner 1 delivered 1220.6 values/s 2.73 Mbit/s (avg: 1.68 Mbit/s) (wait: 0) (count: 32697) (batch_count: 0)
22:05:08,172 INFO  Stats:72 - Learner 1 delivered 1200.6 values/s 2.68 Mbit/s (avg: 1.70 Mbit/s) (wait: 0) (count: 33899) (batch_count: 0)
22:05:09,173 INFO  Stats:72 - Learner 1 delivered 905.9 values/s 2.03 Mbit/s (avg: 1.71 Mbit/s) (wait: 0) (count: 34806) (batch_count: 0)
22:05:10,174 INFO  Stats:72 - Learner 1 delivered 1331.2 values/s 2.98 Mbit/s (avg: 1.73 Mbit/s) (wait: 0) (count: 36139) (batch_count: 0)
22:05:11,176 INFO  Stats:72 - Learner 1 delivered 1290.3 values/s 2.88 Mbit/s (avg: 1.75 Mbit/s) (wait: 0) (count: 37431) (batch_count: 0)
22:05:12,177 INFO  Stats:72 - Learner 1 delivered 1284.3 values/s 2.87 Mbit/s (avg: 1.77 Mbit/s) (wait: 0) (count: 38717) (batch_count: 0)
22:05:13,178 INFO  Stats:72 - Learner 1 delivered 921.9 values/s 2.06 Mbit/s (avg: 1.77 Mbit/s) (wait: 0) (count: 39640) (batch_count: 0)
22:05:14,179 INFO  Stats:72 - Learner 1 delivered 1145.7 values/s 2.56 Mbit/s (avg: 1.79 Mbit/s) (wait: 0) (count: 40787) (batch_count: 0)
22:05:15,226 INFO  Stats:72 - Learner 1 delivered 1287.3 values/s 2.86 Mbit/s (avg: 1.81 Mbit/s) (wait: 0) (count: 42134) (batch_count: 0)
22:05:16,227 INFO  Stats:72 - Learner 1 delivered 1085.6 values/s 2.42 Mbit/s (avg: 1.82 Mbit/s) (wait: 0) (count: 43221) (batch_count: 0)
22:05:17,229 INFO  Stats:72 - Learner 1 delivered 1275.0 values/s 2.84 Mbit/s (avg: 1.83 Mbit/s) (wait: 0) (count: 44498) (batch_count: 0)
22:05:18,230 INFO  Stats:72 - Learner 1 delivered 1371.3 values/s 3.06 Mbit/s (avg: 1.85 Mbit/s) (wait: 0) (count: 45871) (batch_count: 0)
22:05:19,231 INFO  Stats:72 - Learner 1 delivered 1281.4 values/s 2.85 Mbit/s (avg: 1.87 Mbit/s) (wait: 0) (count: 47154) (batch_count: 0)
22:05:20,232 INFO  Stats:72 - Learner 1 delivered 1115.6 values/s 2.49 Mbit/s (avg: 1.88 Mbit/s) (wait: 0) (count: 48271) (batch_count: 0)
22:05:21,233 INFO  Stats:72 - Learner 1 delivered 1245.5 values/s 3.00 Mbit/s (avg: 1.89 Mbit/s) (wait: 0) (count: 49518) (batch_count: 0)
22:05:22,235 INFO  Stats:72 - Learner 1 delivered 1092.6 values/s 2.43 Mbit/s (avg: 1.90 Mbit/s) (wait: 0) (count: 50612) (batch_count: 0)
22:05:23,236 INFO  Stats:72 - Learner 1 delivered 923.8 values/s 2.06 Mbit/s (avg: 1.90 Mbit/s) (wait: 0) (count: 51537) (batch_count: 0)
22:05:24,237 INFO  Stats:72 - Learner 1 delivered 961.8 values/s 2.15 Mbit/s (avg: 1.91 Mbit/s) (wait: 0) (count: 52500) (batch_count: 0)
22:05:25,239 INFO  Stats:72 - Learner 1 delivered 738.1 values/s 1.73 Mbit/s (avg: 1.90 Mbit/s) (wait: 0) (count: 53239) (batch_count: 0)
22:05:26,240 INFO  Stats:72 - Learner 1 delivered 860.9 values/s 2.03 Mbit/s (avg: 1.91 Mbit/s) (wait: 0) (count: 54101) (batch_count: 0)
22:05:27,241 INFO  Stats:72 - Learner 1 delivered 982.8 values/s 2.20 Mbit/s (avg: 1.91 Mbit/s) (wait: 0) (count: 55085) (batch_count: 0)
22:05:28,242 INFO  Stats:72 - Learner 1 delivered 985.8 values/s 2.21 Mbit/s (avg: 1.91 Mbit/s) (wait: 0) (count: 56072) (batch_count: 0)
22:05:29,243 INFO  Stats:72 - Learner 1 delivered 1162.6 values/s 2.60 Mbit/s (avg: 1.92 Mbit/s) (wait: 0) (count: 57236) (batch_count: 0)
22:05:30,245 INFO  Stats:72 - Learner 1 delivered 1468.2 values/s 3.28 Mbit/s (avg: 1.94 Mbit/s) (wait: 0) (count: 58706) (batch_count: 0)
22:05:31,246 INFO  Stats:72 - Learner 1 delivered 1393.2 values/s 3.11 Mbit/s (avg: 1.96 Mbit/s) (wait: 0) (count: 60101) (batch_count: 0)
22:05:32,247 INFO  Stats:72 - Learner 1 delivered 1425.3 values/s 3.19 Mbit/s (avg: 1.97 Mbit/s) (wait: 0) (count: 61528) (batch_count: 0)
22:05:33,248 INFO  Stats:72 - Learner 1 delivered 1459.0 values/s 3.26 Mbit/s (avg: 1.99 Mbit/s) (wait: 0) (count: 62989) (batch_count: 0)
22:05:34,250 INFO  Stats:72 - Learner 1 delivered 1439.3 values/s 3.22 Mbit/s (avg: 2.00 Mbit/s) (wait: 0) (count: 64430) (batch_count: 0)
22:05:35,251 INFO  Stats:72 - Learner 1 delivered 1431.3 values/s 3.20 Mbit/s (avg: 2.02 Mbit/s) (wait: 0) (count: 65863) (batch_count: 0)
22:05:36,252 INFO  Stats:72 - Learner 1 delivered 1307.5 values/s 2.92 Mbit/s (avg: 2.03 Mbit/s) (wait: 0) (count: 67172) (batch_count: 0)
22:05:37,256 INFO  Stats:72 - Learner 1 delivered 1164.8 values/s 2.60 Mbit/s (avg: 2.04 Mbit/s) (wait: 0) (count: 68342) (batch_count: 0)
22:05:38,258 INFO  Stats:72 - Learner 1 delivered 1201.5 values/s 2.69 Mbit/s (avg: 2.04 Mbit/s) (wait: 0) (count: 69545) (batch_count: 0)
22:05:39,261 INFO  Stats:72 - Learner 1 delivered 1398.0 values/s 3.13 Mbit/s (avg: 2.06 Mbit/s) (wait: 0) (count: 70948) (batch_count: 0)
22:05:40,262 INFO  Stats:72 - Learner 1 delivered 1418.3 values/s 3.17 Mbit/s (avg: 2.07 Mbit/s) (wait: 0) (count: 72368) (batch_count: 0)
22:05:41,264 INFO  Stats:72 - Learner 1 delivered 1378.4 values/s 3.08 Mbit/s (avg: 2.08 Mbit/s) (wait: 0) (count: 73748) (batch_count: 0)
22:05:42,265 INFO  Stats:72 - Learner 1 delivered 1478.2 values/s 3.30 Mbit/s (avg: 2.09 Mbit/s) (wait: 0) (count: 75228) (batch_count: 0)
22:05:43,266 INFO  Stats:72 - Learner 1 delivered 1486.2 values/s 3.32 Mbit/s (avg: 2.11 Mbit/s) (wait: 0) (count: 76716) (batch_count: 0)
22:05:44,267 INFO  Stats:72 - Learner 1 delivered 1404.2 values/s 3.14 Mbit/s (avg: 2.12 Mbit/s) (wait: 0) (count: 78122) (batch_count: 0)


==> graph-collection/confs/new/a-200/20/client/client11.txt <==
22:47:02,859 INFO  Client:175 - Client sent 4021.1 command/s avg. latency 4896461 ns
22:47:03,860 INFO  Client:175 - Client sent 4576.8 command/s avg. latency 4470253 ns
22:47:04,866 INFO  Client:175 - Client sent 4545.2 command/s avg. latency 4320084 ns
22:47:05,868 INFO  Client:175 - Client sent 4599.0 command/s avg. latency 4460440 ns
22:47:06,869 INFO  Client:175 - Client sent 4185.7 command/s avg. latency 4770019 ns
22:47:07,870 INFO  Client:175 - Client sent 3726.4 command/s avg. latency 5379506 ns
22:47:08,871 INFO  Client:175 - Client sent 4943.9 command/s avg. latency 4050460 ns
22:47:09,872 INFO  Client:175 - Client sent 5271.6 command/s avg. latency 3794871 ns
22:47:10,874 INFO  Client:175 - Client sent 4306.8 command/s avg. latency 4638062 ns
22:47:11,875 INFO  Client:175 - Client sent 4518.2 command/s avg. latency 4431648 ns
22:47:12,876 INFO  Client:175 - Client sent 4600.3 command/s avg. latency 4345987 ns
22:47:13,886 INFO  Client:175 - Client sent 4681.2 command/s avg. latency 4206914 ns
22:47:14,887 INFO  Client:175 - Client sent 4785.9 command/s avg. latency 4282111 ns
22:47:15,888 INFO  Client:175 - Client sent 4349.1 command/s avg. latency 4594991 ns
22:47:16,889 INFO  Client:175 - Client sent 4548.2 command/s avg. latency 4376986 ns
22:47:17,890 INFO  Client:175 - Client sent 4943.0 command/s avg. latency 4069133 ns
22:47:18,892 INFO  Client:175 - Client sent 4763.6 command/s avg. latency 4187099 ns
22:47:19,893 INFO  Client:175 - Client sent 5834.9 command/s avg. latency 3434334 ns
22:47:20,894 INFO  Client:175 - Client sent 4748.9 command/s avg. latency 4221174 ns
22:47:21,895 INFO  Client:175 - Client sent 5108.6 command/s avg. latency 3909048 ns
22:47:22,903 INFO  Client:175 - Client sent 6892.7 command/s avg. latency 2854711 ns
22:47:23,923 INFO  Client:175 - Client sent 4982.1 command/s avg. latency 4094615 ns
22:47:24,924 INFO  Client:175 - Client sent 5548.5 command/s avg. latency 3682921 ns
22:47:25,925 INFO  Client:175 - Client sent 4840.7 command/s avg. latency 4126358 ns
22:47:26,926 INFO  Client:175 - Client sent 4556.8 command/s avg. latency 4387330 ns
22:47:27,927 INFO  Client:175 - Client sent 5000.7 command/s avg. latency 4002135 ns
22:47:28,929 INFO  Client:175 - Client sent 5497.1 command/s avg. latency 3641105 ns
22:47:29,962 INFO  Client:175 - Client sent 4794.8 command/s avg. latency 4207160 ns
22:47:30,963 INFO  Client:175 - Client sent 4969.9 command/s avg. latency 4121286 ns
22:47:31,964 INFO  Client:175 - Client sent 4539.3 command/s avg. latency 4406739 ns
22:47:32,965 INFO  Client:175 - Client sent 4618.7 command/s avg. latency 4325508 ns
22:47:33,966 INFO  Client:175 - Client sent 4529.3 command/s avg. latency 4426494 ns
22:47:34,967 INFO  Client:175 - Client sent 4897.9 command/s avg. latency 4081201 ns
22:47:35,968 INFO  Client:175 - Client sent 5201.7 command/s avg. latency 3847477 ns
22:47:36,986 INFO  Client:175 - Client sent 4727.4 command/s avg. latency 4174634 ns
22:47:37,987 INFO  Client:175 - Client sent 5193.1 command/s avg. latency 3920529 ns
22:47:38,988 INFO  Client:175 - Client sent 4698.8 command/s avg. latency 4287802 ns
22:47:39,999 INFO  Client:175 - Client sent 4693.6 command/s avg. latency 4202144 ns
22:47:41,001 INFO  Client:175 - Client sent 5496.4 command/s avg. latency 3730162 ns
22:47:42,002 INFO  Client:175 - Client sent 4546.0 command/s avg. latency 4401276 ns
22:47:43,003 INFO  Client:175 - Client sent 5079.1 command/s avg. latency 3938014 ns
22:47:44,004 INFO  Client:175 - Client sent 4865.2 command/s avg. latency 4110271 ns
22:47:45,005 INFO  Client:175 - Client sent 6305.0 command/s avg. latency 3173894 ns
22:47:46,007 INFO  Client:175 - Client sent 4699.0 command/s avg. latency 4245126 ns
22:47:47,008 INFO  Client:175 - Client sent 3990.4 command/s avg. latency 5003258 ns
22:47:48,013 INFO  Client:175 - Client sent 4221.6 command/s avg. latency 4722385 ns
22:47:49,014 INFO  Client:175 - Client sent 4424.4 command/s avg. latency 4556199 ns
22:47:50,015 INFO  Client:175 - Client sent 4538.8 command/s avg. latency 4411278 ns
22:47:51,016 INFO  Client:175 - Client sent 5059.3 command/s avg. latency 3970644 ns
22:47:52,017 INFO  Client:175 - Client sent 4899.6 command/s avg. latency 4085197 ns
22:47:53,028 INFO  Client:175 - Client sent 5139.1 command/s avg. latency 3836037 ns
22:47:54,029 INFO  Client:175 - Client sent 4524.6 command/s avg. latency 4528160 ns
22:47:55,033 INFO  Client:175 - Client sent 4550.2 command/s avg. latency 4304792 ns
22:47:56,034 INFO  Client:175 - Client sent 4709.3 command/s avg. latency 4350970 ns
22:47:57,038 INFO  Client:175 - Client sent 5342.9 command/s avg. latency 3750292 ns
22:47:58,039 INFO  Client:175 - Client sent 5173.5 command/s avg. latency 3866347 ns
22:47:59,040 INFO  Client:175 - Client sent 4948.2 command/s avg. latency 4041667 ns
22:48:00,051 INFO  Client:175 - Client sent 5137.6 command/s avg. latency 3833625 ns
22:48:01,054 INFO  Client:175 - Client sent 5253.2 command/s avg. latency 3893793 ns
22:48:02,069 INFO  Client:175 - Client sent 5198.2 command/s avg. latency 3823071 ns
22:48:03,070 INFO  Client:175 - Client sent 4763.3 command/s avg. latency 4296603 ns
22:48:04,071 INFO  Client:175 - Client sent 5523.3 command/s avg. latency 3610639 ns
22:48:05,072 INFO  Client:175 - Client sent 5426.9 command/s avg. latency 3693753 ns
22:48:06,073 INFO  Client:175 - Client sent 4608.9 command/s avg. latency 4245821 ns
22:48:07,074 INFO  Client:175 - Client sent 4892.0 command/s avg. latency 4179562 ns
22:48:08,076 INFO  Client:175 - Client sent 6136.5 command/s avg. latency 3257812 ns
22:48:09,076 INFO  Client:175 - Client sent 5071.1 command/s avg. latency 3949812 ns
22:48:10,078 INFO  Client:175 - Client sent 5121.7 command/s avg. latency 3904567 ns
22:48:11,079 INFO  Client:175 - Client sent 4732.2 command/s avg. latency 4227089 ns
22:48:12,079 INFO  Client:175 - Client sent 4668.6 command/s avg. latency 4277311 ns
22:48:13,080 INFO  Client:175 - Client sent 5384.8 command/s avg. latency 3720962 ns
22:48:14,082 INFO  Client:175 - Client sent 5404.5 command/s avg. latency 3699537 ns
22:48:15,083 INFO  Client:175 - Client sent 5407.3 command/s avg. latency 3705299 ns
22:48:16,084 INFO  Client:175 - Client sent 5298.0 command/s avg. latency 3774840 ns
22:48:17,085 INFO  Client:175 - Client sent 5164.0 command/s avg. latency 3877383 ns
22:48:18,097 INFO  Client:175 - Client sent 5092.0 command/s avg. latency 3880456 ns
22:48:19,098 INFO  Client:175 - Client sent 5486.8 command/s avg. latency 3729399 ns
22:48:20,099 INFO  Client:175 - Client sent 5178.7 command/s avg. latency 3862397 ns
22:48:21,101 INFO  Client:175 - Client sent 5296.2 command/s avg. latency 3670383 ns
22:48:22,102 INFO  Client:175 - Client sent 5675.0 command/s avg. latency 3627979 ns
22:48:23,103 INFO  Client:175 - Client sent 5082.0 command/s avg. latency 3937907 ns
22:48:24,104 INFO  Client:175 - Client sent 5046.1 command/s avg. latency 3958516 ns
22:48:25,105 INFO  Client:175 - Client sent 5184.1 command/s avg. latency 3858644 ns
22:48:26,106 INFO  Client:175 - Client sent 5212.9 command/s avg. latency 3839910 ns
22:48:27,107 INFO  Client:175 - Client sent 5831.2 command/s avg. latency 3428319 ns
22:48:28,108 INFO  Client:175 - Client sent 4757.1 command/s avg. latency 3736912 ns
22:48:29,109 INFO  Client:175 - Client sent 5028.0 command/s avg. latency 4399372 ns
22:48:30,131 INFO  Client:175 - Client sent 5032.4 command/s avg. latency 3966119 ns
22:48:31,132 INFO  Client:175 - Client sent 5547.4 command/s avg. latency 3682593 ns
22:48:32,149 INFO  Client:175 - Client sent 4839.0 command/s avg. latency 4105056 ns
22:48:33,153 INFO  Client:175 - Client sent 4996.0 command/s avg. latency 4092921 ns
22:48:34,154 INFO  Client:175 - Client sent 5071.3 command/s avg. latency 3957668 ns
22:48:35,155 INFO  Client:175 - Client sent 5164.7 command/s avg. latency 3865492 ns
22:48:36,156 INFO  Client:175 - Client sent 6528.9 command/s avg. latency 3066677 ns
22:48:37,181 INFO  Client:175 - Client sent 5067.5 command/s avg. latency 3940582 ns
22:48:38,202 INFO  Client:175 - Client sent 4758.7 command/s avg. latency 4250349 ns
22:48:39,211 INFO  Client:175 - Client sent 5733.5 command/s avg. latency 3557751 ns
22:48:40,212 INFO  Client:175 - Client sent 5738.3 command/s avg. latency 3570613 ns
22:48:41,213 INFO  Client:175 - Client sent 5868.9 command/s avg. latency 3398307 ns
22:48:42,214 INFO  Client:175 - Client sent 5510.5 command/s avg. latency 3645599 ns
22:48:43,215 INFO  Client:175 - Client sent 5905.3 command/s avg. latency 3386078 ns
22:48:44,216 INFO  Client:175 - Client sent 4928.7 command/s avg. latency 4057711 ns
22:48:45,240 INFO  Client:175 - Client sent 4604.8 command/s avg. latency 4326436 ns
22:48:46,261 INFO  Client:175 - Client sent 5055.5 command/s avg. latency 3996053 ns
22:48:47,270 INFO  Client:175 - Client sent 5280.5 command/s avg. latency 3818346 ns
22:48:48,278 INFO  Client:175 - Client sent 5670.6 command/s avg. latency 3597984 ns
22:48:49,299 INFO  Client:175 - Client sent 5748.7 command/s avg. latency 3548678 ns
22:48:50,300 INFO  Client:175 - Client sent 6047.1 command/s avg. latency 3386990 ns
22:48:51,305 INFO  Client:175 - Client sent 4918.4 command/s avg. latency 3987400 ns
22:48:52,326 INFO  Client:175 - Client sent 5152.0 command/s avg. latency 3961544 ns
22:48:53,327 INFO  Client:175 - Client sent 4957.2 command/s avg. latency 4126999 ns
22:48:54,331 INFO  Client:175 - Client sent 4599.4 command/s avg. latency 4260506 ns
22:48:55,332 INFO  Client:175 - Client sent 4890.4 command/s avg. latency 4190737 ns
22:48:56,337 INFO  Client:175 - Client sent 4796.4 command/s avg. latency 4081741 ns
22:48:57,339 INFO  Client:175 - Client sent 5734.5 command/s avg. latency 3577319 ns
22:48:58,343 INFO  Client:175 - Client sent 5719.5 command/s avg. latency 3421382 ns
22:48:59,344 INFO  Client:175 - Client sent 6369.8 command/s avg. latency 3214258 ns
22:49:00,345 INFO  Client:175 - Client sent 5007.1 command/s avg. latency 3998485 ns
22:49:01,346 INFO  Client:175 - Client sent 5793.5 command/s avg. latency 3450017 ns
22:49:02,355 INFO  Client:175 - Client sent 4639.9 command/s avg. latency 4246848 ns
22:49:03,356 INFO  Client:175 - Client sent 5054.5 command/s avg. latency 4051775 ns
22:49:04,361 INFO  Client:175 - Client sent 4807.7 command/s avg. latency 4178939 ns
22:49:05,362 INFO  Client:175 - Client sent 4903.7 command/s avg. latency 4073900 ns
22:49:06,363 INFO  Client:175 - Client sent 4476.4 command/s avg. latency 4470109 ns
22:49:07,364 INFO  Client:175 - Client sent 4968.7 command/s avg. latency 4027318 ns
22:49:08,365 INFO  Client:175 - Client sent 5468.9 command/s avg. latency 3658056 ns
22:49:09,366 INFO  Client:175 - Client sent 5097.5 command/s avg. latency 3924154 ns
22:49:10,367 INFO  Client:175 - Client sent 4928.2 command/s avg. latency 4063676 ns
22:49:11,368 INFO  Client:175 - Client sent 4902.9 command/s avg. latency 4077904 ns
22:49:12,380 INFO  Client:175 - Client sent 5374.4 command/s avg. latency 3665032 ns
22:49:13,381 INFO  Client:175 - Client sent 5468.7 command/s avg. latency 3746441 ns
22:49:14,382 INFO  Client:175 - Client sent 5781.3 command/s avg. latency 3457343 ns
22:49:15,383 INFO  Client:175 - Client sent 6078.6 command/s avg. latency 3272000 ns
22:49:16,392 INFO  Client:175 - Client sent 5068.5 command/s avg. latency 3883882 ns
22:49:17,393 INFO  Client:175 - Client sent 5258.5 command/s avg. latency 3892797 ns
22:49:18,394 INFO  Client:175 - Client sent 5372.7 command/s avg. latency 3717512 ns
22:49:19,395 INFO  Client:175 - Client sent 4598.5 command/s avg. latency 4345472 ns
22:49:20,403 INFO  Client:175 - Client sent 5233.3 command/s avg. latency 3757355 ns
22:49:21,405 INFO  Client:175 - Client sent 5312.2 command/s avg. latency 3858405 ns
22:49:22,406 INFO  Client:175 - Client sent 5432.9 command/s avg. latency 3688162 ns
22:49:23,407 INFO  Client:175 - Client sent 5605.8 command/s avg. latency 3564584 ns
22:49:24,428 INFO  Client:175 - Client sent 5345.5 command/s avg. latency 3723830 ns
22:49:25,429 INFO  Client:175 - Client sent 5066.0 command/s avg. latency 4046657 ns
22:49:26,445 INFO  Client:175 - Client sent 5348.3 command/s avg. latency 3661722 ns
22:49:27,466 INFO  Client:175 - Client sent 5316.6 command/s avg. latency 3833079 ns
22:49:28,467 INFO  Client:175 - Client sent 5568.4 command/s avg. latency 3713252 ns
22:49:29,468 INFO  Client:175 - Client sent 5009.0 command/s avg. latency 3995165 ns
22:49:30,504 INFO  Client:175 - Client sent 4907.7 command/s avg. latency 4073800 ns
22:49:31,505 INFO  Client:175 - Client sent 5103.8 command/s avg. latency 4061567 ns
22:49:32,506 INFO  Client:175 - Client sent 5012.8 command/s avg. latency 3987580 ns
22:49:33,508 INFO  Client:175 - Client sent 5697.2 command/s avg. latency 3516077 ns
22:49:34,509 INFO  Client:175 - Client sent 5710.2 command/s avg. latency 3494637 ns
22:49:35,510 INFO  Client:175 - Client sent 4973.2 command/s avg. latency 4026043 ns
22:49:36,533 INFO  Client:175 - Client sent 5135.3 command/s avg. latency 3889656 ns


==> graph-collection/confs/new/a-200/20/cpu/avg_cpu.txt <==
217-65-59-9607.cpu 1 58.204
220-26-182-9545.cpu 2 19.8876
221-19-246-9915.cpu 3 23.4995


==> graph-collection/confs/new/a-200/20/replica/rep11.txt <==
22:46:54,580 INFO  Stats:72 - Learner 1 delivered 236.7 values/s 2.76 Mbit/s (avg: 4.61 Mbit/s) (wait: 0) (count: 10944) (batch_count: 0)
22:46:55,582 INFO  Stats:72 - Learner 1 delivered 610.3 values/s 6.54 Mbit/s (avg: 4.67 Mbit/s) (wait: 0) (count: 11555) (batch_count: 0)
22:46:56,583 INFO  Stats:72 - Learner 1 delivered 737.0 values/s 8.43 Mbit/s (avg: 4.78 Mbit/s) (wait: 0) (count: 12293) (batch_count: 0)
22:46:57,584 INFO  Stats:72 - Learner 1 delivered 653.2 values/s 8.79 Mbit/s (avg: 4.90 Mbit/s) (wait: 0) (count: 12947) (batch_count: 0)
22:46:58,585 INFO  Stats:72 - Learner 1 delivered 671.1 values/s 8.47 Mbit/s (avg: 5.00 Mbit/s) (wait: 0) (count: 13619) (batch_count: 0)
22:46:59,587 INFO  Stats:72 - Learner 1 delivered 652.2 values/s 7.97 Mbit/s (avg: 5.08 Mbit/s) (wait: 0) (count: 14272) (batch_count: 0)
22:47:00,588 INFO  Stats:72 - Learner 1 delivered 636.9 values/s 8.44 Mbit/s (avg: 5.17 Mbit/s) (wait: 0) (count: 14910) (batch_count: 0)
22:47:01,590 INFO  Stats:72 - Learner 1 delivered 656.1 values/s 8.63 Mbit/s (avg: 5.27 Mbit/s) (wait: 0) (count: 15567) (batch_count: 0)
22:47:02,591 INFO  Stats:72 - Learner 1 delivered 596.2 values/s 7.31 Mbit/s (avg: 5.32 Mbit/s) (wait: 0) (count: 16164) (batch_count: 0)
22:47:03,592 INFO  Stats:72 - Learner 1 delivered 748.0 values/s 8.68 Mbit/s (avg: 5.40 Mbit/s) (wait: 0) (count: 16913) (batch_count: 0)
22:47:04,594 INFO  Stats:72 - Learner 1 delivered 644.0 values/s 8.75 Mbit/s (avg: 5.48 Mbit/s) (wait: 0) (count: 17558) (batch_count: 0)
22:47:05,595 INFO  Stats:72 - Learner 1 delivered 738.0 values/s 9.02 Mbit/s (avg: 5.57 Mbit/s) (wait: 0) (count: 18297) (batch_count: 0)
22:47:06,597 INFO  Stats:72 - Learner 1 delivered 679.1 values/s 8.07 Mbit/s (avg: 5.63 Mbit/s) (wait: 0) (count: 18977) (batch_count: 0)
22:47:07,600 INFO  Stats:72 - Learner 1 delivered 646.5 values/s 7.09 Mbit/s (avg: 5.66 Mbit/s) (wait: 0) (count: 19626) (batch_count: 0)
22:47:08,602 INFO  Stats:72 - Learner 1 delivered 609.2 values/s 9.25 Mbit/s (avg: 5.74 Mbit/s) (wait: 0) (count: 20236) (batch_count: 0)
22:47:09,603 INFO  Stats:72 - Learner 1 delivered 461.5 values/s 10.60 Mbit/s (avg: 5.84 Mbit/s) (wait: 0) (count: 20698) (batch_count: 0)
22:47:10,604 INFO  Stats:72 - Learner 1 delivered 701.1 values/s 8.11 Mbit/s (avg: 5.89 Mbit/s) (wait: 0) (count: 21400) (batch_count: 0)
22:47:11,605 INFO  Stats:72 - Learner 1 delivered 781.1 values/s 8.65 Mbit/s (avg: 5.95 Mbit/s) (wait: 0) (count: 22182) (batch_count: 0)
22:47:12,606 INFO  Stats:72 - Learner 1 delivered 767.1 values/s 8.65 Mbit/s (avg: 6.00 Mbit/s) (wait: 0) (count: 22950) (batch_count: 0)
22:47:13,608 INFO  Stats:72 - Learner 1 delivered 648.1 values/s 9.20 Mbit/s (avg: 6.07 Mbit/s) (wait: 0) (count: 23599) (batch_count: 0)
22:47:14,609 INFO  Stats:72 - Learner 1 delivered 794.9 values/s 9.14 Mbit/s (avg: 6.13 Mbit/s) (wait: 0) (count: 24395) (batch_count: 0)
22:47:15,610 INFO  Stats:72 - Learner 1 delivered 779.0 values/s 8.82 Mbit/s (avg: 6.18 Mbit/s) (wait: 0) (count: 25175) (batch_count: 0)
22:47:16,612 INFO  Stats:72 - Learner 1 delivered 474.4 values/s 8.22 Mbit/s (avg: 6.22 Mbit/s) (wait: 0) (count: 25650) (batch_count: 0)
22:47:17,613 INFO  Stats:72 - Learner 1 delivered 686.1 values/s 9.38 Mbit/s (avg: 6.28 Mbit/s) (wait: 0) (count: 26337) (batch_count: 0)
22:47:18,614 INFO  Stats:72 - Learner 1 delivered 758.1 values/s 9.24 Mbit/s (avg: 6.33 Mbit/s) (wait: 0) (count: 27096) (batch_count: 0)
22:47:19,616 INFO  Stats:72 - Learner 1 delivered 696.1 values/s 11.12 Mbit/s (avg: 6.42 Mbit/s) (wait: 0) (count: 27793) (batch_count: 0)
22:47:20,617 INFO  Stats:72 - Learner 1 delivered 659.7 values/s 8.62 Mbit/s (avg: 6.46 Mbit/s) (wait: 0) (count: 28454) (batch_count: 0)
22:47:21,619 INFO  Stats:72 - Learner 1 delivered 573.3 values/s 10.36 Mbit/s (avg: 6.52 Mbit/s) (wait: 0) (count: 29028) (batch_count: 0)
22:47:22,620 INFO  Stats:72 - Learner 1 delivered 581.3 values/s 12.20 Mbit/s (avg: 6.62 Mbit/s) (wait: 0) (count: 29610) (batch_count: 0)
22:47:23,621 INFO  Stats:72 - Learner 1 delivered 446.4 values/s 10.54 Mbit/s (avg: 6.68 Mbit/s) (wait: 0) (count: 30057) (batch_count: 0)
22:47:24,622 INFO  Stats:72 - Learner 1 delivered 534.4 values/s 9.97 Mbit/s (avg: 6.74 Mbit/s) (wait: 0) (count: 30592) (batch_count: 0)
22:47:25,623 INFO  Stats:72 - Learner 1 delivered 739.2 values/s 9.54 Mbit/s (avg: 6.78 Mbit/s) (wait: 0) (count: 31332) (batch_count: 0)
22:47:26,624 INFO  Stats:72 - Learner 1 delivered 695.2 values/s 8.98 Mbit/s (avg: 6.82 Mbit/s) (wait: 0) (count: 32028) (batch_count: 0)
22:47:27,625 INFO  Stats:72 - Learner 1 delivered 743.2 values/s 9.52 Mbit/s (avg: 6.86 Mbit/s) (wait: 0) (count: 32772) (batch_count: 0)
22:47:28,627 INFO  Stats:72 - Learner 1 delivered 626.3 values/s 10.01 Mbit/s (avg: 6.91 Mbit/s) (wait: 0) (count: 33399) (batch_count: 0)
22:47:29,628 INFO  Stats:72 - Learner 1 delivered 680.1 values/s 10.02 Mbit/s (avg: 6.96 Mbit/s) (wait: 0) (count: 34080) (batch_count: 0)
22:47:30,629 INFO  Stats:72 - Learner 1 delivered 719.2 values/s 8.76 Mbit/s (avg: 6.98 Mbit/s) (wait: 0) (count: 34800) (batch_count: 0)
22:47:31,630 INFO  Stats:72 - Learner 1 delivered 745.1 values/s 9.44 Mbit/s (avg: 7.02 Mbit/s) (wait: 0) (count: 35546) (batch_count: 0)
22:47:32,631 INFO  Stats:72 - Learner 1 delivered 839.1 values/s 8.96 Mbit/s (avg: 7.05 Mbit/s) (wait: 0) (count: 36386) (batch_count: 0)
22:47:33,632 INFO  Stats:72 - Learner 1 delivered 767.2 values/s 8.55 Mbit/s (avg: 7.07 Mbit/s) (wait: 0) (count: 37154) (batch_count: 0)
22:47:34,633 INFO  Stats:72 - Learner 1 delivered 792.1 values/s 8.80 Mbit/s (avg: 7.09 Mbit/s) (wait: 0) (count: 37947) (batch_count: 0)
22:47:35,635 INFO  Stats:72 - Learner 1 delivered 661.3 values/s 10.34 Mbit/s (avg: 7.14 Mbit/s) (wait: 0) (count: 38609) (batch_count: 0)
22:47:36,636 INFO  Stats:72 - Learner 1 delivered 786.1 values/s 9.18 Mbit/s (avg: 7.17 Mbit/s) (wait: 0) (count: 39396) (batch_count: 0)
22:47:37,637 INFO  Stats:72 - Learner 1 delivered 681.1 values/s 9.65 Mbit/s (avg: 7.20 Mbit/s) (wait: 0) (count: 40078) (batch_count: 0)
22:47:38,638 INFO  Stats:72 - Learner 1 delivered 545.4 values/s 9.15 Mbit/s (avg: 7.23 Mbit/s) (wait: 0) (count: 40624) (batch_count: 0)
22:47:39,639 INFO  Stats:72 - Learner 1 delivered 547.4 values/s 9.05 Mbit/s (avg: 7.25 Mbit/s) (wait: 0) (count: 41172) (batch_count: 0)
22:47:40,640 INFO  Stats:72 - Learner 1 delivered 616.3 values/s 10.27 Mbit/s (avg: 7.29 Mbit/s) (wait: 0) (count: 41789) (batch_count: 0)
22:47:41,642 INFO  Stats:72 - Learner 1 delivered 790.1 values/s 9.55 Mbit/s (avg: 7.32 Mbit/s) (wait: 0) (count: 42580) (batch_count: 0)
22:47:42,643 INFO  Stats:72 - Learner 1 delivered 477.4 values/s 9.36 Mbit/s (avg: 7.34 Mbit/s) (wait: 0) (count: 43058) (batch_count: 0)
22:47:43,644 INFO  Stats:72 - Learner 1 delivered 775.2 values/s 8.99 Mbit/s (avg: 7.36 Mbit/s) (wait: 0) (count: 43834) (batch_count: 0)
22:47:44,645 INFO  Stats:72 - Learner 1 delivered 683.2 values/s 10.86 Mbit/s (avg: 7.41 Mbit/s) (wait: 0) (count: 44518) (batch_count: 0)
22:47:45,646 INFO  Stats:72 - Learner 1 delivered 546.4 values/s 10.39 Mbit/s (avg: 7.44 Mbit/s) (wait: 0) (count: 45065) (batch_count: 0)
22:47:46,647 INFO  Stats:72 - Learner 1 delivered 715.2 values/s 8.62 Mbit/s (avg: 7.46 Mbit/s) (wait: 0) (count: 45781) (batch_count: 0)
22:47:47,648 INFO  Stats:72 - Learner 1 delivered 604.3 values/s 7.43 Mbit/s (avg: 7.46 Mbit/s) (wait: 0) (count: 46386) (batch_count: 0)
22:47:48,649 INFO  Stats:72 - Learner 1 delivered 764.0 values/s 8.82 Mbit/s (avg: 7.47 Mbit/s) (wait: 0) (count: 47151) (batch_count: 0)
22:47:49,651 INFO  Stats:72 - Learner 1 delivered 730.2 values/s 8.34 Mbit/s (avg: 7.48 Mbit/s) (wait: 0) (count: 47882) (batch_count: 0)
22:47:50,656 INFO  Stats:72 - Learner 1 delivered 722.8 values/s 9.45 Mbit/s (avg: 7.51 Mbit/s) (wait: 0) (count: 48609) (batch_count: 0)
22:47:51,657 INFO  Stats:72 - Learner 1 delivered 626.3 values/s 9.25 Mbit/s (avg: 7.53 Mbit/s) (wait: 0) (count: 49236) (batch_count: 0)
22:47:52,663 INFO  Stats:72 - Learner 1 delivered 820.5 values/s 9.97 Mbit/s (avg: 7.55 Mbit/s) (wait: 0) (count: 50061) (batch_count: 0)
22:47:53,664 INFO  Stats:72 - Learner 1 delivered 716.2 values/s 8.69 Mbit/s (avg: 7.57 Mbit/s) (wait: 0) (count: 50778) (batch_count: 0)
22:47:54,665 INFO  Stats:72 - Learner 1 delivered 696.3 values/s 9.55 Mbit/s (avg: 7.59 Mbit/s) (wait: 0) (count: 51475) (batch_count: 0)
22:47:55,666 INFO  Stats:72 - Learner 1 delivered 746.2 values/s 8.11 Mbit/s (avg: 7.59 Mbit/s) (wait: 0) (count: 52222) (batch_count: 0)
22:47:56,667 INFO  Stats:72 - Learner 1 delivered 843.0 values/s 10.21 Mbit/s (avg: 7.62 Mbit/s) (wait: 0) (count: 53066) (batch_count: 0)
22:47:57,669 INFO  Stats:72 - Learner 1 delivered 758.1 values/s 10.46 Mbit/s (avg: 7.65 Mbit/s) (wait: 0) (count: 53825) (batch_count: 0)
22:47:58,670 INFO  Stats:72 - Learner 1 delivered 798.0 values/s 9.42 Mbit/s (avg: 7.67 Mbit/s) (wait: 0) (count: 54624) (batch_count: 0)
22:47:59,671 INFO  Stats:72 - Learner 1 delivered 856.0 values/s 9.89 Mbit/s (avg: 7.69 Mbit/s) (wait: 0) (count: 55481) (batch_count: 0)
22:48:00,672 INFO  Stats:72 - Learner 1 delivered 726.2 values/s 10.37 Mbit/s (avg: 7.72 Mbit/s) (wait: 0) (count: 56208) (batch_count: 0)
22:48:01,673 INFO  Stats:72 - Learner 1 delivered 785.1 values/s 9.91 Mbit/s (avg: 7.74 Mbit/s) (wait: 0) (count: 56994) (batch_count: 0)
22:48:02,674 INFO  Stats:72 - Learner 1 delivered 649.3 values/s 9.46 Mbit/s (avg: 7.76 Mbit/s) (wait: 0) (count: 57644) (batch_count: 0)
22:48:03,676 INFO  Stats:72 - Learner 1 delivered 778.0 values/s 8.93 Mbit/s (avg: 7.77 Mbit/s) (wait: 0) (count: 58423) (batch_count: 0)
22:48:04,677 INFO  Stats:72 - Learner 1 delivered 589.3 values/s 11.54 Mbit/s (avg: 7.81 Mbit/s) (wait: 0) (count: 59013) (batch_count: 0)
22:48:05,678 INFO  Stats:72 - Learner 1 delivered 744.0 values/s 9.15 Mbit/s (avg: 7.82 Mbit/s) (wait: 0) (count: 59758) (batch_count: 0)
22:48:06,679 INFO  Stats:72 - Learner 1 delivered 718.1 values/s 8.89 Mbit/s (avg: 7.83 Mbit/s) (wait: 0) (count: 60477) (batch_count: 0)
22:48:07,681 INFO  Stats:72 - Learner 1 delivered 809.0 values/s 9.69 Mbit/s (avg: 7.85 Mbit/s) (wait: 0) (count: 61287) (batch_count: 0)
22:48:08,682 INFO  Stats:72 - Learner 1 delivered 703.2 values/s 11.95 Mbit/s (avg: 7.89 Mbit/s) (wait: 0) (count: 61991) (batch_count: 0)
22:48:09,683 INFO  Stats:72 - Learner 1 delivered 636.2 values/s 9.52 Mbit/s (avg: 7.91 Mbit/s) (wait: 0) (count: 62628) (batch_count: 0)
22:48:10,684 INFO  Stats:72 - Learner 1 delivered 674.2 values/s 9.56 Mbit/s (avg: 7.92 Mbit/s) (wait: 0) (count: 63303) (batch_count: 0)
22:48:11,685 INFO  Stats:72 - Learner 1 delivered 712.2 values/s 8.09 Mbit/s (avg: 7.92 Mbit/s) (wait: 0) (count: 64016) (batch_count: 0)
22:48:12,686 INFO  Stats:72 - Learner 1 delivered 622.3 values/s 11.15 Mbit/s (avg: 7.95 Mbit/s) (wait: 0) (count: 64639) (batch_count: 0)
22:48:13,688 INFO  Stats:72 - Learner 1 delivered 709.2 values/s 10.16 Mbit/s (avg: 7.97 Mbit/s) (wait: 0) (count: 65349) (batch_count: 0)
22:48:14,689 INFO  Stats:72 - Learner 1 delivered 840.0 values/s 9.57 Mbit/s (avg: 7.99 Mbit/s) (wait: 0) (count: 66190) (batch_count: 0)
22:48:15,690 INFO  Stats:72 - Learner 1 delivered 708.2 values/s 10.40 Mbit/s (avg: 8.01 Mbit/s) (wait: 0) (count: 66899) (batch_count: 0)
22:48:16,691 INFO  Stats:72 - Learner 1 delivered 700.2 values/s 10.69 Mbit/s (avg: 8.03 Mbit/s) (wait: 0) (count: 67600) (batch_count: 0)
22:48:17,692 INFO  Stats:72 - Learner 1 delivered 796.1 values/s 9.36 Mbit/s (avg: 8.04 Mbit/s) (wait: 0) (count: 68397) (batch_count: 0)
22:48:18,693 INFO  Stats:72 - Learner 1 delivered 664.3 values/s 10.06 Mbit/s (avg: 8.06 Mbit/s) (wait: 0) (count: 69062) (batch_count: 0)
22:48:19,694 INFO  Stats:72 - Learner 1 delivered 663.3 values/s 10.58 Mbit/s (avg: 8.08 Mbit/s) (wait: 0) (count: 69726) (batch_count: 0)
22:48:20,696 INFO  Stats:72 - Learner 1 delivered 718.1 values/s 9.83 Mbit/s (avg: 8.10 Mbit/s) (wait: 0) (count: 70445) (batch_count: 0)
22:48:21,701 INFO  Stats:72 - Learner 1 delivered 653.9 values/s 10.81 Mbit/s (avg: 8.12 Mbit/s) (wait: 0) (count: 71102) (batch_count: 0)
22:48:22,702 INFO  Stats:72 - Learner 1 delivered 862.7 values/s 9.99 Mbit/s (avg: 8.14 Mbit/s) (wait: 0) (count: 71966) (batch_count: 0)
22:48:23,703 INFO  Stats:72 - Learner 1 delivered 701.2 values/s 10.18 Mbit/s (avg: 8.15 Mbit/s) (wait: 0) (count: 72668) (batch_count: 0)
22:48:24,704 INFO  Stats:72 - Learner 1 delivered 839.1 values/s 9.61 Mbit/s (avg: 8.17 Mbit/s) (wait: 0) (count: 73508) (batch_count: 0)
22:48:25,706 INFO  Stats:72 - Learner 1 delivered 835.3 values/s 9.31 Mbit/s (avg: 8.17 Mbit/s) (wait: 0) (count: 74345) (batch_count: 0)
22:48:26,709 INFO  Stats:72 - Learner 1 delivered 511.7 values/s 11.43 Mbit/s (avg: 8.20 Mbit/s) (wait: 0) (count: 74858) (batch_count: 0)
22:48:27,710 INFO  Stats:72 - Learner 1 delivered 720.2 values/s 10.19 Mbit/s (avg: 8.22 Mbit/s) (wait: 0) (count: 75579) (batch_count: 0)
22:48:28,711 INFO  Stats:72 - Learner 1 delivered 449.5 values/s 9.11 Mbit/s (avg: 8.22 Mbit/s) (wait: 0) (count: 76029) (batch_count: 0)
22:48:29,712 INFO  Stats:72 - Learner 1 delivered 746.2 values/s 9.19 Mbit/s (avg: 8.23 Mbit/s) (wait: 0) (count: 76776) (batch_count: 0)
22:48:30,713 INFO  Stats:72 - Learner 1 delivered 886.0 values/s 10.63 Mbit/s (avg: 8.25 Mbit/s) (wait: 0) (count: 77663) (batch_count: 0)
22:48:31,714 INFO  Stats:72 - Learner 1 delivered 620.4 values/s 9.98 Mbit/s (avg: 8.26 Mbit/s) (wait: 0) (count: 78284) (batch_count: 0)
22:48:32,715 INFO  Stats:72 - Learner 1 delivered 673.2 values/s 9.33 Mbit/s (avg: 8.27 Mbit/s) (wait: 0) (count: 78958) (batch_count: 0)
22:48:33,716 INFO  Stats:72 - Learner 1 delivered 767.2 values/s 9.41 Mbit/s (avg: 8.28 Mbit/s) (wait: 0) (count: 79726) (batch_count: 0)
22:48:34,717 INFO  Stats:72 - Learner 1 delivered 754.2 values/s 9.59 Mbit/s (avg: 8.29 Mbit/s) (wait: 0) (count: 80481) (batch_count: 0)
22:48:35,718 INFO  Stats:72 - Learner 1 delivered 474.5 values/s 11.24 Mbit/s (avg: 8.31 Mbit/s) (wait: 0) (count: 80956) (batch_count: 0)
22:48:36,719 INFO  Stats:72 - Learner 1 delivered 614.3 values/s 11.58 Mbit/s (avg: 8.34 Mbit/s) (wait: 0) (count: 81571) (batch_count: 0)
22:48:37,720 INFO  Stats:72 - Learner 1 delivered 713.3 values/s 9.38 Mbit/s (avg: 8.35 Mbit/s) (wait: 0) (count: 82285) (batch_count: 0)
22:48:38,721 INFO  Stats:72 - Learner 1 delivered 708.2 values/s 10.59 Mbit/s (avg: 8.36 Mbit/s) (wait: 0) (count: 82994) (batch_count: 0)
22:48:39,723 INFO  Stats:72 - Learner 1 delivered 682.3 values/s 10.44 Mbit/s (avg: 8.38 Mbit/s) (wait: 0) (count: 83677) (batch_count: 0)
22:48:40,724 INFO  Stats:72 - Learner 1 delivered 612.3 values/s 11.38 Mbit/s (avg: 8.40 Mbit/s) (wait: 0) (count: 84290) (batch_count: 0)
22:48:41,725 INFO  Stats:72 - Learner 1 delivered 771.2 values/s 9.67 Mbit/s (avg: 8.41 Mbit/s) (wait: 0) (count: 85062) (batch_count: 0)
22:48:42,726 INFO  Stats:72 - Learner 1 delivered 667.2 values/s 11.28 Mbit/s (avg: 8.43 Mbit/s) (wait: 0) (count: 85730) (batch_count: 0)
22:48:43,727 INFO  Stats:72 - Learner 1 delivered 772.2 values/s 10.75 Mbit/s (avg: 8.45 Mbit/s) (wait: 0) (count: 86503) (batch_count: 0)
22:48:44,730 INFO  Stats:72 - Learner 1 delivered 474.7 values/s 9.02 Mbit/s (avg: 8.45 Mbit/s) (wait: 0) (count: 86979) (batch_count: 0)
22:48:45,731 INFO  Stats:72 - Learner 1 delivered 693.3 values/s 8.80 Mbit/s (avg: 8.45 Mbit/s) (wait: 0) (count: 87673) (batch_count: 0)
22:48:46,732 INFO  Stats:72 - Learner 1 delivered 694.3 values/s 10.74 Mbit/s (avg: 8.47 Mbit/s) (wait: 0) (count: 88368) (batch_count: 0)
22:48:47,733 INFO  Stats:72 - Learner 1 delivered 626.3 values/s 10.73 Mbit/s (avg: 8.48 Mbit/s) (wait: 0) (count: 88995) (batch_count: 0)
22:48:48,734 INFO  Stats:72 - Learner 1 delivered 744.2 values/s 9.76 Mbit/s (avg: 8.49 Mbit/s) (wait: 0) (count: 89740) (batch_count: 0)
22:48:49,735 INFO  Stats:72 - Learner 1 delivered 623.3 values/s 11.66 Mbit/s (avg: 8.52 Mbit/s) (wait: 0) (count: 90364) (batch_count: 0)
22:48:50,740 INFO  Stats:72 - Learner 1 delivered 683.4 values/s 10.85 Mbit/s (avg: 8.53 Mbit/s) (wait: 0) (count: 91051) (batch_count: 0)
22:48:51,741 INFO  Stats:72 - Learner 1 delivered 665.3 values/s 9.46 Mbit/s (avg: 8.54 Mbit/s) (wait: 0) (count: 91717) (batch_count: 0)
22:48:52,742 INFO  Stats:72 - Learner 1 delivered 892.0 values/s 9.88 Mbit/s (avg: 8.55 Mbit/s) (wait: 0) (count: 92610) (batch_count: 0)
22:48:53,744 INFO  Stats:72 - Learner 1 delivered 859.1 values/s 9.03 Mbit/s (avg: 8.55 Mbit/s) (wait: 0) (count: 93470) (batch_count: 0)
22:48:54,745 INFO  Stats:72 - Learner 1 delivered 910.0 values/s 9.54 Mbit/s (avg: 8.56 Mbit/s) (wait: 0) (count: 94381) (batch_count: 0)
22:48:55,746 INFO  Stats:72 - Learner 1 delivered 844.2 values/s 9.16 Mbit/s (avg: 8.56 Mbit/s) (wait: 0) (count: 95226) (batch_count: 0)
22:48:56,747 INFO  Stats:72 - Learner 1 delivered 730.2 values/s 9.81 Mbit/s (avg: 8.57 Mbit/s) (wait: 0) (count: 95957) (batch_count: 0)
22:48:57,748 INFO  Stats:72 - Learner 1 delivered 560.4 values/s 11.52 Mbit/s (avg: 8.59 Mbit/s) (wait: 0) (count: 96518) (batch_count: 0)
22:48:58,749 INFO  Stats:72 - Learner 1 delivered 890.0 values/s 10.45 Mbit/s (avg: 8.60 Mbit/s) (wait: 0) (count: 97409) (batch_count: 0)
22:48:59,750 INFO  Stats:72 - Learner 1 delivered 759.3 values/s 11.83 Mbit/s (avg: 8.62 Mbit/s) (wait: 0) (count: 98169) (batch_count: 0)
22:49:00,751 INFO  Stats:72 - Learner 1 delivered 760.2 values/s 9.51 Mbit/s (avg: 8.63 Mbit/s) (wait: 0) (count: 98930) (batch_count: 0)
22:49:01,775 INFO  Stats:72 - Learner 1 delivered 503.0 values/s 10.46 Mbit/s (avg: 8.64 Mbit/s) (wait: 0) (count: 99445) (batch_count: 0)
22:49:02,776 INFO  Stats:72 - Learner 1 delivered 795.7 values/s 9.43 Mbit/s (avg: 8.64 Mbit/s) (wait: 0) (count: 100242) (batch_count: 0)
22:49:03,777 INFO  Stats:72 - Learner 1 delivered 772.2 values/s 9.63 Mbit/s (avg: 8.65 Mbit/s) (wait: 0) (count: 101015) (batch_count: 0)
22:49:04,778 INFO  Stats:72 - Learner 1 delivered 758.2 values/s 9.23 Mbit/s (avg: 8.65 Mbit/s) (wait: 0) (count: 101774) (batch_count: 0)
22:49:05,780 INFO  Stats:72 - Learner 1 delivered 730.2 values/s 9.25 Mbit/s (avg: 8.66 Mbit/s) (wait: 0) (count: 102505) (batch_count: 0)
22:49:06,781 INFO  Stats:72 - Learner 1 delivered 697.1 values/s 9.13 Mbit/s (avg: 8.66 Mbit/s) (wait: 0) (count: 103203) (batch_count: 0)
22:49:07,782 INFO  Stats:72 - Learner 1 delivered 644.3 values/s 10.02 Mbit/s (avg: 8.67 Mbit/s) (wait: 0) (count: 103848) (batch_count: 0)
22:49:08,783 INFO  Stats:72 - Learner 1 delivered 719.2 values/s 10.04 Mbit/s (avg: 8.68 Mbit/s) (wait: 0) (count: 104568) (batch_count: 0)
22:49:09,786 INFO  Stats:72 - Learner 1 delivered 776.3 values/s 9.44 Mbit/s (avg: 8.68 Mbit/s) (wait: 0) (count: 105347) (batch_count: 0)
22:49:10,787 INFO  Stats:72 - Learner 1 delivered 801.2 values/s 9.74 Mbit/s (avg: 8.69 Mbit/s) (wait: 0) (count: 106149) (batch_count: 0)
22:49:11,788 INFO  Stats:72 - Learner 1 delivered 789.2 values/s 9.18 Mbit/s (avg: 8.69 Mbit/s) (wait: 0) (count: 106939) (batch_count: 0)
22:49:12,790 INFO  Stats:72 - Learner 1 delivered 686.2 values/s 10.36 Mbit/s (avg: 8.70 Mbit/s) (wait: 0) (count: 107626) (batch_count: 0)
22:49:13,791 INFO  Stats:72 - Learner 1 delivered 682.3 values/s 12.01 Mbit/s (avg: 8.72 Mbit/s) (wait: 0) (count: 108309) (batch_count: 0)
22:49:14,792 INFO  Stats:72 - Learner 1 delivered 710.3 values/s 10.29 Mbit/s (avg: 8.73 Mbit/s) (wait: 0) (count: 109020) (batch_count: 0)
22:49:15,793 INFO  Stats:72 - Learner 1 delivered 768.2 values/s 10.84 Mbit/s (avg: 8.74 Mbit/s) (wait: 0) (count: 109789) (batch_count: 0)
22:49:16,794 INFO  Stats:72 - Learner 1 delivered 814.2 values/s 9.97 Mbit/s (avg: 8.75 Mbit/s) (wait: 0) (count: 110604) (batch_count: 0)
22:49:17,795 INFO  Stats:72 - Learner 1 delivered 727.2 values/s 10.36 Mbit/s (avg: 8.76 Mbit/s) (wait: 0) (count: 111332) (batch_count: 0)
22:49:18,796 INFO  Stats:72 - Learner 1 delivered 723.2 values/s 9.49 Mbit/s (avg: 8.76 Mbit/s) (wait: 0) (count: 112056) (batch_count: 0)
22:49:19,797 INFO  Stats:72 - Learner 1 delivered 815.1 values/s 9.59 Mbit/s (avg: 8.77 Mbit/s) (wait: 0) (count: 112872) (batch_count: 0)
22:49:20,798 INFO  Stats:72 - Learner 1 delivered 668.3 values/s 10.03 Mbit/s (avg: 8.77 Mbit/s) (wait: 0) (count: 113541) (batch_count: 0)
22:49:21,799 INFO  Stats:72 - Learner 1 delivered 736.2 values/s 10.12 Mbit/s (avg: 8.78 Mbit/s) (wait: 0) (count: 114278) (batch_count: 0)
22:49:22,800 INFO  Stats:72 - Learner 1 delivered 764.2 values/s 10.65 Mbit/s (avg: 8.79 Mbit/s) (wait: 0) (count: 115043) (batch_count: 0)
22:49:23,801 INFO  Stats:72 - Learner 1 delivered 643.4 values/s 10.67 Mbit/s (avg: 8.80 Mbit/s) (wait: 1) (count: 115687) (batch_count: 0)
22:49:24,802 INFO  Stats:72 - Learner 1 delivered 849.0 values/s 10.16 Mbit/s (avg: 8.81 Mbit/s) (wait: 0) (count: 116537) (batch_count: 0)
22:49:25,803 INFO  Stats:72 - Learner 1 delivered 608.4 values/s 9.99 Mbit/s (avg: 8.82 Mbit/s) (wait: 0) (count: 117146) (batch_count: 0)
22:49:26,804 INFO  Stats:72 - Learner 1 delivered 770.1 values/s 10.34 Mbit/s (avg: 8.82 Mbit/s) (wait: 0) (count: 117917) (batch_count: 0)
22:49:27,806 INFO  Stats:72 - Learner 1 delivered 750.2 values/s 9.72 Mbit/s (avg: 8.83 Mbit/s) (wait: 0) (count: 118668) (batch_count: 0)
22:49:28,806 INFO  Stats:72 - Learner 1 delivered 696.3 values/s 10.57 Mbit/s (avg: 8.84 Mbit/s) (wait: 0) (count: 119365) (batch_count: 0)
22:49:29,808 INFO  Stats:72 - Learner 1 delivered 806.2 values/s 9.40 Mbit/s (avg: 8.84 Mbit/s) (wait: 0) (count: 120172) (batch_count: 0)
22:49:30,808 INFO  Stats:72 - Learner 1 delivered 766.2 values/s 9.73 Mbit/s (avg: 8.85 Mbit/s) (wait: 0) (count: 120939) (batch_count: 0)
22:49:31,810 INFO  Stats:72 - Learner 1 delivered 693.3 values/s 9.79 Mbit/s (avg: 8.85 Mbit/s) (wait: 0) (count: 121633) (batch_count: 0)
22:49:32,812 INFO  Stats:72 - Learner 1 delivered 635.2 values/s 10.58 Mbit/s (avg: 8.86 Mbit/s) (wait: 0) (count: 122270) (batch_count: 0)
22:49:33,813 INFO  Stats:72 - Learner 1 delivered 656.3 values/s 10.78 Mbit/s (avg: 8.87 Mbit/s) (wait: 0) (count: 122927) (batch_count: 0)
22:49:34,814 INFO  Stats:72 - Learner 1 delivered 709.3 values/s 10.12 Mbit/s (avg: 8.88 Mbit/s) (wait: 0) (count: 123637) (batch_count: 0)
22:49:35,819 INFO  Stats:72 - Learner 1 delivered 755.6 values/s 9.58 Mbit/s (avg: 8.88 Mbit/s) (wait: 0) (count: 124396) (batch_count: 0)
22:49:36,820 INFO  Stats:72 - Learner 1 delivered 777.2 values/s 9.90 Mbit/s (avg: 8.89 Mbit/s) (wait: 0) (count: 125174) (batch_count: 0)
22:49:37,821 INFO  Stats:72 - Learner 1 delivered 741.3 values/s 9.51 Mbit/s (avg: 8.89 Mbit/s) (wait: 0) (count: 125916) (batch_count: 0)
22:49:38,822 INFO  Stats:72 - Learner 1 delivered 710.2 values/s 11.29 Mbit/s (avg: 8.90 Mbit/s) (wait: 0) (count: 126627) (batch_count: 0)
22:49:39,823 INFO  Stats:72 - Learner 1 delivered 711.3 values/s 10.64 Mbit/s (avg: 8.91 Mbit/s) (wait: 0) (count: 127339) (batch_count: 0)
22:49:40,824 INFO  Stats:72 - Learner 1 delivered 621.3 values/s 10.09 Mbit/s (avg: 8.92 Mbit/s) (wait: 0) (count: 127961) (batch_count: 0)
22:49:41,825 INFO  Stats:72 - Learner 1 delivered 848.1 values/s 9.67 Mbit/s (avg: 8.92 Mbit/s) (wait: 0) (count: 128810) (batch_count: 0)
22:49:42,826 INFO  Stats:72 - Learner 1 delivered 805.2 values/s 9.84 Mbit/s (avg: 8.92 Mbit/s) (wait: 0) (count: 129616) (batch_count: 0)
22:49:43,827 INFO  Stats:72 - Learner 1 delivered 727.2 values/s 10.10 Mbit/s (avg: 8.93 Mbit/s) (wait: 0) (count: 130344) (batch_count: 0)
22:49:44,828 INFO  Stats:72 - Learner 1 delivered 693.3 values/s 10.24 Mbit/s (avg: 8.94 Mbit/s) (wait: 0) (count: 131038) (batch_count: 0)
22:49:45,830 INFO  Stats:72 - Learner 1 delivered 762.0 values/s 9.28 Mbit/s (avg: 8.94 Mbit/s) (wait: 0) (count: 131801) (batch_count: 0)
22:49:46,831 INFO  Stats:72 - Learner 1 delivered 863.9 values/s 10.18 Mbit/s (avg: 8.94 Mbit/s) (wait: 0) (count: 132666) (batch_count: 0)
22:49:47,832 INFO  Stats:72 - Learner 1 delivered 795.2 values/s 9.31 Mbit/s (avg: 8.95 Mbit/s) (wait: 0) (count: 133462) (batch_count: 0)
22:49:48,833 INFO  Stats:72 - Learner 1 delivered 537.4 values/s 9.98 Mbit/s (avg: 8.95 Mbit/s) (wait: 0) (count: 134000) (batch_count: 0)


==> graph-collection/confs/new/a-200/3/client/client11.txt <==
22:09:14,858 INFO  Client:175 - Client sent 1369.6 command/s avg. latency 2175546 ns
22:09:15,859 INFO  Client:175 - Client sent 1260.7 command/s avg. latency 2393649 ns
22:09:16,860 INFO  Client:175 - Client sent 1415.6 command/s avg. latency 2118728 ns
22:09:17,861 INFO  Client:175 - Client sent 1678.4 command/s avg. latency 1786296 ns
22:09:18,862 INFO  Client:175 - Client sent 1664.3 command/s avg. latency 1801366 ns
22:09:19,863 INFO  Client:175 - Client sent 1615.3 command/s avg. latency 1856604 ns
22:09:20,864 INFO  Client:175 - Client sent 1498.5 command/s avg. latency 1980559 ns
22:09:21,867 INFO  Client:175 - Client sent 1366.2 command/s avg. latency 2213169 ns
22:09:22,868 INFO  Client:175 - Client sent 1677.5 command/s avg. latency 1792277 ns
22:09:23,869 INFO  Client:175 - Client sent 1549.4 command/s avg. latency 1935022 ns
22:09:24,870 INFO  Client:175 - Client sent 1619.5 command/s avg. latency 1852768 ns
22:09:25,871 INFO  Client:175 - Client sent 1903.2 command/s avg. latency 1574824 ns
22:09:26,872 INFO  Client:175 - Client sent 1749.1 command/s avg. latency 1714067 ns
22:09:27,873 INFO  Client:175 - Client sent 1524.4 command/s avg. latency 1958597 ns
22:09:28,874 INFO  Client:175 - Client sent 1370.7 command/s avg. latency 2197657 ns
22:09:29,875 INFO  Client:175 - Client sent 1827.2 command/s avg. latency 1640467 ns
22:09:30,876 INFO  Client:175 - Client sent 1606.4 command/s avg. latency 1866440 ns
22:09:31,877 INFO  Client:175 - Client sent 1328.7 command/s avg. latency 2256544 ns
22:09:32,878 INFO  Client:175 - Client sent 1533.3 command/s avg. latency 1956184 ns
22:09:33,879 INFO  Client:175 - Client sent 1486.4 command/s avg. latency 2016908 ns
22:09:34,880 INFO  Client:175 - Client sent 1702.3 command/s avg. latency 1760859 ns
22:09:35,881 INFO  Client:175 - Client sent 1490.5 command/s avg. latency 2010287 ns
22:09:36,882 INFO  Client:175 - Client sent 1705.3 command/s avg. latency 1756789 ns
22:09:37,883 INFO  Client:175 - Client sent 1739.2 command/s avg. latency 1723693 ns
22:09:38,884 INFO  Client:175 - Client sent 1691.1 command/s avg. latency 1772759 ns
22:09:39,885 INFO  Client:175 - Client sent 1349.6 command/s avg. latency 2222741 ns
22:09:40,886 INFO  Client:175 - Client sent 1530.5 command/s avg. latency 1958297 ns
22:09:41,887 INFO  Client:175 - Client sent 1650.3 command/s avg. latency 1816488 ns
22:09:42,888 INFO  Client:175 - Client sent 1694.2 command/s avg. latency 1769678 ns
22:09:43,889 INFO  Client:175 - Client sent 1595.3 command/s avg. latency 1877444 ns
22:09:44,891 INFO  Client:175 - Client sent 1228.5 command/s avg. latency 2439820 ns
22:09:45,892 INFO  Client:175 - Client sent 1600.4 command/s avg. latency 1873784 ns
22:09:46,893 INFO  Client:175 - Client sent 1243.8 command/s avg. latency 2387068 ns
22:09:47,893 INFO  Client:175 - Client sent 1441.7 command/s avg. latency 2094330 ns
22:09:48,894 INFO  Client:175 - Client sent 1595.5 command/s avg. latency 1885673 ns
22:09:49,895 INFO  Client:175 - Client sent 1214.8 command/s avg. latency 2453959 ns
22:09:50,896 INFO  Client:175 - Client sent 1535.5 command/s avg. latency 1963530 ns
22:09:51,897 INFO  Client:175 - Client sent 1285.8 command/s avg. latency 2329231 ns
22:09:52,898 INFO  Client:175 - Client sent 1548.6 command/s avg. latency 1939532 ns
22:09:53,899 INFO  Client:175 - Client sent 1788.3 command/s avg. latency 1675376 ns
22:09:54,900 INFO  Client:175 - Client sent 1086.9 command/s avg. latency 2761118 ns
22:09:55,901 INFO  Client:175 - Client sent 1103.9 command/s avg. latency 2717312 ns
22:09:56,902 INFO  Client:175 - Client sent 1452.4 command/s avg. latency 2064887 ns
22:09:57,903 INFO  Client:175 - Client sent 1735.3 command/s avg. latency 1728019 ns
22:09:58,904 INFO  Client:175 - Client sent 1728.1 command/s avg. latency 1731892 ns
22:09:59,905 INFO  Client:175 - Client sent 1305.8 command/s avg. latency 2300371 ns
22:10:00,908 INFO  Client:175 - Client sent 1202.7 command/s avg. latency 2471321 ns
22:10:01,909 INFO  Client:175 - Client sent 1299.8 command/s avg. latency 2331039 ns
22:10:02,910 INFO  Client:175 - Client sent 1505.1 command/s avg. latency 1990652 ns
22:10:03,911 INFO  Client:175 - Client sent 1438.6 command/s avg. latency 2086509 ns
22:10:04,912 INFO  Client:175 - Client sent 1176.4 command/s avg. latency 2550747 ns
22:10:05,913 INFO  Client:175 - Client sent 1234.8 command/s avg. latency 2420372 ns
22:10:06,915 INFO  Client:175 - Client sent 944.1 command/s avg. latency 3159641 ns
22:10:07,918 INFO  Client:175 - Client sent 1115.3 command/s avg. latency 2707260 ns
22:10:08,919 INFO  Client:175 - Client sent 1457.3 command/s avg. latency 2056746 ns
22:10:09,920 INFO  Client:175 - Client sent 1554.3 command/s avg. latency 1930487 ns
22:10:10,921 INFO  Client:175 - Client sent 1379.6 command/s avg. latency 2172451 ns


==> graph-collection/confs/new/a-200/3/cpu/avg_cpu.txt <==
217-65-59-8197.cpu 1 30.8515
220-26-182-8100.cpu 2 31.3929
221-19-246-8480.cpu 3 36.2879


==> graph-collection/confs/new/a-200/3/replica/rep11.txt <==
22:09:04,348 INFO  Stats:72 - Learner 1 delivered 1124.5 values/s 3.17 Mbit/s (avg: 1.75 Mbit/s) (wait: 0) (count: 12954) (batch_count: 0)
22:09:05,349 INFO  Stats:72 - Learner 1 delivered 1115.7 values/s 3.13 Mbit/s (avg: 1.79 Mbit/s) (wait: 0) (count: 14071) (batch_count: 0)
22:09:06,350 INFO  Stats:72 - Learner 1 delivered 1311.3 values/s 3.33 Mbit/s (avg: 1.84 Mbit/s) (wait: 0) (count: 15384) (batch_count: 0)
22:09:07,354 INFO  Stats:72 - Learner 1 delivered 1061.3 values/s 2.62 Mbit/s (avg: 1.87 Mbit/s) (wait: 0) (count: 16449) (batch_count: 0)
22:09:08,355 INFO  Stats:72 - Learner 1 delivered 998.7 values/s 2.51 Mbit/s (avg: 1.89 Mbit/s) (wait: 0) (count: 17449) (batch_count: 0)
22:09:09,356 INFO  Stats:72 - Learner 1 delivered 1386.2 values/s 3.35 Mbit/s (avg: 1.93 Mbit/s) (wait: 0) (count: 18837) (batch_count: 0)
22:09:10,437 INFO  Stats:72 - Learner 1 delivered 1325.5 values/s 3.15 Mbit/s (avg: 1.97 Mbit/s) (wait: 0) (count: 20269) (batch_count: 0)
22:09:11,438 INFO  Stats:72 - Learner 1 delivered 1396.1 values/s 3.37 Mbit/s (avg: 2.01 Mbit/s) (wait: 0) (count: 21667) (batch_count: 0)
22:09:12,439 INFO  Stats:72 - Learner 1 delivered 1338.5 values/s 3.19 Mbit/s (avg: 2.04 Mbit/s) (wait: 0) (count: 23007) (batch_count: 0)
22:09:13,440 INFO  Stats:72 - Learner 1 delivered 1581.1 values/s 3.69 Mbit/s (avg: 2.08 Mbit/s) (wait: 0) (count: 24590) (batch_count: 0)
22:09:14,444 INFO  Stats:72 - Learner 1 delivered 1402.2 values/s 3.34 Mbit/s (avg: 2.11 Mbit/s) (wait: 0) (count: 25998) (batch_count: 0)
22:09:15,446 INFO  Stats:72 - Learner 1 delivered 1130.5 values/s 2.77 Mbit/s (avg: 2.13 Mbit/s) (wait: 0) (count: 27130) (batch_count: 0)
22:09:16,447 INFO  Stats:72 - Learner 1 delivered 1227.6 values/s 2.93 Mbit/s (avg: 2.15 Mbit/s) (wait: 0) (count: 28359) (batch_count: 0)
22:09:17,448 INFO  Stats:72 - Learner 1 delivered 1518.2 values/s 3.58 Mbit/s (avg: 2.18 Mbit/s) (wait: 0) (count: 29879) (batch_count: 0)
22:09:18,449 INFO  Stats:72 - Learner 1 delivered 1539.2 values/s 3.64 Mbit/s (avg: 2.22 Mbit/s) (wait: 0) (count: 31420) (batch_count: 0)
22:09:19,450 INFO  Stats:72 - Learner 1 delivered 1547.2 values/s 3.58 Mbit/s (avg: 2.25 Mbit/s) (wait: 0) (count: 32969) (batch_count: 0)
22:09:20,452 INFO  Stats:72 - Learner 1 delivered 1587.1 values/s 3.68 Mbit/s (avg: 2.28 Mbit/s) (wait: 0) (count: 34558) (batch_count: 0)
22:09:21,453 INFO  Stats:72 - Learner 1 delivered 1204.4 values/s 2.90 Mbit/s (avg: 2.29 Mbit/s) (wait: 0) (count: 35764) (batch_count: 0)
22:09:22,454 INFO  Stats:72 - Learner 1 delivered 1422.3 values/s 3.33 Mbit/s (avg: 2.32 Mbit/s) (wait: 0) (count: 37188) (batch_count: 0)
22:09:23,456 INFO  Stats:72 - Learner 1 delivered 1685.8 values/s 3.89 Mbit/s (avg: 2.35 Mbit/s) (wait: 0) (count: 38876) (batch_count: 0)
22:09:24,457 INFO  Stats:72 - Learner 1 delivered 1440.2 values/s 3.38 Mbit/s (avg: 2.37 Mbit/s) (wait: 0) (count: 40318) (batch_count: 0)
22:09:25,458 INFO  Stats:72 - Learner 1 delivered 1667.0 values/s 3.86 Mbit/s (avg: 2.40 Mbit/s) (wait: 0) (count: 41987) (batch_count: 0)
22:09:26,459 INFO  Stats:72 - Learner 1 delivered 1739.0 values/s 4.03 Mbit/s (avg: 2.43 Mbit/s) (wait: 0) (count: 43728) (batch_count: 0)
22:09:27,460 INFO  Stats:72 - Learner 1 delivered 1628.8 values/s 3.80 Mbit/s (avg: 2.46 Mbit/s) (wait: 0) (count: 45359) (batch_count: 0)
22:09:28,462 INFO  Stats:72 - Learner 1 delivered 1161.6 values/s 2.81 Mbit/s (avg: 2.46 Mbit/s) (wait: 0) (count: 46522) (batch_count: 0)
22:09:29,463 INFO  Stats:72 - Learner 1 delivered 1598.1 values/s 3.73 Mbit/s (avg: 2.49 Mbit/s) (wait: 0) (count: 48122) (batch_count: 0)
22:09:30,465 INFO  Stats:72 - Learner 1 delivered 1529.9 values/s 3.79 Mbit/s (avg: 2.51 Mbit/s) (wait: 0) (count: 49655) (batch_count: 0)
22:09:31,614 INFO  Stats:72 - Learner 1 delivered 1231.5 values/s 2.98 Mbit/s (avg: 2.52 Mbit/s) (wait: 0) (count: 51069) (batch_count: 0)
22:09:32,615 INFO  Stats:72 - Learner 1 delivered 1462.5 values/s 3.45 Mbit/s (avg: 2.54 Mbit/s) (wait: 0) (count: 52534) (batch_count: 0)
22:09:33,616 INFO  Stats:72 - Learner 1 delivered 1340.4 values/s 3.29 Mbit/s (avg: 2.55 Mbit/s) (wait: 0) (count: 53876) (batch_count: 0)
22:09:34,617 INFO  Stats:72 - Learner 1 delivered 1523.2 values/s 3.55 Mbit/s (avg: 2.57 Mbit/s) (wait: 0) (count: 55401) (batch_count: 0)
22:09:35,618 INFO  Stats:72 - Learner 1 delivered 1446.4 values/s 3.46 Mbit/s (avg: 2.58 Mbit/s) (wait: 0) (count: 56849) (batch_count: 0)
22:09:36,620 INFO  Stats:72 - Learner 1 delivered 1531.1 values/s 3.58 Mbit/s (avg: 2.60 Mbit/s) (wait: 0) (count: 58382) (batch_count: 0)
22:09:37,621 INFO  Stats:72 - Learner 1 delivered 1663.0 values/s 3.95 Mbit/s (avg: 2.62 Mbit/s) (wait: 0) (count: 60047) (batch_count: 0)
22:09:38,622 INFO  Stats:72 - Learner 1 delivered 1666.1 values/s 3.86 Mbit/s (avg: 2.64 Mbit/s) (wait: 0) (count: 61715) (batch_count: 0)
22:09:39,623 INFO  Stats:72 - Learner 1 delivered 1266.5 values/s 3.01 Mbit/s (avg: 2.65 Mbit/s) (wait: 0) (count: 62983) (batch_count: 0)
22:09:40,624 INFO  Stats:72 - Learner 1 delivered 1360.2 values/s 3.20 Mbit/s (avg: 2.65 Mbit/s) (wait: 0) (count: 64345) (batch_count: 0)
22:09:41,626 INFO  Stats:72 - Learner 1 delivered 1526.2 values/s 3.66 Mbit/s (avg: 2.67 Mbit/s) (wait: 0) (count: 65873) (batch_count: 0)
22:09:42,627 INFO  Stats:72 - Learner 1 delivered 1499.3 values/s 3.72 Mbit/s (avg: 2.68 Mbit/s) (wait: 0) (count: 67374) (batch_count: 0)
22:09:43,628 INFO  Stats:72 - Learner 1 delivered 1563.2 values/s 3.79 Mbit/s (avg: 2.70 Mbit/s) (wait: 0) (count: 68939) (batch_count: 0)
22:09:44,629 INFO  Stats:72 - Learner 1 delivered 1036.5 values/s 2.64 Mbit/s (avg: 2.70 Mbit/s) (wait: 0) (count: 69977) (batch_count: 0)
22:09:45,630 INFO  Stats:72 - Learner 1 delivered 1372.4 values/s 3.29 Mbit/s (avg: 2.71 Mbit/s) (wait: 0) (count: 71351) (batch_count: 0)
22:09:46,632 INFO  Stats:72 - Learner 1 delivered 1224.6 values/s 3.05 Mbit/s (avg: 2.71 Mbit/s) (wait: 0) (count: 72577) (batch_count: 0)
22:09:47,633 INFO  Stats:72 - Learner 1 delivered 1178.6 values/s 3.05 Mbit/s (avg: 2.72 Mbit/s) (wait: 0) (count: 73757) (batch_count: 0)
22:09:48,634 INFO  Stats:72 - Learner 1 delivered 1344.4 values/s 3.37 Mbit/s (avg: 2.73 Mbit/s) (wait: 0) (count: 75103) (batch_count: 0)
22:09:49,635 INFO  Stats:72 - Learner 1 delivered 1052.8 values/s 2.70 Mbit/s (avg: 2.73 Mbit/s) (wait: 0) (count: 76157) (batch_count: 0)
22:09:50,637 INFO  Stats:72 - Learner 1 delivered 1453.1 values/s 3.46 Mbit/s (avg: 2.74 Mbit/s) (wait: 0) (count: 77612) (batch_count: 0)
22:09:51,638 INFO  Stats:72 - Learner 1 delivered 1154.5 values/s 2.80 Mbit/s (avg: 2.74 Mbit/s) (wait: 0) (count: 78768) (batch_count: 0)
22:09:52,639 INFO  Stats:72 - Learner 1 delivered 1392.3 values/s 3.25 Mbit/s (avg: 2.74 Mbit/s) (wait: 0) (count: 80162) (batch_count: 0)
22:09:53,640 INFO  Stats:72 - Learner 1 delivered 1748.9 values/s 4.04 Mbit/s (avg: 2.76 Mbit/s) (wait: 0) (count: 81913) (batch_count: 0)
22:09:54,641 INFO  Stats:72 - Learner 1 delivered 1053.6 values/s 2.57 Mbit/s (avg: 2.76 Mbit/s) (wait: 0) (count: 82968) (batch_count: 0)
22:09:55,642 INFO  Stats:72 - Learner 1 delivered 965.9 values/s 2.33 Mbit/s (avg: 2.75 Mbit/s) (wait: 0) (count: 83935) (batch_count: 0)
22:09:56,644 INFO  Stats:72 - Learner 1 delivered 1336.3 values/s 3.16 Mbit/s (avg: 2.76 Mbit/s) (wait: 0) (count: 85273) (batch_count: 0)
22:09:57,645 INFO  Stats:72 - Learner 1 delivered 1586.2 values/s 3.74 Mbit/s (avg: 2.77 Mbit/s) (wait: 0) (count: 86861) (batch_count: 0)
22:09:58,646 INFO  Stats:72 - Learner 1 delivered 1659.0 values/s 3.86 Mbit/s (avg: 2.78 Mbit/s) (wait: 0) (count: 88522) (batch_count: 0)
22:09:59,647 INFO  Stats:72 - Learner 1 delivered 1242.6 values/s 2.95 Mbit/s (avg: 2.78 Mbit/s) (wait: 0) (count: 89766) (batch_count: 0)
22:10:00,652 INFO  Stats:72 - Learner 1 delivered 1167.1 values/s 2.77 Mbit/s (avg: 2.78 Mbit/s) (wait: 1) (count: 90939) (batch_count: 0)
22:10:01,654 INFO  Stats:72 - Learner 1 delivered 1182.5 values/s 2.81 Mbit/s (avg: 2.78 Mbit/s) (wait: 0) (count: 92123) (batch_count: 0)
22:10:02,658 INFO  Stats:72 - Learner 1 delivered 1316.3 values/s 3.16 Mbit/s (avg: 2.79 Mbit/s) (wait: 0) (count: 93445) (batch_count: 0)
22:10:03,659 INFO  Stats:72 - Learner 1 delivered 1384.5 values/s 3.32 Mbit/s (avg: 2.79 Mbit/s) (wait: 0) (count: 94831) (batch_count: 0)
22:10:04,660 INFO  Stats:72 - Learner 1 delivered 1118.5 values/s 2.66 Mbit/s (avg: 2.79 Mbit/s) (wait: 0) (count: 95951) (batch_count: 0)
22:10:05,662 INFO  Stats:72 - Learner 1 delivered 1097.6 values/s 2.76 Mbit/s (avg: 2.79 Mbit/s) (wait: 0) (count: 97050) (batch_count: 0)
22:10:06,663 INFO  Stats:72 - Learner 1 delivered 862.6 values/s 2.21 Mbit/s (avg: 2.79 Mbit/s) (wait: 0) (count: 97914) (batch_count: 0)
22:10:07,664 INFO  Stats:72 - Learner 1 delivered 760.0 values/s 2.02 Mbit/s (avg: 2.78 Mbit/s) (wait: 0) (count: 98675) (batch_count: 0)
22:10:08,666 INFO  Stats:72 - Learner 1 delivered 1454.2 values/s 3.42 Mbit/s (avg: 2.79 Mbit/s) (wait: 0) (count: 100131) (batch_count: 0)
22:10:09,667 INFO  Stats:72 - Learner 1 delivered 1294.4 values/s 3.14 Mbit/s (avg: 2.79 Mbit/s) (wait: 0) (count: 101427) (batch_count: 0)
22:10:10,668 INFO  Stats:72 - Learner 1 delivered 1360.5 values/s 3.28 Mbit/s (avg: 2.79 Mbit/s) (wait: 0) (count: 102789) (batch_count: 0)
22:10:11,669 INFO  Stats:72 - Learner 1 delivered 1262.5 values/s 3.16 Mbit/s (avg: 2.80 Mbit/s) (wait: 0) (count: 104053) (batch_count: 0)
22:10:12,670 INFO  Stats:72 - Learner 1 delivered 1381.5 values/s 3.38 Mbit/s (avg: 2.80 Mbit/s) (wait: 0) (count: 105436) (batch_count: 0)
22:10:13,672 INFO  Stats:72 - Learner 1 delivered 1585.0 values/s 3.70 Mbit/s (avg: 2.81 Mbit/s) (wait: 0) (count: 107023) (batch_count: 0)
22:10:14,673 INFO  Stats:72 - Learner 1 delivered 1054.7 values/s 2.61 Mbit/s (avg: 2.81 Mbit/s) (wait: 0) (count: 108079) (batch_count: 0)
22:10:15,674 INFO  Stats:72 - Learner 1 delivered 1187.6 values/s 2.86 Mbit/s (avg: 2.81 Mbit/s) (wait: 0) (count: 109268) (batch_count: 0)
22:10:16,675 INFO  Stats:72 - Learner 1 delivered 1541.3 values/s 3.62 Mbit/s (avg: 2.82 Mbit/s) (wait: 0) (count: 110811) (batch_count: 0)


==> graph-collection/confs/new/a-200/4/client/client11.txt <==
22:14:05,596 INFO  Client:175 - Client sent 1749.7 command/s avg. latency 2283676 ns
22:14:06,597 INFO  Client:175 - Client sent 1869.9 command/s avg. latency 2131202 ns
22:14:07,598 INFO  Client:175 - Client sent 1902.6 command/s avg. latency 2107295 ns
22:14:08,599 INFO  Client:175 - Client sent 1729.3 command/s avg. latency 2314513 ns
22:14:09,601 INFO  Client:175 - Client sent 1232.5 command/s avg. latency 3238839 ns
22:14:10,602 INFO  Client:175 - Client sent 1713.4 command/s avg. latency 2327993 ns
22:14:11,605 INFO  Client:175 - Client sent 2022.0 command/s avg. latency 1987702 ns
22:14:12,608 INFO  Client:175 - Client sent 1778.1 command/s avg. latency 2254640 ns
22:14:13,609 INFO  Client:175 - Client sent 1623.4 command/s avg. latency 2463551 ns
22:14:14,610 INFO  Client:175 - Client sent 1994.0 command/s avg. latency 2002859 ns
22:14:15,611 INFO  Client:175 - Client sent 2021.0 command/s avg. latency 1963663 ns
22:14:16,612 INFO  Client:175 - Client sent 2075.1 command/s avg. latency 1930214 ns
22:14:17,613 INFO  Client:175 - Client sent 1778.0 command/s avg. latency 2247068 ns
22:14:18,614 INFO  Client:175 - Client sent 1539.5 command/s avg. latency 2582176 ns
22:14:19,615 INFO  Client:175 - Client sent 2080.0 command/s avg. latency 1933059 ns
22:14:20,616 INFO  Client:175 - Client sent 2119.9 command/s avg. latency 1885570 ns
22:14:21,617 INFO  Client:175 - Client sent 1955.0 command/s avg. latency 2045950 ns
22:14:22,618 INFO  Client:175 - Client sent 1812.2 command/s avg. latency 2201047 ns
22:14:23,620 INFO  Client:175 - Client sent 1910.8 command/s avg. latency 2095414 ns
22:14:24,621 INFO  Client:175 - Client sent 2453.7 command/s avg. latency 1626687 ns
22:14:25,621 INFO  Client:175 - Client sent 1978.1 command/s avg. latency 2020562 ns
22:14:26,623 INFO  Client:175 - Client sent 1678.2 command/s avg. latency 2384295 ns
22:14:27,624 INFO  Client:175 - Client sent 1606.4 command/s avg. latency 2459612 ns
22:14:28,625 INFO  Client:175 - Client sent 1589.3 command/s avg. latency 2544113 ns
22:14:29,626 INFO  Client:175 - Client sent 1607.2 command/s avg. latency 2488415 ns
22:14:30,627 INFO  Client:175 - Client sent 1711.2 command/s avg. latency 2329439 ns
22:14:31,628 INFO  Client:175 - Client sent 1390.7 command/s avg. latency 2875120 ns
22:14:32,630 INFO  Client:175 - Client sent 1716.1 command/s avg. latency 2335637 ns
22:14:33,634 INFO  Client:175 - Client sent 2038.3 command/s avg. latency 1962038 ns
22:14:34,635 INFO  Client:175 - Client sent 1825.3 command/s avg. latency 2198992 ns
22:14:35,636 INFO  Client:175 - Client sent 1908.9 command/s avg. latency 2094520 ns
22:14:36,637 INFO  Client:175 - Client sent 1935.0 command/s avg. latency 2050477 ns
22:14:37,638 INFO  Client:175 - Client sent 1981.1 command/s avg. latency 2027799 ns
22:14:38,639 INFO  Client:175 - Client sent 2149.9 command/s avg. latency 1858611 ns
22:14:39,640 INFO  Client:175 - Client sent 2170.2 command/s avg. latency 1842490 ns
22:14:40,642 INFO  Client:175 - Client sent 2212.5 command/s avg. latency 1806157 ns
22:14:41,643 INFO  Client:175 - Client sent 2183.2 command/s avg. latency 1834361 ns
22:14:42,646 INFO  Client:175 - Client sent 2091.8 command/s avg. latency 1911278 ns
22:14:43,647 INFO  Client:175 - Client sent 2194.0 command/s avg. latency 1825117 ns
22:14:44,648 INFO  Client:175 - Client sent 2209.7 command/s avg. latency 1809802 ns
22:14:45,651 INFO  Client:175 - Client sent 2197.2 command/s avg. latency 1816212 ns


==> graph-collection/confs/new/a-200/4/cpu/avg_cpu.txt <==
217-65-59-8370.cpu 1 31.5821
220-26-182-8281.cpu 2 27.92
221-19-246-8660.cpu 3 35.3512


==> graph-collection/confs/new/a-200/4/replica/rep11.txt <==
22:13:57,537 INFO  Stats:72 - Learner 1 delivered 192.7 values/s 1.51 Mbit/s (avg: 1.87 Mbit/s) (wait: 0) (count: 10976) (batch_count: 0)
22:13:58,539 INFO  Stats:72 - Learner 1 delivered 358.6 values/s 2.68 Mbit/s (avg: 1.90 Mbit/s) (wait: 0) (count: 11335) (batch_count: 0)
22:13:59,540 INFO  Stats:72 - Learner 1 delivered 1347.3 values/s 4.06 Mbit/s (avg: 1.97 Mbit/s) (wait: 0) (count: 12684) (batch_count: 0)
22:14:00,541 INFO  Stats:72 - Learner 1 delivered 808.0 values/s 3.08 Mbit/s (avg: 2.00 Mbit/s) (wait: 0) (count: 13493) (batch_count: 0)
22:14:01,542 INFO  Stats:72 - Learner 1 delivered 1160.5 values/s 3.80 Mbit/s (avg: 2.05 Mbit/s) (wait: 0) (count: 14655) (batch_count: 0)
22:14:02,544 INFO  Stats:72 - Learner 1 delivered 1084.7 values/s 3.60 Mbit/s (avg: 2.09 Mbit/s) (wait: 0) (count: 15741) (batch_count: 0)
22:14:03,545 INFO  Stats:72 - Learner 1 delivered 1013.6 values/s 3.22 Mbit/s (avg: 2.12 Mbit/s) (wait: 0) (count: 16756) (batch_count: 0)
22:14:04,546 INFO  Stats:72 - Learner 1 delivered 828.0 values/s 2.67 Mbit/s (avg: 2.14 Mbit/s) (wait: 0) (count: 17585) (batch_count: 0)
22:14:05,548 INFO  Stats:72 - Learner 1 delivered 1202.5 values/s 3.69 Mbit/s (avg: 2.18 Mbit/s) (wait: 0) (count: 18789) (batch_count: 0)
22:14:06,549 INFO  Stats:72 - Learner 1 delivered 1293.0 values/s 4.03 Mbit/s (avg: 2.22 Mbit/s) (wait: 0) (count: 20084) (batch_count: 0)
22:14:07,553 INFO  Stats:72 - Learner 1 delivered 1301.5 values/s 3.99 Mbit/s (avg: 2.27 Mbit/s) (wait: 0) (count: 21390) (batch_count: 0)
22:14:08,554 INFO  Stats:72 - Learner 1 delivered 1153.4 values/s 3.66 Mbit/s (avg: 2.30 Mbit/s) (wait: 0) (count: 22545) (batch_count: 0)
22:14:09,555 INFO  Stats:72 - Learner 1 delivered 775.0 values/s 2.59 Mbit/s (avg: 2.31 Mbit/s) (wait: 0) (count: 23321) (batch_count: 0)
22:14:10,556 INFO  Stats:72 - Learner 1 delivered 1154.6 values/s 3.60 Mbit/s (avg: 2.34 Mbit/s) (wait: 0) (count: 24477) (batch_count: 0)
22:14:11,558 INFO  Stats:72 - Learner 1 delivered 1364.3 values/s 4.23 Mbit/s (avg: 2.38 Mbit/s) (wait: 0) (count: 25843) (batch_count: 0)
22:14:12,559 INFO  Stats:72 - Learner 1 delivered 1207.5 values/s 3.77 Mbit/s (avg: 2.41 Mbit/s) (wait: 0) (count: 27052) (batch_count: 0)
22:14:13,560 INFO  Stats:72 - Learner 1 delivered 1087.7 values/s 3.40 Mbit/s (avg: 2.43 Mbit/s) (wait: 0) (count: 28141) (batch_count: 0)
22:14:14,561 INFO  Stats:72 - Learner 1 delivered 1422.1 values/s 4.25 Mbit/s (avg: 2.47 Mbit/s) (wait: 0) (count: 29565) (batch_count: 0)
22:14:15,563 INFO  Stats:72 - Learner 1 delivered 1371.2 values/s 4.26 Mbit/s (avg: 2.50 Mbit/s) (wait: 0) (count: 30938) (batch_count: 0)
22:14:16,564 INFO  Stats:72 - Learner 1 delivered 1407.2 values/s 4.38 Mbit/s (avg: 2.54 Mbit/s) (wait: 0) (count: 32347) (batch_count: 0)
22:14:17,565 INFO  Stats:72 - Learner 1 delivered 1230.4 values/s 3.78 Mbit/s (avg: 2.57 Mbit/s) (wait: 0) (count: 33579) (batch_count: 0)
22:14:18,567 INFO  Stats:72 - Learner 1 delivered 1062.7 values/s 3.29 Mbit/s (avg: 2.58 Mbit/s) (wait: 0) (count: 34643) (batch_count: 0)
22:14:19,568 INFO  Stats:72 - Learner 1 delivered 1486.1 values/s 4.40 Mbit/s (avg: 2.61 Mbit/s) (wait: 0) (count: 36131) (batch_count: 0)
22:14:20,569 INFO  Stats:72 - Learner 1 delivered 1550.9 values/s 4.53 Mbit/s (avg: 2.65 Mbit/s) (wait: 0) (count: 37684) (batch_count: 0)
22:14:21,570 INFO  Stats:72 - Learner 1 delivered 1376.2 values/s 4.16 Mbit/s (avg: 2.68 Mbit/s) (wait: 0) (count: 39062) (batch_count: 0)
22:14:22,572 INFO  Stats:72 - Learner 1 delivered 1263.2 values/s 3.86 Mbit/s (avg: 2.70 Mbit/s) (wait: 0) (count: 40327) (batch_count: 0)
22:14:23,574 INFO  Stats:72 - Learner 1 delivered 1209.5 values/s 3.99 Mbit/s (avg: 2.72 Mbit/s) (wait: 0) (count: 41539) (batch_count: 0)
22:14:24,575 INFO  Stats:72 - Learner 1 delivered 613.3 values/s 4.81 Mbit/s (avg: 2.76 Mbit/s) (wait: 0) (count: 42153) (batch_count: 0)
22:14:25,576 INFO  Stats:72 - Learner 1 delivered 501.3 values/s 3.93 Mbit/s (avg: 2.78 Mbit/s) (wait: 0) (count: 42655) (batch_count: 0)
22:14:26,578 INFO  Stats:72 - Learner 1 delivered 412.5 values/s 3.24 Mbit/s (avg: 2.78 Mbit/s) (wait: 0) (count: 43068) (batch_count: 0)
22:14:27,579 INFO  Stats:72 - Learner 1 delivered 410.5 values/s 3.22 Mbit/s (avg: 2.79 Mbit/s) (wait: 0) (count: 43479) (batch_count: 0)
22:14:28,580 INFO  Stats:72 - Learner 1 delivered 954.9 values/s 3.31 Mbit/s (avg: 2.80 Mbit/s) (wait: 0) (count: 44435) (batch_count: 0)
22:14:29,581 INFO  Stats:72 - Learner 1 delivered 1113.7 values/s 3.39 Mbit/s (avg: 2.81 Mbit/s) (wait: 0) (count: 45550) (batch_count: 0)
22:14:30,582 INFO  Stats:72 - Learner 1 delivered 1177.7 values/s 3.64 Mbit/s (avg: 2.82 Mbit/s) (wait: 0) (count: 46729) (batch_count: 0)
22:14:31,584 INFO  Stats:72 - Learner 1 delivered 923.8 values/s 2.97 Mbit/s (avg: 2.82 Mbit/s) (wait: 0) (count: 47654) (batch_count: 0)
22:14:32,585 INFO  Stats:72 - Learner 1 delivered 1159.6 values/s 3.58 Mbit/s (avg: 2.84 Mbit/s) (wait: 0) (count: 48815) (batch_count: 0)
22:14:33,586 INFO  Stats:72 - Learner 1 delivered 1426.3 values/s 4.39 Mbit/s (avg: 2.86 Mbit/s) (wait: 0) (count: 50243) (batch_count: 0)
22:14:34,587 INFO  Stats:72 - Learner 1 delivered 1304.5 values/s 3.86 Mbit/s (avg: 2.87 Mbit/s) (wait: 0) (count: 51549) (batch_count: 0)
22:14:35,588 INFO  Stats:72 - Learner 1 delivered 1325.4 values/s 4.04 Mbit/s (avg: 2.89 Mbit/s) (wait: 0) (count: 52876) (batch_count: 0)
22:14:36,590 INFO  Stats:72 - Learner 1 delivered 1386.3 values/s 4.15 Mbit/s (avg: 2.91 Mbit/s) (wait: 1) (count: 54264) (batch_count: 0)
22:14:37,591 INFO  Stats:72 - Learner 1 delivered 1398.2 values/s 4.19 Mbit/s (avg: 2.93 Mbit/s) (wait: 0) (count: 55664) (batch_count: 0)
22:14:38,592 INFO  Stats:72 - Learner 1 delivered 1542.1 values/s 4.53 Mbit/s (avg: 2.95 Mbit/s) (wait: 0) (count: 57208) (batch_count: 0)
22:14:39,593 INFO  Stats:72 - Learner 1 delivered 1574.0 values/s 4.63 Mbit/s (avg: 2.97 Mbit/s) (wait: 0) (count: 58784) (batch_count: 0)
22:14:40,595 INFO  Stats:72 - Learner 1 delivered 1595.1 values/s 4.70 Mbit/s (avg: 3.00 Mbit/s) (wait: 0) (count: 60381) (batch_count: 0)
22:14:41,596 INFO  Stats:72 - Learner 1 delivered 1614.0 values/s 4.66 Mbit/s (avg: 3.02 Mbit/s) (wait: 0) (count: 61997) (batch_count: 0)
22:14:42,597 INFO  Stats:72 - Learner 1 delivered 1516.2 values/s 4.47 Mbit/s (avg: 3.04 Mbit/s) (wait: 0) (count: 63515) (batch_count: 0)
22:14:43,598 INFO  Stats:72 - Learner 1 delivered 1562.2 values/s 4.74 Mbit/s (avg: 3.06 Mbit/s) (wait: 0) (count: 65079) (batch_count: 0)
22:14:44,600 INFO  Stats:72 - Learner 1 delivered 1595.1 values/s 4.64 Mbit/s (avg: 3.08 Mbit/s) (wait: 0) (count: 66676) (batch_count: 0)
22:14:45,608 INFO  Stats:72 - Learner 1 delivered 1578.8 values/s 4.70 Mbit/s (avg: 3.10 Mbit/s) (wait: 0) (count: 68269) (batch_count: 0)
22:14:46,610 INFO  Stats:72 - Learner 1 delivered 1565.2 values/s 4.60 Mbit/s (avg: 3.12 Mbit/s) (wait: 0) (count: 69836) (batch_count: 0)
22:14:47,611 INFO  Stats:72 - Learner 1 delivered 1644.9 values/s 4.85 Mbit/s (avg: 3.14 Mbit/s) (wait: 0) (count: 71483) (batch_count: 0)
22:14:48,612 INFO  Stats:72 - Learner 1 delivered 1359.2 values/s 4.00 Mbit/s (avg: 3.15 Mbit/s) (wait: 0) (count: 72844) (batch_count: 0)
22:14:49,613 INFO  Stats:72 - Learner 1 delivered 1586.1 values/s 4.63 Mbit/s (avg: 3.17 Mbit/s) (wait: 0) (count: 74432) (batch_count: 0)
22:14:50,615 INFO  Stats:72 - Learner 1 delivered 1606.1 values/s 4.73 Mbit/s (avg: 3.19 Mbit/s) (wait: 0) (count: 76040) (batch_count: 0)
22:14:51,616 INFO  Stats:72 - Learner 1 delivered 1561.2 values/s 4.59 Mbit/s (avg: 3.20 Mbit/s) (wait: 0) (count: 77603) (batch_count: 0)
22:14:52,617 INFO  Stats:72 - Learner 1 delivered 1582.2 values/s 4.65 Mbit/s (avg: 3.22 Mbit/s) (wait: 0) (count: 79187) (batch_count: 0)
22:14:53,620 INFO  Stats:72 - Learner 1 delivered 1533.6 values/s 4.55 Mbit/s (avg: 3.24 Mbit/s) (wait: 0) (count: 80726) (batch_count: 0)
22:14:54,622 INFO  Stats:72 - Learner 1 delivered 1700.8 values/s 4.94 Mbit/s (avg: 3.25 Mbit/s) (wait: 0) (count: 82429) (batch_count: 0)
22:14:55,623 INFO  Stats:72 - Learner 1 delivered 1659.2 values/s 4.90 Mbit/s (avg: 3.27 Mbit/s) (wait: 0) (count: 84090) (batch_count: 0)


==> graph-collection/confs/new/a-200/5/client/client11.txt <==
22:19:15,905 INFO  Client:175 - Client sent 2376.5 command/s avg. latency 2099961 ns
22:19:16,906 INFO  Client:175 - Client sent 2376.4 command/s avg. latency 2101089 ns
22:19:17,907 INFO  Client:175 - Client sent 2519.2 command/s avg. latency 1984498 ns
22:19:18,908 INFO  Client:175 - Client sent 2462.3 command/s avg. latency 2029351 ns
22:19:19,909 INFO  Client:175 - Client sent 2676.4 command/s avg. latency 1866458 ns
22:19:20,910 INFO  Client:175 - Client sent 2465.7 command/s avg. latency 2027805 ns
22:19:21,911 INFO  Client:175 - Client sent 2430.5 command/s avg. latency 2055802 ns
22:19:22,913 INFO  Client:175 - Client sent 2441.0 command/s avg. latency 2049178 ns
22:19:23,914 INFO  Client:175 - Client sent 2720.2 command/s avg. latency 1837193 ns
22:19:24,915 INFO  Client:175 - Client sent 2602.4 command/s avg. latency 1920969 ns
22:19:25,916 INFO  Client:175 - Client sent 2555.5 command/s avg. latency 1954692 ns
22:19:26,917 INFO  Client:175 - Client sent 2757.3 command/s avg. latency 1813828 ns
22:19:27,918 INFO  Client:175 - Client sent 2278.1 command/s avg. latency 1866238 ns
22:19:28,919 INFO  Client:175 - Client sent 2586.2 command/s avg. latency 2221378 ns
22:19:29,920 INFO  Client:175 - Client sent 2573.4 command/s avg. latency 1940509 ns
22:19:30,921 INFO  Client:175 - Client sent 2873.3 command/s avg. latency 1739395 ns
22:19:31,922 INFO  Client:175 - Client sent 2906.8 command/s avg. latency 1721519 ns
22:19:32,923 INFO  Client:175 - Client sent 3211.9 command/s avg. latency 1548663 ns
22:19:33,928 INFO  Client:175 - Client sent 2617.2 command/s avg. latency 1913710 ns
22:19:34,933 INFO  Client:175 - Client sent 2609.5 command/s avg. latency 1880718 ns
22:19:35,934 INFO  Client:175 - Client sent 2545.5 command/s avg. latency 2015156 ns
22:19:36,935 INFO  Client:175 - Client sent 2841.2 command/s avg. latency 1758266 ns
22:19:37,937 INFO  Client:175 - Client sent 2635.9 command/s avg. latency 1896577 ns
22:19:38,938 INFO  Client:175 - Client sent 2470.3 command/s avg. latency 2023923 ns
22:19:39,939 INFO  Client:175 - Client sent 2845.3 command/s avg. latency 1755592 ns
22:19:40,940 INFO  Client:175 - Client sent 3201.1 command/s avg. latency 1562980 ns
22:19:41,941 INFO  Client:175 - Client sent 3131.9 command/s avg. latency 1596406 ns
22:19:42,942 INFO  Client:175 - Client sent 3271.9 command/s avg. latency 1524726 ns
22:19:43,946 INFO  Client:175 - Client sent 2638.3 command/s avg. latency 1899772 ns
22:19:44,947 INFO  Client:175 - Client sent 2568.1 command/s avg. latency 1945365 ns
22:19:45,948 INFO  Client:175 - Client sent 2522.5 command/s avg. latency 1981190 ns
22:19:46,949 INFO  Client:175 - Client sent 2654.1 command/s avg. latency 1875232 ns
22:19:47,950 INFO  Client:175 - Client sent 2257.0 command/s avg. latency 2224040 ns
22:19:48,951 INFO  Client:175 - Client sent 2702.3 command/s avg. latency 1849303 ns
22:19:49,952 INFO  Client:175 - Client sent 2576.4 command/s avg. latency 1939938 ns
22:19:50,953 INFO  Client:175 - Client sent 2900.2 command/s avg. latency 1722402 ns
22:19:51,954 INFO  Client:175 - Client sent 2573.6 command/s avg. latency 1936408 ns
22:19:52,955 INFO  Client:175 - Client sent 2557.4 command/s avg. latency 1959986 ns
22:19:53,956 INFO  Client:175 - Client sent 2974.0 command/s avg. latency 1681234 ns
22:19:54,957 INFO  Client:175 - Client sent 3172.0 command/s avg. latency 1576188 ns
22:19:55,958 INFO  Client:175 - Client sent 2654.2 command/s avg. latency 1878763 ns
22:19:56,959 INFO  Client:175 - Client sent 2683.2 command/s avg. latency 1864539 ns
22:19:57,960 INFO  Client:175 - Client sent 2573.3 command/s avg. latency 1942726 ns
22:19:58,962 INFO  Client:175 - Client sent 2548.7 command/s avg. latency 1962314 ns
22:19:59,963 INFO  Client:175 - Client sent 2550.2 command/s avg. latency 1958467 ns
22:20:00,964 INFO  Client:175 - Client sent 2649.3 command/s avg. latency 1886880 ns
22:20:01,989 INFO  Client:175 - Client sent 2526.0 command/s avg. latency 2027348 ns
22:20:02,990 INFO  Client:175 - Client sent 2141.0 command/s avg. latency 2334483 ns
22:20:03,991 INFO  Client:175 - Client sent 2106.9 command/s avg. latency 2372468 ns
22:20:04,993 INFO  Client:175 - Client sent 2158.5 command/s avg. latency 2316025 ns
22:20:05,994 INFO  Client:175 - Client sent 2305.5 command/s avg. latency 2169243 ns
22:20:06,995 INFO  Client:175 - Client sent 2421.4 command/s avg. latency 2064340 ns
22:20:07,996 INFO  Client:175 - Client sent 1634.3 command/s avg. latency 3058075 ns
22:20:09,000 INFO  Client:175 - Client sent 2500.2 command/s avg. latency 2004700 ns
22:20:10,001 INFO  Client:175 - Client sent 2156.8 command/s avg. latency 2302860 ns
22:20:11,004 INFO  Client:175 - Client sent 2429.7 command/s avg. latency 2074941 ns
22:20:12,005 INFO  Client:175 - Client sent 2074.0 command/s avg. latency 2411565 ns
22:20:13,006 INFO  Client:175 - Client sent 2158.8 command/s avg. latency 2316277 ns
22:20:14,007 INFO  Client:175 - Client sent 2425.7 command/s avg. latency 2059857 ns


==> graph-collection/confs/new/a-200/5/cpu/avg_cpu.txt <==
217-65-59-8547.cpu 1 35.2821
220-26-182-8465.cpu 2 29.5888
221-19-246-8845.cpu 3 35.0374


==> graph-collection/confs/new/a-200/5/replica/rep11.txt <==
22:19:01,044 INFO  Stats:72 - Learner 1 delivered 553.3 values/s 2.24 Mbit/s (avg: 2.33 Mbit/s) (wait: 0) (count: 10086) (batch_count: 0)
22:19:02,045 INFO  Stats:72 - Learner 1 delivered 385.5 values/s 1.47 Mbit/s (avg: 2.30 Mbit/s) (wait: 0) (count: 10472) (batch_count: 0)
22:19:03,047 INFO  Stats:72 - Learner 1 delivered 273.5 values/s 1.14 Mbit/s (avg: 2.25 Mbit/s) (wait: 0) (count: 10746) (batch_count: 0)
22:19:04,048 INFO  Stats:72 - Learner 1 delivered 388.5 values/s 1.59 Mbit/s (avg: 2.23 Mbit/s) (wait: 0) (count: 11135) (batch_count: 0)
22:19:05,049 INFO  Stats:72 - Learner 1 delivered 392.5 values/s 1.60 Mbit/s (avg: 2.21 Mbit/s) (wait: 0) (count: 11528) (batch_count: 0)
22:19:06,051 INFO  Stats:72 - Learner 1 delivered 783.9 values/s 2.95 Mbit/s (avg: 2.23 Mbit/s) (wait: 0) (count: 12313) (batch_count: 0)
22:19:07,052 INFO  Stats:72 - Learner 1 delivered 1029.6 values/s 4.08 Mbit/s (avg: 2.29 Mbit/s) (wait: 0) (count: 13344) (batch_count: 0)
22:19:08,053 INFO  Stats:72 - Learner 1 delivered 1167.5 values/s 4.64 Mbit/s (avg: 2.37 Mbit/s) (wait: 0) (count: 14513) (batch_count: 0)
22:19:09,055 INFO  Stats:72 - Learner 1 delivered 1069.6 values/s 4.33 Mbit/s (avg: 2.43 Mbit/s) (wait: 0) (count: 15584) (batch_count: 0)
22:19:10,056 INFO  Stats:72 - Learner 1 delivered 938.8 values/s 3.52 Mbit/s (avg: 2.46 Mbit/s) (wait: 0) (count: 16524) (batch_count: 0)
22:19:11,057 INFO  Stats:72 - Learner 1 delivered 1377.9 values/s 4.94 Mbit/s (avg: 2.54 Mbit/s) (wait: 0) (count: 17904) (batch_count: 0)
22:19:12,059 INFO  Stats:72 - Learner 1 delivered 1351.1 values/s 4.91 Mbit/s (avg: 2.60 Mbit/s) (wait: 0) (count: 19257) (batch_count: 0)
22:19:13,060 INFO  Stats:72 - Learner 1 delivered 1341.2 values/s 4.98 Mbit/s (avg: 2.67 Mbit/s) (wait: 0) (count: 20600) (batch_count: 0)
22:19:14,062 INFO  Stats:72 - Learner 1 delivered 1390.1 values/s 5.10 Mbit/s (avg: 2.74 Mbit/s) (wait: 0) (count: 21992) (batch_count: 0)
22:19:15,063 INFO  Stats:72 - Learner 1 delivered 1375.3 values/s 4.97 Mbit/s (avg: 2.79 Mbit/s) (wait: 0) (count: 23369) (batch_count: 0)
22:19:16,064 INFO  Stats:72 - Learner 1 delivered 1312.3 values/s 4.76 Mbit/s (avg: 2.84 Mbit/s) (wait: 0) (count: 24683) (batch_count: 0)
22:19:17,066 INFO  Stats:72 - Learner 1 delivered 1427.9 values/s 5.18 Mbit/s (avg: 2.90 Mbit/s) (wait: 0) (count: 26113) (batch_count: 0)
22:19:18,069 INFO  Stats:72 - Learner 1 delivered 1423.6 values/s 5.16 Mbit/s (avg: 2.96 Mbit/s) (wait: 0) (count: 27541) (batch_count: 0)
22:19:19,070 INFO  Stats:72 - Learner 1 delivered 1460.1 values/s 5.26 Mbit/s (avg: 3.01 Mbit/s) (wait: 0) (count: 29003) (batch_count: 0)
22:19:20,071 INFO  Stats:72 - Learner 1 delivered 1205.5 values/s 5.23 Mbit/s (avg: 3.06 Mbit/s) (wait: 0) (count: 30210) (batch_count: 0)
22:19:21,073 INFO  Stats:72 - Learner 1 delivered 1501.1 values/s 5.29 Mbit/s (avg: 3.12 Mbit/s) (wait: 0) (count: 31713) (batch_count: 0)
22:19:22,074 INFO  Stats:72 - Learner 1 delivered 1350.3 values/s 4.85 Mbit/s (avg: 3.15 Mbit/s) (wait: 0) (count: 33065) (batch_count: 0)
22:19:23,075 INFO  Stats:72 - Learner 1 delivered 1541.0 values/s 5.46 Mbit/s (avg: 3.20 Mbit/s) (wait: 0) (count: 34608) (batch_count: 0)
22:19:24,077 INFO  Stats:72 - Learner 1 delivered 1580.8 values/s 5.69 Mbit/s (avg: 3.26 Mbit/s) (wait: 0) (count: 36191) (batch_count: 0)
22:19:25,078 INFO  Stats:72 - Learner 1 delivered 1465.1 values/s 5.31 Mbit/s (avg: 3.30 Mbit/s) (wait: 0) (count: 37658) (batch_count: 0)
22:19:26,079 INFO  Stats:72 - Learner 1 delivered 1509.0 values/s 5.37 Mbit/s (avg: 3.34 Mbit/s) (wait: 1) (count: 39169) (batch_count: 0)
22:19:27,081 INFO  Stats:72 - Learner 1 delivered 940.0 values/s 5.52 Mbit/s (avg: 3.39 Mbit/s) (wait: 0) (count: 40111) (batch_count: 0)
22:19:28,083 INFO  Stats:72 - Learner 1 delivered 1109.6 values/s 4.42 Mbit/s (avg: 3.41 Mbit/s) (wait: 0) (count: 41222) (batch_count: 0)
22:19:29,084 INFO  Stats:72 - Learner 1 delivered 1561.0 values/s 5.54 Mbit/s (avg: 3.45 Mbit/s) (wait: 0) (count: 42785) (batch_count: 0)
22:19:30,085 INFO  Stats:72 - Learner 1 delivered 1526.2 values/s 5.39 Mbit/s (avg: 3.48 Mbit/s) (wait: 0) (count: 44313) (batch_count: 0)
22:19:31,086 INFO  Stats:72 - Learner 1 delivered 864.9 values/s 5.83 Mbit/s (avg: 3.53 Mbit/s) (wait: 0) (count: 45179) (batch_count: 0)
22:19:32,087 INFO  Stats:72 - Learner 1 delivered 589.3 values/s 5.72 Mbit/s (avg: 3.57 Mbit/s) (wait: 0) (count: 45769) (batch_count: 0)
22:19:33,089 INFO  Stats:72 - Learner 1 delivered 641.2 values/s 6.23 Mbit/s (avg: 3.61 Mbit/s) (wait: 0) (count: 46411) (batch_count: 0)
22:19:34,090 INFO  Stats:72 - Learner 1 delivered 535.3 values/s 4.89 Mbit/s (avg: 3.64 Mbit/s) (wait: 0) (count: 46947) (batch_count: 0)
22:19:35,091 INFO  Stats:72 - Learner 1 delivered 1562.9 values/s 5.47 Mbit/s (avg: 3.67 Mbit/s) (wait: 0) (count: 48512) (batch_count: 0)
22:19:36,093 INFO  Stats:72 - Learner 1 delivered 1389.2 values/s 5.23 Mbit/s (avg: 3.69 Mbit/s) (wait: 0) (count: 49903) (batch_count: 0)
22:19:37,094 INFO  Stats:72 - Learner 1 delivered 968.8 values/s 5.59 Mbit/s (avg: 3.73 Mbit/s) (wait: 0) (count: 50873) (batch_count: 0)
22:19:38,095 INFO  Stats:72 - Learner 1 delivered 1416.2 values/s 5.33 Mbit/s (avg: 3.75 Mbit/s) (wait: 0) (count: 52291) (batch_count: 0)
22:19:39,096 INFO  Stats:72 - Learner 1 delivered 1346.4 values/s 5.25 Mbit/s (avg: 3.78 Mbit/s) (wait: 0) (count: 53639) (batch_count: 0)
22:19:40,098 INFO  Stats:72 - Learner 1 delivered 931.9 values/s 5.80 Mbit/s (avg: 3.81 Mbit/s) (wait: 0) (count: 54572) (batch_count: 0)
22:19:41,099 INFO  Stats:72 - Learner 1 delivered 639.2 values/s 6.21 Mbit/s (avg: 3.85 Mbit/s) (wait: 0) (count: 55212) (batch_count: 0)
22:19:42,100 INFO  Stats:72 - Learner 1 delivered 633.3 values/s 6.15 Mbit/s (avg: 3.88 Mbit/s) (wait: 0) (count: 55846) (batch_count: 0)
22:19:43,102 INFO  Stats:72 - Learner 1 delivered 663.0 values/s 6.14 Mbit/s (avg: 3.92 Mbit/s) (wait: 0) (count: 56510) (batch_count: 0)
22:19:44,103 INFO  Stats:72 - Learner 1 delivered 1546.0 values/s 5.55 Mbit/s (avg: 3.94 Mbit/s) (wait: 0) (count: 58058) (batch_count: 0)
22:19:45,104 INFO  Stats:72 - Learner 1 delivered 1435.2 values/s 5.20 Mbit/s (avg: 3.96 Mbit/s) (wait: 0) (count: 59495) (batch_count: 0)
22:19:46,106 INFO  Stats:72 - Learner 1 delivered 1498.7 values/s 5.33 Mbit/s (avg: 3.98 Mbit/s) (wait: 0) (count: 60996) (batch_count: 0)
22:19:47,107 INFO  Stats:72 - Learner 1 delivered 1513.1 values/s 5.44 Mbit/s (avg: 4.00 Mbit/s) (wait: 0) (count: 62511) (batch_count: 0)
22:19:48,109 INFO  Stats:72 - Learner 1 delivered 1354.8 values/s 4.87 Mbit/s (avg: 4.01 Mbit/s) (wait: 0) (count: 63868) (batch_count: 0)
22:19:49,110 INFO  Stats:72 - Learner 1 delivered 1535.0 values/s 5.43 Mbit/s (avg: 4.03 Mbit/s) (wait: 0) (count: 65405) (batch_count: 0)
22:19:50,111 INFO  Stats:72 - Learner 1 delivered 1535.1 values/s 5.54 Mbit/s (avg: 4.05 Mbit/s) (wait: 0) (count: 66942) (batch_count: 0)
22:19:51,112 INFO  Stats:72 - Learner 1 delivered 833.0 values/s 5.72 Mbit/s (avg: 4.07 Mbit/s) (wait: 0) (count: 67776) (batch_count: 0)
22:19:52,114 INFO  Stats:72 - Learner 1 delivered 1436.1 values/s 5.27 Mbit/s (avg: 4.09 Mbit/s) (wait: 0) (count: 69214) (batch_count: 0)
22:19:53,115 INFO  Stats:72 - Learner 1 delivered 1532.3 values/s 5.36 Mbit/s (avg: 4.11 Mbit/s) (wait: 0) (count: 70748) (batch_count: 0)
22:19:54,116 INFO  Stats:72 - Learner 1 delivered 814.1 values/s 5.94 Mbit/s (avg: 4.13 Mbit/s) (wait: 0) (count: 71563) (batch_count: 0)
22:19:55,117 INFO  Stats:72 - Learner 1 delivered 624.3 values/s 6.04 Mbit/s (avg: 4.16 Mbit/s) (wait: 0) (count: 72188) (batch_count: 0)
22:19:56,118 INFO  Stats:72 - Learner 1 delivered 1209.6 values/s 5.40 Mbit/s (avg: 4.17 Mbit/s) (wait: 0) (count: 73399) (batch_count: 0)
22:19:57,124 INFO  Stats:72 - Learner 1 delivered 1492.7 values/s 5.39 Mbit/s (avg: 4.19 Mbit/s) (wait: 0) (count: 74900) (batch_count: 0)
22:19:58,125 INFO  Stats:72 - Learner 1 delivered 1290.5 values/s 5.52 Mbit/s (avg: 4.20 Mbit/s) (wait: 0) (count: 76192) (batch_count: 0)
22:19:59,126 INFO  Stats:72 - Learner 1 delivered 1350.4 values/s 5.06 Mbit/s (avg: 4.21 Mbit/s) (wait: 0) (count: 77544) (batch_count: 0)
22:20:00,127 INFO  Stats:72 - Learner 1 delivered 1540.2 values/s 5.43 Mbit/s (avg: 4.23 Mbit/s) (wait: 0) (count: 79086) (batch_count: 0)
22:20:01,128 INFO  Stats:72 - Learner 1 delivered 1442.4 values/s 5.35 Mbit/s (avg: 4.24 Mbit/s) (wait: 0) (count: 80530) (batch_count: 0)
22:20:02,130 INFO  Stats:72 - Learner 1 delivered 1475.9 values/s 5.17 Mbit/s (avg: 4.25 Mbit/s) (wait: 0) (count: 82008) (batch_count: 0)
22:20:03,131 INFO  Stats:72 - Learner 1 delivered 1247.1 values/s 4.54 Mbit/s (avg: 4.26 Mbit/s) (wait: 0) (count: 83257) (batch_count: 0)
22:20:04,132 INFO  Stats:72 - Learner 1 delivered 1111.7 values/s 4.12 Mbit/s (avg: 4.25 Mbit/s) (wait: 0) (count: 84370) (batch_count: 0)
22:20:05,134 INFO  Stats:72 - Learner 1 delivered 1211.6 values/s 4.48 Mbit/s (avg: 4.26 Mbit/s) (wait: 0) (count: 85583) (batch_count: 0)
22:20:06,135 INFO  Stats:72 - Learner 1 delivered 1372.5 values/s 4.99 Mbit/s (avg: 4.27 Mbit/s) (wait: 0) (count: 86957) (batch_count: 0)
22:20:07,260 INFO  Stats:72 - Learner 1 delivered 1225.5 values/s 4.36 Mbit/s (avg: 4.27 Mbit/s) (wait: 0) (count: 88336) (batch_count: 0)
22:20:08,262 INFO  Stats:72 - Learner 1 delivered 1121.0 values/s 4.20 Mbit/s (avg: 4.27 Mbit/s) (wait: 0) (count: 89459) (batch_count: 0)
22:20:09,263 INFO  Stats:72 - Learner 1 delivered 1420.1 values/s 5.17 Mbit/s (avg: 4.28 Mbit/s) (wait: 0) (count: 90881) (batch_count: 0)
22:20:10,264 INFO  Stats:72 - Learner 1 delivered 1205.5 values/s 4.46 Mbit/s (avg: 4.28 Mbit/s) (wait: 0) (count: 92088) (batch_count: 0)
22:20:11,265 INFO  Stats:72 - Learner 1 delivered 1276.5 values/s 4.66 Mbit/s (avg: 4.28 Mbit/s) (wait: 0) (count: 93366) (batch_count: 0)
22:20:12,267 INFO  Stats:72 - Learner 1 delivered 1347.4 values/s 4.85 Mbit/s (avg: 4.29 Mbit/s) (wait: 0) (count: 94715) (batch_count: 0)
22:20:13,268 INFO  Stats:72 - Learner 1 delivered 1084.7 values/s 4.21 Mbit/s (avg: 4.29 Mbit/s) (wait: 0) (count: 95801) (batch_count: 0)
22:20:14,269 INFO  Stats:72 - Learner 1 delivered 1476.4 values/s 5.31 Mbit/s (avg: 4.30 Mbit/s) (wait: 0) (count: 97279) (batch_count: 0)
22:20:15,270 INFO  Stats:72 - Learner 1 delivered 1429.3 values/s 5.03 Mbit/s (avg: 4.30 Mbit/s) (wait: 0) (count: 98710) (batch_count: 0)
22:20:16,271 INFO  Stats:72 - Learner 1 delivered 1210.6 values/s 4.41 Mbit/s (avg: 4.31 Mbit/s) (wait: 0) (count: 99922) (batch_count: 0)
22:20:17,272 INFO  Stats:72 - Learner 1 delivered 1369.6 values/s 4.92 Mbit/s (avg: 4.31 Mbit/s) (wait: 0) (count: 101293) (batch_count: 0)
22:20:18,274 INFO  Stats:72 - Learner 1 delivered 1508.1 values/s 5.28 Mbit/s (avg: 4.32 Mbit/s) (wait: 0) (count: 102803) (batch_count: 0)
22:20:19,275 INFO  Stats:72 - Learner 1 delivered 1171.7 values/s 4.26 Mbit/s (avg: 4.32 Mbit/s) (wait: 0) (count: 103976) (batch_count: 0)
22:20:20,276 INFO  Stats:72 - Learner 1 delivered 1372.6 values/s 4.87 Mbit/s (avg: 4.33 Mbit/s) (wait: 0) (count: 105350) (batch_count: 0)
22:20:21,277 INFO  Stats:72 - Learner 1 delivered 1149.4 values/s 4.24 Mbit/s (avg: 4.33 Mbit/s) (wait: 0) (count: 106501) (batch_count: 0)


==> graph-collection/confs/new/a-200/6/client/client11.txt <==
22:23:52,891 INFO  Client:175 - Client sent 2031.1 command/s avg. latency 2963509 ns
22:23:53,892 INFO  Client:175 - Client sent 1543.2 command/s avg. latency 3888481 ns
22:23:54,893 INFO  Client:175 - Client sent 2015.8 command/s avg. latency 2969177 ns
22:23:55,894 INFO  Client:175 - Client sent 2851.3 command/s avg. latency 2107014 ns
22:23:56,895 INFO  Client:175 - Client sent 2343.9 command/s avg. latency 2560271 ns
22:23:57,896 INFO  Client:175 - Client sent 2336.7 command/s avg. latency 2567728 ns
22:23:58,898 INFO  Client:175 - Client sent 2074.6 command/s avg. latency 2893440 ns
22:23:59,899 INFO  Client:175 - Client sent 2170.0 command/s avg. latency 2768252 ns
22:24:00,902 INFO  Client:175 - Client sent 2578.9 command/s avg. latency 2325575 ns
22:24:01,903 INFO  Client:175 - Client sent 2242.8 command/s avg. latency 2678618 ns
22:24:02,904 INFO  Client:175 - Client sent 1738.1 command/s avg. latency 3453930 ns
22:24:03,905 INFO  Client:175 - Client sent 1969.8 command/s avg. latency 3045366 ns
22:24:04,906 INFO  Client:175 - Client sent 2067.8 command/s avg. latency 2887471 ns
22:24:05,907 INFO  Client:175 - Client sent 2105.9 command/s avg. latency 2864751 ns
22:24:06,908 INFO  Client:175 - Client sent 2036.7 command/s avg. latency 2914989 ns
22:24:07,909 INFO  Client:175 - Client sent 1601.3 command/s avg. latency 3747986 ns
22:24:08,910 INFO  Client:175 - Client sent 1554.4 command/s avg. latency 3894813 ns
22:24:09,911 INFO  Client:175 - Client sent 1869.5 command/s avg. latency 3211315 ns
22:24:10,912 INFO  Client:175 - Client sent 2719.1 command/s avg. latency 2206771 ns
22:24:11,914 INFO  Client:175 - Client sent 2545.9 command/s avg. latency 2354156 ns
22:24:12,915 INFO  Client:175 - Client sent 1944.0 command/s avg. latency 3060185 ns
22:24:13,916 INFO  Client:175 - Client sent 1954.9 command/s avg. latency 3082137 ns
22:24:14,917 INFO  Client:175 - Client sent 2058.0 command/s avg. latency 2928054 ns
22:24:15,920 INFO  Client:175 - Client sent 2241.3 command/s avg. latency 2684297 ns
22:24:16,921 INFO  Client:175 - Client sent 2760.2 command/s avg. latency 2169935 ns
22:24:17,922 INFO  Client:175 - Client sent 2150.5 command/s avg. latency 2790162 ns
22:24:18,923 INFO  Client:175 - Client sent 1827.5 command/s avg. latency 3261789 ns
22:24:19,924 INFO  Client:175 - Client sent 2487.7 command/s avg. latency 2427333 ns
22:24:20,930 INFO  Client:175 - Client sent 2268.2 command/s avg. latency 2642631 ns
22:24:21,931 INFO  Client:175 - Client sent 2315.4 command/s avg. latency 2605374 ns
22:24:22,932 INFO  Client:175 - Client sent 2107.8 command/s avg. latency 2842982 ns
22:24:23,933 INFO  Client:175 - Client sent 2447.7 command/s avg. latency 2454144 ns
22:24:24,934 INFO  Client:175 - Client sent 2528.3 command/s avg. latency 2358801 ns
22:24:25,935 INFO  Client:175 - Client sent 1914.0 command/s avg. latency 3131087 ns
22:24:26,936 INFO  Client:175 - Client sent 2419.6 command/s avg. latency 2472491 ns
22:24:27,937 INFO  Client:175 - Client sent 2453.4 command/s avg. latency 2468972 ns
22:24:28,938 INFO  Client:175 - Client sent 2310.7 command/s avg. latency 2595586 ns
22:24:29,939 INFO  Client:175 - Client sent 1415.7 command/s avg. latency 4237249 ns
22:24:30,940 INFO  Client:175 - Client sent 1696.4 command/s avg. latency 3538346 ns
22:24:31,941 INFO  Client:175 - Client sent 1626.4 command/s avg. latency 3667320 ns
22:24:32,942 INFO  Client:175 - Client sent 1680.4 command/s avg. latency 3572518 ns
22:24:33,943 INFO  Client:175 - Client sent 2110.7 command/s avg. latency 2860941 ns
22:24:34,944 INFO  Client:175 - Client sent 1462.0 command/s avg. latency 4098776 ns
22:24:35,945 INFO  Client:175 - Client sent 2088.7 command/s avg. latency 2875806 ns
22:24:36,946 INFO  Client:175 - Client sent 2506.5 command/s avg. latency 2385019 ns
22:24:37,947 INFO  Client:175 - Client sent 3001.2 command/s avg. latency 2006467 ns
22:24:38,949 INFO  Client:175 - Client sent 2870.7 command/s avg. latency 2089764 ns
22:24:39,950 INFO  Client:175 - Client sent 1885.1 command/s avg. latency 3183522 ns
22:24:40,951 INFO  Client:175 - Client sent 2362.6 command/s avg. latency 2514859 ns
22:24:41,952 INFO  Client:175 - Client sent 2874.4 command/s avg. latency 2102148 ns
22:24:42,953 INFO  Client:175 - Client sent 3285.0 command/s avg. latency 1819320 ns
22:24:43,954 INFO  Client:175 - Client sent 2080.6 command/s avg. latency 2877762 ns
22:24:44,955 INFO  Client:175 - Client sent 2127.7 command/s avg. latency 2802869 ns
22:24:45,960 INFO  Client:175 - Client sent 2777.9 command/s avg. latency 2178865 ns
22:24:46,961 INFO  Client:175 - Client sent 2590.2 command/s avg. latency 2293185 ns
22:24:47,962 INFO  Client:175 - Client sent 2630.0 command/s avg. latency 2304127 ns
22:24:48,963 INFO  Client:175 - Client sent 2531.4 command/s avg. latency 2369230 ns
22:24:49,964 INFO  Client:175 - Client sent 1933.1 command/s avg. latency 3105006 ns
22:24:50,965 INFO  Client:175 - Client sent 2270.3 command/s avg. latency 2633482 ns
22:24:51,966 INFO  Client:175 - Client sent 2687.3 command/s avg. latency 2229431 ns
22:24:52,968 INFO  Client:175 - Client sent 2119.8 command/s avg. latency 2830452 ns
22:24:53,969 INFO  Client:175 - Client sent 1637.3 command/s avg. latency 3667002 ns
22:24:54,970 INFO  Client:175 - Client sent 2303.5 command/s avg. latency 2603145 ns
22:24:55,971 INFO  Client:175 - Client sent 2336.6 command/s avg. latency 2536820 ns
22:24:56,972 INFO  Client:175 - Client sent 1804.9 command/s avg. latency 3363040 ns
22:24:57,973 INFO  Client:175 - Client sent 2137.2 command/s avg. latency 2808903 ns
22:24:58,974 INFO  Client:175 - Client sent 2359.6 command/s avg. latency 2542824 ns
22:24:59,975 INFO  Client:175 - Client sent 2313.6 command/s avg. latency 2592953 ns
22:25:00,976 INFO  Client:175 - Client sent 2356.7 command/s avg. latency 2544657 ns
22:25:01,977 INFO  Client:175 - Client sent 2315.8 command/s avg. latency 2583100 ns
22:25:02,981 INFO  Client:175 - Client sent 2432.5 command/s avg. latency 2463869 ns
22:25:03,982 INFO  Client:175 - Client sent 2400.5 command/s avg. latency 2508710 ns
22:25:04,983 INFO  Client:175 - Client sent 2700.4 command/s avg. latency 2222004 ns
22:25:05,984 INFO  Client:175 - Client sent 2613.4 command/s avg. latency 2294045 ns
22:25:06,985 INFO  Client:175 - Client sent 2664.6 command/s avg. latency 2250576 ns
22:25:07,986 INFO  Client:175 - Client sent 2755.2 command/s avg. latency 2178313 ns
22:25:08,987 INFO  Client:175 - Client sent 2412.5 command/s avg. latency 2483773 ns
22:25:09,988 INFO  Client:175 - Client sent 2153.6 command/s avg. latency 2789730 ns
22:25:10,989 INFO  Client:175 - Client sent 2614.3 command/s avg. latency 2292953 ns
22:25:11,990 INFO  Client:175 - Client sent 2611.6 command/s avg. latency 2296438 ns
22:25:12,991 INFO  Client:175 - Client sent 2380.6 command/s avg. latency 2521898 ns
22:25:13,992 INFO  Client:175 - Client sent 2798.0 command/s avg. latency 2143633 ns


==> graph-collection/confs/new/a-200/6/cpu/avg_cpu.txt <==
217-65-59-8762.cpu 1 35.3032
220-26-182-8686.cpu 2 26.6024
221-19-246-9064.cpu 3 31.1528


==> graph-collection/confs/new/a-200/6/replica/rep11.txt <==
22:23:43,747 INFO  Stats:72 - Learner 1 delivered 1108.6 values/s 5.10 Mbit/s (avg: 2.59 Mbit/s) (wait: 1) (count: 13863) (batch_count: 0)
22:23:44,749 INFO  Stats:72 - Learner 1 delivered 1146.0 values/s 5.26 Mbit/s (avg: 2.68 Mbit/s) (wait: 0) (count: 15011) (batch_count: 0)
22:23:45,750 INFO  Stats:72 - Learner 1 delivered 726.0 values/s 3.82 Mbit/s (avg: 2.71 Mbit/s) (wait: 0) (count: 15738) (batch_count: 0)
22:23:46,751 INFO  Stats:72 - Learner 1 delivered 1125.5 values/s 4.86 Mbit/s (avg: 2.78 Mbit/s) (wait: 0) (count: 16865) (batch_count: 0)
22:23:47,753 INFO  Stats:72 - Learner 1 delivered 1295.3 values/s 5.66 Mbit/s (avg: 2.86 Mbit/s) (wait: 0) (count: 18162) (batch_count: 0)
22:23:48,754 INFO  Stats:72 - Learner 1 delivered 1244.5 values/s 5.34 Mbit/s (avg: 2.93 Mbit/s) (wait: 0) (count: 19408) (batch_count: 0)
22:23:49,755 INFO  Stats:72 - Learner 1 delivered 1063.7 values/s 4.68 Mbit/s (avg: 2.98 Mbit/s) (wait: 0) (count: 20473) (batch_count: 0)
22:23:50,757 INFO  Stats:72 - Learner 1 delivered 1287.3 values/s 5.62 Mbit/s (avg: 3.05 Mbit/s) (wait: 0) (count: 21762) (batch_count: 0)
22:23:51,758 INFO  Stats:72 - Learner 1 delivered 1304.3 values/s 5.63 Mbit/s (avg: 3.12 Mbit/s) (wait: 1) (count: 23068) (batch_count: 0)
22:23:52,759 INFO  Stats:72 - Learner 1 delivered 952.7 values/s 4.08 Mbit/s (avg: 3.15 Mbit/s) (wait: 0) (count: 24022) (batch_count: 0)
22:23:53,764 INFO  Stats:72 - Learner 1 delivered 710.3 values/s 3.25 Mbit/s (avg: 3.15 Mbit/s) (wait: 0) (count: 24736) (batch_count: 0)
22:23:54,766 INFO  Stats:72 - Learner 1 delivered 914.0 values/s 4.05 Mbit/s (avg: 3.17 Mbit/s) (wait: 0) (count: 25651) (batch_count: 0)
22:23:55,767 INFO  Stats:72 - Learner 1 delivered 1380.3 values/s 5.77 Mbit/s (avg: 3.23 Mbit/s) (wait: 0) (count: 27033) (batch_count: 0)
22:23:56,768 INFO  Stats:72 - Learner 1 delivered 1122.5 values/s 4.85 Mbit/s (avg: 3.27 Mbit/s) (wait: 0) (count: 28157) (batch_count: 0)
22:23:57,769 INFO  Stats:72 - Learner 1 delivered 1056.7 values/s 4.59 Mbit/s (avg: 3.30 Mbit/s) (wait: 0) (count: 29215) (batch_count: 0)
22:23:58,771 INFO  Stats:72 - Learner 1 delivered 1067.7 values/s 4.61 Mbit/s (avg: 3.33 Mbit/s) (wait: 0) (count: 30284) (batch_count: 0)
22:23:59,772 INFO  Stats:72 - Learner 1 delivered 967.8 values/s 4.10 Mbit/s (avg: 3.35 Mbit/s) (wait: 0) (count: 31253) (batch_count: 0)
22:24:00,773 INFO  Stats:72 - Learner 1 delivered 1240.4 values/s 5.28 Mbit/s (avg: 3.39 Mbit/s) (wait: 0) (count: 32495) (batch_count: 0)
22:24:01,775 INFO  Stats:72 - Learner 1 delivered 1157.3 values/s 4.88 Mbit/s (avg: 3.42 Mbit/s) (wait: 0) (count: 33654) (batch_count: 0)
22:24:02,776 INFO  Stats:72 - Learner 1 delivered 823.9 values/s 3.52 Mbit/s (avg: 3.42 Mbit/s) (wait: 0) (count: 34479) (batch_count: 0)
22:24:03,777 INFO  Stats:72 - Learner 1 delivered 913.7 values/s 3.98 Mbit/s (avg: 3.43 Mbit/s) (wait: 0) (count: 35394) (batch_count: 0)
22:24:04,779 INFO  Stats:72 - Learner 1 delivered 981.8 values/s 4.20 Mbit/s (avg: 3.45 Mbit/s) (wait: 0) (count: 36377) (batch_count: 0)
22:24:05,780 INFO  Stats:72 - Learner 1 delivered 982.8 values/s 4.19 Mbit/s (avg: 3.46 Mbit/s) (wait: 0) (count: 37361) (batch_count: 0)
22:24:06,781 INFO  Stats:72 - Learner 1 delivered 1033.6 values/s 4.25 Mbit/s (avg: 3.48 Mbit/s) (wait: 0) (count: 38396) (batch_count: 0)
22:24:07,783 INFO  Stats:72 - Learner 1 delivered 784.0 values/s 3.35 Mbit/s (avg: 3.47 Mbit/s) (wait: 0) (count: 39181) (batch_count: 0)
22:24:08,784 INFO  Stats:72 - Learner 1 delivered 786.0 values/s 3.34 Mbit/s (avg: 3.47 Mbit/s) (wait: 0) (count: 39968) (batch_count: 0)
22:24:09,786 INFO  Stats:72 - Learner 1 delivered 848.2 values/s 3.64 Mbit/s (avg: 3.47 Mbit/s) (wait: 0) (count: 40818) (batch_count: 0)
22:24:10,787 INFO  Stats:72 - Learner 1 delivered 1310.5 values/s 5.52 Mbit/s (avg: 3.51 Mbit/s) (wait: 0) (count: 42130) (batch_count: 0)
22:24:11,789 INFO  Stats:72 - Learner 1 delivered 1265.4 values/s 5.20 Mbit/s (avg: 3.54 Mbit/s) (wait: 0) (count: 43397) (batch_count: 0)
22:24:12,790 INFO  Stats:72 - Learner 1 delivered 927.9 values/s 4.01 Mbit/s (avg: 3.55 Mbit/s) (wait: 0) (count: 44326) (batch_count: 0)
22:24:13,791 INFO  Stats:72 - Learner 1 delivered 930.9 values/s 4.07 Mbit/s (avg: 3.56 Mbit/s) (wait: 0) (count: 45258) (batch_count: 0)
22:24:14,792 INFO  Stats:72 - Learner 1 delivered 964.0 values/s 3.98 Mbit/s (avg: 3.56 Mbit/s) (wait: 0) (count: 46223) (batch_count: 0)
22:24:15,793 INFO  Stats:72 - Learner 1 delivered 985.7 values/s 4.55 Mbit/s (avg: 3.58 Mbit/s) (wait: 0) (count: 47210) (batch_count: 0)
22:24:16,794 INFO  Stats:72 - Learner 1 delivered 1347.5 values/s 5.65 Mbit/s (avg: 3.61 Mbit/s) (wait: 0) (count: 48559) (batch_count: 0)
22:24:17,796 INFO  Stats:72 - Learner 1 delivered 763.2 values/s 4.56 Mbit/s (avg: 3.63 Mbit/s) (wait: 0) (count: 49323) (batch_count: 0)
22:24:18,797 INFO  Stats:72 - Learner 1 delivered 851.0 values/s 3.61 Mbit/s (avg: 3.63 Mbit/s) (wait: 0) (count: 50175) (batch_count: 0)
22:24:19,798 INFO  Stats:72 - Learner 1 delivered 1198.6 values/s 4.97 Mbit/s (avg: 3.65 Mbit/s) (wait: 0) (count: 51375) (batch_count: 0)
22:24:20,799 INFO  Stats:72 - Learner 1 delivered 1098.7 values/s 4.82 Mbit/s (avg: 3.66 Mbit/s) (wait: 0) (count: 52475) (batch_count: 0)
22:24:21,800 INFO  Stats:72 - Learner 1 delivered 1107.7 values/s 4.59 Mbit/s (avg: 3.68 Mbit/s) (wait: 0) (count: 53584) (batch_count: 0)
22:24:22,801 INFO  Stats:72 - Learner 1 delivered 1047.8 values/s 4.31 Mbit/s (avg: 3.69 Mbit/s) (wait: 0) (count: 54633) (batch_count: 0)
22:24:23,802 INFO  Stats:72 - Learner 1 delivered 1201.6 values/s 4.95 Mbit/s (avg: 3.70 Mbit/s) (wait: 0) (count: 55836) (batch_count: 0)
22:24:24,804 INFO  Stats:72 - Learner 1 delivered 1225.4 values/s 5.31 Mbit/s (avg: 3.73 Mbit/s) (wait: 0) (count: 57063) (batch_count: 0)
22:24:25,805 INFO  Stats:72 - Learner 1 delivered 884.0 values/s 3.80 Mbit/s (avg: 3.73 Mbit/s) (wait: 0) (count: 57948) (batch_count: 0)
22:24:26,806 INFO  Stats:72 - Learner 1 delivered 1223.6 values/s 5.07 Mbit/s (avg: 3.75 Mbit/s) (wait: 0) (count: 59173) (batch_count: 0)
22:24:27,807 INFO  Stats:72 - Learner 1 delivered 1112.7 values/s 4.93 Mbit/s (avg: 3.76 Mbit/s) (wait: 0) (count: 60287) (batch_count: 0)
22:24:28,808 INFO  Stats:72 - Learner 1 delivered 1152.7 values/s 4.73 Mbit/s (avg: 3.78 Mbit/s) (wait: 0) (count: 61441) (batch_count: 0)
22:24:29,809 INFO  Stats:72 - Learner 1 delivered 732.2 values/s 3.15 Mbit/s (avg: 3.77 Mbit/s) (wait: 0) (count: 62174) (batch_count: 0)
22:24:30,811 INFO  Stats:72 - Learner 1 delivered 753.0 values/s 3.28 Mbit/s (avg: 3.76 Mbit/s) (wait: 0) (count: 62928) (batch_count: 0)
22:24:31,812 INFO  Stats:72 - Learner 1 delivered 800.0 values/s 3.43 Mbit/s (avg: 3.76 Mbit/s) (wait: 0) (count: 63729) (batch_count: 0)
22:24:32,813 INFO  Stats:72 - Learner 1 delivered 789.1 values/s 3.32 Mbit/s (avg: 3.75 Mbit/s) (wait: 0) (count: 64519) (batch_count: 0)
22:24:33,814 INFO  Stats:72 - Learner 1 delivered 1068.8 values/s 4.39 Mbit/s (avg: 3.76 Mbit/s) (wait: 0) (count: 65589) (batch_count: 0)
22:24:34,815 INFO  Stats:72 - Learner 1 delivered 707.2 values/s 2.98 Mbit/s (avg: 3.75 Mbit/s) (wait: 0) (count: 66297) (batch_count: 0)
22:24:35,816 INFO  Stats:72 - Learner 1 delivered 908.0 values/s 3.90 Mbit/s (avg: 3.75 Mbit/s) (wait: 0) (count: 67206) (batch_count: 0)
22:24:36,817 INFO  Stats:72 - Learner 1 delivered 1318.4 values/s 5.38 Mbit/s (avg: 3.77 Mbit/s) (wait: 0) (count: 68526) (batch_count: 0)
22:24:37,819 INFO  Stats:72 - Learner 1 delivered 1238.7 values/s 5.78 Mbit/s (avg: 3.79 Mbit/s) (wait: 0) (count: 69766) (batch_count: 0)
22:24:38,820 INFO  Stats:72 - Learner 1 delivered 860.9 values/s 5.75 Mbit/s (avg: 3.82 Mbit/s) (wait: 0) (count: 70628) (batch_count: 0)
22:24:39,824 INFO  Stats:72 - Learner 1 delivered 552.5 values/s 3.97 Mbit/s (avg: 3.82 Mbit/s) (wait: 0) (count: 71183) (batch_count: 0)
22:24:40,825 INFO  Stats:72 - Learner 1 delivered 1141.7 values/s 4.81 Mbit/s (avg: 3.83 Mbit/s) (wait: 0) (count: 72326) (batch_count: 0)
22:24:41,827 INFO  Stats:72 - Learner 1 delivered 1005.8 values/s 5.43 Mbit/s (avg: 3.85 Mbit/s) (wait: 0) (count: 73333) (batch_count: 0)
22:24:42,828 INFO  Stats:72 - Learner 1 delivered 545.4 values/s 6.32 Mbit/s (avg: 3.88 Mbit/s) (wait: 0) (count: 73879) (batch_count: 0)
22:24:43,829 INFO  Stats:72 - Learner 1 delivered 582.3 values/s 4.59 Mbit/s (avg: 3.88 Mbit/s) (wait: 0) (count: 74462) (batch_count: 0)
22:24:44,830 INFO  Stats:72 - Learner 1 delivered 961.9 values/s 4.05 Mbit/s (avg: 3.89 Mbit/s) (wait: 0) (count: 75425) (batch_count: 0)
22:24:45,831 INFO  Stats:72 - Learner 1 delivered 1305.5 values/s 5.72 Mbit/s (avg: 3.91 Mbit/s) (wait: 0) (count: 76732) (batch_count: 0)
22:24:46,832 INFO  Stats:72 - Learner 1 delivered 1258.6 values/s 5.39 Mbit/s (avg: 3.92 Mbit/s) (wait: 0) (count: 77992) (batch_count: 0)
22:24:47,834 INFO  Stats:72 - Learner 1 delivered 1214.5 values/s 5.10 Mbit/s (avg: 3.93 Mbit/s) (wait: 0) (count: 79208) (batch_count: 0)
22:24:48,835 INFO  Stats:72 - Learner 1 delivered 1278.5 values/s 5.37 Mbit/s (avg: 3.95 Mbit/s) (wait: 0) (count: 80488) (batch_count: 0)
22:24:49,836 INFO  Stats:72 - Learner 1 delivered 986.9 values/s 4.19 Mbit/s (avg: 3.95 Mbit/s) (wait: 0) (count: 81476) (batch_count: 0)
22:24:50,837 INFO  Stats:72 - Learner 1 delivered 1025.9 values/s 4.29 Mbit/s (avg: 3.96 Mbit/s) (wait: 0) (count: 82503) (batch_count: 0)
22:24:51,838 INFO  Stats:72 - Learner 1 delivered 1326.5 values/s 5.59 Mbit/s (avg: 3.97 Mbit/s) (wait: 0) (count: 83831) (batch_count: 0)
22:24:52,839 INFO  Stats:72 - Learner 1 delivered 1100.8 values/s 4.55 Mbit/s (avg: 3.98 Mbit/s) (wait: 0) (count: 84933) (batch_count: 0)
22:24:53,840 INFO  Stats:72 - Learner 1 delivered 748.1 values/s 3.22 Mbit/s (avg: 3.97 Mbit/s) (wait: 0) (count: 85682) (batch_count: 0)
22:24:54,841 INFO  Stats:72 - Learner 1 delivered 1158.7 values/s 4.71 Mbit/s (avg: 3.98 Mbit/s) (wait: 0) (count: 86842) (batch_count: 0)
22:24:55,842 INFO  Stats:72 - Learner 1 delivered 1149.8 values/s 4.79 Mbit/s (avg: 3.99 Mbit/s) (wait: 0) (count: 87993) (batch_count: 0)
22:24:56,844 INFO  Stats:72 - Learner 1 delivered 878.0 values/s 3.69 Mbit/s (avg: 3.98 Mbit/s) (wait: 0) (count: 88872) (batch_count: 0)
22:24:57,845 INFO  Stats:72 - Learner 1 delivered 1053.8 values/s 4.40 Mbit/s (avg: 3.99 Mbit/s) (wait: 0) (count: 89927) (batch_count: 0)
22:24:58,846 INFO  Stats:72 - Learner 1 delivered 1139.7 values/s 4.77 Mbit/s (avg: 3.99 Mbit/s) (wait: 0) (count: 91068) (batch_count: 0)
22:24:59,847 INFO  Stats:72 - Learner 1 delivered 1127.8 values/s 4.71 Mbit/s (avg: 4.00 Mbit/s) (wait: 0) (count: 92197) (batch_count: 0)
22:25:00,848 INFO  Stats:72 - Learner 1 delivered 1128.8 values/s 4.78 Mbit/s (avg: 4.01 Mbit/s) (wait: 0) (count: 93327) (batch_count: 0)
22:25:01,849 INFO  Stats:72 - Learner 1 delivered 1094.7 values/s 4.78 Mbit/s (avg: 4.02 Mbit/s) (wait: 0) (count: 94423) (batch_count: 0)
22:25:02,850 INFO  Stats:72 - Learner 1 delivered 1129.8 values/s 4.82 Mbit/s (avg: 4.02 Mbit/s) (wait: 0) (count: 95554) (batch_count: 0)
22:25:03,851 INFO  Stats:72 - Learner 1 delivered 1176.6 values/s 4.93 Mbit/s (avg: 4.03 Mbit/s) (wait: 0) (count: 96732) (batch_count: 0)
22:25:04,853 INFO  Stats:72 - Learner 1 delivered 1345.5 values/s 5.63 Mbit/s (avg: 4.05 Mbit/s) (wait: 0) (count: 98079) (batch_count: 0)
22:25:05,854 INFO  Stats:72 - Learner 1 delivered 1257.5 values/s 5.41 Mbit/s (avg: 4.06 Mbit/s) (wait: 0) (count: 99338) (batch_count: 0)
22:25:06,855 INFO  Stats:72 - Learner 1 delivered 1246.3 values/s 5.25 Mbit/s (avg: 4.07 Mbit/s) (wait: 0) (count: 100586) (batch_count: 0)
22:25:07,856 INFO  Stats:72 - Learner 1 delivered 1346.4 values/s 5.64 Mbit/s (avg: 4.08 Mbit/s) (wait: 0) (count: 101934) (batch_count: 0)
22:25:08,858 INFO  Stats:72 - Learner 1 delivered 1227.2 values/s 5.13 Mbit/s (avg: 4.09 Mbit/s) (wait: 0) (count: 103163) (batch_count: 0)
22:25:09,859 INFO  Stats:72 - Learner 1 delivered 1014.9 values/s 4.36 Mbit/s (avg: 4.09 Mbit/s) (wait: 0) (count: 104179) (batch_count: 0)
22:25:10,860 INFO  Stats:72 - Learner 1 delivered 1128.6 values/s 5.14 Mbit/s (avg: 4.10 Mbit/s) (wait: 0) (count: 105309) (batch_count: 0)
22:25:11,861 INFO  Stats:72 - Learner 1 delivered 1261.6 values/s 5.32 Mbit/s (avg: 4.11 Mbit/s) (wait: 0) (count: 106572) (batch_count: 0)
22:25:12,862 INFO  Stats:72 - Learner 1 delivered 1105.8 values/s 5.00 Mbit/s (avg: 4.12 Mbit/s) (wait: 0) (count: 107679) (batch_count: 0)
22:25:13,863 INFO  Stats:72 - Learner 1 delivered 1401.4 values/s 5.72 Mbit/s (avg: 4.13 Mbit/s) (wait: 0) (count: 109082) (batch_count: 0)
22:25:14,865 INFO  Stats:72 - Learner 1 delivered 987.9 values/s 5.56 Mbit/s (avg: 4.15 Mbit/s) (wait: 0) (count: 110071) (batch_count: 0)
22:25:15,867 INFO  Stats:72 - Learner 1 delivered 987.7 values/s 4.00 Mbit/s (avg: 4.14 Mbit/s) (wait: 0) (count: 111061) (batch_count: 0)
22:25:16,868 INFO  Stats:72 - Learner 1 delivered 1331.5 values/s 5.51 Mbit/s (avg: 4.16 Mbit/s) (wait: 0) (count: 112394) (batch_count: 0)
22:25:17,869 INFO  Stats:72 - Learner 1 delivered 1468.4 values/s 6.03 Mbit/s (avg: 4.17 Mbit/s) (wait: 0) (count: 113864) (batch_count: 0)
22:25:18,870 INFO  Stats:72 - Learner 1 delivered 1277.6 values/s 5.18 Mbit/s (avg: 4.18 Mbit/s) (wait: 0) (count: 115143) (batch_count: 0)
22:25:19,871 INFO  Stats:72 - Learner 1 delivered 1151.8 values/s 4.64 Mbit/s (avg: 4.18 Mbit/s) (wait: 0) (count: 116296) (batch_count: 0)
22:25:20,872 INFO  Stats:72 - Learner 1 delivered 1177.7 values/s 4.69 Mbit/s (avg: 4.19 Mbit/s) (wait: 0) (count: 117475) (batch_count: 0)
22:25:21,874 INFO  Stats:72 - Learner 1 delivered 1118.6 values/s 4.61 Mbit/s (avg: 4.19 Mbit/s) (wait: 1) (count: 118595) (batch_count: 0)
22:25:22,875 INFO  Stats:72 - Learner 1 delivered 1297.5 values/s 5.35 Mbit/s (avg: 4.20 Mbit/s) (wait: 0) (count: 119894) (batch_count: 0)


==> graph-collection/confs/new/a-200/7/client/client11.txt <==
22:29:24,465 INFO  Client:175 - Client sent 3109.1 command/s avg. latency 2252022 ns
22:29:25,466 INFO  Client:175 - Client sent 3101.9 command/s avg. latency 2255154 ns
22:29:26,467 INFO  Client:175 - Client sent 3420.5 command/s avg. latency 2046523 ns
22:29:27,468 INFO  Client:175 - Client sent 4160.1 command/s avg. latency 1681925 ns
22:29:28,469 INFO  Client:175 - Client sent 4223.9 command/s avg. latency 1655811 ns
22:29:29,471 INFO  Client:175 - Client sent 4083.3 command/s avg. latency 1712314 ns
22:29:30,494 INFO  Client:175 - Client sent 3387.8 command/s avg. latency 2062304 ns
22:29:31,495 INFO  Client:175 - Client sent 3656.5 command/s avg. latency 1959260 ns
22:29:32,496 INFO  Client:175 - Client sent 4075.9 command/s avg. latency 1717894 ns
22:29:33,497 INFO  Client:175 - Client sent 3298.7 command/s avg. latency 2050678 ns
22:29:34,498 INFO  Client:175 - Client sent 2887.2 command/s avg. latency 2502873 ns
22:29:35,499 INFO  Client:175 - Client sent 4278.5 command/s avg. latency 1634889 ns
22:29:36,500 INFO  Client:175 - Client sent 4202.6 command/s avg. latency 1668106 ns
22:29:37,501 INFO  Client:175 - Client sent 3907.4 command/s avg. latency 1788250 ns
22:29:38,502 INFO  Client:175 - Client sent 3492.5 command/s avg. latency 2003218 ns
22:29:39,503 INFO  Client:175 - Client sent 3636.5 command/s avg. latency 1922345 ns
22:29:40,505 INFO  Client:175 - Client sent 4125.2 command/s avg. latency 1695947 ns
22:29:41,506 INFO  Client:175 - Client sent 3516.5 command/s avg. latency 1990651 ns
22:29:42,507 INFO  Client:175 - Client sent 3026.9 command/s avg. latency 2311801 ns
22:29:43,508 INFO  Client:175 - Client sent 3520.4 command/s avg. latency 1986950 ns
22:29:44,509 INFO  Client:175 - Client sent 3409.3 command/s avg. latency 2053286 ns
22:29:45,510 INFO  Client:175 - Client sent 3290.6 command/s avg. latency 2124374 ns
22:29:46,511 INFO  Client:175 - Client sent 3042.9 command/s avg. latency 2301535 ns
22:29:47,513 INFO  Client:175 - Client sent 2889.6 command/s avg. latency 2424707 ns
22:29:48,514 INFO  Client:175 - Client sent 3094.9 command/s avg. latency 2261926 ns
22:29:49,515 INFO  Client:175 - Client sent 3118.8 command/s avg. latency 2242726 ns
22:29:50,516 INFO  Client:175 - Client sent 3038.9 command/s avg. latency 2301285 ns
22:29:51,517 INFO  Client:175 - Client sent 2843.9 command/s avg. latency 2460889 ns
22:29:52,522 INFO  Client:175 - Client sent 3460.9 command/s avg. latency 2028663 ns
22:29:53,524 INFO  Client:175 - Client sent 3447.0 command/s avg. latency 2025012 ns
22:29:54,525 INFO  Client:175 - Client sent 3075.9 command/s avg. latency 2280362 ns
22:29:55,526 INFO  Client:175 - Client sent 3094.5 command/s avg. latency 2262574 ns
22:29:56,538 INFO  Client:175 - Client sent 3573.2 command/s avg. latency 1931823 ns
22:29:57,539 INFO  Client:175 - Client sent 3164.9 command/s avg. latency 2262898 ns
22:29:58,540 INFO  Client:175 - Client sent 4180.7 command/s avg. latency 1673457 ns
22:29:59,541 INFO  Client:175 - Client sent 3985.0 command/s avg. latency 1752408 ns
22:30:00,542 INFO  Client:175 - Client sent 3978.2 command/s avg. latency 1761909 ns
22:30:01,543 INFO  Client:175 - Client sent 4007.3 command/s avg. latency 1746603 ns
22:30:02,544 INFO  Client:175 - Client sent 3175.1 command/s avg. latency 2199924 ns
22:30:03,545 INFO  Client:175 - Client sent 2781.3 command/s avg. latency 2519430 ns
22:30:04,546 INFO  Client:175 - Client sent 2583.2 command/s avg. latency 2706037 ns
22:30:05,547 INFO  Client:175 - Client sent 2383.4 command/s avg. latency 2938640 ns
22:30:06,548 INFO  Client:175 - Client sent 2421.4 command/s avg. latency 2891574 ns
22:30:07,550 INFO  Client:175 - Client sent 2866.8 command/s avg. latency 2439907 ns
22:30:08,551 INFO  Client:175 - Client sent 3032.0 command/s avg. latency 2308856 ns
22:30:09,552 INFO  Client:175 - Client sent 3072.9 command/s avg. latency 2277571 ns
22:30:10,553 INFO  Client:175 - Client sent 2672.2 command/s avg. latency 2618746 ns
22:30:11,554 INFO  Client:175 - Client sent 2120.6 command/s avg. latency 3294311 ns
22:30:12,555 INFO  Client:175 - Client sent 2672.5 command/s avg. latency 2626097 ns
22:30:13,556 INFO  Client:175 - Client sent 3254.8 command/s avg. latency 2144554 ns
22:30:14,557 INFO  Client:175 - Client sent 3281.9 command/s avg. latency 2138389 ns
22:30:15,567 INFO  Client:175 - Client sent 3122.2 command/s avg. latency 2205558 ns
22:30:16,568 INFO  Client:175 - Client sent 2955.9 command/s avg. latency 2426662 ns
22:30:17,572 INFO  Client:175 - Client sent 2685.3 command/s avg. latency 2612632 ns
22:30:18,582 INFO  Client:175 - Client sent 2984.7 command/s avg. latency 2309216 ns
22:30:19,583 INFO  Client:175 - Client sent 2948.8 command/s avg. latency 2429880 ns
22:30:20,585 INFO  Client:175 - Client sent 2852.2 command/s avg. latency 2453688 ns
22:30:21,586 INFO  Client:175 - Client sent 3314.7 command/s avg. latency 2116134 ns
22:30:22,587 INFO  Client:175 - Client sent 2886.9 command/s avg. latency 2422103 ns
22:30:23,588 INFO  Client:175 - Client sent 2923.8 command/s avg. latency 2391463 ns
22:30:24,589 INFO  Client:175 - Client sent 2808.2 command/s avg. latency 2468436 ns
22:30:25,595 INFO  Client:175 - Client sent 2460.0 command/s avg. latency 2818594 ns
22:30:26,596 INFO  Client:175 - Client sent 2530.5 command/s avg. latency 2830278 ns
22:30:27,597 INFO  Client:175 - Client sent 1948.1 command/s avg. latency 3596473 ns
22:30:28,599 INFO  Client:175 - Client sent 2958.1 command/s avg. latency 2364921 ns
22:30:29,600 INFO  Client:175 - Client sent 2046.0 command/s avg. latency 3423401 ns
22:30:30,601 INFO  Client:175 - Client sent 2920.0 command/s avg. latency 2396200 ns
22:30:31,602 INFO  Client:175 - Client sent 2823.0 command/s avg. latency 2471620 ns
22:30:32,603 INFO  Client:175 - Client sent 2268.9 command/s avg. latency 3084723 ns
22:30:33,604 INFO  Client:175 - Client sent 2629.3 command/s avg. latency 2660835 ns
22:30:34,605 INFO  Client:175 - Client sent 2201.8 command/s avg. latency 3156147 ns


==> graph-collection/confs/new/a-200/7/cpu/avg_cpu.txt <==
217-65-59-8937.cpu 1 36.5259
220-26-182-8865.cpu 2 27.2388
221-19-246-9241.cpu 3 31.7491


==> graph-collection/confs/new/a-200/7/replica/rep11.txt <==
22:29:15,010 INFO  Stats:72 - Learner 1 delivered 584.3 values/s 6.47 Mbit/s (avg: 2.92 Mbit/s) (wait: 0) (count: 13038) (batch_count: 0)
22:29:16,011 INFO  Stats:72 - Learner 1 delivered 661.1 values/s 5.35 Mbit/s (avg: 2.99 Mbit/s) (wait: 0) (count: 13700) (batch_count: 0)
22:29:17,013 INFO  Stats:72 - Learner 1 delivered 1141.1 values/s 5.98 Mbit/s (avg: 3.09 Mbit/s) (wait: 0) (count: 14843) (batch_count: 0)
22:29:18,015 INFO  Stats:72 - Learner 1 delivered 1192.1 values/s 6.23 Mbit/s (avg: 3.18 Mbit/s) (wait: 0) (count: 16037) (batch_count: 0)
22:29:19,016 INFO  Stats:72 - Learner 1 delivered 1376.8 values/s 6.53 Mbit/s (avg: 3.28 Mbit/s) (wait: 0) (count: 17416) (batch_count: 0)
22:29:20,018 INFO  Stats:72 - Learner 1 delivered 1175.1 values/s 6.08 Mbit/s (avg: 3.36 Mbit/s) (wait: 0) (count: 18593) (batch_count: 0)
22:29:21,019 INFO  Stats:72 - Learner 1 delivered 1200.3 values/s 6.20 Mbit/s (avg: 3.44 Mbit/s) (wait: 0) (count: 19795) (batch_count: 0)
22:29:22,020 INFO  Stats:72 - Learner 1 delivered 1103.6 values/s 6.47 Mbit/s (avg: 3.52 Mbit/s) (wait: 0) (count: 20900) (batch_count: 0)
22:29:23,022 INFO  Stats:72 - Learner 1 delivered 581.3 values/s 7.14 Mbit/s (avg: 3.62 Mbit/s) (wait: 0) (count: 21482) (batch_count: 0)
22:29:24,023 INFO  Stats:72 - Learner 1 delivered 1237.3 values/s 6.09 Mbit/s (avg: 3.68 Mbit/s) (wait: 0) (count: 22721) (batch_count: 0)
22:29:25,028 INFO  Stats:72 - Learner 1 delivered 1294.9 values/s 6.59 Mbit/s (avg: 3.75 Mbit/s) (wait: 0) (count: 24023) (batch_count: 0)
22:29:26,030 INFO  Stats:72 - Learner 1 delivered 1233.3 values/s 6.12 Mbit/s (avg: 3.81 Mbit/s) (wait: 0) (count: 25258) (batch_count: 0)
22:29:27,031 INFO  Stats:72 - Learner 1 delivered 712.2 values/s 7.81 Mbit/s (avg: 3.91 Mbit/s) (wait: 0) (count: 25971) (batch_count: 0)
22:29:28,032 INFO  Stats:72 - Learner 1 delivered 593.2 values/s 7.98 Mbit/s (avg: 4.00 Mbit/s) (wait: 0) (count: 26565) (batch_count: 0)
22:29:29,033 INFO  Stats:72 - Learner 1 delivered 602.3 values/s 8.10 Mbit/s (avg: 4.09 Mbit/s) (wait: 0) (count: 27168) (batch_count: 0)
22:29:30,035 INFO  Stats:72 - Learner 1 delivered 667.2 values/s 7.43 Mbit/s (avg: 4.17 Mbit/s) (wait: 0) (count: 27836) (batch_count: 0)
22:29:31,036 INFO  Stats:72 - Learner 1 delivered 1264.4 values/s 6.40 Mbit/s (avg: 4.22 Mbit/s) (wait: 0) (count: 29102) (batch_count: 0)
22:29:32,037 INFO  Stats:72 - Learner 1 delivered 576.2 values/s 7.72 Mbit/s (avg: 4.29 Mbit/s) (wait: 0) (count: 29679) (batch_count: 0)
22:29:33,039 INFO  Stats:72 - Learner 1 delivered 622.2 values/s 7.53 Mbit/s (avg: 4.36 Mbit/s) (wait: 0) (count: 30302) (batch_count: 0)
22:29:34,040 INFO  Stats:72 - Learner 1 delivered 1055.5 values/s 4.83 Mbit/s (avg: 4.37 Mbit/s) (wait: 0) (count: 31359) (batch_count: 0)
22:29:35,041 INFO  Stats:72 - Learner 1 delivered 759.1 values/s 7.91 Mbit/s (avg: 4.44 Mbit/s) (wait: 0) (count: 32119) (batch_count: 0)
22:29:36,042 INFO  Stats:72 - Learner 1 delivered 598.3 values/s 8.05 Mbit/s (avg: 4.51 Mbit/s) (wait: 0) (count: 32718) (batch_count: 0)
22:29:37,044 INFO  Stats:72 - Learner 1 delivered 641.2 values/s 7.96 Mbit/s (avg: 4.58 Mbit/s) (wait: 0) (count: 33360) (batch_count: 0)
22:29:38,045 INFO  Stats:72 - Learner 1 delivered 788.9 values/s 7.42 Mbit/s (avg: 4.63 Mbit/s) (wait: 0) (count: 34150) (batch_count: 0)
22:29:39,046 INFO  Stats:72 - Learner 1 delivered 1222.5 values/s 6.38 Mbit/s (avg: 4.66 Mbit/s) (wait: 0) (count: 35374) (batch_count: 0)
22:29:40,048 INFO  Stats:72 - Learner 1 delivered 581.3 values/s 7.82 Mbit/s (avg: 4.72 Mbit/s) (wait: 0) (count: 35956) (batch_count: 0)
22:29:41,050 INFO  Stats:72 - Learner 1 delivered 595.6 values/s 7.71 Mbit/s (avg: 4.77 Mbit/s) (wait: 0) (count: 36553) (batch_count: 0)
22:29:42,051 INFO  Stats:72 - Learner 1 delivered 1348.4 values/s 6.16 Mbit/s (avg: 4.80 Mbit/s) (wait: 0) (count: 37903) (batch_count: 0)
22:29:43,052 INFO  Stats:72 - Learner 1 delivered 1036.7 values/s 6.79 Mbit/s (avg: 4.83 Mbit/s) (wait: 0) (count: 38941) (batch_count: 0)
22:29:44,054 INFO  Stats:72 - Learner 1 delivered 1066.5 values/s 6.83 Mbit/s (avg: 4.87 Mbit/s) (wait: 0) (count: 40009) (batch_count: 0)
22:29:45,055 INFO  Stats:72 - Learner 1 delivered 1313.4 values/s 6.15 Mbit/s (avg: 4.89 Mbit/s) (wait: 0) (count: 41324) (batch_count: 0)
22:29:46,056 INFO  Stats:72 - Learner 1 delivered 1374.3 values/s 6.79 Mbit/s (avg: 4.92 Mbit/s) (wait: 0) (count: 42700) (batch_count: 0)
22:29:47,057 INFO  Stats:72 - Learner 1 delivered 1356.3 values/s 6.27 Mbit/s (avg: 4.94 Mbit/s) (wait: 0) (count: 44058) (batch_count: 0)
22:29:48,059 INFO  Stats:72 - Learner 1 delivered 1238.5 values/s 5.68 Mbit/s (avg: 4.95 Mbit/s) (wait: 0) (count: 45298) (batch_count: 0)
22:29:49,060 INFO  Stats:72 - Learner 1 delivered 1302.4 values/s 6.22 Mbit/s (avg: 4.97 Mbit/s) (wait: 0) (count: 46602) (batch_count: 0)
22:29:50,063 INFO  Stats:72 - Learner 1 delivered 1281.1 values/s 6.32 Mbit/s (avg: 4.99 Mbit/s) (wait: 0) (count: 47887) (batch_count: 0)
22:29:51,064 INFO  Stats:72 - Learner 1 delivered 1354.4 values/s 6.11 Mbit/s (avg: 5.01 Mbit/s) (wait: 0) (count: 49243) (batch_count: 0)
22:29:52,065 INFO  Stats:72 - Learner 1 delivered 1027.8 values/s 5.85 Mbit/s (avg: 5.02 Mbit/s) (wait: 0) (count: 50272) (batch_count: 0)
22:29:53,066 INFO  Stats:72 - Learner 1 delivered 558.4 values/s 7.30 Mbit/s (avg: 5.05 Mbit/s) (wait: 0) (count: 50831) (batch_count: 0)
22:29:54,067 INFO  Stats:72 - Learner 1 delivered 1187.7 values/s 6.21 Mbit/s (avg: 5.07 Mbit/s) (wait: 0) (count: 52020) (batch_count: 0)
22:29:55,069 INFO  Stats:72 - Learner 1 delivered 1335.5 values/s 6.22 Mbit/s (avg: 5.09 Mbit/s) (wait: 0) (count: 53357) (batch_count: 0)
22:29:56,070 INFO  Stats:72 - Learner 1 delivered 842.0 values/s 7.09 Mbit/s (avg: 5.12 Mbit/s) (wait: 0) (count: 54200) (batch_count: 0)
22:29:57,071 INFO  Stats:72 - Learner 1 delivered 1293.6 values/s 6.15 Mbit/s (avg: 5.13 Mbit/s) (wait: 0) (count: 55495) (batch_count: 0)
22:29:58,072 INFO  Stats:72 - Learner 1 delivered 1022.8 values/s 7.34 Mbit/s (avg: 5.16 Mbit/s) (wait: 0) (count: 56519) (batch_count: 0)
22:29:59,073 INFO  Stats:72 - Learner 1 delivered 601.3 values/s 8.09 Mbit/s (avg: 5.20 Mbit/s) (wait: 0) (count: 57121) (batch_count: 0)
22:30:00,074 INFO  Stats:72 - Learner 1 delivered 563.4 values/s 7.58 Mbit/s (avg: 5.23 Mbit/s) (wait: 0) (count: 57685) (batch_count: 0)
22:30:01,075 INFO  Stats:72 - Learner 1 delivered 563.3 values/s 7.54 Mbit/s (avg: 5.26 Mbit/s) (wait: 0) (count: 58249) (batch_count: 0)
22:30:02,076 INFO  Stats:72 - Learner 1 delivered 531.4 values/s 7.12 Mbit/s (avg: 5.29 Mbit/s) (wait: 0) (count: 58781) (batch_count: 0)
22:30:03,078 INFO  Stats:72 - Learner 1 delivered 1156.5 values/s 5.54 Mbit/s (avg: 5.29 Mbit/s) (wait: 0) (count: 59939) (batch_count: 0)
22:30:04,079 INFO  Stats:72 - Learner 1 delivered 1169.7 values/s 5.60 Mbit/s (avg: 5.29 Mbit/s) (wait: 0) (count: 61110) (batch_count: 0)
22:30:05,080 INFO  Stats:72 - Learner 1 delivered 971.6 values/s 4.80 Mbit/s (avg: 5.29 Mbit/s) (wait: 0) (count: 62083) (batch_count: 0)
22:30:06,081 INFO  Stats:72 - Learner 1 delivered 1023.9 values/s 4.76 Mbit/s (avg: 5.28 Mbit/s) (wait: 0) (count: 63108) (batch_count: 0)
22:30:07,083 INFO  Stats:72 - Learner 1 delivered 1136.6 values/s 5.60 Mbit/s (avg: 5.28 Mbit/s) (wait: 0) (count: 64246) (batch_count: 0)
22:30:08,084 INFO  Stats:72 - Learner 1 delivered 1211.2 values/s 6.13 Mbit/s (avg: 5.30 Mbit/s) (wait: 0) (count: 65459) (batch_count: 0)
22:30:09,085 INFO  Stats:72 - Learner 1 delivered 949.8 values/s 6.05 Mbit/s (avg: 5.30 Mbit/s) (wait: 0) (count: 66410) (batch_count: 0)
22:30:10,087 INFO  Stats:72 - Learner 1 delivered 1114.7 values/s 5.86 Mbit/s (avg: 5.31 Mbit/s) (wait: 0) (count: 67526) (batch_count: 0)
22:30:11,096 INFO  Stats:72 - Learner 1 delivered 1017.2 values/s 4.83 Mbit/s (avg: 5.30 Mbit/s) (wait: 0) (count: 68553) (batch_count: 0)
22:30:12,097 INFO  Stats:72 - Learner 1 delivered 924.0 values/s 4.24 Mbit/s (avg: 5.29 Mbit/s) (wait: 0) (count: 69478) (batch_count: 0)
22:30:13,102 INFO  Stats:72 - Learner 1 delivered 1066.0 values/s 6.47 Mbit/s (avg: 5.31 Mbit/s) (wait: 0) (count: 70549) (batch_count: 0)
22:30:14,103 INFO  Stats:72 - Learner 1 delivered 1191.7 values/s 6.33 Mbit/s (avg: 5.32 Mbit/s) (wait: 0) (count: 71742) (batch_count: 0)
22:30:15,104 INFO  Stats:72 - Learner 1 delivered 1094.7 values/s 6.63 Mbit/s (avg: 5.33 Mbit/s) (wait: 0) (count: 72838) (batch_count: 0)
22:30:16,105 INFO  Stats:72 - Learner 1 delivered 1120.8 values/s 5.79 Mbit/s (avg: 5.34 Mbit/s) (wait: 0) (count: 73960) (batch_count: 0)
22:30:17,107 INFO  Stats:72 - Learner 1 delivered 1140.7 values/s 5.42 Mbit/s (avg: 5.34 Mbit/s) (wait: 0) (count: 75102) (batch_count: 0)
22:30:18,108 INFO  Stats:72 - Learner 1 delivered 1361.3 values/s 6.19 Mbit/s (avg: 5.35 Mbit/s) (wait: 0) (count: 76465) (batch_count: 0)
22:30:19,109 INFO  Stats:72 - Learner 1 delivered 1273.4 values/s 6.08 Mbit/s (avg: 5.36 Mbit/s) (wait: 0) (count: 77740) (batch_count: 0)
22:30:20,110 INFO  Stats:72 - Learner 1 delivered 892.0 values/s 5.68 Mbit/s (avg: 5.36 Mbit/s) (wait: 0) (count: 78633) (batch_count: 0)
22:30:21,111 INFO  Stats:72 - Learner 1 delivered 757.2 values/s 6.00 Mbit/s (avg: 5.37 Mbit/s) (wait: 0) (count: 79391) (batch_count: 0)
22:30:22,112 INFO  Stats:72 - Learner 1 delivered 700.2 values/s 5.88 Mbit/s (avg: 5.37 Mbit/s) (wait: 0) (count: 80092) (batch_count: 0)
22:30:23,113 INFO  Stats:72 - Learner 1 delivered 1134.8 values/s 6.00 Mbit/s (avg: 5.38 Mbit/s) (wait: 0) (count: 81228) (batch_count: 0)
22:30:24,115 INFO  Stats:72 - Learner 1 delivered 803.0 values/s 5.95 Mbit/s (avg: 5.38 Mbit/s) (wait: 0) (count: 82032) (batch_count: 0)
22:30:25,116 INFO  Stats:72 - Learner 1 delivered 906.9 values/s 4.86 Mbit/s (avg: 5.38 Mbit/s) (wait: 0) (count: 82940) (batch_count: 0)
22:30:26,117 INFO  Stats:72 - Learner 1 delivered 1152.7 values/s 5.37 Mbit/s (avg: 5.38 Mbit/s) (wait: 0) (count: 84094) (batch_count: 0)
22:30:27,118 INFO  Stats:72 - Learner 1 delivered 928.0 values/s 4.18 Mbit/s (avg: 5.37 Mbit/s) (wait: 0) (count: 85023) (batch_count: 0)
22:30:28,119 INFO  Stats:72 - Learner 1 delivered 1017.8 values/s 5.09 Mbit/s (avg: 5.36 Mbit/s) (wait: 0) (count: 86042) (batch_count: 0)
22:30:29,120 INFO  Stats:72 - Learner 1 delivered 1095.7 values/s 5.07 Mbit/s (avg: 5.36 Mbit/s) (wait: 0) (count: 87139) (batch_count: 0)
22:30:30,122 INFO  Stats:72 - Learner 1 delivered 1067.7 values/s 4.86 Mbit/s (avg: 5.36 Mbit/s) (wait: 0) (count: 88208) (batch_count: 0)
22:30:31,123 INFO  Stats:72 - Learner 1 delivered 1327.5 values/s 5.98 Mbit/s (avg: 5.36 Mbit/s) (wait: 1) (count: 89537) (batch_count: 0)
22:30:32,265 INFO  Stats:72 - Learner 1 delivered 1038.1 values/s 4.99 Mbit/s (avg: 5.36 Mbit/s) (wait: 0) (count: 90723) (batch_count: 0)
22:30:33,266 INFO  Stats:72 - Learner 1 delivered 1205.6 values/s 5.22 Mbit/s (avg: 5.36 Mbit/s) (wait: 0) (count: 91930) (batch_count: 0)
22:30:34,268 INFO  Stats:72 - Learner 1 delivered 1092.7 values/s 4.81 Mbit/s (avg: 5.35 Mbit/s) (wait: 0) (count: 93024) (batch_count: 0)
22:30:35,272 INFO  Stats:72 - Learner 1 delivered 1166.9 values/s 5.54 Mbit/s (avg: 5.35 Mbit/s) (wait: 0) (count: 94196) (batch_count: 0)
22:30:36,273 INFO  Stats:72 - Learner 1 delivered 1146.8 values/s 5.90 Mbit/s (avg: 5.36 Mbit/s) (wait: 0) (count: 95344) (batch_count: 0)
22:30:37,274 INFO  Stats:72 - Learner 1 delivered 1200.6 values/s 5.97 Mbit/s (avg: 5.36 Mbit/s) (wait: 0) (count: 96546) (batch_count: 0)
22:30:38,275 INFO  Stats:72 - Learner 1 delivered 1136.7 values/s 5.11 Mbit/s (avg: 5.36 Mbit/s) (wait: 0) (count: 97684) (batch_count: 0)
22:30:39,277 INFO  Stats:72 - Learner 1 delivered 841.0 values/s 3.88 Mbit/s (avg: 5.35 Mbit/s) (wait: 1) (count: 98526) (batch_count: 0)
22:30:40,278 INFO  Stats:72 - Learner 1 delivered 1212.6 values/s 5.38 Mbit/s (avg: 5.35 Mbit/s) (wait: 0) (count: 99740) (batch_count: 0)
22:30:41,279 INFO  Stats:72 - Learner 1 delivered 1273.3 values/s 5.98 Mbit/s (avg: 5.35 Mbit/s) (wait: 0) (count: 101015) (batch_count: 0)
22:30:42,280 INFO  Stats:72 - Learner 1 delivered 1145.7 values/s 5.29 Mbit/s (avg: 5.35 Mbit/s) (wait: 0) (count: 102162) (batch_count: 0)
22:30:43,281 INFO  Stats:72 - Learner 1 delivered 1140.7 values/s 5.10 Mbit/s (avg: 5.35 Mbit/s) (wait: 0) (count: 103304) (batch_count: 0)
22:30:44,284 INFO  Stats:72 - Learner 1 delivered 1193.4 values/s 5.74 Mbit/s (avg: 5.35 Mbit/s) (wait: 0) (count: 104501) (batch_count: 0)
22:30:45,286 INFO  Stats:72 - Learner 1 delivered 1189.7 values/s 6.39 Mbit/s (avg: 5.36 Mbit/s) (wait: 0) (count: 105692) (batch_count: 0)


==> graph-collection/confs/new/a-200/8/client/client11.txt <==
22:34:34,421 INFO  Client:175 - Client sent 2491.6 command/s avg. latency 3200850 ns
22:34:35,422 INFO  Client:175 - Client sent 2432.7 command/s avg. latency 3310984 ns
22:34:36,423 INFO  Client:175 - Client sent 2790.3 command/s avg. latency 2847465 ns
22:34:37,424 INFO  Client:175 - Client sent 2671.5 command/s avg. latency 3015417 ns
22:34:38,425 INFO  Client:175 - Client sent 3570.5 command/s avg. latency 2242706 ns
22:34:39,448 INFO  Client:175 - Client sent 3929.8 command/s avg. latency 2028151 ns
22:34:40,451 INFO  Client:175 - Client sent 4610.1 command/s avg. latency 1763660 ns
22:34:41,452 INFO  Client:175 - Client sent 4547.8 command/s avg. latency 1775008 ns
22:34:42,453 INFO  Client:175 - Client sent 4755.5 command/s avg. latency 1682042 ns
22:34:43,454 INFO  Client:175 - Client sent 4603.5 command/s avg. latency 1736701 ns
22:34:44,455 INFO  Client:175 - Client sent 4170.7 command/s avg. latency 1918421 ns
22:34:45,457 INFO  Client:175 - Client sent 3451.9 command/s avg. latency 2316287 ns
22:34:46,458 INFO  Client:175 - Client sent 2832.1 command/s avg. latency 2821015 ns
22:34:47,459 INFO  Client:175 - Client sent 3506.6 command/s avg. latency 2284368 ns
22:34:48,460 INFO  Client:175 - Client sent 3827.1 command/s avg. latency 2092393 ns
22:34:49,461 INFO  Client:175 - Client sent 3808.3 command/s avg. latency 2101483 ns
22:34:50,462 INFO  Client:175 - Client sent 4731.4 command/s avg. latency 1690182 ns
22:34:51,463 INFO  Client:175 - Client sent 4091.5 command/s avg. latency 1954877 ns
22:34:52,464 INFO  Client:175 - Client sent 3235.7 command/s avg. latency 2472716 ns
22:34:53,465 INFO  Client:175 - Client sent 4717.9 command/s avg. latency 1687116 ns
22:34:54,466 INFO  Client:175 - Client sent 4028.3 command/s avg. latency 1984645 ns
22:34:55,490 INFO  Client:175 - Client sent 3903.2 command/s avg. latency 2047901 ns
22:34:56,491 INFO  Client:175 - Client sent 3323.7 command/s avg. latency 2464702 ns
22:34:57,495 INFO  Client:175 - Client sent 3277.0 command/s avg. latency 2447457 ns
22:34:58,496 INFO  Client:175 - Client sent 3361.4 command/s avg. latency 2377889 ns
22:34:59,497 INFO  Client:175 - Client sent 3257.8 command/s avg. latency 2455164 ns
22:35:00,498 INFO  Client:175 - Client sent 3221.6 command/s avg. latency 2482887 ns
22:35:01,499 INFO  Client:175 - Client sent 2978.6 command/s avg. latency 2685898 ns
22:35:02,502 INFO  Client:175 - Client sent 2630.5 command/s avg. latency 3050423 ns
22:35:03,504 INFO  Client:175 - Client sent 2722.8 command/s avg. latency 2936770 ns
22:35:04,505 INFO  Client:175 - Client sent 2552.2 command/s avg. latency 3132552 ns
22:35:05,506 INFO  Client:175 - Client sent 3218.6 command/s avg. latency 2486130 ns
22:35:06,507 INFO  Client:175 - Client sent 3679.8 command/s avg. latency 2173532 ns
22:35:07,516 INFO  Client:175 - Client sent 2824.4 command/s avg. latency 2789174 ns
22:35:08,517 INFO  Client:175 - Client sent 3017.9 command/s avg. latency 2712133 ns
22:35:09,518 INFO  Client:175 - Client sent 3573.1 command/s avg. latency 2237881 ns
22:35:10,519 INFO  Client:175 - Client sent 3457.6 command/s avg. latency 2315841 ns
22:35:11,520 INFO  Client:175 - Client sent 3340.5 command/s avg. latency 2392632 ns
22:35:12,521 INFO  Client:175 - Client sent 3221.9 command/s avg. latency 2483037 ns
22:35:13,522 INFO  Client:175 - Client sent 4032.1 command/s avg. latency 1984503 ns
22:35:14,541 INFO  Client:175 - Client sent 3333.4 command/s avg. latency 2375076 ns
22:35:15,542 INFO  Client:175 - Client sent 3398.4 command/s avg. latency 2411392 ns
22:35:16,543 INFO  Client:175 - Client sent 3339.5 command/s avg. latency 2394167 ns
22:35:17,544 INFO  Client:175 - Client sent 3231.2 command/s avg. latency 2478278 ns
22:35:18,545 INFO  Client:175 - Client sent 3837.9 command/s avg. latency 2082463 ns
22:35:19,546 INFO  Client:175 - Client sent 3190.9 command/s avg. latency 2505432 ns
22:35:20,547 INFO  Client:175 - Client sent 4146.0 command/s avg. latency 1932152 ns
22:35:21,548 INFO  Client:175 - Client sent 3890.7 command/s avg. latency 2046173 ns
22:35:22,550 INFO  Client:175 - Client sent 3171.3 command/s avg. latency 2463688 ns
22:35:23,551 INFO  Client:175 - Client sent 3086.2 command/s avg. latency 2652377 ns
22:35:24,556 INFO  Client:175 - Client sent 3325.0 command/s avg. latency 2353965 ns
22:35:25,557 INFO  Client:175 - Client sent 3603.4 command/s avg. latency 2273941 ns
22:35:26,573 INFO  Client:175 - Client sent 3995.8 command/s avg. latency 1984600 ns
22:35:27,576 INFO  Client:175 - Client sent 3326.7 command/s avg. latency 2466255 ns
22:35:28,577 INFO  Client:175 - Client sent 3130.9 command/s avg. latency 2554542 ns
22:35:29,599 INFO  Client:175 - Client sent 3254.0 command/s avg. latency 2450017 ns
22:35:30,620 INFO  Client:175 - Client sent 3331.7 command/s avg. latency 2450722 ns
22:35:31,621 INFO  Client:175 - Client sent 3403.7 command/s avg. latency 2404026 ns
22:35:32,622 INFO  Client:175 - Client sent 3761.1 command/s avg. latency 2129791 ns
22:35:33,623 INFO  Client:175 - Client sent 3264.5 command/s avg. latency 2404629 ns
22:35:34,624 INFO  Client:175 - Client sent 3195.6 command/s avg. latency 2549411 ns
22:35:35,625 INFO  Client:175 - Client sent 3223.7 command/s avg. latency 2480685 ns
22:35:36,626 INFO  Client:175 - Client sent 3008.6 command/s avg. latency 2659278 ns
22:35:37,627 INFO  Client:175 - Client sent 3017.8 command/s avg. latency 2652464 ns
22:35:38,628 INFO  Client:175 - Client sent 2935.9 command/s avg. latency 2724973 ns
22:35:39,629 INFO  Client:175 - Client sent 3397.2 command/s avg. latency 2351976 ns
22:35:40,630 INFO  Client:175 - Client sent 3279.8 command/s avg. latency 2433495 ns
22:35:41,631 INFO  Client:175 - Client sent 3246.9 command/s avg. latency 2441215 ns
22:35:42,632 INFO  Client:175 - Client sent 3505.5 command/s avg. latency 2311531 ns
22:35:43,633 INFO  Client:175 - Client sent 4667.8 command/s avg. latency 1713370 ns
22:35:44,634 INFO  Client:175 - Client sent 4883.3 command/s avg. latency 1636765 ns
22:35:45,636 INFO  Client:175 - Client sent 5017.7 command/s avg. latency 1595622 ns


==> graph-collection/confs/new/a-200/8/cpu/avg_cpu.txt <==
217-65-59-9114.cpu 1 37.4129
220-26-182-9046.cpu 2 26.0897
221-19-246-9421.cpu 3 31.1198


==> graph-collection/confs/new/a-200/8/replica/rep11.txt <==
22:34:25,201 INFO  Stats:72 - Learner 1 delivered 840.9 values/s 4.94 Mbit/s (avg: 2.81 Mbit/s) (wait: 0) (count: 12202) (batch_count: 0)
22:34:26,202 INFO  Stats:72 - Learner 1 delivered 789.0 values/s 4.80 Mbit/s (avg: 2.87 Mbit/s) (wait: 0) (count: 12992) (batch_count: 0)
22:34:27,204 INFO  Stats:72 - Learner 1 delivered 975.8 values/s 5.53 Mbit/s (avg: 2.96 Mbit/s) (wait: 0) (count: 13969) (batch_count: 0)
22:34:28,205 INFO  Stats:72 - Learner 1 delivered 853.9 values/s 5.50 Mbit/s (avg: 3.03 Mbit/s) (wait: 0) (count: 14824) (batch_count: 0)
22:34:29,206 INFO  Stats:72 - Learner 1 delivered 835.0 values/s 5.00 Mbit/s (avg: 3.09 Mbit/s) (wait: 0) (count: 15660) (batch_count: 0)
22:34:30,207 INFO  Stats:72 - Learner 1 delivered 1031.8 values/s 5.96 Mbit/s (avg: 3.17 Mbit/s) (wait: 0) (count: 16693) (batch_count: 0)
22:34:31,209 INFO  Stats:72 - Learner 1 delivered 1129.5 values/s 6.73 Mbit/s (avg: 3.27 Mbit/s) (wait: 0) (count: 17824) (batch_count: 0)
22:34:32,210 INFO  Stats:72 - Learner 1 delivered 893.8 values/s 5.04 Mbit/s (avg: 3.32 Mbit/s) (wait: 0) (count: 18719) (batch_count: 0)
22:34:33,211 INFO  Stats:72 - Learner 1 delivered 828.9 values/s 4.84 Mbit/s (avg: 3.36 Mbit/s) (wait: 0) (count: 19549) (batch_count: 0)
22:34:34,213 INFO  Stats:72 - Learner 1 delivered 729.1 values/s 4.88 Mbit/s (avg: 3.40 Mbit/s) (wait: 0) (count: 20279) (batch_count: 0)
22:34:35,217 INFO  Stats:72 - Learner 1 delivered 819.8 values/s 4.79 Mbit/s (avg: 3.43 Mbit/s) (wait: 0) (count: 21102) (batch_count: 0)
22:34:36,218 INFO  Stats:72 - Learner 1 delivered 987.7 values/s 5.65 Mbit/s (avg: 3.49 Mbit/s) (wait: 0) (count: 22091) (batch_count: 0)
22:34:37,219 INFO  Stats:72 - Learner 1 delivered 904.9 values/s 5.08 Mbit/s (avg: 3.52 Mbit/s) (wait: 0) (count: 22997) (batch_count: 0)
22:34:38,220 INFO  Stats:72 - Learner 1 delivered 1151.6 values/s 6.77 Mbit/s (avg: 3.60 Mbit/s) (wait: 0) (count: 24150) (batch_count: 0)
22:34:39,222 INFO  Stats:72 - Learner 1 delivered 852.9 values/s 7.94 Mbit/s (avg: 3.70 Mbit/s) (wait: 0) (count: 25004) (batch_count: 0)
22:34:40,223 INFO  Stats:72 - Learner 1 delivered 691.1 values/s 8.32 Mbit/s (avg: 3.80 Mbit/s) (wait: 0) (count: 25696) (batch_count: 0)
22:34:41,224 INFO  Stats:72 - Learner 1 delivered 563.3 values/s 8.63 Mbit/s (avg: 3.91 Mbit/s) (wait: 0) (count: 26260) (batch_count: 0)
22:34:42,226 INFO  Stats:72 - Learner 1 delivered 600.2 values/s 9.20 Mbit/s (avg: 4.02 Mbit/s) (wait: 0) (count: 26861) (batch_count: 0)
22:34:43,227 INFO  Stats:72 - Learner 1 delivered 590.2 values/s 9.03 Mbit/s (avg: 4.12 Mbit/s) (wait: 0) (count: 27452) (batch_count: 0)
22:34:44,228 INFO  Stats:72 - Learner 1 delivered 730.1 values/s 8.21 Mbit/s (avg: 4.21 Mbit/s) (wait: 0) (count: 28183) (batch_count: 0)
22:34:45,229 INFO  Stats:72 - Learner 1 delivered 1150.5 values/s 6.93 Mbit/s (avg: 4.26 Mbit/s) (wait: 0) (count: 29335) (batch_count: 0)
22:34:46,231 INFO  Stats:72 - Learner 1 delivered 1011.7 values/s 5.66 Mbit/s (avg: 4.29 Mbit/s) (wait: 0) (count: 30348) (batch_count: 0)
22:34:47,232 INFO  Stats:72 - Learner 1 delivered 1165.5 values/s 6.79 Mbit/s (avg: 4.34 Mbit/s) (wait: 0) (count: 31515) (batch_count: 0)
22:34:48,233 INFO  Stats:72 - Learner 1 delivered 889.7 values/s 7.71 Mbit/s (avg: 4.40 Mbit/s) (wait: 0) (count: 32406) (batch_count: 0)
22:34:49,235 INFO  Stats:72 - Learner 1 delivered 1078.6 values/s 7.05 Mbit/s (avg: 4.45 Mbit/s) (wait: 0) (count: 33486) (batch_count: 0)
22:34:50,236 INFO  Stats:72 - Learner 1 delivered 584.3 values/s 8.95 Mbit/s (avg: 4.53 Mbit/s) (wait: 0) (count: 34071) (batch_count: 0)
22:34:51,238 INFO  Stats:72 - Learner 1 delivered 698.6 values/s 8.36 Mbit/s (avg: 4.60 Mbit/s) (wait: 0) (count: 34771) (batch_count: 0)
22:34:52,239 INFO  Stats:72 - Learner 1 delivered 1230.4 values/s 6.55 Mbit/s (avg: 4.63 Mbit/s) (wait: 0) (count: 36003) (batch_count: 0)
22:34:53,240 INFO  Stats:72 - Learner 1 delivered 764.0 values/s 8.50 Mbit/s (avg: 4.70 Mbit/s) (wait: 0) (count: 36768) (batch_count: 0)
22:34:54,242 INFO  Stats:72 - Learner 1 delivered 670.1 values/s 8.46 Mbit/s (avg: 4.76 Mbit/s) (wait: 0) (count: 37439) (batch_count: 0)
22:34:55,243 INFO  Stats:72 - Learner 1 delivered 943.8 values/s 7.56 Mbit/s (avg: 4.81 Mbit/s) (wait: 0) (count: 38384) (batch_count: 0)
22:34:56,244 INFO  Stats:72 - Learner 1 delivered 1275.4 values/s 6.66 Mbit/s (avg: 4.84 Mbit/s) (wait: 0) (count: 39661) (batch_count: 0)
22:34:57,245 INFO  Stats:72 - Learner 1 delivered 1153.6 values/s 6.50 Mbit/s (avg: 4.87 Mbit/s) (wait: 0) (count: 40816) (batch_count: 0)
22:34:58,247 INFO  Stats:72 - Learner 1 delivered 1220.5 values/s 6.76 Mbit/s (avg: 4.90 Mbit/s) (wait: 0) (count: 42038) (batch_count: 0)
22:34:59,248 INFO  Stats:72 - Learner 1 delivered 1203.5 values/s 6.35 Mbit/s (avg: 4.92 Mbit/s) (wait: 0) (count: 43243) (batch_count: 0)
22:35:00,251 INFO  Stats:72 - Learner 1 delivered 1169.5 values/s 6.61 Mbit/s (avg: 4.95 Mbit/s) (wait: 0) (count: 44416) (batch_count: 0)
22:35:01,252 INFO  Stats:72 - Learner 1 delivered 1188.5 values/s 6.18 Mbit/s (avg: 4.96 Mbit/s) (wait: 0) (count: 45606) (batch_count: 0)
22:35:02,254 INFO  Stats:72 - Learner 1 delivered 993.6 values/s 5.55 Mbit/s (avg: 4.97 Mbit/s) (wait: 0) (count: 46601) (batch_count: 0)
22:35:03,292 INFO  Stats:72 - Learner 1 delivered 1019.8 values/s 5.22 Mbit/s (avg: 4.98 Mbit/s) (wait: 0) (count: 47660) (batch_count: 0)
22:35:04,293 INFO  Stats:72 - Learner 1 delivered 979.7 values/s 5.11 Mbit/s (avg: 4.98 Mbit/s) (wait: 0) (count: 48641) (batch_count: 0)
22:35:05,294 INFO  Stats:72 - Learner 1 delivered 946.9 values/s 6.32 Mbit/s (avg: 5.00 Mbit/s) (wait: 0) (count: 49589) (batch_count: 0)
22:35:06,296 INFO  Stats:72 - Learner 1 delivered 560.4 values/s 7.15 Mbit/s (avg: 5.03 Mbit/s) (wait: 0) (count: 50150) (batch_count: 0)
22:35:07,297 INFO  Stats:72 - Learner 1 delivered 1105.7 values/s 5.81 Mbit/s (avg: 5.04 Mbit/s) (wait: 0) (count: 51257) (batch_count: 0)
22:35:08,298 INFO  Stats:72 - Learner 1 delivered 1039.8 values/s 5.87 Mbit/s (avg: 5.05 Mbit/s) (wait: 0) (count: 52298) (batch_count: 0)
22:35:09,299 INFO  Stats:72 - Learner 1 delivered 829.8 values/s 6.94 Mbit/s (avg: 5.08 Mbit/s) (wait: 0) (count: 53129) (batch_count: 0)
22:35:10,300 INFO  Stats:72 - Learner 1 delivered 1235.6 values/s 6.91 Mbit/s (avg: 5.10 Mbit/s) (wait: 0) (count: 54366) (batch_count: 0)
22:35:11,302 INFO  Stats:72 - Learner 1 delivered 1157.5 values/s 6.48 Mbit/s (avg: 5.12 Mbit/s) (wait: 0) (count: 55525) (batch_count: 0)
22:35:12,303 INFO  Stats:72 - Learner 1 delivered 1218.6 values/s 6.61 Mbit/s (avg: 5.14 Mbit/s) (wait: 0) (count: 56745) (batch_count: 0)
22:35:13,304 INFO  Stats:72 - Learner 1 delivered 743.1 values/s 7.58 Mbit/s (avg: 5.17 Mbit/s) (wait: 0) (count: 57489) (batch_count: 0)
22:35:14,305 INFO  Stats:72 - Learner 1 delivered 1165.6 values/s 6.96 Mbit/s (avg: 5.19 Mbit/s) (wait: 0) (count: 58656) (batch_count: 0)
22:35:15,306 INFO  Stats:72 - Learner 1 delivered 1102.7 values/s 6.41 Mbit/s (avg: 5.21 Mbit/s) (wait: 0) (count: 59760) (batch_count: 0)
22:35:16,308 INFO  Stats:72 - Learner 1 delivered 1178.7 values/s 6.82 Mbit/s (avg: 5.23 Mbit/s) (wait: 0) (count: 60940) (batch_count: 0)
22:35:17,310 INFO  Stats:72 - Learner 1 delivered 1172.5 values/s 6.80 Mbit/s (avg: 5.25 Mbit/s) (wait: 0) (count: 62115) (batch_count: 0)
22:35:18,311 INFO  Stats:72 - Learner 1 delivered 830.1 values/s 7.01 Mbit/s (avg: 5.27 Mbit/s) (wait: 0) (count: 62946) (batch_count: 0)
22:35:19,312 INFO  Stats:72 - Learner 1 delivered 1142.7 values/s 6.58 Mbit/s (avg: 5.28 Mbit/s) (wait: 0) (count: 64090) (batch_count: 0)
22:35:20,313 INFO  Stats:72 - Learner 1 delivered 732.2 values/s 7.80 Mbit/s (avg: 5.31 Mbit/s) (wait: 0) (count: 64823) (batch_count: 0)
22:35:21,316 INFO  Stats:72 - Learner 1 delivered 971.7 values/s 7.90 Mbit/s (avg: 5.34 Mbit/s) (wait: 0) (count: 65798) (batch_count: 0)
22:35:22,318 INFO  Stats:72 - Learner 1 delivered 1162.7 values/s 6.46 Mbit/s (avg: 5.36 Mbit/s) (wait: 0) (count: 66962) (batch_count: 0)
22:35:23,321 INFO  Stats:72 - Learner 1 delivered 938.6 values/s 5.38 Mbit/s (avg: 5.36 Mbit/s) (wait: 0) (count: 67904) (batch_count: 0)
22:35:24,322 INFO  Stats:72 - Learner 1 delivered 1031.8 values/s 7.16 Mbit/s (avg: 5.38 Mbit/s) (wait: 0) (count: 68937) (batch_count: 0)
22:35:25,323 INFO  Stats:72 - Learner 1 delivered 1226.6 values/s 6.60 Mbit/s (avg: 5.39 Mbit/s) (wait: 0) (count: 70165) (batch_count: 0)
22:35:26,325 INFO  Stats:72 - Learner 1 delivered 559.4 values/s 8.55 Mbit/s (avg: 5.42 Mbit/s) (wait: 0) (count: 70725) (batch_count: 0)
22:35:27,326 INFO  Stats:72 - Learner 1 delivered 1077.8 values/s 6.12 Mbit/s (avg: 5.43 Mbit/s) (wait: 0) (count: 71804) (batch_count: 0)
22:35:28,327 INFO  Stats:72 - Learner 1 delivered 1123.6 values/s 6.37 Mbit/s (avg: 5.44 Mbit/s) (wait: 0) (count: 72929) (batch_count: 0)
22:35:29,328 INFO  Stats:72 - Learner 1 delivered 1149.5 values/s 6.50 Mbit/s (avg: 5.45 Mbit/s) (wait: 0) (count: 74080) (batch_count: 0)
22:35:30,330 INFO  Stats:72 - Learner 1 delivered 1162.4 values/s 6.58 Mbit/s (avg: 5.47 Mbit/s) (wait: 0) (count: 75244) (batch_count: 0)
22:35:31,331 INFO  Stats:72 - Learner 1 delivered 1149.7 values/s 6.55 Mbit/s (avg: 5.48 Mbit/s) (wait: 0) (count: 76395) (batch_count: 0)
22:35:32,332 INFO  Stats:72 - Learner 1 delivered 1012.9 values/s 7.51 Mbit/s (avg: 5.50 Mbit/s) (wait: 0) (count: 77409) (batch_count: 0)
22:35:33,333 INFO  Stats:72 - Learner 1 delivered 1183.7 values/s 6.81 Mbit/s (avg: 5.51 Mbit/s) (wait: 0) (count: 78594) (batch_count: 0)
22:35:34,334 INFO  Stats:72 - Learner 1 delivered 1167.6 values/s 6.42 Mbit/s (avg: 5.52 Mbit/s) (wait: 0) (count: 79763) (batch_count: 0)
22:35:35,335 INFO  Stats:72 - Learner 1 delivered 1202.6 values/s 6.49 Mbit/s (avg: 5.53 Mbit/s) (wait: 0) (count: 80967) (batch_count: 0)
22:35:36,336 INFO  Stats:72 - Learner 1 delivered 1126.8 values/s 6.20 Mbit/s (avg: 5.54 Mbit/s) (wait: 0) (count: 82095) (batch_count: 0)
22:35:37,338 INFO  Stats:72 - Learner 1 delivered 993.8 values/s 5.72 Mbit/s (avg: 5.54 Mbit/s) (wait: 0) (count: 83090) (batch_count: 0)
22:35:38,339 INFO  Stats:72 - Learner 1 delivered 1171.4 values/s 6.41 Mbit/s (avg: 5.55 Mbit/s) (wait: 0) (count: 84263) (batch_count: 0)
22:35:39,340 INFO  Stats:72 - Learner 1 delivered 1130.4 values/s 6.21 Mbit/s (avg: 5.55 Mbit/s) (wait: 0) (count: 85395) (batch_count: 0)
22:35:40,341 INFO  Stats:72 - Learner 1 delivered 1232.5 values/s 6.67 Mbit/s (avg: 5.56 Mbit/s) (wait: 0) (count: 86629) (batch_count: 0)
22:35:41,343 INFO  Stats:72 - Learner 1 delivered 1225.6 values/s 6.54 Mbit/s (avg: 5.57 Mbit/s) (wait: 0) (count: 87856) (batch_count: 0)
22:35:42,344 INFO  Stats:72 - Learner 1 delivered 955.6 values/s 6.11 Mbit/s (avg: 5.58 Mbit/s) (wait: 0) (count: 88813) (batch_count: 0)
22:35:43,345 INFO  Stats:72 - Learner 1 delivered 582.4 values/s 8.89 Mbit/s (avg: 5.61 Mbit/s) (wait: 0) (count: 89396) (batch_count: 0)
22:35:44,346 INFO  Stats:72 - Learner 1 delivered 605.3 values/s 9.25 Mbit/s (avg: 5.64 Mbit/s) (wait: 0) (count: 90002) (batch_count: 0)
22:35:45,347 INFO  Stats:72 - Learner 1 delivered 628.3 values/s 9.63 Mbit/s (avg: 5.68 Mbit/s) (wait: 0) (count: 90631) (batch_count: 0)
22:35:46,348 INFO  Stats:72 - Learner 1 delivered 621.3 values/s 9.52 Mbit/s (avg: 5.71 Mbit/s) (wait: 0) (count: 91253) (batch_count: 0)
22:35:47,349 INFO  Stats:72 - Learner 1 delivered 621.3 values/s 9.52 Mbit/s (avg: 5.75 Mbit/s) (wait: 0) (count: 91875) (batch_count: 0)
22:35:48,351 INFO  Stats:72 - Learner 1 delivered 616.3 values/s 9.44 Mbit/s (avg: 5.78 Mbit/s) (wait: 0) (count: 92492) (batch_count: 0)
22:35:49,352 INFO  Stats:72 - Learner 1 delivered 1037.9 values/s 6.77 Mbit/s (avg: 5.79 Mbit/s) (wait: 0) (count: 93531) (batch_count: 0)
22:35:50,353 INFO  Stats:72 - Learner 1 delivered 892.0 values/s 7.76 Mbit/s (avg: 5.81 Mbit/s) (wait: 0) (count: 94424) (batch_count: 0)
22:35:51,354 INFO  Stats:72 - Learner 1 delivered 877.9 values/s 7.96 Mbit/s (avg: 5.82 Mbit/s) (wait: 0) (count: 95303) (batch_count: 0)
22:35:52,355 INFO  Stats:72 - Learner 1 delivered 922.0 values/s 7.19 Mbit/s (avg: 5.84 Mbit/s) (wait: 0) (count: 96226) (batch_count: 0)
22:35:53,356 INFO  Stats:72 - Learner 1 delivered 616.3 values/s 9.41 Mbit/s (avg: 5.87 Mbit/s) (wait: 0) (count: 96843) (batch_count: 0)
22:35:54,359 INFO  Stats:72 - Learner 1 delivered 1053.7 values/s 6.85 Mbit/s (avg: 5.87 Mbit/s) (wait: 0) (count: 97900) (batch_count: 0)


==> graph-collection/confs/new/a-200/9/client/client11.txt <==
22:42:12,525 INFO  Client:175 - Client sent 3551.1 command/s avg. latency 2532187 ns
22:42:13,526 INFO  Client:175 - Client sent 3514.0 command/s avg. latency 2562684 ns
22:42:14,549 INFO  Client:175 - Client sent 3613.6 command/s avg. latency 2483401 ns
22:42:15,550 INFO  Client:175 - Client sent 3619.1 command/s avg. latency 2548883 ns
22:42:16,551 INFO  Client:175 - Client sent 4874.7 command/s avg. latency 1844937 ns
22:42:17,574 INFO  Client:175 - Client sent 5152.9 command/s avg. latency 1740841 ns
22:42:18,575 INFO  Client:175 - Client sent 3059.7 command/s avg. latency 3012715 ns
22:42:19,576 INFO  Client:175 - Client sent 3765.7 command/s avg. latency 2385164 ns
22:42:20,577 INFO  Client:175 - Client sent 3747.2 command/s avg. latency 2400077 ns
22:42:21,578 INFO  Client:175 - Client sent 3527.5 command/s avg. latency 2553498 ns
22:42:22,580 INFO  Client:175 - Client sent 3800.3 command/s avg. latency 2369003 ns
22:42:23,581 INFO  Client:175 - Client sent 3659.0 command/s avg. latency 2457942 ns
22:42:24,582 INFO  Client:175 - Client sent 4670.6 command/s avg. latency 1928479 ns
22:42:25,583 INFO  Client:175 - Client sent 5583.2 command/s avg. latency 1610661 ns
22:42:26,584 INFO  Client:175 - Client sent 5040.9 command/s avg. latency 1786218 ns
22:42:27,585 INFO  Client:175 - Client sent 3627.4 command/s avg. latency 2477977 ns
22:42:28,586 INFO  Client:175 - Client sent 3666.4 command/s avg. latency 2455247 ns
22:42:29,592 INFO  Client:175 - Client sent 4692.3 command/s avg. latency 1882711 ns
22:42:30,593 INFO  Client:175 - Client sent 5336.4 command/s avg. latency 1725382 ns
22:42:31,594 INFO  Client:175 - Client sent 4376.3 command/s avg. latency 2057846 ns
22:42:32,596 INFO  Client:175 - Client sent 3974.2 command/s avg. latency 2262345 ns
22:42:33,597 INFO  Client:175 - Client sent 3736.6 command/s avg. latency 2410506 ns
22:42:34,598 INFO  Client:175 - Client sent 3642.6 command/s avg. latency 2469501 ns
22:42:35,618 INFO  Client:175 - Client sent 3390.9 command/s avg. latency 2642204 ns
22:42:36,619 INFO  Client:175 - Client sent 3586.8 command/s avg. latency 2569180 ns
22:42:37,620 INFO  Client:175 - Client sent 4073.6 command/s avg. latency 2209243 ns
22:42:38,631 INFO  Client:175 - Client sent 3756.9 command/s avg. latency 2362053 ns
22:42:39,632 INFO  Client:175 - Client sent 3729.4 command/s avg. latency 2469514 ns
22:42:40,638 INFO  Client:175 - Client sent 3725.3 command/s avg. latency 2428890 ns
22:42:41,639 INFO  Client:175 - Client sent 4956.6 command/s avg. latency 1816553 ns
22:42:42,653 INFO  Client:175 - Client sent 3502.0 command/s avg. latency 2537097 ns
22:42:43,654 INFO  Client:175 - Client sent 4916.0 command/s avg. latency 1876214 ns
22:42:44,655 INFO  Client:175 - Client sent 3876.2 command/s avg. latency 2318404 ns
22:42:45,656 INFO  Client:175 - Client sent 4514.7 command/s avg. latency 1995165 ns
22:42:46,656 INFO  Client:175 - Client sent 5575.0 command/s avg. latency 1613730 ns
22:42:47,657 INFO  Client:175 - Client sent 4541.8 command/s avg. latency 1980588 ns
22:42:48,658 INFO  Client:175 - Client sent 3932.3 command/s avg. latency 2282616 ns
22:42:49,659 INFO  Client:175 - Client sent 3689.2 command/s avg. latency 2427396 ns
22:42:50,660 INFO  Client:175 - Client sent 3583.7 command/s avg. latency 2517805 ns
22:42:51,662 INFO  Client:175 - Client sent 3506.7 command/s avg. latency 2573392 ns
22:42:52,662 INFO  Client:175 - Client sent 5008.3 command/s avg. latency 1795774 ns
22:42:53,663 INFO  Client:175 - Client sent 3919.4 command/s avg. latency 2296384 ns
22:42:54,664 INFO  Client:175 - Client sent 4038.7 command/s avg. latency 2227668 ns
22:42:55,666 INFO  Client:175 - Client sent 4633.0 command/s avg. latency 1941916 ns
22:42:56,667 INFO  Client:175 - Client sent 3970.2 command/s avg. latency 2267660 ns
22:42:57,668 INFO  Client:175 - Client sent 4221.9 command/s avg. latency 2132142 ns
22:42:58,669 INFO  Client:175 - Client sent 3944.3 command/s avg. latency 2280973 ns
22:42:59,670 INFO  Client:175 - Client sent 4900.0 command/s avg. latency 1832730 ns
22:43:00,672 INFO  Client:175 - Client sent 3871.5 command/s avg. latency 2273096 ns
22:43:01,673 INFO  Client:175 - Client sent 4891.4 command/s avg. latency 1885060 ns
22:43:02,674 INFO  Client:175 - Client sent 3572.7 command/s avg. latency 2521085 ns
22:43:03,675 INFO  Client:175 - Client sent 4005.1 command/s avg. latency 2247218 ns
22:43:04,676 INFO  Client:175 - Client sent 3759.5 command/s avg. latency 2386254 ns
22:43:05,680 INFO  Client:175 - Client sent 3090.2 command/s avg. latency 2923738 ns
22:43:06,682 INFO  Client:175 - Client sent 3335.7 command/s avg. latency 2696470 ns
22:43:07,683 INFO  Client:175 - Client sent 3813.2 command/s avg. latency 2362239 ns
22:43:08,684 INFO  Client:175 - Client sent 4646.3 command/s avg. latency 1937206 ns
22:43:09,685 INFO  Client:175 - Client sent 3359.9 command/s avg. latency 2669954 ns
22:43:10,686 INFO  Client:175 - Client sent 4318.9 command/s avg. latency 2088610 ns
22:43:11,687 INFO  Client:175 - Client sent 3745.5 command/s avg. latency 2401383 ns
22:43:12,688 INFO  Client:175 - Client sent 4048.6 command/s avg. latency 2224641 ns
22:43:13,689 INFO  Client:175 - Client sent 3909.2 command/s avg. latency 2300856 ns
22:43:14,690 INFO  Client:175 - Client sent 3508.3 command/s avg. latency 2565006 ns
22:43:15,691 INFO  Client:175 - Client sent 3708.6 command/s avg. latency 2426398 ns
22:43:16,692 INFO  Client:175 - Client sent 3653.3 command/s avg. latency 2461455 ns
22:43:17,693 INFO  Client:175 - Client sent 3741.5 command/s avg. latency 2405108 ns
22:43:18,694 INFO  Client:175 - Client sent 3965.9 command/s avg. latency 2272259 ns
22:43:19,695 INFO  Client:175 - Client sent 3915.3 command/s avg. latency 2296798 ns
22:43:20,701 INFO  Client:175 - Client sent 3279.1 command/s avg. latency 2754553 ns
22:43:21,702 INFO  Client:175 - Client sent 2797.1 command/s avg. latency 3202119 ns
22:43:22,703 INFO  Client:175 - Client sent 3510.7 command/s avg. latency 2576701 ns
22:43:23,704 INFO  Client:175 - Client sent 3735.5 command/s avg. latency 2410440 ns


==> graph-collection/confs/new/a-200/9/cpu/avg_cpu.txt <==
217-65-59-9429.cpu 1 41.4669
220-26-182-9365.cpu 2 24.9339
221-19-246-9737.cpu 3 29.0575


==> graph-collection/confs/new/a-200/9/replica/rep11.txt <==
22:41:59,451 INFO  Stats:72 - Learner 1 delivered 371.5 values/s 2.48 Mbit/s (avg: 3.64 Mbit/s) (wait: 0) (count: 11111) (batch_count: 0)
22:42:00,452 INFO  Stats:72 - Learner 1 delivered 423.6 values/s 2.82 Mbit/s (avg: 3.61 Mbit/s) (wait: 0) (count: 11535) (batch_count: 0)
22:42:01,453 INFO  Stats:72 - Learner 1 delivered 682.2 values/s 5.44 Mbit/s (avg: 3.68 Mbit/s) (wait: 0) (count: 12218) (batch_count: 0)
22:42:02,454 INFO  Stats:72 - Learner 1 delivered 816.0 values/s 6.21 Mbit/s (avg: 3.76 Mbit/s) (wait: 0) (count: 13035) (batch_count: 0)
22:42:03,455 INFO  Stats:72 - Learner 1 delivered 613.2 values/s 7.30 Mbit/s (avg: 3.88 Mbit/s) (wait: 0) (count: 13649) (batch_count: 0)
22:42:04,457 INFO  Stats:72 - Learner 1 delivered 958.8 values/s 6.39 Mbit/s (avg: 3.96 Mbit/s) (wait: 0) (count: 14609) (batch_count: 0)
22:42:05,458 INFO  Stats:72 - Learner 1 delivered 1003.8 values/s 6.41 Mbit/s (avg: 4.04 Mbit/s) (wait: 0) (count: 15614) (batch_count: 0)
22:42:06,459 INFO  Stats:72 - Learner 1 delivered 994.7 values/s 6.60 Mbit/s (avg: 4.12 Mbit/s) (wait: 0) (count: 16610) (batch_count: 0)
22:42:07,461 INFO  Stats:72 - Learner 1 delivered 529.2 values/s 8.16 Mbit/s (avg: 4.24 Mbit/s) (wait: 0) (count: 17140) (batch_count: 0)
22:42:08,462 INFO  Stats:72 - Learner 1 delivered 1072.6 values/s 7.12 Mbit/s (avg: 4.32 Mbit/s) (wait: 0) (count: 18214) (batch_count: 0)
22:42:09,468 INFO  Stats:72 - Learner 1 delivered 1023.3 values/s 6.59 Mbit/s (avg: 4.38 Mbit/s) (wait: 0) (count: 19244) (batch_count: 0)
22:42:10,470 INFO  Stats:72 - Learner 1 delivered 899.8 values/s 7.20 Mbit/s (avg: 4.46 Mbit/s) (wait: 0) (count: 20145) (batch_count: 0)
22:42:11,471 INFO  Stats:72 - Learner 1 delivered 1013.8 values/s 6.32 Mbit/s (avg: 4.51 Mbit/s) (wait: 0) (count: 21160) (batch_count: 0)
22:42:12,472 INFO  Stats:72 - Learner 1 delivered 1081.6 values/s 7.03 Mbit/s (avg: 4.57 Mbit/s) (wait: 0) (count: 22243) (batch_count: 0)
22:42:13,474 INFO  Stats:72 - Learner 1 delivered 1052.7 values/s 7.03 Mbit/s (avg: 4.63 Mbit/s) (wait: 0) (count: 23297) (batch_count: 0)
22:42:14,475 INFO  Stats:72 - Learner 1 delivered 1078.7 values/s 7.24 Mbit/s (avg: 4.70 Mbit/s) (wait: 0) (count: 24377) (batch_count: 0)
22:42:15,476 INFO  Stats:72 - Learner 1 delivered 1024.8 values/s 6.91 Mbit/s (avg: 4.75 Mbit/s) (wait: 0) (count: 25403) (batch_count: 0)
22:42:16,477 INFO  Stats:72 - Learner 1 delivered 778.9 values/s 9.22 Mbit/s (avg: 4.85 Mbit/s) (wait: 0) (count: 26183) (batch_count: 0)
22:42:17,479 INFO  Stats:72 - Learner 1 delivered 660.2 values/s 10.24 Mbit/s (avg: 4.97 Mbit/s) (wait: 0) (count: 26844) (batch_count: 0)
22:42:18,480 INFO  Stats:72 - Learner 1 delivered 894.8 values/s 6.04 Mbit/s (avg: 5.00 Mbit/s) (wait: 0) (count: 27740) (batch_count: 0)
22:42:19,481 INFO  Stats:72 - Learner 1 delivered 1077.7 values/s 7.24 Mbit/s (avg: 5.05 Mbit/s) (wait: 0) (count: 28819) (batch_count: 0)
22:42:20,482 INFO  Stats:72 - Learner 1 delivered 1085.7 values/s 7.43 Mbit/s (avg: 5.10 Mbit/s) (wait: 0) (count: 29906) (batch_count: 0)
22:42:21,483 INFO  Stats:72 - Learner 1 delivered 1069.7 values/s 7.12 Mbit/s (avg: 5.14 Mbit/s) (wait: 0) (count: 30977) (batch_count: 0)
22:42:22,485 INFO  Stats:72 - Learner 1 delivered 1088.6 values/s 7.35 Mbit/s (avg: 5.18 Mbit/s) (wait: 0) (count: 32067) (batch_count: 0)
22:42:23,486 INFO  Stats:72 - Learner 1 delivered 1104.7 values/s 7.24 Mbit/s (avg: 5.23 Mbit/s) (wait: 0) (count: 33173) (batch_count: 0)
22:42:24,487 INFO  Stats:72 - Learner 1 delivered 840.0 values/s 8.81 Mbit/s (avg: 5.30 Mbit/s) (wait: 0) (count: 34014) (batch_count: 0)
22:42:25,489 INFO  Stats:72 - Learner 1 delivered 620.8 values/s 10.67 Mbit/s (avg: 5.40 Mbit/s) (wait: 0) (count: 34636) (batch_count: 0)
22:42:26,490 INFO  Stats:72 - Learner 1 delivered 571.3 values/s 9.82 Mbit/s (avg: 5.48 Mbit/s) (wait: 0) (count: 35208) (batch_count: 0)
22:42:27,491 INFO  Stats:72 - Learner 1 delivered 1043.6 values/s 7.15 Mbit/s (avg: 5.51 Mbit/s) (wait: 0) (count: 36253) (batch_count: 0)
22:42:28,493 INFO  Stats:72 - Learner 1 delivered 1126.7 values/s 7.19 Mbit/s (avg: 5.54 Mbit/s) (wait: 0) (count: 37381) (batch_count: 0)
22:42:29,494 INFO  Stats:72 - Learner 1 delivered 771.0 values/s 9.29 Mbit/s (avg: 5.61 Mbit/s) (wait: 0) (count: 38153) (batch_count: 0)
22:42:30,495 INFO  Stats:72 - Learner 1 delivered 618.3 values/s 9.96 Mbit/s (avg: 5.69 Mbit/s) (wait: 0) (count: 38772) (batch_count: 0)
22:42:31,496 INFO  Stats:72 - Learner 1 delivered 824.0 values/s 8.47 Mbit/s (avg: 5.74 Mbit/s) (wait: 0) (count: 39597) (batch_count: 0)
22:42:32,497 INFO  Stats:72 - Learner 1 delivered 1028.8 values/s 7.76 Mbit/s (avg: 5.77 Mbit/s) (wait: 0) (count: 40627) (batch_count: 0)
22:42:33,499 INFO  Stats:72 - Learner 1 delivered 1050.7 values/s 7.50 Mbit/s (avg: 5.80 Mbit/s) (wait: 0) (count: 41679) (batch_count: 0)
22:42:34,500 INFO  Stats:72 - Learner 1 delivered 1121.7 values/s 7.37 Mbit/s (avg: 5.82 Mbit/s) (wait: 0) (count: 42802) (batch_count: 0)
22:42:35,501 INFO  Stats:72 - Learner 1 delivered 974.8 values/s 6.68 Mbit/s (avg: 5.84 Mbit/s) (wait: 0) (count: 43778) (batch_count: 0)
22:42:36,502 INFO  Stats:72 - Learner 1 delivered 1073.8 values/s 7.06 Mbit/s (avg: 5.86 Mbit/s) (wait: 0) (count: 44853) (batch_count: 0)
22:42:37,503 INFO  Stats:72 - Learner 1 delivered 1033.8 values/s 7.70 Mbit/s (avg: 5.89 Mbit/s) (wait: 0) (count: 45888) (batch_count: 0)
22:42:38,504 INFO  Stats:72 - Learner 1 delivered 1012.9 values/s 7.69 Mbit/s (avg: 5.91 Mbit/s) (wait: 0) (count: 46902) (batch_count: 0)
22:42:39,505 INFO  Stats:72 - Learner 1 delivered 1111.7 values/s 7.38 Mbit/s (avg: 5.94 Mbit/s) (wait: 0) (count: 48015) (batch_count: 0)
22:42:40,507 INFO  Stats:72 - Learner 1 delivered 1044.9 values/s 7.15 Mbit/s (avg: 5.95 Mbit/s) (wait: 0) (count: 49061) (batch_count: 0)
22:42:41,508 INFO  Stats:72 - Learner 1 delivered 704.2 values/s 9.29 Mbit/s (avg: 6.00 Mbit/s) (wait: 0) (count: 49766) (batch_count: 0)
22:42:42,509 INFO  Stats:72 - Learner 1 delivered 946.0 values/s 7.25 Mbit/s (avg: 6.02 Mbit/s) (wait: 1) (count: 50713) (batch_count: 0)
22:42:43,510 INFO  Stats:72 - Learner 1 delivered 838.0 values/s 9.01 Mbit/s (avg: 6.06 Mbit/s) (wait: 0) (count: 51552) (batch_count: 0)
22:42:44,511 INFO  Stats:72 - Learner 1 delivered 1037.8 values/s 8.07 Mbit/s (avg: 6.09 Mbit/s) (wait: 0) (count: 52591) (batch_count: 0)
22:42:45,512 INFO  Stats:72 - Learner 1 delivered 926.9 values/s 8.34 Mbit/s (avg: 6.12 Mbit/s) (wait: 0) (count: 53519) (batch_count: 0)
22:42:46,513 INFO  Stats:72 - Learner 1 delivered 618.3 values/s 10.63 Mbit/s (avg: 6.19 Mbit/s) (wait: 0) (count: 54138) (batch_count: 0)
22:42:47,514 INFO  Stats:72 - Learner 1 delivered 871.0 values/s 9.06 Mbit/s (avg: 6.22 Mbit/s) (wait: 0) (count: 55010) (batch_count: 0)
22:42:48,515 INFO  Stats:72 - Learner 1 delivered 1007.9 values/s 7.77 Mbit/s (avg: 6.24 Mbit/s) (wait: 0) (count: 56019) (batch_count: 0)
22:42:49,516 INFO  Stats:72 - Learner 1 delivered 1083.8 values/s 7.45 Mbit/s (avg: 6.26 Mbit/s) (wait: 0) (count: 57104) (batch_count: 0)
22:42:50,518 INFO  Stats:72 - Learner 1 delivered 1091.8 values/s 7.12 Mbit/s (avg: 6.27 Mbit/s) (wait: 0) (count: 58197) (batch_count: 0)
22:42:51,519 INFO  Stats:72 - Learner 1 delivered 1063.8 values/s 6.87 Mbit/s (avg: 6.28 Mbit/s) (wait: 0) (count: 59262) (batch_count: 0)
22:42:52,520 INFO  Stats:72 - Learner 1 delivered 596.3 values/s 9.09 Mbit/s (avg: 6.31 Mbit/s) (wait: 0) (count: 59859) (batch_count: 0)
22:42:53,521 INFO  Stats:72 - Learner 1 delivered 1018.9 values/s 8.18 Mbit/s (avg: 6.34 Mbit/s) (wait: 0) (count: 60879) (batch_count: 0)
22:42:54,522 INFO  Stats:72 - Learner 1 delivered 1052.8 values/s 7.47 Mbit/s (avg: 6.35 Mbit/s) (wait: 0) (count: 61933) (batch_count: 0)
22:42:55,527 INFO  Stats:72 - Learner 1 delivered 911.0 values/s 8.97 Mbit/s (avg: 6.38 Mbit/s) (wait: 0) (count: 62849) (batch_count: 0)
22:42:56,529 INFO  Stats:72 - Learner 1 delivered 1016.8 values/s 8.20 Mbit/s (avg: 6.41 Mbit/s) (wait: 0) (count: 63867) (batch_count: 0)
22:42:57,530 INFO  Stats:72 - Learner 1 delivered 998.8 values/s 7.83 Mbit/s (avg: 6.42 Mbit/s) (wait: 0) (count: 64867) (batch_count: 0)
22:42:58,531 INFO  Stats:72 - Learner 1 delivered 947.0 values/s 8.01 Mbit/s (avg: 6.44 Mbit/s) (wait: 0) (count: 65815) (batch_count: 0)
22:42:59,532 INFO  Stats:72 - Learner 1 delivered 909.1 values/s 9.20 Mbit/s (avg: 6.47 Mbit/s) (wait: 0) (count: 66725) (batch_count: 0)
22:43:00,533 INFO  Stats:72 - Learner 1 delivered 977.0 values/s 8.12 Mbit/s (avg: 6.49 Mbit/s) (wait: 0) (count: 67703) (batch_count: 0)
22:43:01,534 INFO  Stats:72 - Learner 1 delivered 824.1 values/s 9.08 Mbit/s (avg: 6.52 Mbit/s) (wait: 0) (count: 68528) (batch_count: 0)
22:43:02,535 INFO  Stats:72 - Learner 1 delivered 942.8 values/s 7.47 Mbit/s (avg: 6.53 Mbit/s) (wait: 0) (count: 69472) (batch_count: 0)
22:43:03,537 INFO  Stats:72 - Learner 1 delivered 894.9 values/s 7.36 Mbit/s (avg: 6.54 Mbit/s) (wait: 0) (count: 70368) (batch_count: 0)
22:43:04,538 INFO  Stats:72 - Learner 1 delivered 952.9 values/s 7.49 Mbit/s (avg: 6.55 Mbit/s) (wait: 0) (count: 71322) (batch_count: 0)
22:43:05,539 INFO  Stats:72 - Learner 1 delivered 985.8 values/s 6.28 Mbit/s (avg: 6.55 Mbit/s) (wait: 0) (count: 72309) (batch_count: 0)
22:43:06,540 INFO  Stats:72 - Learner 1 delivered 1032.8 values/s 6.66 Mbit/s (avg: 6.55 Mbit/s) (wait: 0) (count: 73343) (batch_count: 0)
22:43:07,541 INFO  Stats:72 - Learner 1 delivered 1165.7 values/s 7.34 Mbit/s (avg: 6.56 Mbit/s) (wait: 0) (count: 74510) (batch_count: 0)
22:43:08,542 INFO  Stats:72 - Learner 1 delivered 787.1 values/s 8.67 Mbit/s (avg: 6.58 Mbit/s) (wait: 0) (count: 75298) (batch_count: 0)
22:43:09,552 INFO  Stats:72 - Learner 1 delivered 800.9 values/s 7.10 Mbit/s (avg: 6.59 Mbit/s) (wait: 0) (count: 76107) (batch_count: 0)
22:43:10,554 INFO  Stats:72 - Learner 1 delivered 881.0 values/s 7.89 Mbit/s (avg: 6.60 Mbit/s) (wait: 0) (count: 76989) (batch_count: 0)
22:43:11,555 INFO  Stats:72 - Learner 1 delivered 904.9 values/s 7.82 Mbit/s (avg: 6.61 Mbit/s) (wait: 0) (count: 77895) (batch_count: 0)
22:43:12,556 INFO  Stats:72 - Learner 1 delivered 943.0 values/s 7.35 Mbit/s (avg: 6.62 Mbit/s) (wait: 0) (count: 78839) (batch_count: 0)
22:43:13,557 INFO  Stats:72 - Learner 1 delivered 963.0 values/s 8.36 Mbit/s (avg: 6.64 Mbit/s) (wait: 0) (count: 79803) (batch_count: 0)
22:43:14,558 INFO  Stats:72 - Learner 1 delivered 1028.8 values/s 6.76 Mbit/s (avg: 6.64 Mbit/s) (wait: 0) (count: 80833) (batch_count: 0)
22:43:15,559 INFO  Stats:72 - Learner 1 delivered 1109.8 values/s 7.25 Mbit/s (avg: 6.64 Mbit/s) (wait: 0) (count: 81944) (batch_count: 0)
22:43:16,560 INFO  Stats:72 - Learner 1 delivered 1071.8 values/s 7.27 Mbit/s (avg: 6.65 Mbit/s) (wait: 0) (count: 83017) (batch_count: 0)
22:43:17,561 INFO  Stats:72 - Learner 1 delivered 1108.8 values/s 7.20 Mbit/s (avg: 6.66 Mbit/s) (wait: 0) (count: 84127) (batch_count: 0)
22:43:18,562 INFO  Stats:72 - Learner 1 delivered 1034.9 values/s 7.62 Mbit/s (avg: 6.66 Mbit/s) (wait: 0) (count: 85163) (batch_count: 0)
22:43:19,564 INFO  Stats:72 - Learner 1 delivered 872.1 values/s 7.94 Mbit/s (avg: 6.68 Mbit/s) (wait: 0) (count: 86036) (batch_count: 0)
22:43:20,565 INFO  Stats:72 - Learner 1 delivered 1010.8 values/s 6.61 Mbit/s (avg: 6.68 Mbit/s) (wait: 0) (count: 87048) (batch_count: 0)
22:43:21,566 INFO  Stats:72 - Learner 1 delivered 920.0 values/s 5.66 Mbit/s (avg: 6.67 Mbit/s) (wait: 0) (count: 87969) (batch_count: 0)
22:43:22,567 INFO  Stats:72 - Learner 1 delivered 993.0 values/s 6.72 Mbit/s (avg: 6.67 Mbit/s) (wait: 0) (count: 88963) (batch_count: 0)
22:43:23,568 INFO  Stats:72 - Learner 1 delivered 1104.8 values/s 7.30 Mbit/s (avg: 6.67 Mbit/s) (wait: 0) (count: 90069) (batch_count: 0)
22:43:24,569 INFO  Stats:72 - Learner 1 delivered 1026.9 values/s 6.55 Mbit/s (avg: 6.67 Mbit/s) (wait: 0) (count: 91097) (batch_count: 0)
22:43:25,570 INFO  Stats:72 - Learner 1 delivered 933.9 values/s 8.42 Mbit/s (avg: 6.69 Mbit/s) (wait: 0) (count: 92032) (batch_count: 0)
22:43:26,571 INFO  Stats:72 - Learner 1 delivered 874.0 values/s 8.06 Mbit/s (avg: 6.70 Mbit/s) (wait: 0) (count: 92907) (batch_count: 0)
22:43:27,706 INFO  Stats:72 - Learner 1 delivered 907.4 values/s 6.64 Mbit/s (avg: 6.70 Mbit/s) (wait: 0) (count: 93937) (batch_count: 0)
22:43:28,707 INFO  Stats:72 - Learner 1 delivered 793.2 values/s 6.70 Mbit/s (avg: 6.70 Mbit/s) (wait: 0) (count: 94731) (batch_count: 0)
22:43:29,708 INFO  Stats:72 - Learner 1 delivered 1213.7 values/s 7.65 Mbit/s (avg: 6.71 Mbit/s) (wait: 0) (count: 95946) (batch_count: 0)
22:43:30,709 INFO  Stats:72 - Learner 1 delivered 1122.9 values/s 7.33 Mbit/s (avg: 6.71 Mbit/s) (wait: 0) (count: 97070) (batch_count: 0)
22:43:31,712 INFO  Stats:72 - Learner 1 delivered 1084.6 values/s 6.77 Mbit/s (avg: 6.71 Mbit/s) (wait: 0) (count: 98157) (batch_count: 0)
22:43:32,713 INFO  Stats:72 - Learner 1 delivered 903.0 values/s 5.65 Mbit/s (avg: 6.70 Mbit/s) (wait: 0) (count: 99061) (batch_count: 0)
22:43:33,714 INFO  Stats:72 - Learner 1 delivered 991.8 values/s 7.69 Mbit/s (avg: 6.71 Mbit/s) (wait: 0) (count: 100054) (batch_count: 0)


==> graph-collection/confs/new/a-200/avg.txt <==
1 23.1065	217-65-59-7861.log 1 1.8814	220-26-182-7746.log 1 1.18254 528.984
2 32.0611	217-65-59-8031.log 2 1.78675	220-26-182-7927.log 2 2.50531 1089.86
3 36.2879	217-65-59-8203.log 3 2.06982	220-26-182-8107.log 3 3.24918 1350.14
4 35.3512	217-65-59-8376.log 4 2.14874	220-26-182-8288.log 4 3.97814 1240.62
5 35.0374	217-65-59-8553.log 5 1.97125	220-26-182-8472.log 5 4.89012 1193.63
6 31.1528	217-65-59-8766.log 6 2.73835	220-26-182-8693.log 6 4.6903 1070.07
7 31.7491	217-65-59-8943.log 7 2.28927	220-26-182-8872.log 7 6.18297 1021.45
8 31.1198	217-65-59-9120.log 8 2.34649	220-26-182-9053.log 8 6.88667 959.823
9 29.0575	217-65-59-9433.log 9 2.30059	220-26-182-9372.log 9 7.50916 937.597
10 29.6765	217-65-59-7602.log 10 2.5434	220-26-182-7466.log 10 7.79645 926.975
11 29.3165	217-65-59-10995.log 11 2.89669	220-26-182-11987.log 11 7.49262 890.751
12 28.6762	217-65-59-11174.log 12 3.58171	220-26-182-12166.log 12 6.65227 765.968
13 29.0953	217-65-59-11354.log 13 2.90539	220-26-182-12345.log 13 8.51422 763.656
14 27.7712	217-65-59-11536.log 14 3.13484	220-26-182-12525.log 14 8.68513 784.788
15 26.2503	217-65-59-11716.log 15 3.59704	220-26-182-12704.log 15 8.22649 776.425
20 23.4995	217-65-59-9611.log 20 3.97202	220-26-182-9552.log 20 9.68571 703.537


==> graph-collection/confs/new/a-200/avg_cpu_182.txt <==
1 19.5172
2 26.2444
3 31.3929
4 27.92
5 29.5888
6 26.6024
7 27.2388
8 26.0897
9 24.9339
10 26.0029
11 23.3153
12 22.8554
13 22.8609
14 22.4978
15 21.9635
20 19.8876


==> graph-collection/confs/new/a-200/avg_cpu_246.txt <==
1 23.1065
2 32.0611
3 36.2879
4 35.3512
5 35.0374
6 31.1528
7 31.7491
8 31.1198
9 29.0575
10 29.6765
11 29.3165
12 28.6762
13 29.0953
14 27.7712
15 26.2503
20 23.4995


==> graph-collection/confs/new/a-200/avg_cpu_59.txt <==
1 16.2333
2 26.4303
3 30.8515
4 31.5821
5 35.2821
6 35.3032
7 36.5259
8 37.4129
9 41.4669
10 41.5216
10 26.0029
11 41.8587
12 39.4426
12 22.8554
13 42.5828
14 44.9554
15 46.4069
20 58.204


==> graph-collection/confs/new/a-200/avg_lat.txt <==
217-65-59-7861.log 1 1.8814
217-65-59-8031.log 2 1.78675
217-65-59-8203.log 3 2.06982
217-65-59-8376.log 4 2.14874
217-65-59-8553.log 5 1.97125
217-65-59-8766.log 6 2.73835
217-65-59-8943.log 7 2.28927
217-65-59-9120.log 8 2.34649
217-65-59-9433.log 9 2.30059
217-65-59-7602.log 10 2.5434
217-65-59-10995.log 11 2.89669
217-65-59-11174.log 12 3.58171
217-65-59-11354.log 13 2.90539
217-65-59-11536.log 14 3.13484
217-65-59-11716.log 15 3.59704
217-65-59-9611.log 20 3.97202


==> graph-collection/confs/new/a-200/avg_thr.txt <==
220-26-182-7746.log 1 1.18254 528.984
220-26-182-7927.log 2 2.50531 1089.86
220-26-182-8107.log 3 3.24918 1350.14
220-26-182-8288.log 4 3.97814 1240.62
220-26-182-8472.log 5 4.89012 1193.63
220-26-182-8693.log 6 4.6903 1070.07
220-26-182-8872.log 7 6.18297 1021.45
220-26-182-9053.log 8 6.88667 959.823
220-26-182-9372.log 9 7.50916 937.597
220-26-182-7466.log 10 7.79645 926.975
220-26-182-11987.log 11 7.49262 890.751
220-26-182-12166.log 12 6.65227 765.968
220-26-182-12345.log 13 8.51422 763.656
220-26-182-12525.log 14 8.68513 784.788
220-26-182-12704.log 15 8.22649 776.425
220-26-182-9552.log 20 9.68571 703.537


==> graph-collection/confs/new/a-200/plot_data.txt <==
set terminal postscript enhanced eps "Times-Roman" 14
set output "stat.eps"
set multiplot
set grid ytics xtics lt 1 lw 1 lc rgb "#cccccc"
set grid xtic ytic


set key font  "Times-Roman, 24"
set xtics font "Times-Roman, 20"
set ytics font "Times-Roman, 20"


set lmargin at screen 0.16
set rmargin at screen 0.97

#----------thr (Mbps)-----------------
set origin 0.0,0.63
set size 1, 0.3
#set xrange[0:350]
#set xtics 50

set yrange [0:]
set ytics 5
#set key  horiz right
#set key spacing 3

set nokey

set ylabel "Throughput (Mbps)" font "Times-Roman, 17" offset -4, 0 , 0
set noxlabel

set noxlabel
plot 	"avg.txt"    using 1:8 with lines  lt 1 lw 4 notitle 

#------------Throughput(instances/sec)----------------------
set origin 0.0,0.34
set size 1, 0.33
#set xrange[0:350]
set yrange [0:]
set ytics 400

set ylabel "Throughput (inst/sec)" font "Times-Roman, 17" offset -4, 0 , 0
set noxlabel

set nokey
plot 	"avg.txt"    using 1:9 with lines  lt 1 lw 4  notitle


#------------Latency(msec)----------------------
set origin 0.0,0.02
set size 1, 0.33
#set xrange[0:350]
set yrange [0:]
set ytics 3

set ylabel "Latency (msec)" font "Times-Roman, 17" offset -4, 0 , 0
set xlabel "Number of Client threads" font "Times-Roman, 17"

set nokey

plot 	"avg.txt"    using 1:5 with lines  lt 1 lw 4   notitle



!pstopdf stat.eps && rm stat.eps





==> graph-collection/confs/new/a-4000/avg.txt <==
1 23.7804	217-65-59-11903.log 1 1.84215	220-26-182-12885.log 1 16.4047 525.345
3 16.8949	217-65-59-12155.log 3 5.20043	220-26-182-13469.log 3 18.1578 196.426
5 15.4836	217-65-59-12367.log 5 8.08573	220-26-182-13742.log 5 20.0186 257.917
7 15.24	217-65-59-12592.log 7 9.49302	220-26-182-14066.log 7 23.9053 220.433
9 21.2013	217-65-59-12778.log 9 8.85019	220-26-182-14315.log 9 33.1668 320.045
11 17.9351	217-65-59-13129.log 11 11.7938	220-26-182-14836.log 11 31.0013 265.885
13 18.7726	217-65-59-13349.log 13 13.0658	220-26-182-15056.log 13 32.197 266.22
15 18.9665	217-65-59-13531.log 15 14.9713	220-26-182-15236.log 15 32.7268 266.715
17 21.6992	221-19-246-14599.log 17 16.5192	220-26-182-15423.log 17 36.988 304.56
19 30.0454	217-65-59-13901.log 19 10.1542	220-26-182-15601.log 19 55.2287 448.604
21 19.7421	217-65-59-14091.log 21 21.5589	220-26-182-15784.log 21 35.7704 290.739


==> graph-collection/confs/new/a-4000/avg_cpu_182.txt <==
1 18.4795
3 14.6419
5 14.0165
7 13.4776
9 17.7994
11 16.1668
13 17.8911
15 17.0076
17 19.1047
19 28.3258
21 18.8394


==> graph-collection/confs/new/a-4000/avg_cpu_246.txt <==
1 23.7804
3 16.8949
5 15.4836
7 15.24
9 21.2013
11 17.9351
13 18.7726
15 18.9665
17 21.6992
19 30.0454
21 19.7421


==> graph-collection/confs/new/a-4000/avg_cpu_59.txt <==
1 13.9125
1 23.7804
3 10.8009
5 10.6971
7 10.0641
7 13.4776
9 13.0692
11 12.0094
13 12.6292
15 12.6342
17 16.307
17 21.6992
19 25.5175
19 28.3258
21 15.6485


==> graph-collection/confs/new/a-4000/avg_lat.txt <==
217-65-59-11903.log 1 1.84215
217-65-59-12155.log 3 5.20043
217-65-59-12367.log 5 8.08573
217-65-59-12592.log 7 9.49302
217-65-59-12778.log 9 8.85019
217-65-59-13129.log 11 11.7938
217-65-59-13349.log 13 13.0658
217-65-59-13531.log 15 14.9713
221-19-246-14599.log 17 16.5192
217-65-59-13901.log 19 10.1542
217-65-59-14091.log 21 21.5589


==> graph-collection/confs/new/a-4000/avg_thr.txt <==
220-26-182-12885.log 1 16.4047 525.345
220-26-182-13469.log 3 18.1578 196.426
220-26-182-13742.log 5 20.0186 257.917
220-26-182-14066.log 7 23.9053 220.433
220-26-182-14315.log 9 33.1668 320.045
220-26-182-14836.log 11 31.0013 265.885
220-26-182-15056.log 13 32.197 266.22
220-26-182-15236.log 15 32.7268 266.715
220-26-182-15423.log 17 36.988 304.56
220-26-182-15601.log 19 55.2287 448.604
220-26-182-15784.log 21 35.7704 290.739


==> graph-collection/confs/new/a-4000/plot_data.txt <==
set terminal postscript enhanced eps "Times-Roman" 14
set output "stat.eps"
set multiplot
set grid ytics xtics lt 1 lw 1 lc rgb "#cccccc"
set grid xtic ytic


set key font  "Times-Roman, 24"
set xtics font "Times-Roman, 20"
set ytics font "Times-Roman, 20"


set lmargin at screen 0.16
set rmargin at screen 0.97

#----------thr (Mbps)-----------------
set origin 0.0,0.63
set size 1, 0.3
#set xrange[0:350]
#set xtics 50

set yrange [0:]
set ytics 10
#set key  horiz right
#set key spacing 3

set nokey

set ylabel "Throughput (Mbps)" font "Times-Roman, 17" offset -4, 0 , 0
set noxlabel

set noxlabel
plot 	"avg.txt"    using 1:8 with lines  lt 1 lw 4 notitle 

#------------Throughput(instances/sec)----------------------
set origin 0.0,0.34
set size 1, 0.33
#set xrange[0:350]
set yrange [0:]
set ytics 400

set ylabel "Throughput (inst/sec)" font "Times-Roman, 17" offset -4, 0 , 0
set noxlabel

set nokey
plot 	"avg.txt"    using 1:9 with lines  lt 1 lw 4  notitle


#------------Latency(msec)----------------------
set origin 0.0,0.02
set size 1, 0.33
#set xrange[0:350]
set yrange [0:]
set ytics 3

set ylabel "Latency (msec)" font "Times-Roman, 17" offset -4, 0 , 0
set xlabel "Number of Client threads" font "Times-Roman, 17"

set nokey

plot 	"avg.txt"    using 1:5 with lines  lt 1 lw 4   notitle



!pstopdf stat.eps && rm stat.eps





==> graph-collection/confs/new/b-100k/3-kill-A3/data/1-fast.txt <==
#19:34:22,155	INFO	Client:174	-	Client	sent	0	command/s	avg.	latency	NaN	ns	
19:34:23,157	INFO	Client:174	-	Client	sent	25.5	command/s	avg.	latency	111501304	ns	111.501304
19:34:24,158	INFO	Client:174	-	Client	sent	103.8	command/s	avg.	latency	29129464	ns	29.129464
19:34:25,160	INFO	Client:174	-	Client	sent	93.9	command/s	avg.	latency	32218002	ns	32.218002
19:34:26,161	INFO	Client:174	-	Client	sent	104.9	command/s	avg.	latency	28375716	ns	28.375716
19:34:27,162	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	33558184	ns	33.558184
19:34:28,163	INFO	Client:174	-	Client	sent	80.9	command/s	avg.	latency	38066352	ns	38.066352
19:34:29,164	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34617212	ns	34.617212
19:34:30,166	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	33104266	ns	33.104266
19:34:31,167	INFO	Client:174	-	Client	sent	65.9	command/s	avg.	latency	45110416	ns	45.110416
19:34:32,168	INFO	Client:174	-	Client	sent	83.9	command/s	avg.	latency	36129984	ns	36.129984
19:34:33,169	INFO	Client:174	-	Client	sent	80.9	command/s	avg.	latency	36856348	ns	36.856348
19:34:34,170	INFO	Client:174	-	Client	sent	50.9	command/s	avg.	latency	57231956	ns	57.231956
19:34:35,171	INFO	Client:174	-	Client	sent	95.9	command/s	avg.	latency	32007970	ns	32.00797
19:34:36,172	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34808152	ns	34.808152
19:34:37,173	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34054352	ns	34.054352
19:34:38,174	INFO	Client:174	-	Client	sent	104.9	command/s	avg.	latency	28550926	ns	28.550926
19:34:39,175	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	33607896	ns	33.607896
19:34:40,177	INFO	Client:174	-	Client	sent	83.9	command/s	avg.	latency	36172788	ns	36.172788
19:34:41,178	INFO	Client:174	-	Client	sent	83.9	command/s	avg.	latency	35459876	ns	35.459876
19:34:42,179	INFO	Client:174	-	Client	sent	80.9	command/s	avg.	latency	36057256	ns	36.057256
19:34:43,180	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	35742500	ns	35.7425
19:34:44,181	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	33883316	ns	33.883316
19:34:45,182	INFO	Client:174	-	Client	sent	83.9	command/s	avg.	latency	35602528	ns	35.602528
19:34:46,183	INFO	Client:174	-	Client	sent	83.9	command/s	avg.	latency	35927208	ns	35.927208
19:34:47,184	INFO	Client:174	-	Client	sent	80.9	command/s	avg.	latency	31954624	ns	31.954624
19:34:48,185	INFO	Client:174	-	Client	sent	62.9	command/s	avg.	latency	53919348	ns	53.919348
19:34:49,186	INFO	Client:174	-	Client	sent	95.9	command/s	avg.	latency	31232458	ns	31.232458
19:34:50,187	INFO	Client:174	-	Client	sent	92.9	command/s	avg.	latency	32853370	ns	32.85337
19:34:51,188	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	32761522	ns	32.761522
19:34:52,189	INFO	Client:174	-	Client	sent	71.9	command/s	avg.	latency	42074072	ns	42.074072
19:34:53,190	INFO	Client:174	-	Client	sent	59.9	command/s	avg.	latency	50222700	ns	50.2227
19:34:54,191	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	33104970	ns	33.10497
19:34:55,192	INFO	Client:174	-	Client	sent	98.9	command/s	avg.	latency	30381738	ns	30.381738
19:34:56,193	INFO	Client:174	-	Client	sent	106.9	command/s	avg.	latency	28194646	ns	28.194646
19:34:57,195	INFO	Client:174	-	Client	sent	102.8	command/s	avg.	latency	28787548	ns	28.787548
19:34:58,196	INFO	Client:174	-	Client	sent	94.9	command/s	avg.	latency	31880292	ns	31.880292
19:34:59,197	INFO	Client:174	-	Client	sent	96.9	command/s	avg.	latency	30720212	ns	30.720212
19:35:00,198	INFO	Client:174	-	Client	sent	106.9	command/s	avg.	latency	28413474	ns	28.413474
19:35:01,199	INFO	Client:174	-	Client	sent	66.9	command/s	avg.	latency	44117440	ns	44.11744
19:35:02,214	INFO	Client:174	-	Client	sent	72.9	command/s	avg.	latency	37607080	ns	37.60708
19:35:03,215	INFO	Client:174	-	Client	sent	111.9	command/s	avg.	latency	29750342	ns	29.750342
19:35:04,216	INFO	Client:174	-	Client	sent	110.9	command/s	avg.	latency	26899770	ns	26.89977
19:35:05,218	INFO	Client:174	-	Client	sent	92.9	command/s	avg.	latency	32018538	ns	32.018538
19:35:06,219	INFO	Client:174	-	Client	sent	77.9	command/s	avg.	latency	38285472	ns	38.285472
19:35:07,219	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	33809276	ns	33.809276
19:35:08,221	INFO	Client:174	-	Client	sent	98.9	command/s	avg.	latency	29958040	ns	29.95804
19:35:09,222	INFO	Client:174	-	Client	sent	95.9	command/s	avg.	latency	31547370	ns	31.54737
19:35:10,223	INFO	Client:174	-	Client	sent	109.9	command/s	avg.	latency	27280706	ns	27.280706
19:35:11,224	INFO	Client:174	-	Client	sent	87.9	command/s	avg.	latency	33556616	ns	33.556616
19:35:12,225	INFO	Client:174	-	Client	sent	92.9	command/s	avg.	latency	32337842	ns	32.337842
19:35:13,226	INFO	Client:174	-	Client	sent	95.9	command/s	avg.	latency	31325178	ns	31.325178
19:35:14,227	INFO	Client:174	-	Client	sent	88.9	command/s	avg.	latency	31139164	ns	31.139164
19:35:15,228	INFO	Client:174	-	Client	sent	69.9	command/s	avg.	latency	47018484	ns	47.018484
19:35:16,229	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	33128668	ns	33.128668
19:35:17,230	INFO	Client:174	-	Client	sent	80.9	command/s	avg.	latency	36713684	ns	36.713684
19:35:18,232	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34997464	ns	34.997464
19:35:19,233	INFO	Client:174	-	Client	sent	100.9	command/s	avg.	latency	29519730	ns	29.51973
19:35:20,235	INFO	Client:174	-	Client	sent	90.8	command/s	avg.	latency	32993902	ns	32.993902
19:35:21,235	INFO	Client:174	-	Client	sent	92.9	command/s	avg.	latency	31575012	ns	31.575012
19:35:22,236	INFO	Client:174	-	Client	sent	101.9	command/s	avg.	latency	29955578	ns	29.955578
19:35:23,237	INFO	Client:174	-	Client	sent	92.9	command/s	avg.	latency	32092764	ns	32.092764
19:35:24,238	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	32898648	ns	32.898648
19:35:25,239	INFO	Client:174	-	Client	sent	77.9	command/s	avg.	latency	29559196	ns	29.559196
19:35:26,240	INFO	Client:174	-	Client	sent	104.9	command/s	avg.	latency	35891300	ns	35.8913
19:35:27,241	INFO	Client:174	-	Client	sent	103.9	command/s	avg.	latency	28665456	ns	28.665456
19:35:28,242	INFO	Client:174	-	Client	sent	66.9	command/s	avg.	latency	45229512	ns	45.229512
19:35:29,243	INFO	Client:174	-	Client	sent	95.9	command/s	avg.	latency	30340166	ns	30.340166
19:35:30,244	INFO	Client:174	-	Client	sent	95.9	command/s	avg.	latency	30994076	ns	30.994076
19:35:31,245	INFO	Client:174	-	Client	sent	70.9	command/s	avg.	latency	43491668	ns	43.491668
19:35:32,247	INFO	Client:174	-	Client	sent	108.9	command/s	avg.	latency	27658682	ns	27.658682
19:35:33,248	INFO	Client:174	-	Client	sent	83.9	command/s	avg.	latency	35198224	ns	35.198224
19:35:34,249	INFO	Client:174	-	Client	sent	100.9	command/s	avg.	latency	30006800	ns	30.0068
19:35:35,250	INFO	Client:174	-	Client	sent	51.9	command/s	avg.	latency	52966516	ns	52.966516
19:35:36,251	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	35929804	ns	35.929804
19:35:37,252	INFO	Client:174	-	Client	sent	98.9	command/s	avg.	latency	30169754	ns	30.169754
19:35:38,253	INFO	Client:174	-	Client	sent	98.9	command/s	avg.	latency	30219452	ns	30.219452
19:35:39,254	INFO	Client:174	-	Client	sent	113.9	command/s	avg.	latency	26245690	ns	26.24569
19:35:40,255	INFO	Client:174	-	Client	sent	109.9	command/s	avg.	latency	27588278	ns	27.588278
19:35:41,255	INFO	Client:174	-	Client	sent	107.9	command/s	avg.	latency	27725526	ns	27.725526
19:35:42,256	INFO	Client:174	-	Client	sent	21	command/s	avg.	latency	30069322	ns	30.069322
19:35:43,257	INFO	Client:174	-	Client	sent	95.9	command/s	avg.	latency	55900584	ns	55.900584
19:35:44,258	INFO	Client:174	-	Client	sent	108.9	command/s	avg.	latency	27394002	ns	27.394002
19:35:45,279	INFO	Client:174	-	Client	sent	87.2	command/s	avg.	latency	34316840	ns	34.31684
19:35:46,281	INFO	Client:174	-	Client	sent	89.8	command/s	avg.	latency	33879708	ns	33.879708
19:35:47,282	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34807080	ns	34.80708
19:35:48,283	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	33189656	ns	33.189656
19:35:49,284	INFO	Client:174	-	Client	sent	107.9	command/s	avg.	latency	28108882	ns	28.108882
19:35:50,285	INFO	Client:174	-	Client	sent	98.9	command/s	avg.	latency	30039324	ns	30.039324
19:35:51,286	INFO	Client:174	-	Client	sent	101.9	command/s	avg.	latency	29158898	ns	29.158898
19:35:52,287	INFO	Client:174	-	Client	sent	74.9	command/s	avg.	latency	40981696	ns	40.981696
19:35:53,288	INFO	Client:174	-	Client	sent	109.9	command/s	avg.	latency	27046098	ns	27.046098
19:35:54,289	INFO	Client:174	-	Client	sent	96.9	command/s	avg.	latency	30477100	ns	30.4771
19:35:55,294	INFO	Client:174	-	Client	sent	95.5	command/s	avg.	latency	32084566	ns	32.084566
19:35:56,295	INFO	Client:174	-	Client	sent	110.9	command/s	avg.	latency	26649892	ns	26.649892
19:35:57,296	INFO	Client:174	-	Client	sent	115.9	command/s	avg.	latency	26092064	ns	26.092064
19:35:58,297	INFO	Client:174	-	Client	sent	99.9	command/s	avg.	latency	29745240	ns	29.74524
19:35:59,298	INFO	Client:174	-	Client	sent	97.9	command/s	avg.	latency	30794024	ns	30.794024
19:36:00,299	INFO	Client:174	-	Client	sent	90.9	command/s	avg.	latency	32902012	ns	32.902012
19:36:01,300	INFO	Client:174	-	Client	sent	110.9	command/s	avg.	latency	27065616	ns	27.065616
19:36:02,301	INFO	Client:174	-	Client	sent	113.9	command/s	avg.	latency	26324586	ns	26.324586
19:36:03,302	INFO	Client:174	-	Client	sent	110.9	command/s	avg.	latency	26706580	ns	26.70658
19:36:04,303	INFO	Client:174	-	Client	sent	113.9	command/s	avg.	latency	26566836	ns	26.566836
19:36:05,304	INFO	Client:174	-	Client	sent	68.9	command/s	avg.	latency	27408124	ns	27.408124
19:36:06,305	INFO	Client:174	-	Client	sent	83.9	command/s	avg.	latency	48758612	ns	48.758612
19:36:07,306	INFO	Client:174	-	Client	sent	97.9	command/s	avg.	latency	30715532	ns	30.715532
19:36:08,307	INFO	Client:174	-	Client	sent	99.9	command/s	avg.	latency	29521410	ns	29.52141
19:36:09,308	INFO	Client:174	-	Client	sent	107.9	command/s	avg.	latency	27955298	ns	27.955298
19:36:10,309	INFO	Client:174	-	Client	sent	104.9	command/s	avg.	latency	28356878	ns	28.356878
19:36:11,310	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	33519008	ns	33.519008
19:36:12,311	INFO	Client:174	-	Client	sent	98.9	command/s	avg.	latency	30359860	ns	30.35986
19:36:13,312	INFO	Client:174	-	Client	sent	98.9	command/s	avg.	latency	30783424	ns	30.783424
19:36:14,313	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	33916052	ns	33.916052
19:36:15,314	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	33464398	ns	33.464398
19:36:16,315	INFO	Client:174	-	Client	sent	92.9	command/s	avg.	latency	32363400	ns	32.3634
19:36:17,316	INFO	Client:174	-	Client	sent	95.9	command/s	avg.	latency	30801216	ns	30.801216
19:36:18,317	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34854488	ns	34.854488
19:36:19,318	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	33277890	ns	33.27789
19:36:20,319	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	33398100	ns	33.3981
19:36:21,320	INFO	Client:174	-	Client	sent	91.9	command/s	avg.	latency	32690158	ns	32.690158
19:36:22,322	INFO	Client:174	-	Client	sent	108.9	command/s	avg.	latency	27741352	ns	27.741352
19:36:23,323	INFO	Client:174	-	Client	sent	101.9	command/s	avg.	latency	29410078	ns	29.410078
19:36:24,324	INFO	Client:174	-	Client	sent	62.9	command/s	avg.	latency	46862704	ns	46.862704
19:36:25,325	INFO	Client:174	-	Client	sent	110.9	command/s	avg.	latency	26872712	ns	26.872712
19:36:26,326	INFO	Client:174	-	Client	sent	109.8	command/s	avg.	latency	27710452	ns	27.710452
19:36:27,327	INFO	Client:174	-	Client	sent	114.9	command/s	avg.	latency	26115870	ns	26.11587
19:36:28,328	INFO	Client:174	-	Client	sent	115.9	command/s	avg.	latency	25892196	ns	25.892196
19:36:29,329	INFO	Client:174	-	Client	sent	108.9	command/s	avg.	latency	27197864	ns	27.197864
19:36:30,330	INFO	Client:174	-	Client	sent	107.9	command/s	avg.	latency	27982202	ns	27.982202
19:36:31,331	INFO	Client:174	-	Client	sent	71.9	command/s	avg.	latency	41674256	ns	41.674256
19:36:32,332	INFO	Client:174	-	Client	sent	116.9	command/s	avg.	latency	25627618	ns	25.627618
19:36:33,333	INFO	Client:174	-	Client	sent	107.9	command/s	avg.	latency	27332354	ns	27.332354
19:36:34,334	INFO	Client:174	-	Client	sent	98.9	command/s	avg.	latency	30870492	ns	30.870492
19:36:35,335	INFO	Client:174	-	Client	sent	101.9	command/s	avg.	latency	29086624	ns	29.086624
19:36:36,336	INFO	Client:174	-	Client	sent	104.9	command/s	avg.	latency	28992310	ns	28.99231
19:36:37,337	INFO	Client:174	-	Client	sent	92.9	command/s	avg.	latency	31971608	ns	31.971608
19:36:38,338	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34762176	ns	34.762176
19:36:39,339	INFO	Client:174	-	Client	sent	93.9	command/s	avg.	latency	32119652	ns	32.119652
19:36:40,340	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	33642288	ns	33.642288
19:36:41,341	INFO	Client:174	-	Client	sent	65.9	command/s	avg.	latency	46185864	ns	46.185864
19:36:42,342	INFO	Client:174	-	Client	sent	101.9	command/s	avg.	latency	29680462	ns	29.680462
19:36:43,343	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34824028	ns	34.824028
19:36:44,344	INFO	Client:174	-	Client	sent	102.9	command/s	avg.	latency	28822690	ns	28.82269
19:36:45,345	INFO	Client:174	-	Client	sent	110.9	command/s	avg.	latency	27530336	ns	27.530336
19:36:46,354	INFO	Client:174	-	Client	sent	83.2	command/s	avg.	latency	34725652	ns	34.725652
19:36:47,356	INFO	Client:174	-	Client	sent	98.9	command/s	avg.	latency	31020906	ns	31.020906
19:36:48,357	INFO	Client:174	-	Client	sent	92.9	command/s	avg.	latency	32167374	ns	32.167374
19:36:49,358	INFO	Client:174	-	Client	sent	77.9	command/s	avg.	latency	32031140	ns	32.03114
19:36:50,359	INFO	Client:174	-	Client	sent	107.9	command/s	avg.	latency	32981146	ns	32.981146
19:36:51,359	INFO	Client:174	-	Client	sent	104.9	command/s	avg.	latency	28124592	ns	28.124592
19:36:52,360	INFO	Client:174	-	Client	sent	83.9	command/s	avg.	latency	36182084	ns	36.182084
19:36:53,362	INFO	Client:174	-	Client	sent	61.9	command/s	avg.	latency	33159068	ns	33.159068
19:36:54,363	INFO	Client:174	-	Client	sent	0	command/s	avg.	latency	NaN	ns		0
19:36:55,364	INFO	Client:174	-	Client	sent	0	command/s	avg.	latency	NaN	ns	0
19:36:56,365	INFO	Client:174	-	Client	sent	0	command/s	avg.	latency	NaN	ns	0
19:36:57,366	INFO	Client:174	-	Client	sent	21	command/s	avg.	latency	617544128	ns	617.544128
19:36:58,367	INFO	Client:174	-	Client	sent	97.9	command/s	avg.	latency	30531838	ns	30.531838
19:36:59,368	INFO	Client:174	-	Client	sent	131.8	command/s	avg.	latency	22771042	ns	22.771042
19:37:00,369	INFO	Client:174	-	Client	sent	129.9	command/s	avg.	latency	23119158	ns	23.119158
19:37:01,370	INFO	Client:174	-	Client	sent	107.9	command/s	avg.	latency	27732162	ns	27.732162
19:37:02,371	INFO	Client:174	-	Client	sent	95.9	command/s	avg.	latency	30726212	ns	30.726212
19:37:03,401	INFO	Client:174	-	Client	sent	81.5	command/s	avg.	latency	36846140	ns	36.84614
19:37:04,403	INFO	Client:174	-	Client	sent	125.7	command/s	avg.	latency	24793108	ns	24.793108
19:37:05,404	INFO	Client:174	-	Client	sent	113.9	command/s	avg.	latency	26294302	ns	26.294302
19:37:06,405	INFO	Client:174	-	Client	sent	116.9	command/s	avg.	latency	25656906	ns	25.656906
19:37:07,406	INFO	Client:174	-	Client	sent	62.9	command/s	avg.	latency	45744828	ns	45.744828
19:37:08,408	INFO	Client:174	-	Client	sent	44.9	command/s	avg.	latency	64163664	ns	64.163664
19:37:09,409	INFO	Client:174	-	Client	sent	27	command/s	avg.	latency	119750440	ns	119.75044
19:37:10,410	INFO	Client:174	-	Client	sent	58.9	command/s	avg.	latency	51023612	ns	51.023612
19:37:11,411	INFO	Client:174	-	Client	sent	63.9	command/s	avg.	latency	46595044	ns	46.595044
19:37:12,412	INFO	Client:174	-	Client	sent	113.9	command/s	avg.	latency	26051416	ns	26.051416
19:37:13,413	INFO	Client:174	-	Client	sent	104.9	command/s	avg.	latency	28343310	ns	28.34331
19:37:14,414	INFO	Client:174	-	Client	sent	119.8	command/s	avg.	latency	25237030	ns	25.23703
19:37:15,415	INFO	Client:174	-	Client	sent	119.9	command/s	avg.	latency	25109176	ns	25.109176
19:37:16,416	INFO	Client:174	-	Client	sent	125.9	command/s	avg.	latency	24049238	ns	24.049238
19:37:17,418	INFO	Client:174	-	Client	sent	122.8	command/s	avg.	latency	24155592	ns	24.155592
19:37:18,418	INFO	Client:174	-	Client	sent	128.9	command/s	avg.	latency	23433262	ns	23.433262
19:37:19,419	INFO	Client:174	-	Client	sent	115.9	command/s	avg.	latency	25751582	ns	25.751582
19:37:20,421	INFO	Client:174	-	Client	sent	99.9	command/s	avg.	latency	29952542	ns	29.952542
19:37:21,422	INFO	Client:174	-	Client	sent	128.9	command/s	avg.	latency	23051376	ns	23.051376
19:37:22,423	INFO	Client:174	-	Client	sent	127.9	command/s	avg.	latency	23542840	ns	23.54284
19:37:23,424	INFO	Client:174	-	Client	sent	95.9	command/s	avg.	latency	31427546	ns	31.427546
19:37:24,425	INFO	Client:174	-	Client	sent	84.9	command/s	avg.	latency	35439836	ns	35.439836
19:37:25,427	INFO	Client:174	-	Client	sent	86.8	command/s	avg.	latency	33836740	ns	33.83674
19:37:26,428	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34370832	ns	34.370832
19:37:27,429	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34829176	ns	34.829176
19:37:28,430	INFO	Client:174	-	Client	sent	87.9	command/s	avg.	latency	34297676	ns	34.297676
19:37:29,431	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34536140	ns	34.53614
19:37:30,432	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34805652	ns	34.805652
19:37:31,433	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34266684	ns	34.266684
19:37:32,434	INFO	Client:174	-	Client	sent	80.9	command/s	avg.	latency	34863448	ns	34.863448
19:37:33,435	INFO	Client:174	-	Client	sent	73.9	command/s	avg.	latency	43696668	ns	43.696668
19:37:34,437	INFO	Client:174	-	Client	sent	104.8	command/s	avg.	latency	28465500	ns	28.4655
19:37:35,438	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34356132	ns	34.356132
19:37:36,439	INFO	Client:174	-	Client	sent	84.9	command/s	avg.	latency	35303848	ns	35.303848
19:37:37,440	INFO	Client:174	-	Client	sent	83.9	command/s	avg.	latency	33821676	ns	33.821676
19:37:38,441	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	34687416	ns	34.687416
19:37:39,442	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34464640	ns	34.46464
19:37:40,442	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34599516	ns	34.599516
19:37:41,443	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34612044	ns	34.612044
19:37:42,444	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34584008	ns	34.584008
19:37:43,445	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34589948	ns	34.589948
19:37:44,446	INFO	Client:174	-	Client	sent	80.9	command/s	avg.	latency	36433628	ns	36.433628
19:37:45,447	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	35245652	ns	35.245652
19:37:46,448	INFO	Client:174	-	Client	sent	91.9	command/s	avg.	latency	32266916	ns	32.266916
19:37:47,449	INFO	Client:174	-	Client	sent	84.9	command/s	avg.	latency	34781860	ns	34.78186
19:37:48,451	INFO	Client:174	-	Client	sent	70.9	command/s	avg.	latency	43363728	ns	43.363728
19:37:49,452	INFO	Client:174	-	Client	sent	103.9	command/s	avg.	latency	28467346	ns	28.467346
19:37:50,453	INFO	Client:174	-	Client	sent	81.9	command/s	avg.	latency	36883408	ns	36.883408
19:37:51,454	INFO	Client:174	-	Client	sent	91.9	command/s	avg.	latency	32633916	ns	32.633916
19:37:52,455	INFO	Client:174	-	Client	sent	78.9	command/s	avg.	latency	34349740	ns	34.34974
19:37:53,456	INFO	Client:174	-	Client	sent	94.9	command/s	avg.	latency	34583988	ns	34.583988
19:37:54,457	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34594080	ns	34.59408
19:37:55,458	INFO	Client:174	-	Client	sent	84.9	command/s	avg.	latency	34692664	ns	34.692664
19:37:56,459	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34900480	ns	34.90048
19:37:57,460	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34548972	ns	34.548972
19:37:58,461	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34577572	ns	34.577572
19:37:59,462	INFO	Client:174	-	Client	sent	52.9	command/s	avg.	latency	57771616	ns	57.771616
19:38:00,463	INFO	Client:174	-	Client	sent	111.9	command/s	avg.	latency	23689624	ns	23.689624
19:38:01,464	INFO	Client:174	-	Client	sent	95.9	command/s	avg.	latency	34443324	ns	34.443324
19:38:02,465	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34597212	ns	34.597212
19:38:03,466	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34878632	ns	34.878632
19:38:04,467	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34286484	ns	34.286484
19:38:05,468	INFO	Client:174	-	Client	sent	81.9	command/s	avg.	latency	35316504	ns	35.316504
19:38:06,469	INFO	Client:174	-	Client	sent	72.9	command/s	avg.	latency	40402016	ns	40.402016
19:38:07,470	INFO	Client:174	-	Client	sent	104.9	command/s	avg.	latency	28566382	ns	28.566382
19:38:08,472	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34608020	ns	34.60802
19:38:09,473	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34605192	ns	34.605192
19:38:10,474	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34501092	ns	34.501092
19:38:11,475	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34567512	ns	34.567512
19:38:12,476	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34956160	ns	34.95616
19:38:13,477	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34480180	ns	34.48018
19:38:14,478	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34460256	ns	34.460256
19:38:15,479	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34567696	ns	34.567696
19:38:16,480	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34607928	ns	34.607928
19:38:17,481	INFO	Client:174	-	Client	sent	84.9	command/s	avg.	latency	34570260	ns	34.57026
19:38:18,482	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34569448	ns	34.569448
19:38:19,483	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34582604	ns	34.582604
19:38:20,484	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	35048480	ns	35.04848
19:38:21,485	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34554044	ns	34.554044
19:38:22,486	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34364840	ns	34.36484
19:38:23,487	INFO	Client:174	-	Client	sent	83.9	command/s	avg.	latency	35312032	ns	35.312032
19:38:24,488	INFO	Client:174	-	Client	sent	88.9	command/s	avg.	latency	33909420	ns	33.90942
19:38:25,489	INFO	Client:174	-	Client	sent	84.9	command/s	avg.	latency	34854828	ns	34.854828
19:38:26,490	INFO	Client:174	-	Client	sent	71.9	command/s	avg.	latency	42519280	ns	42.51928
19:38:27,490	INFO	Client:174	-	Client	sent	101.9	command/s	avg.	latency	28964612	ns	28.964612
19:38:28,491	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34569900	ns	34.5699
19:38:29,492	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34532016	ns	34.532016
19:38:30,493	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34617200	ns	34.6172
19:38:31,494	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34582948	ns	34.582948
19:38:32,495	INFO	Client:174	-	Client	sent	82.9	command/s	avg.	latency	36275220	ns	36.27522
19:38:33,496	INFO	Client:174	-	Client	sent	90.9	command/s	avg.	latency	33069130	ns	33.06913
19:38:34,497	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34604484	ns	34.604484
19:38:35,499	INFO	Client:174	-	Client	sent	86.8	command/s	avg.	latency	34643820	ns	34.64382
19:38:36,500	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34589900	ns	34.5899
19:38:37,502	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34605904	ns	34.605904
19:38:38,503	INFO	Client:174	-	Client	sent	83.9	command/s	avg.	latency	34555892	ns	34.555892
19:38:39,504	INFO	Client:174	-	Client	sent	87.9	command/s	avg.	latency	34626248	ns	34.626248
19:38:40,506	INFO	Client:174	-	Client	sent	86.8	command/s	avg.	latency	34637068	ns	34.637068
19:38:41,507	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34616024	ns	34.616024
19:38:42,508	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34561128	ns	34.561128
19:38:43,509	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34511168	ns	34.511168
19:38:44,509	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34574692	ns	34.574692
19:38:45,510	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34594944	ns	34.594944
19:38:46,511	INFO	Client:174	-	Client	sent	77.9	command/s	avg.	latency	38578012	ns	38.578012
19:38:47,512	INFO	Client:174	-	Client	sent	95.9	command/s	avg.	latency	31322060	ns	31.32206
19:38:48,513	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34586572	ns	34.586572
19:38:49,514	INFO	Client:174	-	Client	sent	83.9	command/s	avg.	latency	34553716	ns	34.553716
19:38:50,516	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	34800068	ns	34.800068
19:38:51,517	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34595780	ns	34.59578
19:38:52,518	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34599320	ns	34.59932
19:38:53,519	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34607972	ns	34.607972
19:38:54,520	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34599768	ns	34.599768
19:38:55,521	INFO	Client:174	-	Client	sent	84.9	command/s	avg.	latency	34570916	ns	34.570916
19:38:56,522	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34571516	ns	34.571516
19:38:57,523	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34610420	ns	34.61042
19:38:58,524	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34577368	ns	34.577368
19:38:59,525	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34527012	ns	34.527012
19:39:00,527	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34581240	ns	34.58124
19:39:01,527	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34586048	ns	34.586048
19:39:02,528	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34602348	ns	34.602348
19:39:03,529	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34582444	ns	34.582444
19:39:04,530	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34497396	ns	34.497396
19:39:05,532	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34679756	ns	34.679756
19:39:06,533	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34506884	ns	34.506884
19:39:07,534	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34583868	ns	34.583868
19:39:08,535	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34637068	ns	34.637068
19:39:09,536	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34545360	ns	34.54536
19:39:10,537	INFO	Client:174	-	Client	sent	84.9	command/s	avg.	latency	34850192	ns	34.850192
19:39:11,538	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34518364	ns	34.518364
19:39:12,539	INFO	Client:174	-	Client	sent	60.9	command/s	avg.	latency	35103556	ns	35.103556
19:39:13,540	INFO	Client:174	-	Client	sent	111.9	command/s	avg.	latency	34627704	ns	34.627704
19:39:14,541	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34431808	ns	34.431808
19:39:15,542	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34595268	ns	34.595268
19:39:16,543	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34449276	ns	34.449276
19:39:17,544	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34577740	ns	34.57774
19:39:18,545	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34536912	ns	34.536912
19:39:19,546	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34650756	ns	34.650756
19:39:20,547	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34606796	ns	34.606796
19:39:21,548	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34538848	ns	34.538848
19:39:22,549	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34599308	ns	34.599308
19:39:23,550	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34547572	ns	34.547572
19:39:24,551	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34569228	ns	34.569228
19:39:25,552	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34553452	ns	34.553452
19:39:26,553	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34583632	ns	34.583632
19:39:27,554	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34667864	ns	34.667864
19:39:28,555	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34466056	ns	34.466056
19:39:29,557	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34605540	ns	34.60554
19:39:30,558	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34577420	ns	34.57742
19:39:31,558	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34602716	ns	34.602716
19:39:32,559	INFO	Client:174	-	Client	sent	57.9	command/s	avg.	latency	34485824	ns	34.485824
19:39:33,560	INFO	Client:174	-	Client	sent	115.9	command/s	avg.	latency	34572988	ns	34.572988
19:39:34,562	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34616428	ns	34.616428
19:39:35,563	INFO	Client:174	-	Client	sent	84.9	command/s	avg.	latency	34671264	ns	34.671264
19:39:36,564	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34602328	ns	34.602328
19:39:37,565	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34573700	ns	34.5737
19:39:38,566	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34603524	ns	34.603524
19:39:39,566	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34482720	ns	34.48272
19:39:40,568	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34652580	ns	34.65258
19:39:41,569	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34542944	ns	34.542944
19:39:42,570	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34657644	ns	34.657644
19:39:43,570	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34532504	ns	34.532504
19:39:44,571	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34636652	ns	34.636652
19:39:45,572	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34588160	ns	34.58816
19:39:46,574	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34273156	ns	34.273156
19:39:47,574	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34643904	ns	34.643904
19:39:48,575	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34530536	ns	34.530536
19:39:49,577	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34649180	ns	34.64918
19:39:50,578	INFO	Client:174	-	Client	sent	86.8	command/s	avg.	latency	34576396	ns	34.576396
19:39:51,580	INFO	Client:174	-	Client	sent	81.9	command/s	avg.	latency	34574108	ns	34.574108
19:39:52,581	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34578092	ns	34.578092
19:39:53,582	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	34595852	ns	34.595852
19:39:54,583	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34510664	ns	34.510664
19:39:55,584	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34588288	ns	34.588288
19:39:56,584	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34647504	ns	34.647504
19:39:57,586	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34555228	ns	34.555228
19:39:58,586	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34532240	ns	34.53224
19:39:59,587	INFO	Client:174	-	Client	sent	54.9	command/s	avg.	latency	34685496	ns	34.685496
19:40:00,588	INFO	Client:174	-	Client	sent	116.9	command/s	avg.	latency	35294244	ns	35.294244
19:40:01,589	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	33516218	ns	33.516218
19:40:02,590	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34592304	ns	34.592304
19:40:03,591	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34628440	ns	34.62844
19:40:04,592	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34520272	ns	34.520272
19:40:05,593	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34620644	ns	34.620644
19:40:06,594	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34514660	ns	34.51466
19:40:07,595	INFO	Client:174	-	Client	sent	84.9	command/s	avg.	latency	34557880	ns	34.55788
19:40:08,596	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34557540	ns	34.55754
19:40:09,598	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34588248	ns	34.588248
19:40:10,599	INFO	Client:174	-	Client	sent	77.9	command/s	avg.	latency	39137856	ns	39.137856
19:40:11,600	INFO	Client:174	-	Client	sent	95.9	command/s	avg.	latency	30849424	ns	30.849424
19:40:12,601	INFO	Client:174	-	Client	sent	80.9	command/s	avg.	latency	34562452	ns	34.562452
19:40:13,602	INFO	Client:174	-	Client	sent	92.9	command/s	avg.	latency	34523472	ns	34.523472
19:40:14,602	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34522368	ns	34.522368
19:40:15,604	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34599724	ns	34.599724
19:40:16,604	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34578052	ns	34.578052
19:40:17,605	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34567864	ns	34.567864
19:40:18,607	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34599188	ns	34.599188
19:40:19,608	INFO	Client:174	-	Client	sent	52.9	command/s	avg.	latency	56495688	ns	56.495688
19:40:20,609	INFO	Client:174	-	Client	sent	119.9	command/s	avg.	latency	24850226	ns	24.850226
19:40:21,610	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34518756	ns	34.518756
19:40:22,611	INFO	Client:174	-	Client	sent	78.9	command/s	avg.	latency	34657384	ns	34.657384
19:40:23,612	INFO	Client:174	-	Client	sent	94.9	command/s	avg.	latency	34538036	ns	34.538036
19:40:24,613	INFO	Client:174	-	Client	sent	84.9	command/s	avg.	latency	35213948	ns	35.213948
19:40:25,614	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	33940712	ns	33.940712
19:40:26,615	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34601128	ns	34.601128
19:40:27,616	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34571464	ns	34.571464
19:40:28,617	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34613896	ns	34.613896
19:40:29,618	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34578808	ns	34.578808
19:40:30,619	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34611564	ns	34.611564
19:40:31,620	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34596784	ns	34.596784
19:40:32,621	INFO	Client:174	-	Client	sent	80.9	command/s	avg.	latency	37244328	ns	37.244328
19:40:33,622	INFO	Client:174	-	Client	sent	91.9	command/s	avg.	latency	32275554	ns	32.275554
19:40:34,623	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34640408	ns	34.640408
19:40:35,624	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34545568	ns	34.545568
19:40:36,625	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34630320	ns	34.63032
19:40:37,627	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34537488	ns	34.537488
19:40:38,627	INFO	Client:174	-	Client	sent	84.9	command/s	avg.	latency	34584532	ns	34.584532
19:40:39,629	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34613856	ns	34.613856
19:40:40,633	INFO	Client:174	-	Client	sent	86.6	command/s	avg.	latency	34668236	ns	34.668236
19:40:41,634	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34534736	ns	34.534736
19:40:42,635	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34640824	ns	34.640824
19:40:43,636	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34556276	ns	34.556276
19:40:44,637	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34571440	ns	34.57144
19:40:45,638	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34461652	ns	34.461652
19:40:46,641	INFO	Client:174	-	Client	sent	67.8	command/s	avg.	latency	44715340	ns	44.71534
19:40:47,643	INFO	Client:174	-	Client	sent	104.8	command/s	avg.	latency	28648010	ns	28.64801
19:40:48,643	INFO	Client:174	-	Client	sent	87.9	command/s	avg.	latency	34051444	ns	34.051444
19:40:49,645	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34566048	ns	34.566048
19:40:50,646	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34596724	ns	34.596724
19:40:51,647	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34559080	ns	34.55908
19:40:52,648	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34565588	ns	34.565588
19:40:53,649	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34524868	ns	34.524868
19:40:54,650	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34575528	ns	34.575528
19:40:55,651	INFO	Client:174	-	Client	sent	84.9	command/s	avg.	latency	34603012	ns	34.603012
19:40:56,651	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34519428	ns	34.519428
19:40:57,652	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34641280	ns	34.64128
19:40:58,653	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34501784	ns	34.501784
19:40:59,654	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34556500	ns	34.5565
19:41:00,655	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34603772	ns	34.603772
19:41:01,656	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34812772	ns	34.812772
19:41:02,657	INFO	Client:174	-	Client	sent	87.9	command/s	avg.	latency	34335560	ns	34.33556
19:41:03,658	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34619128	ns	34.619128
19:41:04,659	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34522872	ns	34.522872
19:41:05,660	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34599908	ns	34.599908
19:41:06,662	INFO	Client:174	-	Client	sent	68.9	command/s	avg.	latency	44174936	ns	44.174936
19:41:07,662	INFO	Client:174	-	Client	sent	104.9	command/s	avg.	latency	28245032	ns	28.245032
19:41:08,664	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34594548	ns	34.594548
19:41:09,664	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34616104	ns	34.616104
19:41:10,665	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34465284	ns	34.465284
19:41:11,666	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34661712	ns	34.661712
19:41:12,668	INFO	Client:174	-	Client	sent	83.9	command/s	avg.	latency	34678388	ns	34.678388

==> graph-collection/confs/new/b-100k/3-kill-A3/data/1-slow.txt <==
#19:42:47,816	INFO	Client:174	-	Client	sent	0	command/s	avg.	latency	NaN	ns	
19:42:48,830	INFO	Client:174	-	Client	sent	38.1	command/s	avg.	latency	77859104	ns	77.859104
19:42:49,831	INFO	Client:174	-	Client	sent	104.8	command/s	avg.	latency	28140338	ns	28.140338
19:42:50,832	INFO	Client:174	-	Client	sent	107.9	command/s	avg.	latency	28053384	ns	28.053384
19:42:51,833	INFO	Client:174	-	Client	sent	101.9	command/s	avg.	latency	29097792	ns	29.097792
19:42:52,834	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	33994020	ns	33.99402
19:42:53,837	INFO	Client:174	-	Client	sent	65.8	command/s	avg.	latency	44883552	ns	44.883552
19:42:54,838	INFO	Client:174	-	Client	sent	98.9	command/s	avg.	latency	30222256	ns	30.222256
19:42:55,839	INFO	Client:174	-	Client	sent	74.9	command/s	avg.	latency	39335672	ns	39.335672
19:42:56,840	INFO	Client:174	-	Client	sent	92.9	command/s	avg.	latency	33258294	ns	33.258294
19:42:57,842	INFO	Client:174	-	Client	sent	83.9	command/s	avg.	latency	35791788	ns	35.791788
19:42:58,843	INFO	Client:174	-	Client	sent	64.9	command/s	avg.	latency	41763884	ns	41.763884
19:42:59,844	INFO	Client:174	-	Client	sent	81.9	command/s	avg.	latency	39142868	ns	39.142868
19:43:00,845	INFO	Client:174	-	Client	sent	101.9	command/s	avg.	latency	30263674	ns	30.263674
19:43:01,846	INFO	Client:174	-	Client	sent	95.9	command/s	avg.	latency	30550028	ns	30.550028
19:43:02,847	INFO	Client:174	-	Client	sent	107.9	command/s	avg.	latency	28306562	ns	28.306562
19:43:03,848	INFO	Client:174	-	Client	sent	94.9	command/s	avg.	latency	31287322	ns	31.287322
19:43:04,849	INFO	Client:174	-	Client	sent	84.9	command/s	avg.	latency	35431972	ns	35.431972
19:43:05,851	INFO	Client:174	-	Client	sent	94.9	command/s	avg.	latency	31355576	ns	31.355576
19:43:06,852	INFO	Client:174	-	Client	sent	98.9	command/s	avg.	latency	30668640	ns	30.66864
19:43:07,853	INFO	Client:174	-	Client	sent	96.9	command/s	avg.	latency	30433992	ns	30.433992
19:43:08,854	INFO	Client:174	-	Client	sent	106.9	command/s	avg.	latency	28531024	ns	28.531024
19:43:09,855	INFO	Client:174	-	Client	sent	90.9	command/s	avg.	latency	32035854	ns	32.035854
19:43:10,856	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34891648	ns	34.891648
19:43:11,857	INFO	Client:174	-	Client	sent	56.9	command/s	avg.	latency	53801588	ns	53.801588
19:43:12,858	INFO	Client:174	-	Client	sent	104.8	command/s	avg.	latency	28560546	ns	28.560546
19:43:13,859	INFO	Client:174	-	Client	sent	101.9	command/s	avg.	latency	29098890	ns	29.09889
19:43:14,860	INFO	Client:174	-	Client	sent	94.9	command/s	avg.	latency	31187068	ns	31.187068
19:43:15,862	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34626160	ns	34.62616
19:43:16,863	INFO	Client:174	-	Client	sent	53.9	command/s	avg.	latency	56597880	ns	56.59788
19:43:17,864	INFO	Client:174	-	Client	sent	92.9	command/s	avg.	latency	32299210	ns	32.29921
19:43:18,865	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	35024444	ns	35.024444
19:43:19,866	INFO	Client:174	-	Client	sent	93.9	command/s	avg.	latency	32197464	ns	32.197464
19:43:20,867	INFO	Client:174	-	Client	sent	83.9	command/s	avg.	latency	35397652	ns	35.397652
19:43:21,868	INFO	Client:174	-	Client	sent	98.9	command/s	avg.	latency	29957094	ns	29.957094
19:43:22,869	INFO	Client:174	-	Client	sent	98.9	command/s	avg.	latency	30166968	ns	30.166968
19:43:23,870	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	35460740	ns	35.46074
19:43:24,871	INFO	Client:174	-	Client	sent	90.9	command/s	avg.	latency	28265504	ns	28.265504
19:43:25,872	INFO	Client:174	-	Client	sent	76.9	command/s	avg.	latency	44473964	ns	44.473964
19:43:26,873	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	33627864	ns	33.627864
19:43:27,874	INFO	Client:174	-	Client	sent	77.9	command/s	avg.	latency	39327800	ns	39.3278
19:43:28,875	INFO	Client:174	-	Client	sent	101.9	command/s	avg.	latency	29581664	ns	29.581664
19:43:29,876	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	33168194	ns	33.168194
19:43:30,877	INFO	Client:174	-	Client	sent	106.9	command/s	avg.	latency	27935078	ns	27.935078
19:43:31,878	INFO	Client:174	-	Client	sent	80.9	command/s	avg.	latency	37135260	ns	37.13526
19:43:32,879	INFO	Client:174	-	Client	sent	92.9	command/s	avg.	latency	31961186	ns	31.961186
19:43:33,880	INFO	Client:174	-	Client	sent	100.9	command/s	avg.	latency	30234526	ns	30.234526
19:43:34,883	INFO	Client:174	-	Client	sent	81.8	command/s	avg.	latency	35679228	ns	35.679228
19:43:35,884	INFO	Client:174	-	Client	sent	83.9	command/s	avg.	latency	35612752	ns	35.612752
19:43:36,885	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	35238752	ns	35.238752
19:43:37,886	INFO	Client:174	-	Client	sent	80.9	command/s	avg.	latency	36766052	ns	36.766052
19:43:38,887	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34813848	ns	34.813848
19:43:39,888	INFO	Client:174	-	Client	sent	54.9	command/s	avg.	latency	55582300	ns	55.5823
19:43:40,889	INFO	Client:174	-	Client	sent	83.9	command/s	avg.	latency	34822712	ns	34.822712
19:43:41,890	INFO	Client:174	-	Client	sent	82.9	command/s	avg.	latency	36728528	ns	36.728528
19:43:42,891	INFO	Client:174	-	Client	sent	90.9	command/s	avg.	latency	32736084	ns	32.736084
19:43:43,892	INFO	Client:174	-	Client	sent	100.9	command/s	avg.	latency	29935986	ns	29.935986
19:43:44,893	INFO	Client:174	-	Client	sent	78.9	command/s	avg.	latency	38158604	ns	38.158604
19:43:45,895	INFO	Client:174	-	Client	sent	104.9	command/s	avg.	latency	28223248	ns	28.223248
19:43:46,895	INFO	Client:174	-	Client	sent	107.9	command/s	avg.	latency	27455314	ns	27.455314
19:43:47,896	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	34106300	ns	34.1063
19:43:48,897	INFO	Client:174	-	Client	sent	116.9	command/s	avg.	latency	25480350	ns	25.48035
19:43:49,898	INFO	Client:174	-	Client	sent	113.9	command/s	avg.	latency	26184824	ns	26.184824
19:43:50,899	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	32699722	ns	32.699722
19:43:51,900	INFO	Client:174	-	Client	sent	82.9	command/s	avg.	latency	36833788	ns	36.833788
19:43:52,901	INFO	Client:174	-	Client	sent	60.9	command/s	avg.	latency	49236992	ns	49.236992
19:43:53,902	INFO	Client:174	-	Client	sent	101.9	command/s	avg.	latency	29039208	ns	29.039208
19:43:54,903	INFO	Client:174	-	Client	sent	92.9	command/s	avg.	latency	32668424	ns	32.668424
19:43:55,904	INFO	Client:174	-	Client	sent	83.9	command/s	avg.	latency	35426552	ns	35.426552
19:43:56,905	INFO	Client:174	-	Client	sent	95.9	command/s	avg.	latency	30920346	ns	30.920346
19:43:57,907	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	34251056	ns	34.251056
19:43:58,908	INFO	Client:174	-	Client	sent	95.9	command/s	avg.	latency	30842190	ns	30.84219
19:43:59,908	INFO	Client:174	-	Client	sent	77.9	command/s	avg.	latency	38913284	ns	38.913284
19:44:00,909	INFO	Client:174	-	Client	sent	71.9	command/s	avg.	latency	41229180	ns	41.22918
19:44:01,910	INFO	Client:174	-	Client	sent	107.9	command/s	avg.	latency	27356770	ns	27.35677
19:44:02,912	INFO	Client:174	-	Client	sent	106.9	command/s	avg.	latency	28695690	ns	28.69569
19:44:03,913	INFO	Client:174	-	Client	sent	93.9	command/s	avg.	latency	31649154	ns	31.649154
19:44:04,914	INFO	Client:174	-	Client	sent	104.9	command/s	avg.	latency	28762500	ns	28.7625
19:44:05,934	INFO	Client:174	-	Client	sent	85.3	command/s	avg.	latency	34537572	ns	34.537572
19:44:06,936	INFO	Client:174	-	Client	sent	44.9	command/s	avg.	latency	37924540	ns	37.92454
19:44:07,937	INFO	Client:174	-	Client	sent	48	command/s	avg.	latency	91312928	ns	91.312928
19:44:08,938	INFO	Client:174	-	Client	sent	88.9	command/s	avg.	latency	34054320	ns	34.05432
19:44:09,940	INFO	Client:174	-	Client	sent	96.9	command/s	avg.	latency	30625034	ns	30.625034
19:44:10,941	INFO	Client:174	-	Client	sent	98.9	command/s	avg.	latency	30606630	ns	30.60663
19:44:11,942	INFO	Client:174	-	Client	sent	83.9	command/s	avg.	latency	35762128	ns	35.762128
19:44:12,943	INFO	Client:174	-	Client	sent	73.9	command/s	avg.	latency	40333400	ns	40.3334
19:44:13,944	INFO	Client:174	-	Client	sent	93.9	command/s	avg.	latency	32139930	ns	32.13993
19:44:14,945	INFO	Client:174	-	Client	sent	91.9	command/s	avg.	latency	32613988	ns	32.613988
19:44:15,946	INFO	Client:174	-	Client	sent	106.9	command/s	avg.	latency	27933574	ns	27.933574
19:44:16,947	INFO	Client:174	-	Client	sent	87.9	command/s	avg.	latency	34115476	ns	34.115476
19:44:17,948	INFO	Client:174	-	Client	sent	98.9	command/s	avg.	latency	30044802	ns	30.044802
19:44:18,949	INFO	Client:174	-	Client	sent	88.9	command/s	avg.	latency	34047744	ns	34.047744
19:44:19,950	INFO	Client:174	-	Client	sent	87.9	command/s	avg.	latency	34059124	ns	34.059124
19:44:20,954	INFO	Client:174	-	Client	sent	86.7	command/s	avg.	latency	34263096	ns	34.263096
19:44:21,955	INFO	Client:174	-	Client	sent	95.9	command/s	avg.	latency	31622992	ns	31.622992
19:44:22,956	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	33576796	ns	33.576796
19:44:23,957	INFO	Client:174	-	Client	sent	101.9	command/s	avg.	latency	30270036	ns	30.270036
19:44:24,959	INFO	Client:174	-	Client	sent	98.8	command/s	avg.	latency	30437356	ns	30.437356
19:44:25,960	INFO	Client:174	-	Client	sent	97.9	command/s	avg.	latency	30404924	ns	30.404924
19:44:26,961	INFO	Client:174	-	Client	sent	87.9	command/s	avg.	latency	34321688	ns	34.321688
19:44:27,962	INFO	Client:174	-	Client	sent	107.9	command/s	avg.	latency	27569402	ns	27.569402
19:44:28,963	INFO	Client:174	-	Client	sent	107.9	command/s	avg.	latency	27605532	ns	27.605532
19:44:29,964	INFO	Client:174	-	Client	sent	116.9	command/s	avg.	latency	25845928	ns	25.845928
19:44:30,965	INFO	Client:174	-	Client	sent	89.9	command/s	avg.	latency	32820414	ns	32.820414
19:44:31,966	INFO	Client:174	-	Client	sent	68.9	command/s	avg.	latency	27411270	ns	27.41127
19:44:32,967	INFO	Client:174	-	Client	sent	104.9	command/s	avg.	latency	39469444	ns	39.469444
19:44:33,968	INFO	Client:174	-	Client	sent	92.9	command/s	avg.	latency	32223478	ns	32.223478
19:44:34,969	INFO	Client:174	-	Client	sent	95.9	command/s	avg.	latency	31254448	ns	31.254448
19:44:35,970	INFO	Client:174	-	Client	sent	92.9	command/s	avg.	latency	32574276	ns	32.574276
19:44:36,971	INFO	Client:174	-	Client	sent	94.9	command/s	avg.	latency	31207624	ns	31.207624
19:44:37,972	INFO	Client:174	-	Client	sent	93.9	command/s	avg.	latency	32077322	ns	32.077322
19:44:38,973	INFO	Client:174	-	Client	sent	88.9	command/s	avg.	latency	33542694	ns	33.542694
19:44:39,974	INFO	Client:174	-	Client	sent	93.9	command/s	avg.	latency	31792666	ns	31.792666
19:44:40,975	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34408912	ns	34.408912
19:44:41,976	INFO	Client:174	-	Client	sent	92.9	command/s	avg.	latency	31948000	ns	31.948
19:44:42,977	INFO	Client:174	-	Client	sent	92.9	command/s	avg.	latency	32457160	ns	32.45716
19:44:43,978	INFO	Client:174	-	Client	sent	103.9	command/s	avg.	latency	29297542	ns	29.297542
19:44:44,979	INFO	Client:174	-	Client	sent	111.9	command/s	avg.	latency	26792834	ns	26.792834
19:44:45,980	INFO	Client:174	-	Client	sent	119.9	command/s	avg.	latency	25059270	ns	25.05927
19:44:46,980	INFO	Client:174	-	Client	sent	116.9	command/s	avg.	latency	25394922	ns	25.394922
19:44:47,981	INFO	Client:174	-	Client	sent	118.9	command/s	avg.	latency	25267898	ns	25.267898
19:44:48,982	INFO	Client:174	-	Client	sent	110.9	command/s	avg.	latency	27084992	ns	27.084992
19:44:49,983	INFO	Client:174	-	Client	sent	69.9	command/s	avg.	latency	42555672	ns	42.555672
19:44:50,984	INFO	Client:174	-	Client	sent	121.9	command/s	avg.	latency	24753226	ns	24.753226
19:44:51,985	INFO	Client:174	-	Client	sent	122.9	command/s	avg.	latency	24430464	ns	24.430464
19:44:52,986	INFO	Client:174	-	Client	sent	120.9	command/s	avg.	latency	24810152	ns	24.810152
19:44:53,987	INFO	Client:174	-	Client	sent	116.9	command/s	avg.	latency	25732682	ns	25.732682
19:44:54,988	INFO	Client:174	-	Client	sent	110.9	command/s	avg.	latency	26558224	ns	26.558224
19:44:55,989	INFO	Client:174	-	Client	sent	119.9	command/s	avg.	latency	25235056	ns	25.235056
19:44:56,990	INFO	Client:174	-	Client	sent	92.9	command/s	avg.	latency	32402594	ns	32.402594
19:44:57,991	INFO	Client:174	-	Client	sent	119.9	command/s	avg.	latency	25065282	ns	25.065282
19:44:58,992	INFO	Client:174	-	Client	sent	115.9	command/s	avg.	latency	25314976	ns	25.314976
19:44:59,993	INFO	Client:174	-	Client	sent	108.9	command/s	avg.	latency	27901976	ns	27.901976
19:45:00,994	INFO	Client:174	-	Client	sent	113.9	command/s	avg.	latency	25965156	ns	25.965156
19:45:01,995	INFO	Client:174	-	Client	sent	125.9	command/s	avg.	latency	24068134	ns	24.068134
19:45:02,996	INFO	Client:174	-	Client	sent	116.9	command/s	avg.	latency	25577020	ns	25.57702
19:45:03,997	INFO	Client:174	-	Client	sent	107.9	command/s	avg.	latency	27551200	ns	27.5512
19:45:04,998	INFO	Client:174	-	Client	sent	55.9	command/s	avg.	latency	33318898	ns	33.318898
19:45:05,999	INFO	Client:174	-	Client	sent	108.9	command/s	avg.	latency	37717632	ns	37.717632
19:45:07,000	INFO	Client:174	-	Client	sent	118.8	command/s	avg.	latency	25684056	ns	25.684056
19:45:08,001	INFO	Client:174	-	Client	sent	105.9	command/s	avg.	latency	27828180	ns	27.82818
19:45:09,002	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34383288	ns	34.383288
19:45:10,003	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34622800	ns	34.6228
19:45:11,004	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34443212	ns	34.443212
19:45:12,005	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	34570980	ns	34.57098
19:45:13,006	INFO	Client:174	-	Client	sent	87.9	command/s	avg.	latency	34600560	ns	34.60056
19:45:14,007	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34446256	ns	34.446256
19:45:15,008	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34718908	ns	34.718908
19:45:16,009	INFO	Client:174	-	Client	sent	86.9	command/s	avg.	latency	34401372	ns	34.401372
19:45:17,010	INFO	Client:174	-	Client	sent	85.9	command/s	avg.	latency	35083628	ns	35.083628
19:45:18,011	INFO	Client:174	-	Client	sent	87.9	command/s	avg.	latency	34177716	ns	34.177716
19:45:19,012	INFO	Client:174	-	Client	sent	59.9	command/s	avg.	latency	34515940	ns	34.51594
19:45:20,013	INFO	Client:174	-	Client	sent	0	command/s	avg.	latency	NaN	ns	#VALUE!
19:45:21,014	INFO	Client:174	-	Client	sent	0	command/s	avg.	latency	NaN	ns	#VALUE!
19:45:22,015	INFO	Client:174	-	Client	sent	0	command/s	avg.	latency	NaN	ns	#VALUE!
19:45:23,016	INFO	Client:174	-	Client	sent	104.9	command/s	avg.	latency	123337448	ns	123.337448
19:45:24,017	INFO	Client:174	-	Client	sent	208.8	command/s	avg.	latency	14368047	ns	14.368047
19:45:25,018	INFO	Client:174	-	Client	sent	122.9	command/s	avg.	latency	24243914	ns	24.243914
19:45:26,035	INFO	Client:174	-	Client	sent	128.9	command/s	avg.	latency	23083522	ns	23.083522
19:45:27,037	INFO	Client:174	-	Client	sent	209.6	command/s	avg.	latency	14564900	ns	14.5649
19:45:28,038	INFO	Client:174	-	Client	sent	158.9	command/s	avg.	latency	18635486	ns	18.635486
19:45:29,041	INFO	Client:174	-	Client	sent	47.9	command/s	avg.	latency	63268812	ns	63.268812
19:45:30,042	INFO	Client:174	-	Client	sent	59.9	command/s	avg.	latency	48399520	ns	48.39952
19:45:31,042	INFO	Client:174	-	Client	sent	79.9	command/s	avg.	latency	39014672	ns	39.014672
19:45:32,044	INFO	Client:174	-	Client	sent	223.8	command/s	avg.	latency	13386897	ns	13.386897
19:45:33,045	INFO	Client:174	-	Client	sent	207.7	command/s	avg.	latency	14430881	ns	14.430881
19:45:34,046	INFO	Client:174	-	Client	sent	185.8	command/s	avg.	latency	15975495	ns	15.975495
19:45:35,047	INFO	Client:174	-	Client	sent	212.8	command/s	avg.	latency	14114785	ns	14.114785
19:45:36,048	INFO	Client:174	-	Client	sent	206.8	command/s	avg.	latency	14180319	ns	14.180319
19:45:37,049	INFO	Client:174	-	Client	sent	185.8	command/s	avg.	latency	16262959	ns	16.262959
19:45:38,050	INFO	Client:174	-	Client	sent	182.8	command/s	avg.	latency	16389492	ns	16.389492
19:45:39,051	INFO	Client:174	-	Client	sent	205.8	command/s	avg.	latency	14582028	ns	14.582028
19:45:40,052	INFO	Client:174	-	Client	sent	116.9	command/s	avg.	latency	25518840	ns	25.51884
19:45:41,053	INFO	Client:174	-	Client	sent	188.8	command/s	avg.	latency	15842701	ns	15.842701
19:45:42,054	INFO	Client:174	-	Client	sent	182.8	command/s	avg.	latency	16323342	ns	16.323342
19:45:43,055	INFO	Client:174	-	Client	sent	184.8	command/s	avg.	latency	16286966	ns	16.286966
19:45:44,056	INFO	Client:174	-	Client	sent	195.8	command/s	avg.	latency	15266587	ns	15.266587
19:45:45,057	INFO	Client:174	-	Client	sent	194.8	command/s	avg.	latency	15392074	ns	15.392074
19:45:46,058	INFO	Client:174	-	Client	sent	178.8	command/s	avg.	latency	16672633	ns	16.672633
19:45:47,059	INFO	Client:174	-	Client	sent	201.8	command/s	avg.	latency	14780617	ns	14.780617
19:45:48,060	INFO	Client:174	-	Client	sent	206.8	command/s	avg.	latency	14580865	ns	14.580865
19:45:49,061	INFO	Client:174	-	Client	sent	179.8	command/s	avg.	latency	16506660	ns	16.50666
19:45:50,062	INFO	Client:174	-	Client	sent	128.9	command/s	avg.	latency	23376992	ns	23.376992
19:45:51,063	INFO	Client:174	-	Client	sent	133.9	command/s	avg.	latency	22324326	ns	22.324326
19:45:52,064	INFO	Client:174	-	Client	sent	186.8	command/s	avg.	latency	15935571	ns	15.935571
19:45:53,065	INFO	Client:174	-	Client	sent	98.9	command/s	avg.	latency	30517532	ns	30.517532
19:45:54,066	INFO	Client:174	-	Client	sent	209.8	command/s	avg.	latency	14153402	ns	14.153402
19:45:55,067	INFO	Client:174	-	Client	sent	206.8	command/s	avg.	latency	14575278	ns	14.575278
19:45:56,068	INFO	Client:174	-	Client	sent	208.8	command/s	avg.	latency	14342223	ns	14.342223
19:45:57,089	INFO	Client:174	-	Client	sent	205.6	command/s	avg.	latency	14493699	ns	14.493699
19:45:58,092	INFO	Client:174	-	Client	sent	194.3	command/s	avg.	latency	15794568	ns	15.794568
19:45:59,118	INFO	Client:174	-	Client	sent	110.2	command/s	avg.	latency	27103710	ns	27.10371
19:46:00,119	INFO	Client:174	-	Client	sent	203.6	command/s	avg.	latency	15118401	ns	15.118401
19:46:01,121	INFO	Client:174	-	Client	sent	212.8	command/s	avg.	latency	14138850	ns	14.13885
19:46:02,122	INFO	Client:174	-	Client	sent	200.8	command/s	avg.	latency	14769296	ns	14.769296
19:46:03,123	INFO	Client:174	-	Client	sent	215.8	command/s	avg.	latency	13976090	ns	13.97609
19:46:04,124	INFO	Client:174	-	Client	sent	182.8	command/s	avg.	latency	16245029	ns	16.245029
19:46:05,125	INFO	Client:174	-	Client	sent	116.9	command/s	avg.	latency	25698252	ns	25.698252
19:46:06,126	INFO	Client:174	-	Client	sent	131.9	command/s	avg.	latency	18431664	ns	18.431664
19:46:07,127	INFO	Client:174	-	Client	sent	161.8	command/s	avg.	latency	22045114	ns	22.045114
19:46:08,128	INFO	Client:174	-	Client	sent	178.8	command/s	avg.	latency	16684389	ns	16.684389
19:46:09,129	INFO	Client:174	-	Client	sent	161.7	command/s	avg.	latency	18483838	ns	18.483838
19:46:10,130	INFO	Client:174	-	Client	sent	195.8	command/s	avg.	latency	15258253	ns	15.258253
19:46:11,131	INFO	Client:174	-	Client	sent	188.8	command/s	avg.	latency	15902326	ns	15.902326
19:46:12,132	INFO	Client:174	-	Client	sent	185.8	command/s	avg.	latency	16035743	ns	16.035743
19:46:13,133	INFO	Client:174	-	Client	sent	197.8	command/s	avg.	latency	15031342	ns	15.031342
19:46:14,135	INFO	Client:174	-	Client	sent	197.8	command/s	avg.	latency	15281176	ns	15.281176
19:46:15,136	INFO	Client:174	-	Client	sent	184.8	command/s	avg.	latency	16151974	ns	16.151974
19:46:16,137	INFO	Client:174	-	Client	sent	198.8	command/s	avg.	latency	14997338	ns	14.997338
19:46:17,138	INFO	Client:174	-	Client	sent	200.8	command/s	avg.	latency	15006216	ns	15.006216
19:46:18,139	INFO	Client:174	-	Client	sent	110.9	command/s	avg.	latency	26736638	ns	26.736638
19:46:19,140	INFO	Client:174	-	Client	sent	206.8	command/s	avg.	latency	14532485	ns	14.532485
19:46:20,141	INFO	Client:174	-	Client	sent	209.8	command/s	avg.	latency	14246318	ns	14.246318
19:46:21,142	INFO	Client:174	-	Client	sent	194.8	command/s	avg.	latency	15315257	ns	15.315257
19:46:22,143	INFO	Client:174	-	Client	sent	206.8	command/s	avg.	latency	14573568	ns	14.573568
19:46:23,144	INFO	Client:174	-	Client	sent	194.8	command/s	avg.	latency	15194660	ns	15.19466
19:46:24,145	INFO	Client:174	-	Client	sent	188.8	command/s	avg.	latency	15987122	ns	15.987122
19:46:25,146	INFO	Client:174	-	Client	sent	206.8	command/s	avg.	latency	14457902	ns	14.457902
19:46:26,147	INFO	Client:174	-	Client	sent	212.8	command/s	avg.	latency	14048512	ns	14.048512
19:46:27,148	INFO	Client:174	-	Client	sent	194.8	command/s	avg.	latency	15395317	ns	15.395317
19:46:28,149	INFO	Client:174	-	Client	sent	202.8	command/s	avg.	latency	14765786	ns	14.765786
19:46:29,150	INFO	Client:174	-	Client	sent	213.8	command/s	avg.	latency	13959286	ns	13.959286
19:46:30,151	INFO	Client:174	-	Client	sent	131.9	command/s	avg.	latency	22579360	ns	22.57936
19:46:31,153	INFO	Client:174	-	Client	sent	215.6	command/s	avg.	latency	13968365	ns	13.968365
19:46:32,154	INFO	Client:174	-	Client	sent	221.8	command/s	avg.	latency	13603001	ns	13.603001
19:46:33,155	INFO	Client:174	-	Client	sent	209.8	command/s	avg.	latency	14178572	ns	14.178572
19:46:34,156	INFO	Client:174	-	Client	sent	221.7	command/s	avg.	latency	13454669	ns	13.454669
19:46:35,157	INFO	Client:174	-	Client	sent	214.8	command/s	avg.	latency	14009759	ns	14.009759
19:46:36,158	INFO	Client:174	-	Client	sent	222.8	command/s	avg.	latency	13371819	ns	13.371819
19:46:37,159	INFO	Client:174	-	Client	sent	223.8	command/s	avg.	latency	13427236	ns	13.427236
19:46:38,160	INFO	Client:174	-	Client	sent	135.8	command/s	avg.	latency	22001310	ns	22.00131
19:46:39,161	INFO	Client:174	-	Client	sent	221.8	command/s	avg.	latency	13403376	ns	13.403376
19:46:40,162	INFO	Client:174	-	Client	sent	221.8	command/s	avg.	latency	13522438	ns	13.522438
19:46:41,163	INFO	Client:174	-	Client	sent	212.8	command/s	avg.	latency	14081625	ns	14.081625
19:46:42,164	INFO	Client:174	-	Client	sent	188.8	command/s	avg.	latency	15800559	ns	15.800559
19:46:43,165	INFO	Client:174	-	Client	sent	182.8	command/s	avg.	latency	16433547	ns	16.433547
19:46:44,166	INFO	Client:174	-	Client	sent	188.8	command/s	avg.	latency	15948708	ns	15.948708
19:46:45,167	INFO	Client:174	-	Client	sent	220.8	command/s	avg.	latency	13553871	ns	13.553871
19:46:46,168	INFO	Client:174	-	Client	sent	218.7	command/s	avg.	latency	13661951	ns	13.661951
19:46:47,170	INFO	Client:174	-	Client	sent	201.8	command/s	avg.	latency	14869177	ns	14.869177
19:46:48,171	INFO	Client:174	-	Client	sent	218.7	command/s	avg.	latency	13653486	ns	13.653486
19:46:49,172	INFO	Client:174	-	Client	sent	218.8	command/s	avg.	latency	13716973	ns	13.716973
19:46:50,173	INFO	Client:174	-	Client	sent	125.9	command/s	avg.	latency	23854186	ns	23.854186
19:46:51,174	INFO	Client:174	-	Client	sent	200.8	command/s	avg.	latency	14851939	ns	14.851939
19:46:52,175	INFO	Client:174	-	Client	sent	217.8	command/s	avg.	latency	13726447	ns	13.726447
19:46:53,176	INFO	Client:174	-	Client	sent	201.8	command/s	avg.	latency	14823533	ns	14.823533
19:46:54,177	INFO	Client:174	-	Client	sent	212.8	command/s	avg.	latency	13997339	ns	13.997339
19:46:55,178	INFO	Client:174	-	Client	sent	214.8	command/s	avg.	latency	13912173	ns	13.912173
19:46:56,178	INFO	Client:174	-	Client	sent	207.8	command/s	avg.	latency	14430241	ns	14.430241
19:46:57,179	INFO	Client:174	-	Client	sent	221.8	command/s	avg.	latency	13550106	ns	13.550106
19:46:58,180	INFO	Client:174	-	Client	sent	148.9	command/s	avg.	latency	13463052	ns	13.463052
19:46:59,181	INFO	Client:174	-	Client	sent	212.8	command/s	avg.	latency	18689466	ns	18.689466
19:47:00,183	INFO	Client:174	-	Client	sent	217.8	command/s	avg.	latency	13777257	ns	13.777257
19:47:01,186	INFO	Client:174	-	Client	sent	219.3	command/s	avg.	latency	13585528	ns	13.585528
19:47:02,187	INFO	Client:174	-	Client	sent	217.8	command/s	avg.	latency	13832406	ns	13.832406
19:47:03,188	INFO	Client:174	-	Client	sent	216.8	command/s	avg.	latency	13731089	ns	13.731089
19:47:04,189	INFO	Client:174	-	Client	sent	197.8	command/s	avg.	latency	15150494	ns	15.150494
19:47:05,190	INFO	Client:174	-	Client	sent	191.8	command/s	avg.	latency	15614443	ns	15.614443
19:47:06,194	INFO	Client:174	-	Client	sent	185.3	command/s	avg.	latency	16028590	ns	16.02859
19:47:07,195	INFO	Client:174	-	Client	sent	107.9	command/s	avg.	latency	28055514	ns	28.055514
19:47:08,196	INFO	Client:174	-	Client	sent	131.9	command/s	avg.	latency	22594178	ns	22.594178
19:47:09,197	INFO	Client:174	-	Client	sent	197.8	command/s	avg.	latency	15230794	ns	15.230794
19:47:10,198	INFO	Client:174	-	Client	sent	173.8	command/s	avg.	latency	17143286	ns	17.143286
19:47:11,199	INFO	Client:174	-	Client	sent	188.8	command/s	avg.	latency	15789773	ns	15.789773
19:47:12,200	INFO	Client:174	-	Client	sent	206.8	command/s	avg.	latency	14471231	ns	14.471231
19:47:13,201	INFO	Client:174	-	Client	sent	199.8	command/s	avg.	latency	15013616	ns	15.013616
19:47:14,202	INFO	Client:174	-	Client	sent	188.8	command/s	avg.	latency	15948978	ns	15.948978
19:47:15,203	INFO	Client:174	-	Client	sent	190.8	command/s	avg.	latency	15645825	ns	15.645825
19:47:16,205	INFO	Client:174	-	Client	sent	200.8	command/s	avg.	latency	14873420	ns	14.87342
19:47:17,206	INFO	Client:174	-	Client	sent	123.8	command/s	avg.	latency	24254796	ns	24.254796
19:47:18,207	INFO	Client:174	-	Client	sent	200.8	command/s	avg.	latency	14885777	ns	14.885777
19:47:19,208	INFO	Client:174	-	Client	sent	200.8	command/s	avg.	latency	14845013	ns	14.845013
19:47:20,209	INFO	Client:174	-	Client	sent	197.8	command/s	avg.	latency	15013199	ns	15.013199
19:47:21,210	INFO	Client:174	-	Client	sent	170.8	command/s	avg.	latency	17687174	ns	17.687174
19:47:22,211	INFO	Client:174	-	Client	sent	185.8	command/s	avg.	latency	15825218	ns	15.825218
19:47:23,212	INFO	Client:174	-	Client	sent	173.8	command/s	avg.	latency	17406024	ns	17.406024
19:47:24,213	INFO	Client:174	-	Client	sent	197.8	command/s	avg.	latency	15170794	ns	15.170794
19:47:25,214	INFO	Client:174	-	Client	sent	194.8	command/s	avg.	latency	15208046	ns	15.208046
19:47:26,215	INFO	Client:174	-	Client	sent	176.8	command/s	avg.	latency	17127236	ns	17.127236
19:47:27,216	INFO	Client:174	-	Client	sent	161.8	command/s	avg.	latency	18505294	ns	18.505294
19:47:28,217	INFO	Client:174	-	Client	sent	161.9	command/s	avg.	latency	18461910	ns	18.46191
19:47:29,218	INFO	Client:174	-	Client	sent	200.8	command/s	avg.	latency	14890093	ns	14.890093
19:47:30,219	INFO	Client:174	-	Client	sent	107.9	command/s	avg.	latency	27918410	ns	27.91841
19:47:31,220	INFO	Client:174	-	Client	sent	161.9	command/s	avg.	latency	18341554	ns	18.341554
19:47:32,221	INFO	Client:174	-	Client	sent	179.8	command/s	avg.	latency	16688120	ns	16.68812
19:47:33,222	INFO	Client:174	-	Client	sent	167.8	command/s	avg.	latency	17757894	ns	17.757894
19:47:34,223	INFO	Client:174	-	Client	sent	199.8	command/s	avg.	latency	14989308	ns	14.989308
19:47:35,224	INFO	Client:174	-	Client	sent	176.8	command/s	avg.	latency	17095952	ns	17.095952
19:47:36,224	INFO	Client:174	-	Client	sent	161.9	command/s	avg.	latency	18380422	ns	18.380422
19:47:37,226	INFO	Client:174	-	Client	sent	161.8	command/s	avg.	latency	18389760	ns	18.38976
19:47:38,226	INFO	Client:174	-	Client	sent	178.8	command/s	avg.	latency	16727427	ns	16.727427
19:47:39,227	INFO	Client:174	-	Client	sent	189.8	command/s	avg.	latency	15866013	ns	15.866013
19:47:40,228	INFO	Client:174	-	Client	sent	92.9	command/s	avg.	latency	32139148	ns	32.139148
19:47:41,229	INFO	Client:174	-	Client	sent	185.8	command/s	avg.	latency	16156091	ns	16.156091
19:47:42,230	INFO	Client:174	-	Client	sent	200.8	command/s	avg.	latency	14986477	ns	14.986477
19:47:43,231	INFO	Client:174	-	Client	sent	169.8	command/s	avg.	latency	17659398	ns	17.659398
19:47:44,232	INFO	Client:174	-	Client	sent	150.9	command/s	avg.	latency	19643994	ns	19.643994
19:47:45,233	INFO	Client:174	-	Client	sent	154.8	command/s	avg.	latency	19218310	ns	19.21831
19:47:46,234	INFO	Client:174	-	Client	sent	177.8	command/s	avg.	latency	17074250	ns	17.07425
19:47:47,235	INFO	Client:174	-	Client	sent	164.8	command/s	avg.	latency	17900842	ns	17.900842
19:47:48,236	INFO	Client:174	-	Client	sent	155.9	command/s	avg.	latency	19359844	ns	19.359844
19:47:49,237	INFO	Client:174	-	Client	sent	173.8	command/s	avg.	latency	17253532	ns	17.253532
19:47:50,238	INFO	Client:174	-	Client	sent	178.8	command/s	avg.	latency	16768916	ns	16.768916
19:47:51,240	INFO	Client:174	-	Client	sent	189.6	command/s	avg.	latency	15898606	ns	15.898606
19:47:52,241	INFO	Client:174	-	Client	sent	163.8	command/s	avg.	latency	18131666	ns	18.131666
19:47:53,242	INFO	Client:174	-	Client	sent	137.8	command/s	avg.	latency	21533992	ns	21.533992
19:47:54,243	INFO	Client:174	-	Client	sent	112.9	command/s	avg.	latency	18565482	ns	18.565482
19:47:55,244	INFO	Client:174	-	Client	sent	187.8	command/s	avg.	latency	20915814	ns	20.915814
19:47:56,245	INFO	Client:174	-	Client	sent	210.8	command/s	avg.	latency	14146636	ns	14.146636
19:47:57,246	INFO	Client:174	-	Client	sent	167.8	command/s	avg.	latency	17664446	ns	17.664446
19:47:58,247	INFO	Client:174	-	Client	sent	152.8	command/s	avg.	latency	19806894	ns	19.806894
19:47:59,248	INFO	Client:174	-	Client	sent	180.8	command/s	avg.	latency	16497150	ns	16.49715
19:48:00,249	INFO	Client:174	-	Client	sent	196.8	command/s	avg.	latency	15097921	ns	15.097921
19:48:01,250	INFO	Client:174	-	Client	sent	179.8	command/s	avg.	latency	16880124	ns	16.880124
19:48:02,251	INFO	Client:174	-	Client	sent	191.8	command/s	avg.	latency	15632215	ns	15.632215
19:48:03,253	INFO	Client:174	-	Client	sent	151.7	command/s	avg.	latency	19727008	ns	19.727008
19:48:04,254	INFO	Client:174	-	Client	sent	113.9	command/s	avg.	latency	16918868	ns	16.918868
19:48:05,255	INFO	Client:174	-	Client	sent	167.8	command/s	avg.	latency	24054380	ns	24.05438
19:48:06,256	INFO	Client:174	-	Client	sent	175.8	command/s	avg.	latency	17022928	ns	17.022928
19:48:07,257	INFO	Client:174	-	Client	sent	131.9	command/s	avg.	latency	22795584	ns	22.795584
19:48:08,258	INFO	Client:174	-	Client	sent	148.9	command/s	avg.	latency	20124374	ns	20.124374
19:48:09,259	INFO	Client:174	-	Client	sent	175.8	command/s	avg.	latency	16926672	ns	16.926672
19:48:10,260	INFO	Client:174	-	Client	sent	187.8	command/s	avg.	latency	15993406	ns	15.993406
19:48:11,262	INFO	Client:174	-	Client	sent	162.8	command/s	avg.	latency	18195148	ns	18.195148
19:48:12,263	INFO	Client:174	-	Client	sent	142.9	command/s	avg.	latency	21004840	ns	21.00484
19:48:13,263	INFO	Client:174	-	Client	sent	157.9	command/s	avg.	latency	18994038	ns	18.994038
19:48:14,265	INFO	Client:174	-	Client	sent	198.8	command/s	avg.	latency	15103418	ns	15.103418
19:48:15,266	INFO	Client:174	-	Client	sent	162.7	command/s	avg.	latency	18278498	ns	18.278498
19:48:16,267	INFO	Client:174	-	Client	sent	176.8	command/s	avg.	latency	16831142	ns	16.831142
19:48:17,268	INFO	Client:174	-	Client	sent	149.9	command/s	avg.	latency	20040098	ns	20.040098
19:48:18,269	INFO	Client:174	-	Client	sent	194.8	command/s	avg.	latency	15471467	ns	15.471467
19:48:19,270	INFO	Client:174	-	Client	sent	119.9	command/s	avg.	latency	25114684	ns	25.114684
19:48:20,271	INFO	Client:174	-	Client	sent	200.8	command/s	avg.	latency	14892543	ns	14.892543
19:48:21,272	INFO	Client:174	-	Client	sent	170.8	command/s	avg.	latency	17450178	ns	17.450178
19:48:22,273	INFO	Client:174	-	Client	sent	171.8	command/s	avg.	latency	17525170	ns	17.52517
19:48:23,274	INFO	Client:174	-	Client	sent	169.8	command/s	avg.	latency	17532010	ns	17.53201
19:48:24,275	INFO	Client:174	-	Client	sent	142.9	command/s	avg.	latency	17602864	ns	17.602864
19:48:25,276	INFO	Client:174	-	Client	sent	167.8	command/s	avg.	latency	20658612	ns	20.658612
19:48:26,277	INFO	Client:174	-	Client	sent	158.9	command/s	avg.	latency	18952602	ns	18.952602
19:48:27,278	INFO	Client:174	-	Client	sent	167.8	command/s	avg.	latency	17904938	ns	17.904938
19:48:28,279	INFO	Client:174	-	Client	sent	187.8	command/s	avg.	latency	15692608	ns	15.692608
19:48:29,280	INFO	Client:174	-	Client	sent	107.9	command/s	avg.	latency	18758430	ns	18.75843
19:48:30,281	INFO	Client:174	-	Client	sent	188.8	command/s	avg.	latency	21144616	ns	21.144616
19:48:31,282	INFO	Client:174	-	Client	sent	172.8	command/s	avg.	latency	17131600	ns	17.1316
19:48:32,283	INFO	Client:174	-	Client	sent	161.9	command/s	avg.	latency	18560800	ns	18.5608
19:48:33,284	INFO	Client:174	-	Client	sent	155.9	command/s	avg.	latency	19202574	ns	19.202574
19:48:34,285	INFO	Client:174	-	Client	sent	170.8	command/s	avg.	latency	17651234	ns	17.651234
19:48:35,286	INFO	Client:174	-	Client	sent	221.8	command/s	avg.	latency	13520192	ns	13.520192
19:48:36,286	INFO	Client:174	-	Client	sent	203.8	command/s	avg.	latency	14671209	ns	14.671209
19:48:37,287	INFO	Client:174	-	Client	sent	202.8	command/s	avg.	latency	14693622	ns	14.693622
19:48:38,288	INFO	Client:174	-	Client	sent	172.8	command/s	avg.	latency	17405640	ns	17.40564
19:48:39,289	INFO	Client:174	-	Client	sent	146.9	command/s	avg.	latency	20465350	ns	20.46535
19:48:40,290	INFO	Client:174	-	Client	sent	168.8	command/s	avg.	latency	17606670	ns	17.60667
19:48:41,291	INFO	Client:174	-	Client	sent	218.8	command/s	avg.	latency	13718007	ns	13.718007
19:48:42,292	INFO	Client:174	-	Client	sent	138.8	command/s	avg.	latency	13498750	ns	13.49875
19:48:43,293	INFO	Client:174	-	Client	sent	170.8	command/s	avg.	latency	24106162	ns	24.106162
19:48:44,294	INFO	Client:174	-	Client	sent	135.9	command/s	avg.	latency	22058822	ns	22.058822
19:48:45,295	INFO	Client:174	-	Client	sent	140.9	command/s	avg.	latency	21062434	ns	21.062434
19:48:46,296	INFO	Client:174	-	Client	sent	169.8	command/s	avg.	latency	17790254	ns	17.790254
19:48:47,297	INFO	Client:174	-	Client	sent	160.8	command/s	avg.	latency	18635524	ns	18.635524
19:48:48,298	INFO	Client:174	-	Client	sent	171.8	command/s	avg.	latency	17428992	ns	17.428992
19:48:49,299	INFO	Client:174	-	Client	sent	145.9	command/s	avg.	latency	20317414	ns	20.317414
19:48:50,301	INFO	Client:174	-	Client	sent	145.8	command/s	avg.	latency	20447168	ns	20.447168
19:48:51,302	INFO	Client:174	-	Client	sent	197.8	command/s	avg.	latency	15390935	ns	15.390935
19:48:52,303	INFO	Client:174	-	Client	sent	191.8	command/s	avg.	latency	15492362	ns	15.492362
19:48:53,304	INFO	Client:174	-	Client	sent	124.9	command/s	avg.	latency	24139920	ns	24.13992
19:48:54,305	INFO	Client:174	-	Client	sent	204.8	command/s	avg.	latency	14648023	ns	14.648023
19:48:55,310	INFO	Client:174	-	Client	sent	164.2	command/s	avg.	latency	18099058	ns	18.099058
19:48:56,312	INFO	Client:174	-	Client	sent	167.6	command/s	avg.	latency	17986790	ns	17.98679
19:48:57,313	INFO	Client:174	-	Client	sent	168.8	command/s	avg.	latency	17795788	ns	17.795788
19:48:58,314	INFO	Client:174	-	Client	sent	129.9	command/s	avg.	latency	23082154	ns	23.082154
19:48:59,315	INFO	Client:174	-	Client	sent	179.8	command/s	avg.	latency	16686146	ns	16.686146
19:49:00,316	INFO	Client:174	-	Client	sent	152.9	command/s	avg.	latency	19486300	ns	19.4863
19:49:01,317	INFO	Client:174	-	Client	sent	170.8	command/s	avg.	latency	17470388	ns	17.470388
19:49:02,318	INFO	Client:174	-	Client	sent	201.8	command/s	avg.	latency	14860038	ns	14.860038
19:49:03,319	INFO	Client:174	-	Client	sent	214.8	command/s	avg.	latency	13927090	ns	13.92709
19:49:04,320	INFO	Client:174	-	Client	sent	170.8	command/s	avg.	latency	17481704	ns	17.481704
19:49:05,321	INFO	Client:174	-	Client	sent	191.8	command/s	avg.	latency	15586084	ns	15.586084
19:49:06,322	INFO	Client:174	-	Client	sent	185.8	command/s	avg.	latency	16148545	ns	16.148545
19:49:07,323	INFO	Client:174	-	Client	sent	106.9	command/s	avg.	latency	28184796	ns	28.184796
19:49:08,324	INFO	Client:174	-	Client	sent	188.8	command/s	avg.	latency	15755669	ns	15.755669
19:49:09,325	INFO	Client:174	-	Client	sent	197.8	command/s	avg.	latency	15068429	ns	15.068429
19:49:10,327	INFO	Client:174	-	Client	sent	188.8	command/s	avg.	latency	15839248	ns	15.839248
19:49:11,330	INFO	Client:174	-	Client	sent	194.3	command/s	avg.	latency	15500472	ns	15.500472
19:49:12,331	INFO	Client:174	-	Client	sent	194.8	command/s	avg.	latency	15250678	ns	15.250678
19:49:13,334	INFO	Client:174	-	Client	sent	155.5	command/s	avg.	latency	19509884	ns	19.509884
19:49:14,335	INFO	Client:174	-	Client	sent	170.8	command/s	avg.	latency	17452322	ns	17.452322
19:49:15,336	INFO	Client:174	-	Client	sent	214.8	command/s	avg.	latency	13928386	ns	13.928386
19:49:16,337	INFO	Client:174	-	Client	sent	161.8	command/s	avg.	latency	14572194	ns	14.572194
19:49:17,339	INFO	Client:174	-	Client	sent	164.8	command/s	avg.	latency	22002802	ns	22.002802
19:49:18,340	INFO	Client:174	-	Client	sent	162.7	command/s	avg.	latency	18424104	ns	18.424104
19:49:19,341	INFO	Client:174	-	Client	sent	176.8	command/s	avg.	latency	16945832	ns	16.945832
19:49:20,342	INFO	Client:174	-	Client	sent	160.8	command/s	avg.	latency	18654730	ns	18.65473
19:49:21,343	INFO	Client:174	-	Client	sent	212.8	command/s	avg.	latency	14056550	ns	14.05655
19:49:22,344	INFO	Client:174	-	Client	sent	227.8	command/s	avg.	latency	13145316	ns	13.145316
19:49:23,345	INFO	Client:174	-	Client	sent	151.8	command/s	avg.	latency	19614538	ns	19.614538
19:49:24,346	INFO	Client:174	-	Client	sent	207.8	command/s	avg.	latency	14466985	ns	14.466985
19:49:25,347	INFO	Client:174	-	Client	sent	215.8	command/s	avg.	latency	13800444	ns	13.800444
19:49:26,348	INFO	Client:174	-	Client	sent	206.8	command/s	avg.	latency	14454815	ns	14.454815
19:49:27,349	INFO	Client:174	-	Client	sent	197.8	command/s	avg.	latency	15027509	ns	15.027509
19:49:28,350	INFO	Client:174	-	Client	sent	202.8	command/s	avg.	latency	14909272	ns	14.909272
19:49:29,351	INFO	Client:174	-	Client	sent	90.9	command/s	avg.	latency	33003348	ns	33.003348
19:49:30,352	INFO	Client:174	-	Client	sent	182.8	command/s	avg.	latency	16372592	ns	16.372592
19:49:31,353	INFO	Client:174	-	Client	sent	134.9	command/s	avg.	latency	21870822	ns	21.870822
19:49:32,354	INFO	Client:174	-	Client	sent	110.9	command/s	avg.	latency	20741672	ns	20.741672
19:49:33,355	INFO	Client:174	-	Client	sent	154.9	command/s	avg.	latency	23978976	ns	23.978976
19:49:34,356	INFO	Client:174	-	Client	sent	158.7	command/s	avg.	latency	18976004	ns	18.976004
19:49:35,357	INFO	Client:174	-	Client	sent	167.9	command/s	avg.	latency	17818532	ns	17.818532
19:49:36,358	INFO	Client:174	-	Client	sent	146.9	command/s	avg.	latency	20513640	ns	20.51364

==> graph-collection/confs/new/b-100k/3-kill-A3/data/rep-fast.txt <==
#19:34:13,171 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#19:34:14,173 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#19:34:15,174 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#19:34:16,176 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#19:34:17,180 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#19:34:18,184 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#19:34:19,186 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#19:34:20,188 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#19:34:21,190 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#19:34:22,192 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
19:34:23,194 INFO  Stats:72 - Learner 1 delivered 4.0 values/s 4.57 Mbit/s (avg: 196667.61 Mbit/s) (wait: 0) (count: 4) (batch_count: 0)
19:34:24,195 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.90 Mbit/s (avg: 75.47 Mbit/s) (wait: 0) (count: 66) (batch_count: 0)
19:34:25,197 INFO  Stats:72 - Learner 1 delivered 63.9 values/s 73.13 Mbit/s (avg: 74.30 Mbit/s) (wait: 0) (count: 130) (batch_count: 0)
19:34:26,199 INFO  Stats:72 - Learner 1 delivered 68.9 values/s 79.29 Mbit/s (avg: 75.97 Mbit/s) (wait: 0) (count: 199) (batch_count: 0)
19:34:27,200 INFO  Stats:72 - Learner 1 delivered 64.9 values/s 73.94 Mbit/s (avg: 75.46 Mbit/s) (wait: 0) (count: 264) (batch_count: 0)
19:34:28,202 INFO  Stats:72 - Learner 1 delivered 55.9 values/s 64.04 Mbit/s (avg: 73.18 Mbit/s) (wait: 0) (count: 320) (batch_count: 0)
19:34:29,203 INFO  Stats:72 - Learner 1 delivered 49.9 values/s 57.19 Mbit/s (avg: 70.51 Mbit/s) (wait: 0) (count: 370) (batch_count: 0)
19:34:30,209 INFO  Stats:72 - Learner 1 delivered 61.7 values/s 70.61 Mbit/s (avg: 70.53 Mbit/s) (wait: 0) (count: 432) (batch_count: 0)
19:34:31,210 INFO  Stats:72 - Learner 1 delivered 47.9 values/s 54.90 Mbit/s (avg: 68.58 Mbit/s) (wait: 0) (count: 480) (batch_count: 0)
19:34:32,211 INFO  Stats:72 - Learner 1 delivered 53.9 values/s 61.76 Mbit/s (avg: 67.82 Mbit/s) (wait: 0) (count: 534) (batch_count: 0)
19:34:33,213 INFO  Stats:72 - Learner 1 delivered 50.9 values/s 58.71 Mbit/s (avg: 66.91 Mbit/s) (wait: 0) (count: 585) (batch_count: 0)
19:34:34,214 INFO  Stats:72 - Learner 1 delivered 44.9 values/s 51.08 Mbit/s (avg: 65.47 Mbit/s) (wait: 0) (count: 630) (batch_count: 0)
19:34:35,216 INFO  Stats:72 - Learner 1 delivered 51.9 values/s 59.47 Mbit/s (avg: 64.97 Mbit/s) (wait: 0) (count: 682) (batch_count: 0)
19:34:36,217 INFO  Stats:72 - Learner 1 delivered 60.9 values/s 70.15 Mbit/s (avg: 65.37 Mbit/s) (wait: 0) (count: 743) (batch_count: 0)
19:34:37,218 INFO  Stats:72 - Learner 1 delivered 58.9 values/s 67.10 Mbit/s (avg: 65.49 Mbit/s) (wait: 0) (count: 802) (batch_count: 0)
19:34:38,220 INFO  Stats:72 - Learner 1 delivered 65.9 values/s 75.49 Mbit/s (avg: 66.16 Mbit/s) (wait: 0) (count: 868) (batch_count: 0)
19:34:39,221 INFO  Stats:72 - Learner 1 delivered 62.9 values/s 72.44 Mbit/s (avg: 66.55 Mbit/s) (wait: 0) (count: 931) (batch_count: 0)
19:34:40,222 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.81 Mbit/s (avg: 66.45 Mbit/s) (wait: 0) (count: 988) (batch_count: 0)
19:34:41,224 INFO  Stats:72 - Learner 1 delivered 54.9 values/s 63.26 Mbit/s (avg: 66.27 Mbit/s) (wait: 0) (count: 1043) (batch_count: 0)
19:34:42,226 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.81 Mbit/s (avg: 66.19 Mbit/s) (wait: 0) (count: 1100) (batch_count: 0)
19:34:43,227 INFO  Stats:72 - Learner 1 delivered 55.9 values/s 64.02 Mbit/s (avg: 66.09 Mbit/s) (wait: 0) (count: 1156) (batch_count: 0)
19:34:44,228 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.34 Mbit/s (avg: 66.10 Mbit/s) (wait: 0) (count: 1214) (batch_count: 0)
19:34:45,230 INFO  Stats:72 - Learner 1 delivered 55.9 values/s 64.06 Mbit/s (avg: 66.01 Mbit/s) (wait: 0) (count: 1270) (batch_count: 0)
19:34:46,231 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 66.02 Mbit/s) (wait: 0) (count: 1328) (batch_count: 0)
19:34:47,235 INFO  Stats:72 - Learner 1 delivered 58.7 values/s 67.65 Mbit/s (avg: 66.09 Mbit/s) (wait: 0) (count: 1387) (batch_count: 0)
19:34:48,237 INFO  Stats:72 - Learner 1 delivered 33.0 values/s 37.37 Mbit/s (avg: 64.94 Mbit/s) (wait: 0) (count: 1420) (batch_count: 0)
19:34:49,238 INFO  Stats:72 - Learner 1 delivered 65.9 values/s 75.47 Mbit/s (avg: 65.34 Mbit/s) (wait: 0) (count: 1486) (batch_count: 0)
19:34:50,239 INFO  Stats:72 - Learner 1 delivered 59.9 values/s 68.63 Mbit/s (avg: 65.47 Mbit/s) (wait: 0) (count: 1546) (batch_count: 0)
19:34:51,241 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.91 Mbit/s (avg: 65.66 Mbit/s) (wait: 0) (count: 1608) (batch_count: 0)
19:34:52,242 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 65.58 Mbit/s (avg: 65.66 Mbit/s) (wait: 0) (count: 1666) (batch_count: 0)
19:34:53,243 INFO  Stats:72 - Learner 1 delivered 30.0 values/s 34.31 Mbit/s (avg: 64.61 Mbit/s) (wait: 0) (count: 1696) (batch_count: 0)
19:34:54,245 INFO  Stats:72 - Learner 1 delivered 60.9 values/s 69.34 Mbit/s (avg: 64.77 Mbit/s) (wait: 0) (count: 1757) (batch_count: 0)
19:34:55,247 INFO  Stats:72 - Learner 1 delivered 63.9 values/s 73.20 Mbit/s (avg: 65.03 Mbit/s) (wait: 0) (count: 1821) (batch_count: 0)
19:34:56,248 INFO  Stats:72 - Learner 1 delivered 69.9 values/s 80.08 Mbit/s (avg: 65.49 Mbit/s) (wait: 0) (count: 1891) (batch_count: 0)
19:34:57,249 INFO  Stats:72 - Learner 1 delivered 70.9 values/s 81.60 Mbit/s (avg: 65.96 Mbit/s) (wait: 0) (count: 1962) (batch_count: 0)
19:34:58,250 INFO  Stats:72 - Learner 1 delivered 62.9 values/s 71.68 Mbit/s (avg: 66.12 Mbit/s) (wait: 0) (count: 2025) (batch_count: 0)
19:34:59,251 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.92 Mbit/s (avg: 66.26 Mbit/s) (wait: 0) (count: 2087) (batch_count: 0)
19:35:00,253 INFO  Stats:72 - Learner 1 delivered 69.9 values/s 80.05 Mbit/s (avg: 66.63 Mbit/s) (wait: 0) (count: 2157) (batch_count: 0)
19:35:01,348 INFO  Stats:72 - Learner 1 delivered 51.1 values/s 58.58 Mbit/s (avg: 66.40 Mbit/s) (wait: 0) (count: 2213) (batch_count: 0)
19:35:02,350 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.27 Mbit/s (avg: 66.39 Mbit/s) (wait: 0) (count: 2271) (batch_count: 0)
19:35:03,352 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.92 Mbit/s (avg: 66.51 Mbit/s) (wait: 0) (count: 2333) (batch_count: 0)
19:35:04,353 INFO  Stats:72 - Learner 1 delivered 73.9 values/s 84.60 Mbit/s (avg: 66.95 Mbit/s) (wait: 0) (count: 2407) (batch_count: 0)
19:35:05,355 INFO  Stats:72 - Learner 1 delivered 65.9 values/s 75.48 Mbit/s (avg: 67.15 Mbit/s) (wait: 0) (count: 2473) (batch_count: 0)
19:35:06,360 INFO  Stats:72 - Learner 1 delivered 53.7 values/s 61.49 Mbit/s (avg: 67.02 Mbit/s) (wait: 0) (count: 2527) (batch_count: 0)
19:35:07,362 INFO  Stats:72 - Learner 1 delivered 55.9 values/s 64.06 Mbit/s (avg: 66.95 Mbit/s) (wait: 0) (count: 2583) (batch_count: 0)
19:35:08,363 INFO  Stats:72 - Learner 1 delivered 65.9 values/s 75.50 Mbit/s (avg: 67.14 Mbit/s) (wait: 0) (count: 2649) (batch_count: 0)
19:35:09,364 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.93 Mbit/s (avg: 67.22 Mbit/s) (wait: 0) (count: 2711) (batch_count: 0)
19:35:10,366 INFO  Stats:72 - Learner 1 delivered 73.9 values/s 84.62 Mbit/s (avg: 67.59 Mbit/s) (wait: 0) (count: 2785) (batch_count: 0)
19:35:11,367 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.90 Mbit/s (avg: 67.66 Mbit/s) (wait: 0) (count: 2847) (batch_count: 0)
19:35:12,369 INFO  Stats:72 - Learner 1 delivered 59.9 values/s 68.58 Mbit/s (avg: 67.68 Mbit/s) (wait: 0) (count: 2907) (batch_count: 0)
19:35:13,370 INFO  Stats:72 - Learner 1 delivered 65.9 values/s 75.50 Mbit/s (avg: 67.84 Mbit/s) (wait: 0) (count: 2973) (batch_count: 0)
19:35:14,371 INFO  Stats:72 - Learner 1 delivered 63.9 values/s 73.22 Mbit/s (avg: 67.94 Mbit/s) (wait: 0) (count: 3037) (batch_count: 0)
19:35:15,373 INFO  Stats:72 - Learner 1 delivered 37.9 values/s 43.46 Mbit/s (avg: 67.47 Mbit/s) (wait: 0) (count: 3075) (batch_count: 0)
19:35:16,374 INFO  Stats:72 - Learner 1 delivered 62.9 values/s 72.43 Mbit/s (avg: 67.56 Mbit/s) (wait: 0) (count: 3138) (batch_count: 0)
19:35:17,375 INFO  Stats:72 - Learner 1 delivered 54.9 values/s 62.52 Mbit/s (avg: 67.47 Mbit/s) (wait: 0) (count: 3193) (batch_count: 0)
19:35:18,377 INFO  Stats:72 - Learner 1 delivered 53.9 values/s 61.77 Mbit/s (avg: 67.37 Mbit/s) (wait: 0) (count: 3247) (batch_count: 0)
19:35:19,378 INFO  Stats:72 - Learner 1 delivered 67.9 values/s 77.74 Mbit/s (avg: 67.55 Mbit/s) (wait: 0) (count: 3315) (batch_count: 0)
19:35:20,380 INFO  Stats:72 - Learner 1 delivered 60.9 values/s 70.14 Mbit/s (avg: 67.60 Mbit/s) (wait: 0) (count: 3376) (batch_count: 0)
19:35:21,381 INFO  Stats:72 - Learner 1 delivered 64.9 values/s 73.96 Mbit/s (avg: 67.71 Mbit/s) (wait: 0) (count: 3441) (batch_count: 0)
19:35:22,382 INFO  Stats:72 - Learner 1 delivered 65.9 values/s 75.50 Mbit/s (avg: 67.84 Mbit/s) (wait: 0) (count: 3507) (batch_count: 0)
19:35:23,383 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.93 Mbit/s (avg: 67.89 Mbit/s) (wait: 0) (count: 3569) (batch_count: 0)
19:35:24,384 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.93 Mbit/s (avg: 67.94 Mbit/s) (wait: 0) (count: 3631) (batch_count: 0)
19:35:25,386 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.92 Mbit/s (avg: 67.99 Mbit/s) (wait: 0) (count: 3693) (batch_count: 0)
19:35:26,387 INFO  Stats:72 - Learner 1 delivered 55.9 values/s 64.06 Mbit/s (avg: 67.93 Mbit/s) (wait: 0) (count: 3749) (batch_count: 0)
19:35:27,388 INFO  Stats:72 - Learner 1 delivered 69.9 values/s 80.07 Mbit/s (avg: 68.12 Mbit/s) (wait: 0) (count: 3819) (batch_count: 0)
19:35:28,544 INFO  Stats:72 - Learner 1 delivered 48.4 values/s 55.47 Mbit/s (avg: 67.89 Mbit/s) (wait: 0) (count: 3875) (batch_count: 0)
19:35:29,546 INFO  Stats:72 - Learner 1 delivered 64.9 values/s 74.68 Mbit/s (avg: 67.99 Mbit/s) (wait: 0) (count: 3940) (batch_count: 0)
19:35:30,547 INFO  Stats:72 - Learner 1 delivered 64.9 values/s 73.98 Mbit/s (avg: 68.08 Mbit/s) (wait: 0) (count: 4005) (batch_count: 0)
19:35:31,548 INFO  Stats:72 - Learner 1 delivered 44.9 values/s 51.86 Mbit/s (avg: 67.85 Mbit/s) (wait: 0) (count: 4050) (batch_count: 0)
19:35:32,550 INFO  Stats:72 - Learner 1 delivered 72.9 values/s 83.12 Mbit/s (avg: 68.07 Mbit/s) (wait: 0) (count: 4123) (batch_count: 0)
19:35:33,551 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 65.59 Mbit/s (avg: 68.03 Mbit/s) (wait: 0) (count: 4180) (batch_count: 0)
19:35:34,552 INFO  Stats:72 - Learner 1 delivered 65.9 values/s 75.49 Mbit/s (avg: 68.14 Mbit/s) (wait: 0) (count: 4246) (batch_count: 0)
19:35:35,553 INFO  Stats:72 - Learner 1 delivered 37.0 values/s 41.95 Mbit/s (avg: 67.77 Mbit/s) (wait: 0) (count: 4283) (batch_count: 0)
19:35:36,554 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 67.75 Mbit/s) (wait: 0) (count: 4341) (batch_count: 0)
19:35:37,556 INFO  Stats:72 - Learner 1 delivered 65.9 values/s 75.50 Mbit/s (avg: 67.86 Mbit/s) (wait: 0) (count: 4407) (batch_count: 0)
19:35:38,557 INFO  Stats:72 - Learner 1 delivered 65.9 values/s 75.48 Mbit/s (avg: 67.96 Mbit/s) (wait: 0) (count: 4473) (batch_count: 0)
19:35:39,558 INFO  Stats:72 - Learner 1 delivered 75.9 values/s 86.91 Mbit/s (avg: 68.21 Mbit/s) (wait: 0) (count: 4549) (batch_count: 0)
19:35:40,560 INFO  Stats:72 - Learner 1 delivered 72.9 values/s 83.88 Mbit/s (avg: 68.41 Mbit/s) (wait: 0) (count: 4622) (batch_count: 0)
19:35:41,561 INFO  Stats:72 - Learner 1 delivered 72.9 values/s 83.11 Mbit/s (avg: 68.60 Mbit/s) (wait: 0) (count: 4695) (batch_count: 0)
19:35:42,595 INFO  Stats:72 - Learner 1 delivered 15.5 values/s 17.72 Mbit/s (avg: 67.94 Mbit/s) (wait: 0) (count: 4711) (batch_count: 0)
19:35:43,597 INFO  Stats:72 - Learner 1 delivered 63.9 values/s 73.16 Mbit/s (avg: 68.00 Mbit/s) (wait: 0) (count: 4775) (batch_count: 0)
19:35:44,598 INFO  Stats:72 - Learner 1 delivered 72.9 values/s 83.90 Mbit/s (avg: 68.20 Mbit/s) (wait: 0) (count: 4848) (batch_count: 0)
19:35:45,599 INFO  Stats:72 - Learner 1 delivered 58.9 values/s 67.88 Mbit/s (avg: 68.19 Mbit/s) (wait: 0) (count: 4907) (batch_count: 0)
19:35:46,600 INFO  Stats:72 - Learner 1 delivered 58.9 values/s 67.12 Mbit/s (avg: 68.18 Mbit/s) (wait: 0) (count: 4966) (batch_count: 0)
19:35:47,601 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 65.59 Mbit/s (avg: 68.15 Mbit/s) (wait: 0) (count: 5023) (batch_count: 0)
19:35:48,602 INFO  Stats:72 - Learner 1 delivered 60.9 values/s 69.41 Mbit/s (avg: 68.16 Mbit/s) (wait: 0) (count: 5084) (batch_count: 0)
19:35:49,608 INFO  Stats:72 - Learner 1 delivered 70.6 values/s 81.21 Mbit/s (avg: 68.32 Mbit/s) (wait: 0) (count: 5155) (batch_count: 0)
19:35:50,609 INFO  Stats:72 - Learner 1 delivered 66.9 values/s 76.27 Mbit/s (avg: 68.41 Mbit/s) (wait: 0) (count: 5222) (batch_count: 0)
19:35:51,622 INFO  Stats:72 - Learner 1 delivered 67.2 values/s 76.95 Mbit/s (avg: 68.50 Mbit/s) (wait: 0) (count: 5290) (batch_count: 0)
19:35:52,623 INFO  Stats:72 - Learner 1 delivered 49.9 values/s 57.18 Mbit/s (avg: 68.38 Mbit/s) (wait: 0) (count: 5340) (batch_count: 0)
19:35:53,624 INFO  Stats:72 - Learner 1 delivered 73.9 values/s 84.66 Mbit/s (avg: 68.56 Mbit/s) (wait: 0) (count: 5414) (batch_count: 0)
19:35:54,625 INFO  Stats:72 - Learner 1 delivered 63.9 values/s 73.22 Mbit/s (avg: 68.61 Mbit/s) (wait: 0) (count: 5478) (batch_count: 0)
19:35:55,627 INFO  Stats:72 - Learner 1 delivered 63.9 values/s 73.18 Mbit/s (avg: 68.66 Mbit/s) (wait: 0) (count: 5542) (batch_count: 0)
19:35:56,628 INFO  Stats:72 - Learner 1 delivered 73.9 values/s 84.65 Mbit/s (avg: 68.83 Mbit/s) (wait: 0) (count: 5616) (batch_count: 0)
19:35:57,629 INFO  Stats:72 - Learner 1 delivered 76.9 values/s 88.46 Mbit/s (avg: 69.04 Mbit/s) (wait: 0) (count: 5693) (batch_count: 0)
19:35:58,630 INFO  Stats:72 - Learner 1 delivered 66.9 values/s 76.26 Mbit/s (avg: 69.11 Mbit/s) (wait: 0) (count: 5760) (batch_count: 0)
19:35:59,631 INFO  Stats:72 - Learner 1 delivered 65.9 values/s 75.51 Mbit/s (avg: 69.18 Mbit/s) (wait: 0) (count: 5826) (batch_count: 0)
19:36:00,633 INFO  Stats:72 - Learner 1 delivered 59.9 values/s 68.64 Mbit/s (avg: 69.17 Mbit/s) (wait: 0) (count: 5886) (batch_count: 0)
19:36:01,634 INFO  Stats:72 - Learner 1 delivered 73.9 values/s 84.64 Mbit/s (avg: 69.33 Mbit/s) (wait: 0) (count: 5960) (batch_count: 0)
19:36:02,635 INFO  Stats:72 - Learner 1 delivered 75.9 values/s 86.94 Mbit/s (avg: 69.51 Mbit/s) (wait: 0) (count: 6036) (batch_count: 0)
19:36:03,636 INFO  Stats:72 - Learner 1 delivered 74.9 values/s 86.15 Mbit/s (avg: 69.68 Mbit/s) (wait: 0) (count: 6111) (batch_count: 0)
19:36:04,638 INFO  Stats:72 - Learner 1 delivered 74.9 values/s 85.40 Mbit/s (avg: 69.83 Mbit/s) (wait: 0) (count: 6186) (batch_count: 0)
19:36:05,763 INFO  Stats:72 - Learner 1 delivered 40.9 values/s 46.83 Mbit/s (avg: 69.58 Mbit/s) (wait: 0) (count: 6232) (batch_count: 0)
19:36:06,791 INFO  Stats:72 - Learner 1 delivered 65.2 values/s 74.99 Mbit/s (avg: 69.63 Mbit/s) (wait: 0) (count: 6299) (batch_count: 0)
19:36:07,792 INFO  Stats:72 - Learner 1 delivered 64.9 values/s 73.98 Mbit/s (avg: 69.67 Mbit/s) (wait: 0) (count: 6364) (batch_count: 0)
19:36:08,793 INFO  Stats:72 - Learner 1 delivered 67.9 values/s 77.79 Mbit/s (avg: 69.75 Mbit/s) (wait: 0) (count: 6432) (batch_count: 0)
19:36:09,794 INFO  Stats:72 - Learner 1 delivered 71.9 values/s 82.36 Mbit/s (avg: 69.87 Mbit/s) (wait: 0) (count: 6504) (batch_count: 0)
19:36:10,796 INFO  Stats:72 - Learner 1 delivered 66.9 values/s 77.03 Mbit/s (avg: 69.94 Mbit/s) (wait: 0) (count: 6571) (batch_count: 0)
19:36:11,797 INFO  Stats:72 - Learner 1 delivered 62.9 values/s 71.69 Mbit/s (avg: 69.95 Mbit/s) (wait: 0) (count: 6634) (batch_count: 0)
19:36:12,798 INFO  Stats:72 - Learner 1 delivered 63.9 values/s 73.22 Mbit/s (avg: 69.98 Mbit/s) (wait: 0) (count: 6698) (batch_count: 0)
19:36:13,800 INFO  Stats:72 - Learner 1 delivered 65.9 values/s 75.43 Mbit/s (avg: 70.03 Mbit/s) (wait: 0) (count: 6764) (batch_count: 0)
19:36:14,801 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 70.00 Mbit/s) (wait: 0) (count: 6822) (batch_count: 0)
19:36:15,802 INFO  Stats:72 - Learner 1 delivered 59.9 values/s 68.63 Mbit/s (avg: 69.99 Mbit/s) (wait: 0) (count: 6882) (batch_count: 0)
19:36:16,804 INFO  Stats:72 - Learner 1 delivered 59.9 values/s 68.64 Mbit/s (avg: 69.97 Mbit/s) (wait: 0) (count: 6942) (batch_count: 0)
19:36:17,805 INFO  Stats:72 - Learner 1 delivered 63.9 values/s 73.18 Mbit/s (avg: 70.00 Mbit/s) (wait: 0) (count: 7006) (batch_count: 0)
19:36:18,807 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.31 Mbit/s (avg: 69.97 Mbit/s) (wait: 0) (count: 7064) (batch_count: 0)
19:36:19,808 INFO  Stats:72 - Learner 1 delivered 59.9 values/s 68.64 Mbit/s (avg: 69.96 Mbit/s) (wait: 0) (count: 7124) (batch_count: 0)
19:36:20,810 INFO  Stats:72 - Learner 1 delivered 62.9 values/s 72.43 Mbit/s (avg: 69.98 Mbit/s) (wait: 0) (count: 7187) (batch_count: 0)
19:36:21,812 INFO  Stats:72 - Learner 1 delivered 60.8 values/s 69.26 Mbit/s (avg: 69.97 Mbit/s) (wait: 0) (count: 7248) (batch_count: 0)
19:36:22,814 INFO  Stats:72 - Learner 1 delivered 73.9 values/s 84.62 Mbit/s (avg: 70.10 Mbit/s) (wait: 0) (count: 7322) (batch_count: 0)
19:36:24,108 INFO  Stats:72 - Learner 1 delivered 46.4 values/s 53.09 Mbit/s (avg: 69.91 Mbit/s) (wait: 0) (count: 7382) (batch_count: 0)
19:36:25,110 INFO  Stats:72 - Learner 1 delivered 73.9 values/s 84.62 Mbit/s (avg: 70.03 Mbit/s) (wait: 0) (count: 7456) (batch_count: 0)
19:36:26,112 INFO  Stats:72 - Learner 1 delivered 69.8 values/s 79.99 Mbit/s (avg: 70.12 Mbit/s) (wait: 0) (count: 7526) (batch_count: 0)
19:36:27,113 INFO  Stats:72 - Learner 1 delivered 74.9 values/s 86.18 Mbit/s (avg: 70.25 Mbit/s) (wait: 0) (count: 7601) (batch_count: 0)
19:36:28,114 INFO  Stats:72 - Learner 1 delivered 77.9 values/s 89.24 Mbit/s (avg: 70.40 Mbit/s) (wait: 0) (count: 7679) (batch_count: 0)
19:36:29,115 INFO  Stats:72 - Learner 1 delivered 76.9 values/s 87.73 Mbit/s (avg: 70.54 Mbit/s) (wait: 0) (count: 7756) (batch_count: 0)
19:36:30,116 INFO  Stats:72 - Learner 1 delivered 73.9 values/s 84.65 Mbit/s (avg: 70.65 Mbit/s) (wait: 0) (count: 7830) (batch_count: 0)
19:36:31,117 INFO  Stats:72 - Learner 1 delivered 62.9 values/s 72.46 Mbit/s (avg: 70.66 Mbit/s) (wait: 0) (count: 7893) (batch_count: 0)
19:36:32,118 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.83 Mbit/s (avg: 70.62 Mbit/s) (wait: 0) (count: 7950) (batch_count: 0)
19:36:33,120 INFO  Stats:72 - Learner 1 delivered 77.9 values/s 89.24 Mbit/s (avg: 70.76 Mbit/s) (wait: 0) (count: 8028) (batch_count: 0)
19:36:34,121 INFO  Stats:72 - Learner 1 delivered 63.9 values/s 73.20 Mbit/s (avg: 70.78 Mbit/s) (wait: 0) (count: 8092) (batch_count: 0)
19:36:35,122 INFO  Stats:72 - Learner 1 delivered 66.9 values/s 77.03 Mbit/s (avg: 70.83 Mbit/s) (wait: 0) (count: 8159) (batch_count: 0)
19:36:36,123 INFO  Stats:72 - Learner 1 delivered 72.9 values/s 83.14 Mbit/s (avg: 70.92 Mbit/s) (wait: 0) (count: 8232) (batch_count: 0)
19:36:37,124 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.93 Mbit/s (avg: 70.92 Mbit/s) (wait: 0) (count: 8294) (batch_count: 0)
19:36:38,125 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.93 Mbit/s (avg: 70.92 Mbit/s) (wait: 0) (count: 8356) (batch_count: 0)
19:36:39,126 INFO  Stats:72 - Learner 1 delivered 62.9 values/s 72.46 Mbit/s (avg: 70.93 Mbit/s) (wait: 0) (count: 8419) (batch_count: 0)
19:36:40,127 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.83 Mbit/s (avg: 70.89 Mbit/s) (wait: 0) (count: 8476) (batch_count: 0)
19:36:41,468 INFO  Stats:72 - Learner 1 delivered 44.0 values/s 50.68 Mbit/s (avg: 70.69 Mbit/s) (wait: 0) (count: 8535) (batch_count: 0)
19:36:42,469 INFO  Stats:72 - Learner 1 delivered 70.9 values/s 80.84 Mbit/s (avg: 70.76 Mbit/s) (wait: 0) (count: 8606) (batch_count: 0)
19:36:43,470 INFO  Stats:72 - Learner 1 delivered 59.9 values/s 68.64 Mbit/s (avg: 70.75 Mbit/s) (wait: 0) (count: 8666) (batch_count: 0)
19:36:44,471 INFO  Stats:72 - Learner 1 delivered 65.9 values/s 75.51 Mbit/s (avg: 70.78 Mbit/s) (wait: 0) (count: 8732) (batch_count: 0)
19:36:45,472 INFO  Stats:72 - Learner 1 delivered 73.9 values/s 84.66 Mbit/s (avg: 70.88 Mbit/s) (wait: 0) (count: 8806) (batch_count: 0)
19:36:46,473 INFO  Stats:72 - Learner 1 delivered 59.9 values/s 68.64 Mbit/s (avg: 70.86 Mbit/s) (wait: 0) (count: 8866) (batch_count: 0)
19:36:47,475 INFO  Stats:72 - Learner 1 delivered 63.9 values/s 73.21 Mbit/s (avg: 70.88 Mbit/s) (wait: 0) (count: 8930) (batch_count: 0)
19:36:48,476 INFO  Stats:72 - Learner 1 delivered 59.9 values/s 68.62 Mbit/s (avg: 70.86 Mbit/s) (wait: 0) (count: 8990) (batch_count: 0)
19:36:49,477 INFO  Stats:72 - Learner 1 delivered 63.9 values/s 73.20 Mbit/s (avg: 70.88 Mbit/s) (wait: 0) (count: 9054) (batch_count: 0)
19:36:50,478 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 70.85 Mbit/s) (wait: 0) (count: 9112) (batch_count: 0)
19:36:51,480 INFO  Stats:72 - Learner 1 delivered 71.9 values/s 82.36 Mbit/s (avg: 70.93 Mbit/s) (wait: 0) (count: 9184) (batch_count: 0)
19:36:52,481 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.93 Mbit/s (avg: 70.93 Mbit/s) (wait: 0) (count: 9246) (batch_count: 0)
19:36:53,484 INFO  Stats:72 - Learner 1 delivered 48.8 values/s 56.29 Mbit/s (avg: 70.83 Mbit/s) (wait: 0) (count: 9295) (batch_count: 0)
19:36:54,485 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 70.36 Mbit/s) (wait: 0) (count: 9295) (batch_count: 0)
19:36:55,487 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 69.90 Mbit/s) (wait: 0) (count: 9295) (batch_count: 0)
19:36:56,488 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 69.44 Mbit/s) (wait: 0) (count: 9295) (batch_count: 0)
19:36:57,515 INFO  Stats:72 - Learner 1 delivered 3.9 values/s 2.23 Mbit/s (avg: 68.99 Mbit/s) (wait: 0) (count: 9299) (batch_count: 0)
19:36:58,553 INFO  Stats:72 - Learner 1 delivered 65.5 values/s 75.03 Mbit/s (avg: 69.03 Mbit/s) (wait: 0) (count: 9367) (batch_count: 0)
19:36:59,554 INFO  Stats:72 - Learner 1 delivered 83.9 values/s 96.10 Mbit/s (avg: 69.21 Mbit/s) (wait: 0) (count: 9451) (batch_count: 0)
19:37:00,555 INFO  Stats:72 - Learner 1 delivered 87.9 values/s 100.69 Mbit/s (avg: 69.41 Mbit/s) (wait: 0) (count: 9539) (batch_count: 0)
19:37:01,556 INFO  Stats:72 - Learner 1 delivered 74.9 values/s 86.19 Mbit/s (avg: 69.51 Mbit/s) (wait: 0) (count: 9614) (batch_count: 0)
19:37:02,557 INFO  Stats:72 - Learner 1 delivered 68.9 values/s 78.53 Mbit/s (avg: 69.57 Mbit/s) (wait: 0) (count: 9683) (batch_count: 0)
19:37:03,558 INFO  Stats:72 - Learner 1 delivered 50.9 values/s 60.23 Mbit/s (avg: 69.51 Mbit/s) (wait: 0) (count: 9734) (batch_count: 0)
19:37:04,559 INFO  Stats:72 - Learner 1 delivered 77.9 values/s 88.47 Mbit/s (avg: 69.63 Mbit/s) (wait: 0) (count: 9812) (batch_count: 0)
19:37:05,561 INFO  Stats:72 - Learner 1 delivered 76.9 values/s 88.47 Mbit/s (avg: 69.75 Mbit/s) (wait: 0) (count: 9889) (batch_count: 0)
19:37:06,562 INFO  Stats:72 - Learner 1 delivered 76.9 values/s 87.68 Mbit/s (avg: 69.86 Mbit/s) (wait: 0) (count: 9966) (batch_count: 0)
19:37:07,563 INFO  Stats:72 - Learner 1 delivered 49.9 values/s 57.20 Mbit/s (avg: 69.78 Mbit/s) (wait: 0) (count: 10016) (batch_count: 0)
19:37:08,564 INFO  Stats:72 - Learner 1 delivered 32.0 values/s 36.61 Mbit/s (avg: 69.58 Mbit/s) (wait: 0) (count: 10048) (batch_count: 0)
19:37:09,727 INFO  Stats:72 - Learner 1 delivered 17.2 values/s 19.70 Mbit/s (avg: 69.23 Mbit/s) (wait: 0) (count: 10068) (batch_count: 0)
19:37:10,728 INFO  Stats:72 - Learner 1 delivered 40.0 values/s 45.76 Mbit/s (avg: 69.09 Mbit/s) (wait: 0) (count: 10108) (batch_count: 0)
19:37:11,729 INFO  Stats:72 - Learner 1 delivered 43.0 values/s 49.58 Mbit/s (avg: 68.97 Mbit/s) (wait: 0) (count: 10151) (batch_count: 0)
19:37:12,730 INFO  Stats:72 - Learner 1 delivered 76.9 values/s 87.71 Mbit/s (avg: 69.08 Mbit/s) (wait: 0) (count: 10228) (batch_count: 0)
19:37:13,732 INFO  Stats:72 - Learner 1 delivered 69.9 values/s 80.07 Mbit/s (avg: 69.15 Mbit/s) (wait: 0) (count: 10298) (batch_count: 0)
19:37:14,733 INFO  Stats:72 - Learner 1 delivered 79.9 values/s 91.50 Mbit/s (avg: 69.28 Mbit/s) (wait: 0) (count: 10378) (batch_count: 0)
19:37:15,734 INFO  Stats:72 - Learner 1 delivered 78.9 values/s 90.75 Mbit/s (avg: 69.40 Mbit/s) (wait: 0) (count: 10457) (batch_count: 0)
19:37:16,735 INFO  Stats:72 - Learner 1 delivered 82.9 values/s 94.58 Mbit/s (avg: 69.55 Mbit/s) (wait: 0) (count: 10540) (batch_count: 0)
19:37:17,736 INFO  Stats:72 - Learner 1 delivered 82.9 values/s 95.34 Mbit/s (avg: 69.70 Mbit/s) (wait: 0) (count: 10623) (batch_count: 0)
19:37:18,737 INFO  Stats:72 - Learner 1 delivered 85.9 values/s 98.39 Mbit/s (avg: 69.86 Mbit/s) (wait: 0) (count: 10709) (batch_count: 0)
19:37:19,738 INFO  Stats:72 - Learner 1 delivered 76.9 values/s 87.71 Mbit/s (avg: 69.96 Mbit/s) (wait: 0) (count: 10786) (batch_count: 0)
19:37:20,740 INFO  Stats:72 - Learner 1 delivered 65.9 values/s 75.49 Mbit/s (avg: 69.99 Mbit/s) (wait: 0) (count: 10852) (batch_count: 0)
19:37:21,741 INFO  Stats:72 - Learner 1 delivered 87.9 values/s 100.65 Mbit/s (avg: 70.17 Mbit/s) (wait: 0) (count: 10940) (batch_count: 0)
19:37:22,742 INFO  Stats:72 - Learner 1 delivered 83.9 values/s 96.11 Mbit/s (avg: 70.31 Mbit/s) (wait: 0) (count: 11024) (batch_count: 0)
19:37:23,743 INFO  Stats:72 - Learner 1 delivered 63.9 values/s 73.22 Mbit/s (avg: 70.33 Mbit/s) (wait: 0) (count: 11088) (batch_count: 0)
19:37:24,744 INFO  Stats:72 - Learner 1 delivered 55.9 values/s 64.07 Mbit/s (avg: 70.29 Mbit/s) (wait: 0) (count: 11144) (batch_count: 0)
19:37:25,745 INFO  Stats:72 - Learner 1 delivered 59.9 values/s 68.65 Mbit/s (avg: 70.28 Mbit/s) (wait: 0) (count: 11204) (batch_count: 0)
19:37:26,746 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 70.26 Mbit/s) (wait: 0) (count: 11262) (batch_count: 0)
19:37:27,768 INFO  Stats:72 - Learner 1 delivered 55.7 values/s 64.22 Mbit/s (avg: 70.23 Mbit/s) (wait: 0) (count: 11319) (batch_count: 0)
19:37:28,770 INFO  Stats:72 - Learner 1 delivered 58.9 values/s 67.10 Mbit/s (avg: 70.21 Mbit/s) (wait: 0) (count: 11378) (batch_count: 0)
19:37:29,771 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.34 Mbit/s (avg: 70.19 Mbit/s) (wait: 0) (count: 11436) (batch_count: 0)
19:37:30,772 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 67.12 Mbit/s (avg: 70.17 Mbit/s) (wait: 0) (count: 11494) (batch_count: 0)
19:37:31,773 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 70.15 Mbit/s) (wait: 0) (count: 11552) (batch_count: 0)
19:37:33,119 INFO  Stats:72 - Learner 1 delivered 39.4 values/s 44.82 Mbit/s (avg: 69.97 Mbit/s) (wait: 0) (count: 11605) (batch_count: 0)
19:37:34,120 INFO  Stats:72 - Learner 1 delivered 79.9 values/s 91.52 Mbit/s (avg: 70.09 Mbit/s) (wait: 0) (count: 11685) (batch_count: 0)
19:37:35,121 INFO  Stats:72 - Learner 1 delivered 59.9 values/s 68.65 Mbit/s (avg: 70.08 Mbit/s) (wait: 0) (count: 11745) (batch_count: 0)
19:37:36,124 INFO  Stats:72 - Learner 1 delivered 55.8 values/s 63.91 Mbit/s (avg: 70.05 Mbit/s) (wait: 0) (count: 11801) (batch_count: 0)
19:37:37,125 INFO  Stats:72 - Learner 1 delivered 59.9 values/s 68.65 Mbit/s (avg: 70.04 Mbit/s) (wait: 0) (count: 11861) (batch_count: 0)
19:37:38,126 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 70.02 Mbit/s) (wait: 0) (count: 11919) (batch_count: 0)
19:37:39,127 INFO  Stats:72 - Learner 1 delivered 56.0 values/s 64.09 Mbit/s (avg: 69.99 Mbit/s) (wait: 0) (count: 11975) (batch_count: 0)
19:37:40,128 INFO  Stats:72 - Learner 1 delivered 58.9 values/s 67.89 Mbit/s (avg: 69.98 Mbit/s) (wait: 0) (count: 12034) (batch_count: 0)
19:37:41,129 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.83 Mbit/s (avg: 69.95 Mbit/s) (wait: 0) (count: 12091) (batch_count: 0)
19:37:42,131 INFO  Stats:72 - Learner 1 delivered 58.9 values/s 67.86 Mbit/s (avg: 69.94 Mbit/s) (wait: 0) (count: 12150) (batch_count: 0)
19:37:43,132 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.81 Mbit/s (avg: 69.92 Mbit/s) (wait: 0) (count: 12207) (batch_count: 0)
19:37:44,133 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.34 Mbit/s (avg: 69.90 Mbit/s) (wait: 0) (count: 12265) (batch_count: 0)
19:37:45,134 INFO  Stats:72 - Learner 1 delivered 55.9 values/s 64.05 Mbit/s (avg: 69.87 Mbit/s) (wait: 0) (count: 12321) (batch_count: 0)
19:37:46,136 INFO  Stats:72 - Learner 1 delivered 55.9 values/s 64.07 Mbit/s (avg: 69.84 Mbit/s) (wait: 0) (count: 12377) (batch_count: 0)
19:37:47,136 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.94 Mbit/s (avg: 69.85 Mbit/s) (wait: 0) (count: 12439) (batch_count: 0)
19:37:48,137 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 69.83 Mbit/s) (wait: 0) (count: 12497) (batch_count: 0)
19:37:49,138 INFO  Stats:72 - Learner 1 delivered 56.0 values/s 64.08 Mbit/s (avg: 69.80 Mbit/s) (wait: 0) (count: 12553) (batch_count: 0)
19:37:50,139 INFO  Stats:72 - Learner 1 delivered 58.9 values/s 67.88 Mbit/s (avg: 69.79 Mbit/s) (wait: 0) (count: 12612) (batch_count: 0)
19:37:51,140 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 69.78 Mbit/s) (wait: 0) (count: 12670) (batch_count: 0)
19:37:52,142 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 69.76 Mbit/s) (wait: 0) (count: 12728) (batch_count: 0)
19:37:53,143 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.34 Mbit/s (avg: 69.74 Mbit/s) (wait: 0) (count: 12786) (batch_count: 0)
19:37:54,144 INFO  Stats:72 - Learner 1 delivered 58.0 values/s 66.38 Mbit/s (avg: 69.73 Mbit/s) (wait: 0) (count: 12844) (batch_count: 0)
19:37:55,148 INFO  Stats:72 - Learner 1 delivered 57.7 values/s 66.10 Mbit/s (avg: 69.71 Mbit/s) (wait: 0) (count: 12902) (batch_count: 0)
19:37:56,150 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 65.57 Mbit/s (avg: 69.69 Mbit/s) (wait: 0) (count: 12959) (batch_count: 0)
19:37:57,151 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 69.68 Mbit/s) (wait: 0) (count: 13017) (batch_count: 0)
19:37:58,152 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 69.66 Mbit/s) (wait: 0) (count: 13075) (batch_count: 0)
19:37:59,164 INFO  Stats:72 - Learner 1 delivered 55.3 values/s 63.37 Mbit/s (avg: 69.63 Mbit/s) (wait: 0) (count: 13131) (batch_count: 0)
19:38:00,165 INFO  Stats:72 - Learner 1 delivered 51.9 values/s 59.50 Mbit/s (avg: 69.58 Mbit/s) (wait: 0) (count: 13183) (batch_count: 0)
19:38:01,170 INFO  Stats:72 - Learner 1 delivered 59.7 values/s 68.36 Mbit/s (avg: 69.58 Mbit/s) (wait: 0) (count: 13243) (batch_count: 0)
19:38:02,171 INFO  Stats:72 - Learner 1 delivered 63.9 values/s 73.23 Mbit/s (avg: 69.60 Mbit/s) (wait: 0) (count: 13307) (batch_count: 0)
19:38:03,172 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 69.58 Mbit/s) (wait: 0) (count: 13365) (batch_count: 0)
19:38:04,173 INFO  Stats:72 - Learner 1 delivered 57.0 values/s 65.61 Mbit/s (avg: 69.56 Mbit/s) (wait: 0) (count: 13422) (batch_count: 0)
19:38:05,174 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 69.55 Mbit/s) (wait: 0) (count: 13480) (batch_count: 0)
19:38:06,196 INFO  Stats:72 - Learner 1 delivered 46.0 values/s 54.50 Mbit/s (avg: 69.48 Mbit/s) (wait: 0) (count: 13527) (batch_count: 0)
19:38:07,197 INFO  Stats:72 - Learner 1 delivered 67.9 values/s 77.80 Mbit/s (avg: 69.52 Mbit/s) (wait: 0) (count: 13595) (batch_count: 0)
19:38:08,209 INFO  Stats:72 - Learner 1 delivered 56.4 values/s 64.18 Mbit/s (avg: 69.49 Mbit/s) (wait: 0) (count: 13652) (batch_count: 0)
19:38:09,210 INFO  Stats:72 - Learner 1 delivered 59.9 values/s 68.63 Mbit/s (avg: 69.49 Mbit/s) (wait: 0) (count: 13712) (batch_count: 0)
19:38:10,211 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 69.47 Mbit/s) (wait: 0) (count: 13770) (batch_count: 0)
19:38:11,212 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 65.59 Mbit/s (avg: 69.46 Mbit/s) (wait: 0) (count: 13827) (batch_count: 0)
19:38:12,213 INFO  Stats:72 - Learner 1 delivered 55.9 values/s 64.07 Mbit/s (avg: 69.43 Mbit/s) (wait: 0) (count: 13883) (batch_count: 0)
19:38:13,215 INFO  Stats:72 - Learner 1 delivered 58.9 values/s 67.12 Mbit/s (avg: 69.42 Mbit/s) (wait: 0) (count: 13942) (batch_count: 0)
19:38:14,216 INFO  Stats:72 - Learner 1 delivered 58.9 values/s 67.84 Mbit/s (avg: 69.42 Mbit/s) (wait: 0) (count: 14001) (batch_count: 0)
19:38:15,217 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.83 Mbit/s (avg: 69.40 Mbit/s) (wait: 0) (count: 14058) (batch_count: 0)
19:38:16,218 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 69.38 Mbit/s) (wait: 0) (count: 14116) (batch_count: 0)
19:38:17,219 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 69.37 Mbit/s) (wait: 0) (count: 14174) (batch_count: 0)
19:38:18,220 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 69.36 Mbit/s) (wait: 0) (count: 14232) (batch_count: 0)
19:38:19,221 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.37 Mbit/s (avg: 69.35 Mbit/s) (wait: 0) (count: 14290) (batch_count: 0)
19:38:20,222 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 69.33 Mbit/s) (wait: 0) (count: 14348) (batch_count: 0)
19:38:21,223 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.34 Mbit/s (avg: 69.32 Mbit/s) (wait: 0) (count: 14406) (batch_count: 0)
19:38:22,233 INFO  Stats:72 - Learner 1 delivered 55.5 values/s 63.51 Mbit/s (avg: 69.30 Mbit/s) (wait: 0) (count: 14462) (batch_count: 0)
19:38:23,234 INFO  Stats:72 - Learner 1 delivered 59.9 values/s 68.64 Mbit/s (avg: 69.29 Mbit/s) (wait: 0) (count: 14522) (batch_count: 0)
19:38:24,235 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 69.28 Mbit/s) (wait: 0) (count: 14580) (batch_count: 0)
19:38:25,236 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 65.60 Mbit/s (avg: 69.27 Mbit/s) (wait: 0) (count: 14637) (batch_count: 0)
19:38:26,449 INFO  Stats:72 - Learner 1 delivered 37.1 values/s 42.19 Mbit/s (avg: 69.13 Mbit/s) (wait: 0) (count: 14682) (batch_count: 0)
19:38:27,450 INFO  Stats:72 - Learner 1 delivered 82.9 values/s 95.33 Mbit/s (avg: 69.24 Mbit/s) (wait: 0) (count: 14765) (batch_count: 0)
19:38:28,451 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 69.23 Mbit/s) (wait: 0) (count: 14823) (batch_count: 0)
19:38:29,452 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.81 Mbit/s (avg: 69.21 Mbit/s) (wait: 0) (count: 14880) (batch_count: 0)
19:38:30,453 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 65.60 Mbit/s (avg: 69.19 Mbit/s) (wait: 0) (count: 14937) (batch_count: 0)
19:38:31,455 INFO  Stats:72 - Learner 1 delivered 58.9 values/s 67.12 Mbit/s (avg: 69.19 Mbit/s) (wait: 0) (count: 14996) (batch_count: 0)
19:38:32,456 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 69.17 Mbit/s) (wait: 0) (count: 15054) (batch_count: 0)
19:38:33,457 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.34 Mbit/s (avg: 69.16 Mbit/s) (wait: 0) (count: 15112) (batch_count: 0)
19:38:34,458 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 69.15 Mbit/s) (wait: 0) (count: 15170) (batch_count: 0)
19:38:35,459 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 69.14 Mbit/s) (wait: 0) (count: 15228) (batch_count: 0)
19:38:36,460 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 69.13 Mbit/s) (wait: 0) (count: 15286) (batch_count: 0)
19:38:37,461 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 69.12 Mbit/s) (wait: 0) (count: 15344) (batch_count: 0)
19:38:38,462 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 65.60 Mbit/s (avg: 69.10 Mbit/s) (wait: 0) (count: 15401) (batch_count: 0)
19:38:39,463 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.82 Mbit/s (avg: 69.09 Mbit/s) (wait: 0) (count: 15458) (batch_count: 0)
19:38:40,464 INFO  Stats:72 - Learner 1 delivered 58.9 values/s 67.89 Mbit/s (avg: 69.08 Mbit/s) (wait: 0) (count: 15517) (batch_count: 0)
19:38:41,465 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 69.07 Mbit/s) (wait: 0) (count: 15575) (batch_count: 0)
19:38:42,466 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.84 Mbit/s (avg: 69.06 Mbit/s) (wait: 0) (count: 15632) (batch_count: 0)
19:38:43,467 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 69.05 Mbit/s) (wait: 0) (count: 15690) (batch_count: 0)
19:38:44,468 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 69.04 Mbit/s) (wait: 0) (count: 15748) (batch_count: 0)
19:38:45,469 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 69.03 Mbit/s) (wait: 0) (count: 15806) (batch_count: 0)
19:38:46,470 INFO  Stats:72 - Learner 1 delivered 37.0 values/s 42.71 Mbit/s (avg: 68.93 Mbit/s) (wait: 0) (count: 15843) (batch_count: 0)
19:38:47,472 INFO  Stats:72 - Learner 1 delivered 78.9 values/s 89.97 Mbit/s (avg: 69.01 Mbit/s) (wait: 0) (count: 15922) (batch_count: 0)
19:38:48,473 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 69.00 Mbit/s) (wait: 0) (count: 15980) (batch_count: 0)
19:38:49,474 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 65.60 Mbit/s (avg: 68.98 Mbit/s) (wait: 0) (count: 16037) (batch_count: 0)
19:38:50,475 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.97 Mbit/s) (wait: 0) (count: 16095) (batch_count: 0)
19:38:51,476 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.34 Mbit/s (avg: 68.96 Mbit/s) (wait: 0) (count: 16153) (batch_count: 0)
19:38:52,477 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.95 Mbit/s) (wait: 0) (count: 16211) (batch_count: 0)
19:38:53,481 INFO  Stats:72 - Learner 1 delivered 57.8 values/s 66.18 Mbit/s (avg: 68.94 Mbit/s) (wait: 0) (count: 16269) (batch_count: 0)
19:38:54,482 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.93 Mbit/s) (wait: 0) (count: 16327) (batch_count: 0)
19:38:55,483 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.92 Mbit/s) (wait: 0) (count: 16385) (batch_count: 0)
19:38:56,484 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 65.60 Mbit/s (avg: 68.91 Mbit/s) (wait: 0) (count: 16442) (batch_count: 0)
19:38:57,485 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.90 Mbit/s) (wait: 0) (count: 16500) (batch_count: 0)
19:38:58,486 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.89 Mbit/s) (wait: 0) (count: 16558) (batch_count: 0)
19:38:59,487 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.83 Mbit/s (avg: 68.88 Mbit/s) (wait: 0) (count: 16615) (batch_count: 0)
19:39:00,488 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.87 Mbit/s) (wait: 0) (count: 16673) (batch_count: 0)
19:39:01,489 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.34 Mbit/s (avg: 68.86 Mbit/s) (wait: 0) (count: 16731) (batch_count: 0)
19:39:02,490 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.85 Mbit/s) (wait: 0) (count: 16789) (batch_count: 0)
19:39:03,491 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.84 Mbit/s) (wait: 0) (count: 16847) (batch_count: 0)
19:39:04,492 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.83 Mbit/s) (wait: 0) (count: 16905) (batch_count: 0)
19:39:05,493 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.34 Mbit/s (avg: 68.82 Mbit/s) (wait: 0) (count: 16963) (batch_count: 0)
19:39:06,495 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.82 Mbit/s) (wait: 0) (count: 17021) (batch_count: 0)
19:39:07,496 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.32 Mbit/s (avg: 68.81 Mbit/s) (wait: 0) (count: 17079) (batch_count: 0)
19:39:08,497 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.80 Mbit/s) (wait: 0) (count: 17137) (batch_count: 0)
19:39:09,498 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.79 Mbit/s) (wait: 0) (count: 17195) (batch_count: 0)
19:39:10,499 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 65.60 Mbit/s (avg: 68.78 Mbit/s) (wait: 0) (count: 17252) (batch_count: 0)
19:39:11,500 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.83 Mbit/s (avg: 68.77 Mbit/s) (wait: 0) (count: 17309) (batch_count: 0)
19:39:12,501 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 67.12 Mbit/s (avg: 68.76 Mbit/s) (wait: 0) (count: 17367) (batch_count: 0)
19:39:13,502 INFO  Stats:72 - Learner 1 delivered 46.0 values/s 52.63 Mbit/s (avg: 68.70 Mbit/s) (wait: 0) (count: 17413) (batch_count: 0)
19:39:14,503 INFO  Stats:72 - Learner 1 delivered 69.9 values/s 80.08 Mbit/s (avg: 68.74 Mbit/s) (wait: 0) (count: 17483) (batch_count: 0)
19:39:15,505 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.81 Mbit/s (avg: 68.73 Mbit/s) (wait: 0) (count: 17540) (batch_count: 0)
19:39:16,506 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.72 Mbit/s) (wait: 0) (count: 17598) (batch_count: 0)
19:39:17,507 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.71 Mbit/s) (wait: 0) (count: 17656) (batch_count: 0)
19:39:18,508 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.71 Mbit/s) (wait: 0) (count: 17714) (batch_count: 0)
19:39:19,509 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.70 Mbit/s) (wait: 0) (count: 17772) (batch_count: 0)
19:39:20,510 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.69 Mbit/s) (wait: 0) (count: 17830) (batch_count: 0)
19:39:21,511 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 65.59 Mbit/s (avg: 68.68 Mbit/s) (wait: 0) (count: 17887) (batch_count: 0)
19:39:22,512 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 67.12 Mbit/s (avg: 68.67 Mbit/s) (wait: 0) (count: 17945) (batch_count: 0)
19:39:23,513 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.67 Mbit/s) (wait: 0) (count: 18003) (batch_count: 0)
19:39:24,514 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.84 Mbit/s (avg: 68.65 Mbit/s) (wait: 0) (count: 18060) (batch_count: 0)
19:39:25,515 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.65 Mbit/s) (wait: 0) (count: 18118) (batch_count: 0)
19:39:26,516 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.33 Mbit/s (avg: 68.64 Mbit/s) (wait: 0) (count: 18176) (batch_count: 0)
19:39:27,517 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.63 Mbit/s) (wait: 0) (count: 18234) (batch_count: 0)
19:39:28,518 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.62 Mbit/s) (wait: 0) (count: 18292) (batch_count: 0)
19:39:29,520 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.34 Mbit/s (avg: 68.62 Mbit/s) (wait: 0) (count: 18350) (batch_count: 0)
19:39:30,521 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.61 Mbit/s) (wait: 0) (count: 18408) (batch_count: 0)
19:39:31,522 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.60 Mbit/s) (wait: 0) (count: 18466) (batch_count: 0)
19:39:32,523 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.59 Mbit/s) (wait: 0) (count: 18524) (batch_count: 0)
19:39:33,524 INFO  Stats:72 - Learner 1 delivered 53.9 values/s 61.78 Mbit/s (avg: 68.57 Mbit/s) (wait: 0) (count: 18578) (batch_count: 0)
19:39:34,525 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.94 Mbit/s (avg: 68.58 Mbit/s) (wait: 0) (count: 18640) (batch_count: 0)
19:39:35,526 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 65.60 Mbit/s (avg: 68.57 Mbit/s) (wait: 0) (count: 18697) (batch_count: 0)
19:39:36,527 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.56 Mbit/s) (wait: 0) (count: 18755) (batch_count: 0)
19:39:37,528 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.56 Mbit/s) (wait: 0) (count: 18813) (batch_count: 0)
19:39:38,529 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.55 Mbit/s) (wait: 0) (count: 18871) (batch_count: 0)
19:39:39,530 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.84 Mbit/s (avg: 68.54 Mbit/s) (wait: 0) (count: 18928) (batch_count: 0)
19:39:40,531 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.53 Mbit/s) (wait: 0) (count: 18986) (batch_count: 0)
19:39:41,532 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.52 Mbit/s) (wait: 0) (count: 19044) (batch_count: 0)
19:39:42,533 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.52 Mbit/s) (wait: 0) (count: 19102) (batch_count: 0)
19:39:43,534 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.51 Mbit/s) (wait: 0) (count: 19160) (batch_count: 0)
19:39:44,535 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.50 Mbit/s) (wait: 0) (count: 19218) (batch_count: 0)
19:39:45,536 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.34 Mbit/s (avg: 68.50 Mbit/s) (wait: 0) (count: 19276) (batch_count: 0)
19:39:46,538 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 65.57 Mbit/s (avg: 68.49 Mbit/s) (wait: 0) (count: 19333) (batch_count: 0)
19:39:47,539 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.48 Mbit/s) (wait: 0) (count: 19391) (batch_count: 0)
19:39:48,540 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.47 Mbit/s) (wait: 0) (count: 19449) (batch_count: 0)
19:39:49,541 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.47 Mbit/s) (wait: 0) (count: 19507) (batch_count: 0)
19:39:50,542 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.46 Mbit/s) (wait: 0) (count: 19565) (batch_count: 0)
19:39:51,543 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.46 Mbit/s) (wait: 0) (count: 19623) (batch_count: 0)
19:39:52,544 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.45 Mbit/s) (wait: 0) (count: 19681) (batch_count: 0)
19:39:53,545 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 65.60 Mbit/s (avg: 68.44 Mbit/s) (wait: 0) (count: 19738) (batch_count: 0)
19:39:54,546 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.43 Mbit/s) (wait: 0) (count: 19796) (batch_count: 0)
19:39:55,547 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.43 Mbit/s) (wait: 0) (count: 19854) (batch_count: 0)
19:39:56,548 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.34 Mbit/s (avg: 68.42 Mbit/s) (wait: 0) (count: 19912) (batch_count: 0)
19:39:57,549 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.82 Mbit/s (avg: 68.41 Mbit/s) (wait: 0) (count: 19969) (batch_count: 0)
19:39:58,550 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.40 Mbit/s) (wait: 0) (count: 20027) (batch_count: 0)
19:39:59,551 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.40 Mbit/s) (wait: 0) (count: 20085) (batch_count: 0)
19:40:00,552 INFO  Stats:72 - Learner 1 delivered 47.9 values/s 54.91 Mbit/s (avg: 68.36 Mbit/s) (wait: 0) (count: 20133) (batch_count: 0)
19:40:01,553 INFO  Stats:72 - Learner 1 delivered 67.9 values/s 77.78 Mbit/s (avg: 68.39 Mbit/s) (wait: 0) (count: 20201) (batch_count: 0)
19:40:02,554 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.38 Mbit/s) (wait: 0) (count: 20259) (batch_count: 0)
19:40:03,556 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.37 Mbit/s) (wait: 0) (count: 20317) (batch_count: 0)
19:40:04,557 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.33 Mbit/s (avg: 68.37 Mbit/s) (wait: 0) (count: 20375) (batch_count: 0)
19:40:05,558 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.36 Mbit/s) (wait: 0) (count: 20433) (batch_count: 0)
19:40:06,559 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.34 Mbit/s (avg: 68.36 Mbit/s) (wait: 0) (count: 20491) (batch_count: 0)
19:40:07,560 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.35 Mbit/s) (wait: 0) (count: 20549) (batch_count: 0)
19:40:08,561 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 65.60 Mbit/s (avg: 68.34 Mbit/s) (wait: 0) (count: 20606) (batch_count: 0)
19:40:09,562 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.34 Mbit/s) (wait: 0) (count: 20664) (batch_count: 0)
19:40:10,563 INFO  Stats:72 - Learner 1 delivered 52.9 values/s 60.26 Mbit/s (avg: 68.31 Mbit/s) (wait: 0) (count: 20717) (batch_count: 0)
19:40:11,565 INFO  Stats:72 - Learner 1 delivered 62.9 values/s 72.44 Mbit/s (avg: 68.33 Mbit/s) (wait: 0) (count: 20780) (batch_count: 0)
19:40:12,566 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.32 Mbit/s) (wait: 0) (count: 20838) (batch_count: 0)
19:40:13,567 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.31 Mbit/s) (wait: 0) (count: 20896) (batch_count: 0)
19:40:14,568 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.83 Mbit/s (avg: 68.30 Mbit/s) (wait: 0) (count: 20953) (batch_count: 0)
19:40:15,569 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.30 Mbit/s) (wait: 0) (count: 21011) (batch_count: 0)
19:40:16,570 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.29 Mbit/s) (wait: 0) (count: 21069) (batch_count: 0)
19:40:17,571 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.29 Mbit/s) (wait: 0) (count: 21127) (batch_count: 0)
19:40:18,572 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.28 Mbit/s) (wait: 0) (count: 21185) (batch_count: 0)
19:40:19,912 INFO  Stats:72 - Learner 1 delivered 41.0 values/s 47.29 Mbit/s (avg: 68.20 Mbit/s) (wait: 0) (count: 21240) (batch_count: 0)
19:40:20,914 INFO  Stats:72 - Learner 1 delivered 80.9 values/s 92.25 Mbit/s (avg: 68.27 Mbit/s) (wait: 0) (count: 21321) (batch_count: 0)
19:40:21,915 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.27 Mbit/s) (wait: 0) (count: 21379) (batch_count: 0)
19:40:22,916 INFO  Stats:72 - Learner 1 delivered 53.9 values/s 61.78 Mbit/s (avg: 68.25 Mbit/s) (wait: 0) (count: 21433) (batch_count: 0)
19:40:23,917 INFO  Stats:72 - Learner 1 delivered 60.9 values/s 70.17 Mbit/s (avg: 68.25 Mbit/s) (wait: 0) (count: 21494) (batch_count: 0)
19:40:24,918 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.84 Mbit/s (avg: 68.24 Mbit/s) (wait: 0) (count: 21551) (batch_count: 0)
19:40:25,919 INFO  Stats:72 - Learner 1 delivered 58.9 values/s 67.89 Mbit/s (avg: 68.24 Mbit/s) (wait: 0) (count: 21610) (batch_count: 0)
19:40:26,920 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.24 Mbit/s) (wait: 0) (count: 21668) (batch_count: 0)
19:40:27,921 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.23 Mbit/s) (wait: 0) (count: 21726) (batch_count: 0)
19:40:28,922 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.83 Mbit/s (avg: 68.22 Mbit/s) (wait: 0) (count: 21783) (batch_count: 0)
19:40:29,923 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.22 Mbit/s) (wait: 0) (count: 21841) (batch_count: 0)
19:40:30,924 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.21 Mbit/s) (wait: 0) (count: 21899) (batch_count: 0)
19:40:31,925 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.21 Mbit/s) (wait: 0) (count: 21957) (batch_count: 0)
19:40:32,937 INFO  Stats:72 - Learner 1 delivered 52.4 values/s 60.35 Mbit/s (avg: 68.19 Mbit/s) (wait: 0) (count: 22010) (batch_count: 0)
19:40:33,938 INFO  Stats:72 - Learner 1 delivered 62.9 values/s 71.69 Mbit/s (avg: 68.20 Mbit/s) (wait: 0) (count: 22073) (batch_count: 0)
19:40:34,939 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.19 Mbit/s) (wait: 0) (count: 22131) (batch_count: 0)
19:40:35,941 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.34 Mbit/s (avg: 68.19 Mbit/s) (wait: 0) (count: 22189) (batch_count: 0)
19:40:36,942 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.18 Mbit/s) (wait: 0) (count: 22247) (batch_count: 0)
19:40:37,943 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.18 Mbit/s) (wait: 0) (count: 22305) (batch_count: 0)
19:40:38,944 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.34 Mbit/s (avg: 68.17 Mbit/s) (wait: 0) (count: 22363) (batch_count: 0)
19:40:39,945 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.17 Mbit/s) (wait: 0) (count: 22421) (batch_count: 0)
19:40:40,946 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 65.59 Mbit/s (avg: 68.16 Mbit/s) (wait: 0) (count: 22478) (batch_count: 0)
19:40:41,947 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.15 Mbit/s) (wait: 0) (count: 22536) (batch_count: 0)
19:40:42,948 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.15 Mbit/s) (wait: 0) (count: 22594) (batch_count: 0)
19:40:43,949 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.15 Mbit/s) (wait: 0) (count: 22652) (batch_count: 0)
19:40:44,950 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.14 Mbit/s) (wait: 0) (count: 22710) (batch_count: 0)
19:40:45,951 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.14 Mbit/s) (wait: 0) (count: 22768) (batch_count: 0)
19:40:46,952 INFO  Stats:72 - Learner 1 delivered 44.0 values/s 50.34 Mbit/s (avg: 68.09 Mbit/s) (wait: 0) (count: 22812) (batch_count: 0)
19:40:47,953 INFO  Stats:72 - Learner 1 delivered 70.9 values/s 80.85 Mbit/s (avg: 68.12 Mbit/s) (wait: 0) (count: 22883) (batch_count: 0)
19:40:48,955 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.12 Mbit/s) (wait: 0) (count: 22941) (batch_count: 0)
19:40:49,956 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.33 Mbit/s (avg: 68.11 Mbit/s) (wait: 0) (count: 22999) (batch_count: 0)
19:40:50,957 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.11 Mbit/s) (wait: 0) (count: 23057) (batch_count: 0)
19:40:51,958 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.10 Mbit/s) (wait: 0) (count: 23115) (batch_count: 0)
19:40:52,959 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.10 Mbit/s) (wait: 0) (count: 23173) (batch_count: 0)
19:40:53,960 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.33 Mbit/s (avg: 68.10 Mbit/s) (wait: 0) (count: 23231) (batch_count: 0)
19:40:54,961 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.09 Mbit/s) (wait: 0) (count: 23289) (batch_count: 0)
19:40:55,962 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.09 Mbit/s) (wait: 0) (count: 23347) (batch_count: 0)
19:40:56,963 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 65.59 Mbit/s (avg: 68.08 Mbit/s) (wait: 0) (count: 23404) (batch_count: 0)
19:40:57,964 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.08 Mbit/s) (wait: 0) (count: 23462) (batch_count: 0)
19:40:58,965 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.07 Mbit/s) (wait: 0) (count: 23520) (batch_count: 0)
19:40:59,966 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.07 Mbit/s) (wait: 0) (count: 23578) (batch_count: 0)
19:41:00,967 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.06 Mbit/s) (wait: 0) (count: 23636) (batch_count: 0)
19:41:01,969 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.82 Mbit/s (avg: 68.05 Mbit/s) (wait: 0) (count: 23693) (batch_count: 0)
19:41:02,970 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.33 Mbit/s (avg: 68.05 Mbit/s) (wait: 0) (count: 23751) (batch_count: 0)
19:41:03,971 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.05 Mbit/s) (wait: 0) (count: 23809) (batch_count: 0)
19:41:04,972 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 67.12 Mbit/s (avg: 68.04 Mbit/s) (wait: 0) (count: 23867) (batch_count: 0)
19:41:05,973 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.04 Mbit/s) (wait: 0) (count: 23925) (batch_count: 0)
19:41:06,977 INFO  Stats:72 - Learner 1 delivered 44.8 values/s 50.97 Mbit/s (avg: 68.00 Mbit/s) (wait: 0) (count: 23970) (batch_count: 0)
19:41:07,978 INFO  Stats:72 - Learner 1 delivered 70.9 values/s 81.60 Mbit/s (avg: 68.03 Mbit/s) (wait: 0) (count: 24041) (batch_count: 0)
19:41:08,979 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.83 Mbit/s (avg: 68.02 Mbit/s) (wait: 0) (count: 24098) (batch_count: 0)
19:41:09,980 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.02 Mbit/s) (wait: 0) (count: 24156) (batch_count: 0)
19:41:10,981 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 67.12 Mbit/s (avg: 68.02 Mbit/s) (wait: 0) (count: 24214) (batch_count: 0)
19:41:11,982 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.01 Mbit/s) (wait: 0) (count: 24272) (batch_count: 0)
19:41:13,006 INFO  Stats:72 - Learner 1 delivered 55.6 values/s 63.34 Mbit/s (avg: 68.00 Mbit/s) (wait: 0) (count: 24329) (batch_count: 0)
19:41:14,032 INFO  Stats:72 - Learner 1 delivered 51.7 values/s 59.58 Mbit/s (avg: 67.98 Mbit/s) (wait: 0) (count: 24382) (batch_count: 0)


==> graph-collection/confs/new/b-100k/3-kill-A3/data/rep-slow.txt <==
#19:42:37,908 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#19:42:38,910 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#19:42:39,912 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#19:42:40,913 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#19:42:41,918 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#19:42:42,925 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#19:42:43,926 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#19:42:44,928 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#19:42:45,929 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#19:42:46,931 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#19:42:47,933 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
19:42:48,934 INFO  Stats:72 - Learner 1 delivered 10.0 values/s 11.43 Mbit/s (avg: 276824.16 Mbit/s) (wait: 0) (count: 10) (batch_count: 0)
19:42:49,936 INFO  Stats:72 - Learner 1 delivered 69.9 values/s 80.00 Mbit/s (avg: 91.43 Mbit/s) (wait: 0) (count: 80) (batch_count: 0)
19:42:50,939 INFO  Stats:72 - Learner 1 delivered 71.8 values/s 82.29 Mbit/s (avg: 86.86 Mbit/s) (wait: 0) (count: 152) (batch_count: 0)
19:42:51,940 INFO  Stats:72 - Learner 1 delivered 67.9 values/s 77.75 Mbit/s (avg: 83.82 Mbit/s) (wait: 0) (count: 220) (batch_count: 0)
19:42:52,942 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.90 Mbit/s (avg: 80.59 Mbit/s) (wait: 0) (count: 282) (batch_count: 0)
19:42:53,943 INFO  Stats:72 - Learner 1 delivered 43.9 values/s 50.29 Mbit/s (avg: 74.53 Mbit/s) (wait: 0) (count: 326) (batch_count: 0)
19:42:54,948 INFO  Stats:72 - Learner 1 delivered 65.7 values/s 75.22 Mbit/s (avg: 74.65 Mbit/s) (wait: 0) (count: 392) (batch_count: 0)
19:42:55,950 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.34 Mbit/s (avg: 73.46 Mbit/s) (wait: 0) (count: 450) (batch_count: 0)
19:42:56,952 INFO  Stats:72 - Learner 1 delivered 52.9 values/s 60.98 Mbit/s (avg: 71.90 Mbit/s) (wait: 0) (count: 503) (batch_count: 0)
19:42:57,953 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.79 Mbit/s (avg: 71.11 Mbit/s) (wait: 0) (count: 560) (batch_count: 0)
19:42:59,175 INFO  Stats:72 - Learner 1 delivered 45.9 values/s 52.59 Mbit/s (avg: 68.91 Mbit/s) (wait: 0) (count: 616) (batch_count: 0)
19:43:00,176 INFO  Stats:72 - Learner 1 delivered 55.8 values/s 63.89 Mbit/s (avg: 68.46 Mbit/s) (wait: 0) (count: 672) (batch_count: 0)
19:43:01,178 INFO  Stats:72 - Learner 1 delivered 67.9 values/s 77.76 Mbit/s (avg: 69.22 Mbit/s) (wait: 0) (count: 740) (batch_count: 0)
19:43:02,179 INFO  Stats:72 - Learner 1 delivered 63.9 values/s 73.20 Mbit/s (avg: 69.52 Mbit/s) (wait: 0) (count: 804) (batch_count: 0)
19:43:03,180 INFO  Stats:72 - Learner 1 delivered 71.9 values/s 82.34 Mbit/s (avg: 70.42 Mbit/s) (wait: 0) (count: 876) (batch_count: 0)
19:43:04,182 INFO  Stats:72 - Learner 1 delivered 63.9 values/s 73.20 Mbit/s (avg: 70.60 Mbit/s) (wait: 0) (count: 940) (batch_count: 0)
19:43:05,183 INFO  Stats:72 - Learner 1 delivered 55.9 values/s 64.05 Mbit/s (avg: 70.20 Mbit/s) (wait: 0) (count: 996) (batch_count: 0)
19:43:06,195 INFO  Stats:72 - Learner 1 delivered 62.3 values/s 71.68 Mbit/s (avg: 70.29 Mbit/s) (wait: 0) (count: 1059) (batch_count: 0)
19:43:07,197 INFO  Stats:72 - Learner 1 delivered 66.9 values/s 76.22 Mbit/s (avg: 70.61 Mbit/s) (wait: 0) (count: 1126) (batch_count: 0)
19:43:08,198 INFO  Stats:72 - Learner 1 delivered 65.9 values/s 75.49 Mbit/s (avg: 70.87 Mbit/s) (wait: 0) (count: 1192) (batch_count: 0)
19:43:09,199 INFO  Stats:72 - Learner 1 delivered 69.9 values/s 80.07 Mbit/s (avg: 71.32 Mbit/s) (wait: 0) (count: 1262) (batch_count: 0)
19:43:10,201 INFO  Stats:72 - Learner 1 delivered 59.9 values/s 68.63 Mbit/s (avg: 71.19 Mbit/s) (wait: 0) (count: 1322) (batch_count: 0)
19:43:11,203 INFO  Stats:72 - Learner 1 delivered 59.9 values/s 68.57 Mbit/s (avg: 71.08 Mbit/s) (wait: 0) (count: 1382) (batch_count: 0)
19:43:12,207 INFO  Stats:72 - Learner 1 delivered 35.8 values/s 41.04 Mbit/s (avg: 69.78 Mbit/s) (wait: 0) (count: 1418) (batch_count: 0)
19:43:13,210 INFO  Stats:72 - Learner 1 delivered 69.9 values/s 80.00 Mbit/s (avg: 70.20 Mbit/s) (wait: 0) (count: 1488) (batch_count: 0)
19:43:14,211 INFO  Stats:72 - Learner 1 delivered 69.9 values/s 80.01 Mbit/s (avg: 70.59 Mbit/s) (wait: 0) (count: 1558) (batch_count: 0)
19:43:15,213 INFO  Stats:72 - Learner 1 delivered 62.9 values/s 72.45 Mbit/s (avg: 70.66 Mbit/s) (wait: 0) (count: 1621) (batch_count: 0)
19:43:16,214 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 65.57 Mbit/s (avg: 70.47 Mbit/s) (wait: 0) (count: 1679) (batch_count: 0)
19:43:17,215 INFO  Stats:72 - Learner 1 delivered 36.0 values/s 41.18 Mbit/s (avg: 69.44 Mbit/s) (wait: 0) (count: 1715) (batch_count: 0)
19:43:18,217 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.92 Mbit/s (avg: 69.49 Mbit/s) (wait: 0) (count: 1777) (batch_count: 0)
19:43:19,218 INFO  Stats:72 - Learner 1 delivered 55.9 values/s 64.06 Mbit/s (avg: 69.31 Mbit/s) (wait: 0) (count: 1833) (batch_count: 0)
19:43:20,219 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.92 Mbit/s (avg: 69.36 Mbit/s) (wait: 0) (count: 1895) (batch_count: 0)
19:43:21,220 INFO  Stats:72 - Learner 1 delivered 55.9 values/s 64.05 Mbit/s (avg: 69.19 Mbit/s) (wait: 0) (count: 1951) (batch_count: 0)
19:43:22,222 INFO  Stats:72 - Learner 1 delivered 66.9 values/s 77.02 Mbit/s (avg: 69.43 Mbit/s) (wait: 0) (count: 2018) (batch_count: 0)
19:43:23,223 INFO  Stats:72 - Learner 1 delivered 66.9 values/s 76.26 Mbit/s (avg: 69.63 Mbit/s) (wait: 0) (count: 2085) (batch_count: 0)
19:43:24,224 INFO  Stats:72 - Learner 1 delivered 55.9 values/s 64.05 Mbit/s (avg: 69.47 Mbit/s) (wait: 0) (count: 2141) (batch_count: 0)
19:43:25,468 INFO  Stats:72 - Learner 1 delivered 48.2 values/s 55.22 Mbit/s (avg: 68.99 Mbit/s) (wait: 0) (count: 2201) (batch_count: 0)
19:43:26,473 INFO  Stats:72 - Learner 1 delivered 66.7 values/s 76.81 Mbit/s (avg: 69.20 Mbit/s) (wait: 0) (count: 2268) (batch_count: 0)
19:43:27,475 INFO  Stats:72 - Learner 1 delivered 53.8 values/s 61.67 Mbit/s (avg: 69.00 Mbit/s) (wait: 0) (count: 2322) (batch_count: 0)
19:43:28,476 INFO  Stats:72 - Learner 1 delivered 55.9 values/s 64.06 Mbit/s (avg: 68.87 Mbit/s) (wait: 0) (count: 2378) (batch_count: 0)
19:43:29,478 INFO  Stats:72 - Learner 1 delivered 71.9 values/s 82.37 Mbit/s (avg: 69.21 Mbit/s) (wait: 0) (count: 2450) (batch_count: 0)
19:43:30,479 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 69.14 Mbit/s) (wait: 0) (count: 2508) (batch_count: 0)
19:43:31,480 INFO  Stats:72 - Learner 1 delivered 67.9 values/s 78.56 Mbit/s (avg: 69.36 Mbit/s) (wait: 0) (count: 2576) (batch_count: 0)
19:43:32,481 INFO  Stats:72 - Learner 1 delivered 54.9 values/s 62.54 Mbit/s (avg: 69.20 Mbit/s) (wait: 0) (count: 2631) (batch_count: 0)
19:43:33,482 INFO  Stats:72 - Learner 1 delivered 65.9 values/s 75.50 Mbit/s (avg: 69.35 Mbit/s) (wait: 0) (count: 2697) (batch_count: 0)
19:43:34,483 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.91 Mbit/s (avg: 69.38 Mbit/s) (wait: 0) (count: 2759) (batch_count: 0)
19:43:35,484 INFO  Stats:72 - Learner 1 delivered 55.9 values/s 64.06 Mbit/s (avg: 69.27 Mbit/s) (wait: 0) (count: 2815) (batch_count: 0)
19:43:36,486 INFO  Stats:72 - Learner 1 delivered 55.9 values/s 64.06 Mbit/s (avg: 69.16 Mbit/s) (wait: 0) (count: 2871) (batch_count: 0)
19:43:37,487 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 69.10 Mbit/s) (wait: 0) (count: 2929) (batch_count: 0)
19:43:38,488 INFO  Stats:72 - Learner 1 delivered 51.9 values/s 59.48 Mbit/s (avg: 68.90 Mbit/s) (wait: 0) (count: 2981) (batch_count: 0)
19:43:39,693 INFO  Stats:72 - Learner 1 delivered 40.7 values/s 46.90 Mbit/s (avg: 68.38 Mbit/s) (wait: 0) (count: 3030) (batch_count: 0)
19:43:40,695 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.78 Mbit/s (avg: 68.31 Mbit/s) (wait: 0) (count: 3087) (batch_count: 0)
19:43:41,696 INFO  Stats:72 - Learner 1 delivered 55.9 values/s 64.04 Mbit/s (avg: 68.23 Mbit/s) (wait: 0) (count: 3143) (batch_count: 0)
19:43:42,697 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.92 Mbit/s (avg: 68.28 Mbit/s) (wait: 0) (count: 3205) (batch_count: 0)
19:43:43,699 INFO  Stats:72 - Learner 1 delivered 58.9 values/s 67.88 Mbit/s (avg: 68.27 Mbit/s) (wait: 0) (count: 3264) (batch_count: 0)
19:43:44,701 INFO  Stats:72 - Learner 1 delivered 62.9 values/s 71.62 Mbit/s (avg: 68.33 Mbit/s) (wait: 0) (count: 3327) (batch_count: 0)
19:43:45,702 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.30 Mbit/s) (wait: 0) (count: 3385) (batch_count: 0)
19:43:46,703 INFO  Stats:72 - Learner 1 delivered 70.9 values/s 81.61 Mbit/s (avg: 68.53 Mbit/s) (wait: 0) (count: 3456) (batch_count: 0)
19:43:47,704 INFO  Stats:72 - Learner 1 delivered 66.9 values/s 76.27 Mbit/s (avg: 68.66 Mbit/s) (wait: 0) (count: 3523) (batch_count: 0)
19:43:48,705 INFO  Stats:72 - Learner 1 delivered 67.9 values/s 77.80 Mbit/s (avg: 68.81 Mbit/s) (wait: 0) (count: 3591) (batch_count: 0)
19:43:49,706 INFO  Stats:72 - Learner 1 delivered 77.9 values/s 89.23 Mbit/s (avg: 69.15 Mbit/s) (wait: 0) (count: 3669) (batch_count: 0)
19:43:50,707 INFO  Stats:72 - Learner 1 delivered 71.9 values/s 82.36 Mbit/s (avg: 69.36 Mbit/s) (wait: 0) (count: 3741) (batch_count: 0)
19:43:51,715 INFO  Stats:72 - Learner 1 delivered 51.6 values/s 59.07 Mbit/s (avg: 69.20 Mbit/s) (wait: 0) (count: 3793) (batch_count: 0)
19:43:52,736 INFO  Stats:72 - Learner 1 delivered 60.8 values/s 69.59 Mbit/s (avg: 69.21 Mbit/s) (wait: 0) (count: 3855) (batch_count: 0)
19:43:53,737 INFO  Stats:72 - Learner 1 delivered 49.9 values/s 57.20 Mbit/s (avg: 69.02 Mbit/s) (wait: 0) (count: 3905) (batch_count: 0)
19:43:54,738 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.34 Mbit/s (avg: 68.98 Mbit/s) (wait: 0) (count: 3963) (batch_count: 0)
19:43:55,739 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 68.94 Mbit/s) (wait: 0) (count: 4021) (batch_count: 0)
19:43:56,741 INFO  Stats:72 - Learner 1 delivered 63.9 values/s 73.19 Mbit/s (avg: 69.00 Mbit/s) (wait: 0) (count: 4085) (batch_count: 0)
19:43:57,742 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.96 Mbit/s) (wait: 0) (count: 4143) (batch_count: 0)
19:43:58,743 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.93 Mbit/s) (wait: 0) (count: 4201) (batch_count: 0)
19:43:59,744 INFO  Stats:72 - Learner 1 delivered 73.9 values/s 84.66 Mbit/s (avg: 69.15 Mbit/s) (wait: 0) (count: 4275) (batch_count: 0)
19:44:00,745 INFO  Stats:72 - Learner 1 delivered 34.0 values/s 38.90 Mbit/s (avg: 68.73 Mbit/s) (wait: 0) (count: 4309) (batch_count: 0)
19:44:01,746 INFO  Stats:72 - Learner 1 delivered 67.9 values/s 77.80 Mbit/s (avg: 68.85 Mbit/s) (wait: 0) (count: 4377) (batch_count: 0)
19:44:02,747 INFO  Stats:72 - Learner 1 delivered 66.9 values/s 77.02 Mbit/s (avg: 68.96 Mbit/s) (wait: 0) (count: 4444) (batch_count: 0)
19:44:03,748 INFO  Stats:72 - Learner 1 delivered 71.9 values/s 82.36 Mbit/s (avg: 69.14 Mbit/s) (wait: 0) (count: 4516) (batch_count: 0)
19:44:04,749 INFO  Stats:72 - Learner 1 delivered 60.9 values/s 69.41 Mbit/s (avg: 69.15 Mbit/s) (wait: 0) (count: 4577) (batch_count: 0)
19:44:05,751 INFO  Stats:72 - Learner 1 delivered 71.9 values/s 82.34 Mbit/s (avg: 69.32 Mbit/s) (wait: 0) (count: 4649) (batch_count: 0)
19:44:06,752 INFO  Stats:72 - Learner 1 delivered 49.9 values/s 57.20 Mbit/s (avg: 69.16 Mbit/s) (wait: 0) (count: 4699) (batch_count: 0)
19:44:07,753 INFO  Stats:72 - Learner 1 delivered 8.0 values/s 9.15 Mbit/s (avg: 68.40 Mbit/s) (wait: 0) (count: 4707) (batch_count: 0)
19:44:08,754 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 68.37 Mbit/s) (wait: 0) (count: 4765) (batch_count: 0)
19:44:09,756 INFO  Stats:72 - Learner 1 delivered 55.9 values/s 64.07 Mbit/s (avg: 68.32 Mbit/s) (wait: 0) (count: 4821) (batch_count: 0)
19:44:10,757 INFO  Stats:72 - Learner 1 delivered 75.9 values/s 86.93 Mbit/s (avg: 68.55 Mbit/s) (wait: 0) (count: 4897) (batch_count: 0)
19:44:11,758 INFO  Stats:72 - Learner 1 delivered 50.9 values/s 58.72 Mbit/s (avg: 68.43 Mbit/s) (wait: 0) (count: 4948) (batch_count: 0)
19:44:12,759 INFO  Stats:72 - Learner 1 delivered 54.9 values/s 62.54 Mbit/s (avg: 68.36 Mbit/s) (wait: 0) (count: 5003) (batch_count: 0)
19:44:13,760 INFO  Stats:72 - Learner 1 delivered 53.9 values/s 61.77 Mbit/s (avg: 68.28 Mbit/s) (wait: 0) (count: 5057) (batch_count: 0)
19:44:14,764 INFO  Stats:72 - Learner 1 delivered 65.7 values/s 75.27 Mbit/s (avg: 68.36 Mbit/s) (wait: 0) (count: 5123) (batch_count: 0)
19:44:15,765 INFO  Stats:72 - Learner 1 delivered 66.9 values/s 77.03 Mbit/s (avg: 68.46 Mbit/s) (wait: 0) (count: 5190) (batch_count: 0)
19:44:16,767 INFO  Stats:72 - Learner 1 delivered 62.9 values/s 72.45 Mbit/s (avg: 68.51 Mbit/s) (wait: 0) (count: 5253) (batch_count: 0)
19:44:17,768 INFO  Stats:72 - Learner 1 delivered 63.9 values/s 73.22 Mbit/s (avg: 68.56 Mbit/s) (wait: 0) (count: 5317) (batch_count: 0)
19:44:18,769 INFO  Stats:72 - Learner 1 delivered 60.9 values/s 69.41 Mbit/s (avg: 68.57 Mbit/s) (wait: 0) (count: 5378) (batch_count: 0)
19:44:19,770 INFO  Stats:72 - Learner 1 delivered 59.9 values/s 68.65 Mbit/s (avg: 68.57 Mbit/s) (wait: 0) (count: 5438) (batch_count: 0)
19:44:20,771 INFO  Stats:72 - Learner 1 delivered 53.9 values/s 61.76 Mbit/s (avg: 68.50 Mbit/s) (wait: 0) (count: 5492) (batch_count: 0)
19:44:21,772 INFO  Stats:72 - Learner 1 delivered 65.9 values/s 75.51 Mbit/s (avg: 68.57 Mbit/s) (wait: 0) (count: 5558) (batch_count: 0)
19:44:22,773 INFO  Stats:72 - Learner 1 delivered 58.9 values/s 67.87 Mbit/s (avg: 68.57 Mbit/s) (wait: 0) (count: 5617) (batch_count: 0)
19:44:23,774 INFO  Stats:72 - Learner 1 delivered 64.0 values/s 73.24 Mbit/s (avg: 68.61 Mbit/s) (wait: 0) (count: 5681) (batch_count: 0)
19:44:24,776 INFO  Stats:72 - Learner 1 delivered 65.9 values/s 75.49 Mbit/s (avg: 68.69 Mbit/s) (wait: 0) (count: 5747) (batch_count: 0)
19:44:25,777 INFO  Stats:72 - Learner 1 delivered 68.9 values/s 78.55 Mbit/s (avg: 68.79 Mbit/s) (wait: 0) (count: 5816) (batch_count: 0)
19:44:26,778 INFO  Stats:72 - Learner 1 delivered 53.9 values/s 61.78 Mbit/s (avg: 68.72 Mbit/s) (wait: 0) (count: 5870) (batch_count: 0)
19:44:27,779 INFO  Stats:72 - Learner 1 delivered 67.9 values/s 77.77 Mbit/s (avg: 68.81 Mbit/s) (wait: 0) (count: 5938) (batch_count: 0)
19:44:28,780 INFO  Stats:72 - Learner 1 delivered 71.9 values/s 82.37 Mbit/s (avg: 68.94 Mbit/s) (wait: 0) (count: 6010) (batch_count: 0)
19:44:29,781 INFO  Stats:72 - Learner 1 delivered 76.9 values/s 88.47 Mbit/s (avg: 69.14 Mbit/s) (wait: 0) (count: 6087) (batch_count: 0)
19:44:30,782 INFO  Stats:72 - Learner 1 delivered 68.9 values/s 78.56 Mbit/s (avg: 69.23 Mbit/s) (wait: 0) (count: 6156) (batch_count: 0)
19:44:31,784 INFO  Stats:72 - Learner 1 delivered 68.9 values/s 79.31 Mbit/s (avg: 69.33 Mbit/s) (wait: 0) (count: 6225) (batch_count: 0)
19:44:32,785 INFO  Stats:72 - Learner 1 delivered 42.0 values/s 48.05 Mbit/s (avg: 69.12 Mbit/s) (wait: 0) (count: 6267) (batch_count: 0)
19:44:33,786 INFO  Stats:72 - Learner 1 delivered 67.9 values/s 77.80 Mbit/s (avg: 69.21 Mbit/s) (wait: 0) (count: 6335) (batch_count: 0)
19:44:34,787 INFO  Stats:72 - Learner 1 delivered 62.9 values/s 71.70 Mbit/s (avg: 69.23 Mbit/s) (wait: 0) (count: 6398) (batch_count: 0)
19:44:35,788 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.93 Mbit/s (avg: 69.25 Mbit/s) (wait: 0) (count: 6460) (batch_count: 0)
19:44:36,789 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.93 Mbit/s (avg: 69.26 Mbit/s) (wait: 0) (count: 6522) (batch_count: 0)
19:44:37,790 INFO  Stats:72 - Learner 1 delivered 63.9 values/s 73.21 Mbit/s (avg: 69.30 Mbit/s) (wait: 0) (count: 6586) (batch_count: 0)
19:44:38,791 INFO  Stats:72 - Learner 1 delivered 62.0 values/s 70.95 Mbit/s (avg: 69.31 Mbit/s) (wait: 0) (count: 6648) (batch_count: 0)
19:44:39,792 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.93 Mbit/s (avg: 69.33 Mbit/s) (wait: 0) (count: 6710) (batch_count: 0)
19:44:40,793 INFO  Stats:72 - Learner 1 delivered 55.9 values/s 64.07 Mbit/s (avg: 69.28 Mbit/s) (wait: 0) (count: 6766) (batch_count: 0)
19:44:41,794 INFO  Stats:72 - Learner 1 delivered 61.9 values/s 70.93 Mbit/s (avg: 69.30 Mbit/s) (wait: 0) (count: 6828) (batch_count: 0)
19:44:42,796 INFO  Stats:72 - Learner 1 delivered 62.9 values/s 72.45 Mbit/s (avg: 69.32 Mbit/s) (wait: 0) (count: 6891) (batch_count: 0)
19:44:43,797 INFO  Stats:72 - Learner 1 delivered 60.9 values/s 69.37 Mbit/s (avg: 69.32 Mbit/s) (wait: 0) (count: 6952) (batch_count: 0)
19:44:44,798 INFO  Stats:72 - Learner 1 delivered 73.9 values/s 84.66 Mbit/s (avg: 69.46 Mbit/s) (wait: 0) (count: 7026) (batch_count: 0)
19:44:45,799 INFO  Stats:72 - Learner 1 delivered 79.9 values/s 91.53 Mbit/s (avg: 69.65 Mbit/s) (wait: 0) (count: 7106) (batch_count: 0)
19:44:46,800 INFO  Stats:72 - Learner 1 delivered 77.9 values/s 89.24 Mbit/s (avg: 69.81 Mbit/s) (wait: 0) (count: 7184) (batch_count: 0)
19:44:47,801 INFO  Stats:72 - Learner 1 delivered 79.9 values/s 91.52 Mbit/s (avg: 69.99 Mbit/s) (wait: 0) (count: 7264) (batch_count: 0)
19:44:48,802 INFO  Stats:72 - Learner 1 delivered 75.9 values/s 86.96 Mbit/s (avg: 70.14 Mbit/s) (wait: 0) (count: 7340) (batch_count: 0)
19:44:49,828 INFO  Stats:72 - Learner 1 delivered 45.8 values/s 52.83 Mbit/s (avg: 69.99 Mbit/s) (wait: 0) (count: 7387) (batch_count: 0)
19:44:50,831 INFO  Stats:72 - Learner 1 delivered 79.8 values/s 91.38 Mbit/s (avg: 70.17 Mbit/s) (wait: 0) (count: 7467) (batch_count: 0)
19:44:51,832 INFO  Stats:72 - Learner 1 delivered 79.9 values/s 91.49 Mbit/s (avg: 70.34 Mbit/s) (wait: 0) (count: 7547) (batch_count: 0)
19:44:52,833 INFO  Stats:72 - Learner 1 delivered 80.9 values/s 92.29 Mbit/s (avg: 70.52 Mbit/s) (wait: 0) (count: 7628) (batch_count: 0)
19:44:53,834 INFO  Stats:72 - Learner 1 delivered 77.9 values/s 89.24 Mbit/s (avg: 70.67 Mbit/s) (wait: 0) (count: 7706) (batch_count: 0)
19:44:54,836 INFO  Stats:72 - Learner 1 delivered 76.9 values/s 88.42 Mbit/s (avg: 70.81 Mbit/s) (wait: 0) (count: 7783) (batch_count: 0)
19:44:55,837 INFO  Stats:72 - Learner 1 delivered 78.9 values/s 90.00 Mbit/s (avg: 70.96 Mbit/s) (wait: 0) (count: 7862) (batch_count: 0)
19:44:56,838 INFO  Stats:72 - Learner 1 delivered 58.9 values/s 67.88 Mbit/s (avg: 70.94 Mbit/s) (wait: 0) (count: 7921) (batch_count: 0)
19:44:57,839 INFO  Stats:72 - Learner 1 delivered 81.9 values/s 93.81 Mbit/s (avg: 71.11 Mbit/s) (wait: 0) (count: 8003) (batch_count: 0)
19:44:58,840 INFO  Stats:72 - Learner 1 delivered 78.9 values/s 90.01 Mbit/s (avg: 71.26 Mbit/s) (wait: 0) (count: 8082) (batch_count: 0)
19:44:59,849 INFO  Stats:72 - Learner 1 delivered 72.5 values/s 83.39 Mbit/s (avg: 71.35 Mbit/s) (wait: 0) (count: 8155) (batch_count: 0)
19:45:00,850 INFO  Stats:72 - Learner 1 delivered 76.8 values/s 87.55 Mbit/s (avg: 71.47 Mbit/s) (wait: 0) (count: 8232) (batch_count: 0)
19:45:01,851 INFO  Stats:72 - Learner 1 delivered 77.9 values/s 89.24 Mbit/s (avg: 71.61 Mbit/s) (wait: 0) (count: 8310) (batch_count: 0)
19:45:02,852 INFO  Stats:72 - Learner 1 delivered 82.9 values/s 95.30 Mbit/s (avg: 71.79 Mbit/s) (wait: 0) (count: 8393) (batch_count: 0)
19:45:03,853 INFO  Stats:72 - Learner 1 delivered 74.9 values/s 85.43 Mbit/s (avg: 71.89 Mbit/s) (wait: 0) (count: 8468) (batch_count: 0)
19:45:04,855 INFO  Stats:72 - Learner 1 delivered 64.9 values/s 74.74 Mbit/s (avg: 71.91 Mbit/s) (wait: 0) (count: 8533) (batch_count: 0)
19:45:05,856 INFO  Stats:72 - Learner 1 delivered 42.9 values/s 48.80 Mbit/s (avg: 71.74 Mbit/s) (wait: 0) (count: 8576) (batch_count: 0)
19:45:06,857 INFO  Stats:72 - Learner 1 delivered 77.9 values/s 89.23 Mbit/s (avg: 71.87 Mbit/s) (wait: 0) (count: 8654) (batch_count: 0)
19:45:07,858 INFO  Stats:72 - Learner 1 delivered 77.9 values/s 89.23 Mbit/s (avg: 71.99 Mbit/s) (wait: 0) (count: 8732) (batch_count: 0)
19:45:08,859 INFO  Stats:72 - Learner 1 delivered 60.9 values/s 70.17 Mbit/s (avg: 71.98 Mbit/s) (wait: 0) (count: 8793) (batch_count: 0)
19:45:09,860 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 71.94 Mbit/s) (wait: 0) (count: 8851) (batch_count: 0)
19:45:10,861 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.36 Mbit/s (avg: 71.90 Mbit/s) (wait: 0) (count: 8909) (batch_count: 0)
19:45:11,863 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 71.86 Mbit/s) (wait: 0) (count: 8967) (batch_count: 0)
19:45:12,864 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.33 Mbit/s (avg: 71.82 Mbit/s) (wait: 0) (count: 9025) (batch_count: 0)
19:45:13,865 INFO  Stats:72 - Learner 1 delivered 56.9 values/s 64.83 Mbit/s (avg: 71.77 Mbit/s) (wait: 0) (count: 9082) (batch_count: 0)
19:45:14,867 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.27 Mbit/s (avg: 71.74 Mbit/s) (wait: 0) (count: 9140) (batch_count: 0)
19:45:15,868 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 71.70 Mbit/s) (wait: 0) (count: 9198) (batch_count: 0)
19:45:16,870 INFO  Stats:72 - Learner 1 delivered 57.9 values/s 66.35 Mbit/s (avg: 71.66 Mbit/s) (wait: 0) (count: 9256) (batch_count: 0)
19:45:17,888 INFO  Stats:72 - Learner 1 delivered 55.0 values/s 62.99 Mbit/s (avg: 71.60 Mbit/s) (wait: 0) (count: 9312) (batch_count: 0)
19:45:18,889 INFO  Stats:72 - Learner 1 delivered 60.9 values/s 70.14 Mbit/s (avg: 71.59 Mbit/s) (wait: 0) (count: 9373) (batch_count: 0)
19:45:19,890 INFO  Stats:72 - Learner 1 delivered 9.0 values/s 9.91 Mbit/s (avg: 71.18 Mbit/s) (wait: 0) (count: 9382) (batch_count: 0)
19:45:20,892 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 70.72 Mbit/s) (wait: 0) (count: 9382) (batch_count: 0)
19:45:21,893 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 70.25 Mbit/s) (wait: 0) (count: 9382) (batch_count: 0)
19:45:22,894 INFO  Stats:72 - Learner 1 delivered 8.0 values/s 6.86 Mbit/s (avg: 69.84 Mbit/s) (wait: 0) (count: 9390) (batch_count: 0)
19:45:23,895 INFO  Stats:72 - Learner 1 delivered 137.9 values/s 157.90 Mbit/s (avg: 70.41 Mbit/s) (wait: 0) (count: 9528) (batch_count: 0)
19:45:24,896 INFO  Stats:72 - Learner 1 delivered 133.9 values/s 153.31 Mbit/s (avg: 70.94 Mbit/s) (wait: 0) (count: 9662) (batch_count: 0)
19:45:25,897 INFO  Stats:72 - Learner 1 delivered 65.9 values/s 75.48 Mbit/s (avg: 70.97 Mbit/s) (wait: 0) (count: 9728) (batch_count: 0)
19:45:26,898 INFO  Stats:72 - Learner 1 delivered 106.9 values/s 123.55 Mbit/s (avg: 71.30 Mbit/s) (wait: 0) (count: 9835) (batch_count: 0)
19:45:27,900 INFO  Stats:72 - Learner 1 delivered 136.8 values/s 156.33 Mbit/s (avg: 71.84 Mbit/s) (wait: 0) (count: 9972) (batch_count: 0)
19:45:28,904 INFO  Stats:72 - Learner 1 delivered 51.7 values/s 59.27 Mbit/s (avg: 71.76 Mbit/s) (wait: 0) (count: 10024) (batch_count: 0)
19:45:29,909 INFO  Stats:72 - Learner 1 delivered 31.8 values/s 36.46 Mbit/s (avg: 71.54 Mbit/s) (wait: 0) (count: 10056) (batch_count: 0)
19:45:30,911 INFO  Stats:72 - Learner 1 delivered 50.9 values/s 58.73 Mbit/s (avg: 71.46 Mbit/s) (wait: 0) (count: 10107) (batch_count: 0)
19:45:31,912 INFO  Stats:72 - Learner 1 delivered 105.8 values/s 121.22 Mbit/s (avg: 71.77 Mbit/s) (wait: 0) (count: 10213) (batch_count: 0)
19:45:32,913 INFO  Stats:72 - Learner 1 delivered 144.9 values/s 166.28 Mbit/s (avg: 72.34 Mbit/s) (wait: 0) (count: 10358) (batch_count: 0)
19:45:33,914 INFO  Stats:72 - Learner 1 delivered 122.9 values/s 140.34 Mbit/s (avg: 72.76 Mbit/s) (wait: 0) (count: 10481) (batch_count: 0)
19:45:34,915 INFO  Stats:72 - Learner 1 delivered 137.9 values/s 157.89 Mbit/s (avg: 73.27 Mbit/s) (wait: 0) (count: 10619) (batch_count: 0)
19:45:35,916 INFO  Stats:72 - Learner 1 delivered 144.8 values/s 166.27 Mbit/s (avg: 73.83 Mbit/s) (wait: 0) (count: 10764) (batch_count: 0)
19:45:36,917 INFO  Stats:72 - Learner 1 delivered 124.9 values/s 142.62 Mbit/s (avg: 74.24 Mbit/s) (wait: 0) (count: 10889) (batch_count: 0)
19:45:37,918 INFO  Stats:72 - Learner 1 delivered 125.9 values/s 144.15 Mbit/s (avg: 74.65 Mbit/s) (wait: 0) (count: 11015) (batch_count: 0)
19:45:38,920 INFO  Stats:72 - Learner 1 delivered 127.9 values/s 146.43 Mbit/s (avg: 75.07 Mbit/s) (wait: 0) (count: 11143) (batch_count: 0)
19:45:39,921 INFO  Stats:72 - Learner 1 delivered 81.9 values/s 93.77 Mbit/s (avg: 75.18 Mbit/s) (wait: 0) (count: 11225) (batch_count: 0)
19:45:40,923 INFO  Stats:72 - Learner 1 delivered 128.8 values/s 147.87 Mbit/s (avg: 75.61 Mbit/s) (wait: 0) (count: 11354) (batch_count: 0)
19:45:41,924 INFO  Stats:72 - Learner 1 delivered 125.9 values/s 144.16 Mbit/s (avg: 76.00 Mbit/s) (wait: 0) (count: 11480) (batch_count: 0)
19:45:42,925 INFO  Stats:72 - Learner 1 delivered 119.9 values/s 137.28 Mbit/s (avg: 76.36 Mbit/s) (wait: 0) (count: 11600) (batch_count: 0)
19:45:43,927 INFO  Stats:72 - Learner 1 delivered 125.8 values/s 144.06 Mbit/s (avg: 76.74 Mbit/s) (wait: 0) (count: 11726) (batch_count: 0)
19:45:44,928 INFO  Stats:72 - Learner 1 delivered 131.8 values/s 150.92 Mbit/s (avg: 77.17 Mbit/s) (wait: 0) (count: 11858) (batch_count: 0)
19:45:45,951 INFO  Stats:72 - Learner 1 delivered 119.3 values/s 136.66 Mbit/s (avg: 77.51 Mbit/s) (wait: 0) (count: 11980) (batch_count: 0)
19:45:46,952 INFO  Stats:72 - Learner 1 delivered 134.9 values/s 154.83 Mbit/s (avg: 77.94 Mbit/s) (wait: 0) (count: 12115) (batch_count: 0)
19:45:47,953 INFO  Stats:72 - Learner 1 delivered 134.8 values/s 154.05 Mbit/s (avg: 78.37 Mbit/s) (wait: 0) (count: 12250) (batch_count: 0)
19:45:48,954 INFO  Stats:72 - Learner 1 delivered 123.9 values/s 141.88 Mbit/s (avg: 78.72 Mbit/s) (wait: 0) (count: 12374) (batch_count: 0)
19:45:49,955 INFO  Stats:72 - Learner 1 delivered 127.9 values/s 146.45 Mbit/s (avg: 79.10 Mbit/s) (wait: 0) (count: 12502) (batch_count: 0)
19:45:50,956 INFO  Stats:72 - Learner 1 delivered 38.0 values/s 43.47 Mbit/s (avg: 78.90 Mbit/s) (wait: 0) (count: 12540) (batch_count: 0)
19:45:51,958 INFO  Stats:72 - Learner 1 delivered 140.8 values/s 161.60 Mbit/s (avg: 79.35 Mbit/s) (wait: 0) (count: 12681) (batch_count: 0)
19:45:53,070 INFO  Stats:72 - Learner 1 delivered 62.0 values/s 70.68 Mbit/s (avg: 79.30 Mbit/s) (wait: 0) (count: 12750) (batch_count: 0)
19:45:54,072 INFO  Stats:72 - Learner 1 delivered 139.8 values/s 160.09 Mbit/s (avg: 79.74 Mbit/s) (wait: 0) (count: 12890) (batch_count: 0)
19:45:55,073 INFO  Stats:72 - Learner 1 delivered 137.9 values/s 157.89 Mbit/s (avg: 80.16 Mbit/s) (wait: 0) (count: 13028) (batch_count: 0)
19:45:56,074 INFO  Stats:72 - Learner 1 delivered 139.9 values/s 160.17 Mbit/s (avg: 80.59 Mbit/s) (wait: 0) (count: 13168) (batch_count: 0)
19:45:57,075 INFO  Stats:72 - Learner 1 delivered 138.9 values/s 159.42 Mbit/s (avg: 81.01 Mbit/s) (wait: 0) (count: 13307) (batch_count: 0)
19:45:58,076 INFO  Stats:72 - Learner 1 delivered 138.8 values/s 159.38 Mbit/s (avg: 81.42 Mbit/s) (wait: 0) (count: 13446) (batch_count: 0)
19:45:59,077 INFO  Stats:72 - Learner 1 delivered 82.9 values/s 93.84 Mbit/s (avg: 81.49 Mbit/s) (wait: 0) (count: 13529) (batch_count: 0)
19:46:00,078 INFO  Stats:72 - Learner 1 delivered 113.8 values/s 130.35 Mbit/s (avg: 81.74 Mbit/s) (wait: 0) (count: 13643) (batch_count: 0)
19:46:01,079 INFO  Stats:72 - Learner 1 delivered 139.9 values/s 160.18 Mbit/s (avg: 82.15 Mbit/s) (wait: 0) (count: 13783) (batch_count: 0)
19:46:02,081 INFO  Stats:72 - Learner 1 delivered 134.8 values/s 154.79 Mbit/s (avg: 82.53 Mbit/s) (wait: 0) (count: 13918) (batch_count: 0)
19:46:03,082 INFO  Stats:72 - Learner 1 delivered 146.8 values/s 167.80 Mbit/s (avg: 82.97 Mbit/s) (wait: 0) (count: 14065) (batch_count: 0)
19:46:04,085 INFO  Stats:72 - Learner 1 delivered 126.7 values/s 145.43 Mbit/s (avg: 83.29 Mbit/s) (wait: 0) (count: 14192) (batch_count: 0)
19:46:05,291 INFO  Stats:72 - Learner 1 delivered 82.1 values/s 93.67 Mbit/s (avg: 83.35 Mbit/s) (wait: 0) (count: 14291) (batch_count: 0)
19:46:06,292 INFO  Stats:72 - Learner 1 delivered 111.9 values/s 128.13 Mbit/s (avg: 83.58 Mbit/s) (wait: 0) (count: 14403) (batch_count: 0)
19:46:07,293 INFO  Stats:72 - Learner 1 delivered 85.9 values/s 98.39 Mbit/s (avg: 83.65 Mbit/s) (wait: 0) (count: 14489) (batch_count: 0)
19:46:08,295 INFO  Stats:72 - Learner 1 delivered 119.8 values/s 137.17 Mbit/s (avg: 83.92 Mbit/s) (wait: 0) (count: 14609) (batch_count: 0)
19:46:09,297 INFO  Stats:72 - Learner 1 delivered 105.9 values/s 121.28 Mbit/s (avg: 84.11 Mbit/s) (wait: 0) (count: 14715) (batch_count: 0)
19:46:10,298 INFO  Stats:72 - Learner 1 delivered 131.7 values/s 150.83 Mbit/s (avg: 84.44 Mbit/s) (wait: 0) (count: 14847) (batch_count: 0)
19:46:11,300 INFO  Stats:72 - Learner 1 delivered 127.8 values/s 146.37 Mbit/s (avg: 84.75 Mbit/s) (wait: 0) (count: 14975) (batch_count: 0)
19:46:12,305 INFO  Stats:72 - Learner 1 delivered 121.4 values/s 139.07 Mbit/s (avg: 85.02 Mbit/s) (wait: 0) (count: 15097) (batch_count: 0)
19:46:13,306 INFO  Stats:72 - Learner 1 delivered 133.8 values/s 153.22 Mbit/s (avg: 85.35 Mbit/s) (wait: 0) (count: 15231) (batch_count: 0)
19:46:14,307 INFO  Stats:72 - Learner 1 delivered 129.9 values/s 148.75 Mbit/s (avg: 85.66 Mbit/s) (wait: 0) (count: 15361) (batch_count: 0)
19:46:15,308 INFO  Stats:72 - Learner 1 delivered 123.9 values/s 141.87 Mbit/s (avg: 85.93 Mbit/s) (wait: 0) (count: 15485) (batch_count: 0)
19:46:16,309 INFO  Stats:72 - Learner 1 delivered 132.8 values/s 152.50 Mbit/s (avg: 86.25 Mbit/s) (wait: 0) (count: 15618) (batch_count: 0)
19:46:17,311 INFO  Stats:72 - Learner 1 delivered 132.8 values/s 151.72 Mbit/s (avg: 86.57 Mbit/s) (wait: 0) (count: 15751) (batch_count: 0)
19:46:18,360 INFO  Stats:72 - Learner 1 delivered 76.2 values/s 87.30 Mbit/s (avg: 86.57 Mbit/s) (wait: 0) (count: 15831) (batch_count: 0)
19:46:19,362 INFO  Stats:72 - Learner 1 delivered 137.8 values/s 157.80 Mbit/s (avg: 86.91 Mbit/s) (wait: 0) (count: 15969) (batch_count: 0)
19:46:20,364 INFO  Stats:72 - Learner 1 delivered 139.8 values/s 160.07 Mbit/s (avg: 87.26 Mbit/s) (wait: 0) (count: 16109) (batch_count: 0)
19:46:21,365 INFO  Stats:72 - Learner 1 delivered 131.8 values/s 151.00 Mbit/s (avg: 87.56 Mbit/s) (wait: 0) (count: 16241) (batch_count: 0)
19:46:22,366 INFO  Stats:72 - Learner 1 delivered 136.9 values/s 157.12 Mbit/s (avg: 87.88 Mbit/s) (wait: 0) (count: 16378) (batch_count: 0)
19:46:23,371 INFO  Stats:72 - Learner 1 delivered 130.3 values/s 148.90 Mbit/s (avg: 88.17 Mbit/s) (wait: 0) (count: 16509) (batch_count: 0)
19:46:24,372 INFO  Stats:72 - Learner 1 delivered 124.9 values/s 143.38 Mbit/s (avg: 88.43 Mbit/s) (wait: 0) (count: 16634) (batch_count: 0)
19:46:25,373 INFO  Stats:72 - Learner 1 delivered 137.9 values/s 157.88 Mbit/s (avg: 88.75 Mbit/s) (wait: 0) (count: 16772) (batch_count: 0)
19:46:26,374 INFO  Stats:72 - Learner 1 delivered 140.8 values/s 160.92 Mbit/s (avg: 89.08 Mbit/s) (wait: 0) (count: 16913) (batch_count: 0)
19:46:27,375 INFO  Stats:72 - Learner 1 delivered 129.8 values/s 148.71 Mbit/s (avg: 89.35 Mbit/s) (wait: 0) (count: 17043) (batch_count: 0)
19:46:28,376 INFO  Stats:72 - Learner 1 delivered 135.8 values/s 155.55 Mbit/s (avg: 89.66 Mbit/s) (wait: 0) (count: 17179) (batch_count: 0)
19:46:29,378 INFO  Stats:72 - Learner 1 delivered 142.9 values/s 164.02 Mbit/s (avg: 89.99 Mbit/s) (wait: 0) (count: 17322) (batch_count: 0)
19:46:30,379 INFO  Stats:72 - Learner 1 delivered 87.9 values/s 100.66 Mbit/s (avg: 90.04 Mbit/s) (wait: 0) (count: 17410) (batch_count: 0)
19:46:31,380 INFO  Stats:72 - Learner 1 delivered 142.8 values/s 163.21 Mbit/s (avg: 90.37 Mbit/s) (wait: 0) (count: 17553) (batch_count: 0)
19:46:32,381 INFO  Stats:72 - Learner 1 delivered 147.8 values/s 169.27 Mbit/s (avg: 90.72 Mbit/s) (wait: 0) (count: 17701) (batch_count: 0)
19:46:33,382 INFO  Stats:72 - Learner 1 delivered 139.9 values/s 160.19 Mbit/s (avg: 91.03 Mbit/s) (wait: 0) (count: 17841) (batch_count: 0)
19:46:34,383 INFO  Stats:72 - Learner 1 delivered 149.9 values/s 171.66 Mbit/s (avg: 91.39 Mbit/s) (wait: 0) (count: 17991) (batch_count: 0)
19:46:35,448 INFO  Stats:72 - Learner 1 delivered 142.7 values/s 163.38 Mbit/s (avg: 91.73 Mbit/s) (wait: 0) (count: 18143) (batch_count: 0)
19:46:36,449 INFO  Stats:72 - Learner 1 delivered 147.8 values/s 169.32 Mbit/s (avg: 92.07 Mbit/s) (wait: 0) (count: 18291) (batch_count: 0)
19:46:37,451 INFO  Stats:72 - Learner 1 delivered 147.8 values/s 169.27 Mbit/s (avg: 92.41 Mbit/s) (wait: 0) (count: 18439) (batch_count: 0)
19:46:38,452 INFO  Stats:72 - Learner 1 delivered 90.9 values/s 104.44 Mbit/s (avg: 92.46 Mbit/s) (wait: 0) (count: 18530) (batch_count: 0)
19:46:39,453 INFO  Stats:72 - Learner 1 delivered 149.9 values/s 171.66 Mbit/s (avg: 92.81 Mbit/s) (wait: 0) (count: 18680) (batch_count: 0)
19:46:40,455 INFO  Stats:72 - Learner 1 delivered 146.8 values/s 167.76 Mbit/s (avg: 93.13 Mbit/s) (wait: 0) (count: 18827) (batch_count: 0)
19:46:41,456 INFO  Stats:72 - Learner 1 delivered 142.8 values/s 163.90 Mbit/s (avg: 93.44 Mbit/s) (wait: 0) (count: 18970) (batch_count: 0)
19:46:42,457 INFO  Stats:72 - Learner 1 delivered 126.9 values/s 144.91 Mbit/s (avg: 93.66 Mbit/s) (wait: 0) (count: 19097) (batch_count: 0)
19:46:43,458 INFO  Stats:72 - Learner 1 delivered 119.9 values/s 137.29 Mbit/s (avg: 93.84 Mbit/s) (wait: 0) (count: 19217) (batch_count: 0)
19:46:44,459 INFO  Stats:72 - Learner 1 delivered 125.9 values/s 144.16 Mbit/s (avg: 94.06 Mbit/s) (wait: 0) (count: 19343) (batch_count: 0)
19:46:45,460 INFO  Stats:72 - Learner 1 delivered 145.9 values/s 167.04 Mbit/s (avg: 94.37 Mbit/s) (wait: 0) (count: 19489) (batch_count: 0)
19:46:46,462 INFO  Stats:72 - Learner 1 delivered 146.8 values/s 168.49 Mbit/s (avg: 94.68 Mbit/s) (wait: 0) (count: 19636) (batch_count: 0)
19:46:47,463 INFO  Stats:72 - Learner 1 delivered 134.9 values/s 154.07 Mbit/s (avg: 94.93 Mbit/s) (wait: 0) (count: 19771) (batch_count: 0)
19:46:48,464 INFO  Stats:72 - Learner 1 delivered 145.8 values/s 167.04 Mbit/s (avg: 95.23 Mbit/s) (wait: 0) (count: 19917) (batch_count: 0)
19:46:49,465 INFO  Stats:72 - Learner 1 delivered 145.9 values/s 167.07 Mbit/s (avg: 95.53 Mbit/s) (wait: 0) (count: 20063) (batch_count: 0)
19:46:50,466 INFO  Stats:72 - Learner 1 delivered 83.9 values/s 96.11 Mbit/s (avg: 95.53 Mbit/s) (wait: 0) (count: 20147) (batch_count: 0)
19:46:51,467 INFO  Stats:72 - Learner 1 delivered 133.9 values/s 153.32 Mbit/s (avg: 95.77 Mbit/s) (wait: 0) (count: 20281) (batch_count: 0)
19:46:52,468 INFO  Stats:72 - Learner 1 delivered 144.9 values/s 166.28 Mbit/s (avg: 96.06 Mbit/s) (wait: 0) (count: 20426) (batch_count: 0)
19:46:53,469 INFO  Stats:72 - Learner 1 delivered 134.8 values/s 154.00 Mbit/s (avg: 96.30 Mbit/s) (wait: 0) (count: 20561) (batch_count: 0)
19:46:54,471 INFO  Stats:72 - Learner 1 delivered 141.8 values/s 162.43 Mbit/s (avg: 96.57 Mbit/s) (wait: 0) (count: 20703) (batch_count: 0)
19:46:55,472 INFO  Stats:72 - Learner 1 delivered 143.8 values/s 164.64 Mbit/s (avg: 96.84 Mbit/s) (wait: 0) (count: 20847) (batch_count: 0)
19:46:56,473 INFO  Stats:72 - Learner 1 delivered 137.9 values/s 157.90 Mbit/s (avg: 97.09 Mbit/s) (wait: 0) (count: 20985) (batch_count: 0)
19:46:57,477 INFO  Stats:72 - Learner 1 delivered 147.4 values/s 168.80 Mbit/s (avg: 97.38 Mbit/s) (wait: 0) (count: 21133) (batch_count: 0)
19:46:58,574 INFO  Stats:72 - Learner 1 delivered 96.6 values/s 110.62 Mbit/s (avg: 97.44 Mbit/s) (wait: 0) (count: 21239) (batch_count: 0)
19:46:59,576 INFO  Stats:72 - Learner 1 delivered 150.7 values/s 173.00 Mbit/s (avg: 97.74 Mbit/s) (wait: 0) (count: 21390) (batch_count: 0)
19:47:00,577 INFO  Stats:72 - Learner 1 delivered 143.9 values/s 164.75 Mbit/s (avg: 98.01 Mbit/s) (wait: 0) (count: 21534) (batch_count: 0)
19:47:01,579 INFO  Stats:72 - Learner 1 delivered 145.8 values/s 167.03 Mbit/s (avg: 98.28 Mbit/s) (wait: 0) (count: 21680) (batch_count: 0)
19:47:02,580 INFO  Stats:72 - Learner 1 delivered 145.8 values/s 166.96 Mbit/s (avg: 98.55 Mbit/s) (wait: 0) (count: 21826) (batch_count: 0)
19:47:03,581 INFO  Stats:72 - Learner 1 delivered 145.9 values/s 167.05 Mbit/s (avg: 98.82 Mbit/s) (wait: 0) (count: 21972) (batch_count: 0)
19:47:04,583 INFO  Stats:72 - Learner 1 delivered 128.7 values/s 147.79 Mbit/s (avg: 99.01 Mbit/s) (wait: 0) (count: 22101) (batch_count: 0)
19:47:05,585 INFO  Stats:72 - Learner 1 delivered 127.8 values/s 146.41 Mbit/s (avg: 99.20 Mbit/s) (wait: 0) (count: 22229) (batch_count: 0)
19:47:06,586 INFO  Stats:72 - Learner 1 delivered 124.8 values/s 142.58 Mbit/s (avg: 99.36 Mbit/s) (wait: 0) (count: 22354) (batch_count: 0)
19:47:07,588 INFO  Stats:72 - Learner 1 delivered 69.9 values/s 80.06 Mbit/s (avg: 99.29 Mbit/s) (wait: 0) (count: 22424) (batch_count: 0)
19:47:08,589 INFO  Stats:72 - Learner 1 delivered 89.8 values/s 102.89 Mbit/s (avg: 99.30 Mbit/s) (wait: 0) (count: 22514) (batch_count: 0)
19:47:09,591 INFO  Stats:72 - Learner 1 delivered 129.8 values/s 148.67 Mbit/s (avg: 99.49 Mbit/s) (wait: 0) (count: 22644) (batch_count: 0)
19:47:10,592 INFO  Stats:72 - Learner 1 delivered 117.9 values/s 134.98 Mbit/s (avg: 99.63 Mbit/s) (wait: 0) (count: 22762) (batch_count: 0)
19:47:11,596 INFO  Stats:72 - Learner 1 delivered 126.5 values/s 145.23 Mbit/s (avg: 99.80 Mbit/s) (wait: 0) (count: 22889) (batch_count: 0)
19:47:12,597 INFO  Stats:72 - Learner 1 delivered 138.9 values/s 158.65 Mbit/s (avg: 100.03 Mbit/s) (wait: 0) (count: 23028) (batch_count: 0)
19:47:13,598 INFO  Stats:72 - Learner 1 delivered 130.9 values/s 150.26 Mbit/s (avg: 100.22 Mbit/s) (wait: 0) (count: 23159) (batch_count: 0)
19:47:14,599 INFO  Stats:72 - Learner 1 delivered 125.8 values/s 144.11 Mbit/s (avg: 100.38 Mbit/s) (wait: 0) (count: 23285) (batch_count: 0)
19:47:15,604 INFO  Stats:72 - Learner 1 delivered 127.4 values/s 145.92 Mbit/s (avg: 100.55 Mbit/s) (wait: 0) (count: 23413) (batch_count: 0)
19:47:16,605 INFO  Stats:72 - Learner 1 delivered 133.9 values/s 153.31 Mbit/s (avg: 100.75 Mbit/s) (wait: 0) (count: 23547) (batch_count: 0)
19:47:17,606 INFO  Stats:72 - Learner 1 delivered 81.9 values/s 93.79 Mbit/s (avg: 100.73 Mbit/s) (wait: 0) (count: 23629) (batch_count: 0)
19:47:18,607 INFO  Stats:72 - Learner 1 delivered 134.9 values/s 154.84 Mbit/s (avg: 100.93 Mbit/s) (wait: 0) (count: 23764) (batch_count: 0)
19:47:19,608 INFO  Stats:72 - Learner 1 delivered 134.9 values/s 154.08 Mbit/s (avg: 101.12 Mbit/s) (wait: 0) (count: 23899) (batch_count: 0)
19:47:20,610 INFO  Stats:72 - Learner 1 delivered 131.9 values/s 151.01 Mbit/s (avg: 101.31 Mbit/s) (wait: 0) (count: 24031) (batch_count: 0)
19:47:21,611 INFO  Stats:72 - Learner 1 delivered 111.8 values/s 128.08 Mbit/s (avg: 101.40 Mbit/s) (wait: 0) (count: 24143) (batch_count: 0)
19:47:22,613 INFO  Stats:72 - Learner 1 delivered 122.8 values/s 141.01 Mbit/s (avg: 101.55 Mbit/s) (wait: 0) (count: 24266) (batch_count: 0)
19:47:23,614 INFO  Stats:72 - Learner 1 delivered 116.8 values/s 133.43 Mbit/s (avg: 101.67 Mbit/s) (wait: 0) (count: 24383) (batch_count: 0)
19:47:24,615 INFO  Stats:72 - Learner 1 delivered 133.8 values/s 153.23 Mbit/s (avg: 101.85 Mbit/s) (wait: 0) (count: 24517) (batch_count: 0)
19:47:25,617 INFO  Stats:72 - Learner 1 delivered 126.9 values/s 145.68 Mbit/s (avg: 102.01 Mbit/s) (wait: 0) (count: 24644) (batch_count: 0)
19:47:26,618 INFO  Stats:72 - Learner 1 delivered 118.8 values/s 135.73 Mbit/s (avg: 102.13 Mbit/s) (wait: 0) (count: 24763) (batch_count: 0)
19:47:27,619 INFO  Stats:72 - Learner 1 delivered 105.9 values/s 121.28 Mbit/s (avg: 102.20 Mbit/s) (wait: 0) (count: 24869) (batch_count: 0)
19:47:28,620 INFO  Stats:72 - Learner 1 delivered 111.9 values/s 128.15 Mbit/s (avg: 102.30 Mbit/s) (wait: 0) (count: 24981) (batch_count: 0)
19:47:29,621 INFO  Stats:72 - Learner 1 delivered 133.9 values/s 153.33 Mbit/s (avg: 102.48 Mbit/s) (wait: 0) (count: 25115) (batch_count: 0)
19:47:30,622 INFO  Stats:72 - Learner 1 delivered 69.9 values/s 80.09 Mbit/s (avg: 102.40 Mbit/s) (wait: 0) (count: 25185) (batch_count: 0)
19:47:31,623 INFO  Stats:72 - Learner 1 delivered 109.9 values/s 125.85 Mbit/s (avg: 102.48 Mbit/s) (wait: 0) (count: 25295) (batch_count: 0)
19:47:32,624 INFO  Stats:72 - Learner 1 delivered 118.9 values/s 136.50 Mbit/s (avg: 102.60 Mbit/s) (wait: 0) (count: 25414) (batch_count: 0)
19:47:33,625 INFO  Stats:72 - Learner 1 delivered 110.9 values/s 126.62 Mbit/s (avg: 102.69 Mbit/s) (wait: 0) (count: 25525) (batch_count: 0)
19:47:34,626 INFO  Stats:72 - Learner 1 delivered 133.9 values/s 153.33 Mbit/s (avg: 102.86 Mbit/s) (wait: 0) (count: 25659) (batch_count: 0)
19:47:35,627 INFO  Stats:72 - Learner 1 delivered 116.9 values/s 134.22 Mbit/s (avg: 102.97 Mbit/s) (wait: 0) (count: 25776) (batch_count: 0)
19:47:36,628 INFO  Stats:72 - Learner 1 delivered 108.9 values/s 125.08 Mbit/s (avg: 103.05 Mbit/s) (wait: 0) (count: 25885) (batch_count: 0)
19:47:37,629 INFO  Stats:72 - Learner 1 delivered 108.9 values/s 124.33 Mbit/s (avg: 103.12 Mbit/s) (wait: 0) (count: 25994) (batch_count: 0)
19:47:38,630 INFO  Stats:72 - Learner 1 delivered 117.9 values/s 134.98 Mbit/s (avg: 103.23 Mbit/s) (wait: 0) (count: 26112) (batch_count: 0)
19:47:39,631 INFO  Stats:72 - Learner 1 delivered 125.9 values/s 144.16 Mbit/s (avg: 103.37 Mbit/s) (wait: 0) (count: 26238) (batch_count: 0)
19:47:40,632 INFO  Stats:72 - Learner 1 delivered 64.9 values/s 74.75 Mbit/s (avg: 103.28 Mbit/s) (wait: 0) (count: 26303) (batch_count: 0)
19:47:41,633 INFO  Stats:72 - Learner 1 delivered 120.9 values/s 138.06 Mbit/s (avg: 103.39 Mbit/s) (wait: 0) (count: 26424) (batch_count: 0)
19:47:42,634 INFO  Stats:72 - Learner 1 delivered 135.9 values/s 155.60 Mbit/s (avg: 103.57 Mbit/s) (wait: 0) (count: 26560) (batch_count: 0)
19:47:43,636 INFO  Stats:72 - Learner 1 delivered 109.8 values/s 125.78 Mbit/s (avg: 103.65 Mbit/s) (wait: 0) (count: 26670) (batch_count: 0)
19:47:44,637 INFO  Stats:72 - Learner 1 delivered 99.9 values/s 114.41 Mbit/s (avg: 103.68 Mbit/s) (wait: 0) (count: 26770) (batch_count: 0)
19:47:45,638 INFO  Stats:72 - Learner 1 delivered 101.9 values/s 116.70 Mbit/s (avg: 103.73 Mbit/s) (wait: 0) (count: 26872) (batch_count: 0)
19:47:46,639 INFO  Stats:72 - Learner 1 delivered 121.9 values/s 139.57 Mbit/s (avg: 103.85 Mbit/s) (wait: 0) (count: 26994) (batch_count: 0)
19:47:47,640 INFO  Stats:72 - Learner 1 delivered 111.9 values/s 128.14 Mbit/s (avg: 103.93 Mbit/s) (wait: 0) (count: 27106) (batch_count: 0)
19:47:48,641 INFO  Stats:72 - Learner 1 delivered 103.9 values/s 118.99 Mbit/s (avg: 103.98 Mbit/s) (wait: 0) (count: 27210) (batch_count: 0)
19:47:49,642 INFO  Stats:72 - Learner 1 delivered 113.9 values/s 130.43 Mbit/s (avg: 104.07 Mbit/s) (wait: 0) (count: 27324) (batch_count: 0)
19:47:50,643 INFO  Stats:72 - Learner 1 delivered 120.9 values/s 138.82 Mbit/s (avg: 104.18 Mbit/s) (wait: 0) (count: 27445) (batch_count: 0)
19:47:51,644 INFO  Stats:72 - Learner 1 delivered 126.9 values/s 144.93 Mbit/s (avg: 104.32 Mbit/s) (wait: 0) (count: 27572) (batch_count: 0)
19:47:52,645 INFO  Stats:72 - Learner 1 delivered 107.9 values/s 124.33 Mbit/s (avg: 104.38 Mbit/s) (wait: 0) (count: 27680) (batch_count: 0)
19:47:53,646 INFO  Stats:72 - Learner 1 delivered 89.9 values/s 103.73 Mbit/s (avg: 104.38 Mbit/s) (wait: 0) (count: 27770) (batch_count: 0)
19:47:54,704 INFO  Stats:72 - Learner 1 delivered 63.3 values/s 72.87 Mbit/s (avg: 104.27 Mbit/s) (wait: 0) (count: 27837) (batch_count: 0)
19:47:55,705 INFO  Stats:72 - Learner 1 delivered 140.8 values/s 161.68 Mbit/s (avg: 104.46 Mbit/s) (wait: 0) (count: 27978) (batch_count: 0)
19:47:56,707 INFO  Stats:72 - Learner 1 delivered 139.8 values/s 160.93 Mbit/s (avg: 104.64 Mbit/s) (wait: 0) (count: 28118) (batch_count: 0)
19:47:57,708 INFO  Stats:72 - Learner 1 delivered 105.8 values/s 121.21 Mbit/s (avg: 104.70 Mbit/s) (wait: 0) (count: 28224) (batch_count: 0)
19:47:58,709 INFO  Stats:72 - Learner 1 delivered 105.9 values/s 121.27 Mbit/s (avg: 104.75 Mbit/s) (wait: 0) (count: 28330) (batch_count: 0)
19:47:59,710 INFO  Stats:72 - Learner 1 delivered 123.9 values/s 143.39 Mbit/s (avg: 104.88 Mbit/s) (wait: 0) (count: 28454) (batch_count: 0)
19:48:00,711 INFO  Stats:72 - Learner 1 delivered 127.9 values/s 147.20 Mbit/s (avg: 105.01 Mbit/s) (wait: 0) (count: 28582) (batch_count: 0)
19:48:01,713 INFO  Stats:72 - Learner 1 delivered 123.8 values/s 141.81 Mbit/s (avg: 105.13 Mbit/s) (wait: 0) (count: 28706) (batch_count: 0)
19:48:02,714 INFO  Stats:72 - Learner 1 delivered 119.9 values/s 137.30 Mbit/s (avg: 105.23 Mbit/s) (wait: 0) (count: 28826) (batch_count: 0)
19:48:03,715 INFO  Stats:72 - Learner 1 delivered 102.9 values/s 118.22 Mbit/s (avg: 105.27 Mbit/s) (wait: 0) (count: 28929) (batch_count: 0)
19:48:04,716 INFO  Stats:72 - Learner 1 delivered 71.9 values/s 82.38 Mbit/s (avg: 105.20 Mbit/s) (wait: 0) (count: 29001) (batch_count: 0)
19:48:05,717 INFO  Stats:72 - Learner 1 delivered 117.8 values/s 134.96 Mbit/s (avg: 105.30 Mbit/s) (wait: 0) (count: 29119) (batch_count: 0)
19:48:06,719 INFO  Stats:72 - Learner 1 delivered 113.8 values/s 131.10 Mbit/s (avg: 105.38 Mbit/s) (wait: 0) (count: 29233) (batch_count: 0)
19:48:07,720 INFO  Stats:72 - Learner 1 delivered 86.9 values/s 99.15 Mbit/s (avg: 105.36 Mbit/s) (wait: 0) (count: 29320) (batch_count: 0)
19:48:08,721 INFO  Stats:72 - Learner 1 delivered 100.9 values/s 115.93 Mbit/s (avg: 105.39 Mbit/s) (wait: 0) (count: 29421) (batch_count: 0)
19:48:09,722 INFO  Stats:72 - Learner 1 delivered 116.8 values/s 136.49 Mbit/s (avg: 105.49 Mbit/s) (wait: 0) (count: 29538) (batch_count: 0)
19:48:10,723 INFO  Stats:72 - Learner 1 delivered 124.9 values/s 143.40 Mbit/s (avg: 105.61 Mbit/s) (wait: 0) (count: 29663) (batch_count: 0)
19:48:11,724 INFO  Stats:72 - Learner 1 delivered 105.9 values/s 122.04 Mbit/s (avg: 105.66 Mbit/s) (wait: 0) (count: 29769) (batch_count: 0)
19:48:12,725 INFO  Stats:72 - Learner 1 delivered 94.9 values/s 109.08 Mbit/s (avg: 105.67 Mbit/s) (wait: 0) (count: 29864) (batch_count: 0)
19:48:13,727 INFO  Stats:72 - Learner 1 delivered 106.9 values/s 122.77 Mbit/s (avg: 105.72 Mbit/s) (wait: 0) (count: 29971) (batch_count: 0)
19:48:14,728 INFO  Stats:72 - Learner 1 delivered 132.8 values/s 152.48 Mbit/s (avg: 105.86 Mbit/s) (wait: 0) (count: 30104) (batch_count: 0)
19:48:15,729 INFO  Stats:72 - Learner 1 delivered 106.9 values/s 123.53 Mbit/s (avg: 105.92 Mbit/s) (wait: 0) (count: 30211) (batch_count: 0)
19:48:16,731 INFO  Stats:72 - Learner 1 delivered 115.8 values/s 132.63 Mbit/s (avg: 106.00 Mbit/s) (wait: 0) (count: 30327) (batch_count: 0)
19:48:17,732 INFO  Stats:72 - Learner 1 delivered 99.9 values/s 114.40 Mbit/s (avg: 106.02 Mbit/s) (wait: 0) (count: 30427) (batch_count: 0)
19:48:18,733 INFO  Stats:72 - Learner 1 delivered 131.8 values/s 150.99 Mbit/s (avg: 106.16 Mbit/s) (wait: 0) (count: 30559) (batch_count: 0)
19:48:19,734 INFO  Stats:72 - Learner 1 delivered 79.9 values/s 91.51 Mbit/s (avg: 106.12 Mbit/s) (wait: 0) (count: 30639) (batch_count: 0)
19:48:20,735 INFO  Stats:72 - Learner 1 delivered 133.9 values/s 153.32 Mbit/s (avg: 106.26 Mbit/s) (wait: 0) (count: 30773) (batch_count: 0)
19:48:21,736 INFO  Stats:72 - Learner 1 delivered 113.9 values/s 130.43 Mbit/s (avg: 106.33 Mbit/s) (wait: 0) (count: 30887) (batch_count: 0)
19:48:22,737 INFO  Stats:72 - Learner 1 delivered 109.9 values/s 127.36 Mbit/s (avg: 106.39 Mbit/s) (wait: 0) (count: 30997) (batch_count: 0)
19:48:23,739 INFO  Stats:72 - Learner 1 delivered 112.8 values/s 128.85 Mbit/s (avg: 106.46 Mbit/s) (wait: 0) (count: 31110) (batch_count: 0)
19:48:24,740 INFO  Stats:72 - Learner 1 delivered 86.9 values/s 99.93 Mbit/s (avg: 106.44 Mbit/s) (wait: 0) (count: 31197) (batch_count: 0)
19:48:25,741 INFO  Stats:72 - Learner 1 delivered 121.9 values/s 139.58 Mbit/s (avg: 106.54 Mbit/s) (wait: 0) (count: 31319) (batch_count: 0)
19:48:26,742 INFO  Stats:72 - Learner 1 delivered 104.9 values/s 120.51 Mbit/s (avg: 106.58 Mbit/s) (wait: 0) (count: 31424) (batch_count: 0)
19:48:27,743 INFO  Stats:72 - Learner 1 delivered 116.9 values/s 133.45 Mbit/s (avg: 106.66 Mbit/s) (wait: 0) (count: 31541) (batch_count: 0)
19:48:28,745 INFO  Stats:72 - Learner 1 delivered 119.8 values/s 137.97 Mbit/s (avg: 106.75 Mbit/s) (wait: 0) (count: 31661) (batch_count: 0)
19:48:29,746 INFO  Stats:72 - Learner 1 delivered 72.9 values/s 83.13 Mbit/s (avg: 106.68 Mbit/s) (wait: 0) (count: 31734) (batch_count: 0)
19:48:30,747 INFO  Stats:72 - Learner 1 delivered 127.9 values/s 146.45 Mbit/s (avg: 106.80 Mbit/s) (wait: 0) (count: 31862) (batch_count: 0)
19:48:31,748 INFO  Stats:72 - Learner 1 delivered 111.8 values/s 128.85 Mbit/s (avg: 106.87 Mbit/s) (wait: 0) (count: 31974) (batch_count: 0)
19:48:32,749 INFO  Stats:72 - Learner 1 delivered 108.9 values/s 124.33 Mbit/s (avg: 106.92 Mbit/s) (wait: 0) (count: 32083) (batch_count: 0)
19:48:33,750 INFO  Stats:72 - Learner 1 delivered 105.9 values/s 121.28 Mbit/s (avg: 106.96 Mbit/s) (wait: 0) (count: 32189) (batch_count: 0)
19:48:34,752 INFO  Stats:72 - Learner 1 delivered 117.9 values/s 134.99 Mbit/s (avg: 107.04 Mbit/s) (wait: 0) (count: 32307) (batch_count: 0)
19:48:35,753 INFO  Stats:72 - Learner 1 delivered 147.8 values/s 169.23 Mbit/s (avg: 107.22 Mbit/s) (wait: 0) (count: 32455) (batch_count: 0)
19:48:36,755 INFO  Stats:72 - Learner 1 delivered 136.8 values/s 157.04 Mbit/s (avg: 107.36 Mbit/s) (wait: 0) (count: 32592) (batch_count: 0)
19:48:37,756 INFO  Stats:72 - Learner 1 delivered 129.8 values/s 148.70 Mbit/s (avg: 107.48 Mbit/s) (wait: 0) (count: 32722) (batch_count: 0)
19:48:38,758 INFO  Stats:72 - Learner 1 delivered 112.8 values/s 129.56 Mbit/s (avg: 107.54 Mbit/s) (wait: 0) (count: 32835) (batch_count: 0)
19:48:39,759 INFO  Stats:72 - Learner 1 delivered 98.9 values/s 112.89 Mbit/s (avg: 107.56 Mbit/s) (wait: 0) (count: 32934) (batch_count: 0)
19:48:40,761 INFO  Stats:72 - Learner 1 delivered 117.8 values/s 134.93 Mbit/s (avg: 107.64 Mbit/s) (wait: 0) (count: 33052) (batch_count: 0)
19:48:41,762 INFO  Stats:72 - Learner 1 delivered 145.8 values/s 166.96 Mbit/s (avg: 107.81 Mbit/s) (wait: 0) (count: 33198) (batch_count: 0)
19:48:42,764 INFO  Stats:72 - Learner 1 delivered 83.9 values/s 96.81 Mbit/s (avg: 107.77 Mbit/s) (wait: 0) (count: 33282) (batch_count: 0)
19:48:43,765 INFO  Stats:72 - Learner 1 delivered 116.8 values/s 133.43 Mbit/s (avg: 107.85 Mbit/s) (wait: 0) (count: 33399) (batch_count: 0)
19:48:44,766 INFO  Stats:72 - Learner 1 delivered 87.9 values/s 100.69 Mbit/s (avg: 107.83 Mbit/s) (wait: 0) (count: 33487) (batch_count: 0)
19:48:45,767 INFO  Stats:72 - Learner 1 delivered 97.9 values/s 112.12 Mbit/s (avg: 107.84 Mbit/s) (wait: 0) (count: 33585) (batch_count: 0)
19:48:46,768 INFO  Stats:72 - Learner 1 delivered 107.9 values/s 124.33 Mbit/s (avg: 107.89 Mbit/s) (wait: 0) (count: 33693) (batch_count: 0)
19:48:47,769 INFO  Stats:72 - Learner 1 delivered 112.8 values/s 128.84 Mbit/s (avg: 107.94 Mbit/s) (wait: 0) (count: 33806) (batch_count: 0)
19:48:48,770 INFO  Stats:72 - Learner 1 delivered 113.9 values/s 130.43 Mbit/s (avg: 108.01 Mbit/s) (wait: 0) (count: 33920) (batch_count: 0)
19:48:49,771 INFO  Stats:72 - Learner 1 delivered 94.9 values/s 109.07 Mbit/s (avg: 108.01 Mbit/s) (wait: 0) (count: 34015) (batch_count: 0)
19:48:50,773 INFO  Stats:72 - Learner 1 delivered 98.9 values/s 113.62 Mbit/s (avg: 108.02 Mbit/s) (wait: 0) (count: 34114) (batch_count: 0)
19:48:51,774 INFO  Stats:72 - Learner 1 delivered 132.9 values/s 152.54 Mbit/s (avg: 108.15 Mbit/s) (wait: 0) (count: 34247) (batch_count: 0)
19:48:52,775 INFO  Stats:72 - Learner 1 delivered 132.9 values/s 151.78 Mbit/s (avg: 108.27 Mbit/s) (wait: 0) (count: 34380) (batch_count: 0)
19:48:53,776 INFO  Stats:72 - Learner 1 delivered 79.9 values/s 91.53 Mbit/s (avg: 108.22 Mbit/s) (wait: 0) (count: 34460) (batch_count: 0)
19:48:54,777 INFO  Stats:72 - Learner 1 delivered 129.8 values/s 148.64 Mbit/s (avg: 108.33 Mbit/s) (wait: 0) (count: 34590) (batch_count: 0)
19:48:55,778 INFO  Stats:72 - Learner 1 delivered 113.9 values/s 130.42 Mbit/s (avg: 108.39 Mbit/s) (wait: 0) (count: 34704) (batch_count: 0)
19:48:56,782 INFO  Stats:72 - Learner 1 delivered 107.6 values/s 123.27 Mbit/s (avg: 108.43 Mbit/s) (wait: 0) (count: 34812) (batch_count: 0)
19:48:57,783 INFO  Stats:72 - Learner 1 delivered 114.9 values/s 131.92 Mbit/s (avg: 108.50 Mbit/s) (wait: 0) (count: 34927) (batch_count: 0)
19:48:58,785 INFO  Stats:72 - Learner 1 delivered 87.9 values/s 100.67 Mbit/s (avg: 108.48 Mbit/s) (wait: 0) (count: 35015) (batch_count: 0)
19:48:59,786 INFO  Stats:72 - Learner 1 delivered 117.8 values/s 134.95 Mbit/s (avg: 108.55 Mbit/s) (wait: 0) (count: 35133) (batch_count: 0)
19:49:00,787 INFO  Stats:72 - Learner 1 delivered 103.9 values/s 118.99 Mbit/s (avg: 108.58 Mbit/s) (wait: 0) (count: 35237) (batch_count: 0)
19:49:01,788 INFO  Stats:72 - Learner 1 delivered 113.9 values/s 130.43 Mbit/s (avg: 108.63 Mbit/s) (wait: 0) (count: 35351) (batch_count: 0)
19:49:02,789 INFO  Stats:72 - Learner 1 delivered 137.9 values/s 158.64 Mbit/s (avg: 108.77 Mbit/s) (wait: 0) (count: 35489) (batch_count: 0)
19:49:03,840 INFO  Stats:72 - Learner 1 delivered 125.6 values/s 144.54 Mbit/s (avg: 108.87 Mbit/s) (wait: 0) (count: 35621) (batch_count: 0)
19:49:04,841 INFO  Stats:72 - Learner 1 delivered 128.9 values/s 147.20 Mbit/s (avg: 108.97 Mbit/s) (wait: 0) (count: 35750) (batch_count: 0)
19:49:05,842 INFO  Stats:72 - Learner 1 delivered 127.8 values/s 146.41 Mbit/s (avg: 109.07 Mbit/s) (wait: 0) (count: 35878) (batch_count: 0)
19:49:06,843 INFO  Stats:72 - Learner 1 delivered 123.9 values/s 141.88 Mbit/s (avg: 109.16 Mbit/s) (wait: 0) (count: 36002) (batch_count: 0)
19:49:07,844 INFO  Stats:72 - Learner 1 delivered 71.9 values/s 82.37 Mbit/s (avg: 109.09 Mbit/s) (wait: 0) (count: 36074) (batch_count: 0)
19:49:08,846 INFO  Stats:72 - Learner 1 delivered 124.8 values/s 143.31 Mbit/s (avg: 109.18 Mbit/s) (wait: 0) (count: 36199) (batch_count: 0)
19:49:09,847 INFO  Stats:72 - Learner 1 delivered 133.9 values/s 153.30 Mbit/s (avg: 109.29 Mbit/s) (wait: 0) (count: 36333) (batch_count: 0)
19:49:10,848 INFO  Stats:72 - Learner 1 delivered 125.8 values/s 144.08 Mbit/s (avg: 109.38 Mbit/s) (wait: 0) (count: 36459) (batch_count: 0)
19:49:11,850 INFO  Stats:72 - Learner 1 delivered 127.9 values/s 146.44 Mbit/s (avg: 109.48 Mbit/s) (wait: 0) (count: 36587) (batch_count: 0)
19:49:12,851 INFO  Stats:72 - Learner 1 delivered 125.8 values/s 144.07 Mbit/s (avg: 109.57 Mbit/s) (wait: 0) (count: 36713) (batch_count: 0)
19:49:13,853 INFO  Stats:72 - Learner 1 delivered 102.8 values/s 118.11 Mbit/s (avg: 109.59 Mbit/s) (wait: 0) (count: 36816) (batch_count: 0)
19:49:14,855 INFO  Stats:72 - Learner 1 delivered 119.9 values/s 137.27 Mbit/s (avg: 109.66 Mbit/s) (wait: 0) (count: 36936) (batch_count: 0)
19:49:15,856 INFO  Stats:72 - Learner 1 delivered 144.7 values/s 165.39 Mbit/s (avg: 109.81 Mbit/s) (wait: 0) (count: 37081) (batch_count: 0)
19:49:16,874 INFO  Stats:72 - Learner 1 delivered 80.6 values/s 92.27 Mbit/s (avg: 109.76 Mbit/s) (wait: 0) (count: 37163) (batch_count: 0)
19:49:17,876 INFO  Stats:72 - Learner 1 delivered 139.7 values/s 160.05 Mbit/s (avg: 109.89 Mbit/s) (wait: 0) (count: 37303) (batch_count: 0)
19:49:18,877 INFO  Stats:72 - Learner 1 delivered 104.9 values/s 120.51 Mbit/s (avg: 109.92 Mbit/s) (wait: 0) (count: 37408) (batch_count: 0)
19:49:19,878 INFO  Stats:72 - Learner 1 delivered 112.9 values/s 128.89 Mbit/s (avg: 109.97 Mbit/s) (wait: 0) (count: 37521) (batch_count: 0)
19:49:20,879 INFO  Stats:72 - Learner 1 delivered 110.9 values/s 127.38 Mbit/s (avg: 110.01 Mbit/s) (wait: 0) (count: 37632) (batch_count: 0)
19:49:21,880 INFO  Stats:72 - Learner 1 delivered 143.9 values/s 164.75 Mbit/s (avg: 110.15 Mbit/s) (wait: 0) (count: 37776) (batch_count: 0)
19:49:22,881 INFO  Stats:72 - Learner 1 delivered 143.8 values/s 164.73 Mbit/s (avg: 110.29 Mbit/s) (wait: 0) (count: 37920) (batch_count: 0)
19:49:23,883 INFO  Stats:72 - Learner 1 delivered 105.8 values/s 121.20 Mbit/s (avg: 110.32 Mbit/s) (wait: 0) (count: 38026) (batch_count: 0)
19:49:24,884 INFO  Stats:72 - Learner 1 delivered 142.8 values/s 163.97 Mbit/s (avg: 110.45 Mbit/s) (wait: 0) (count: 38169) (batch_count: 0)
19:49:25,885 INFO  Stats:72 - Learner 1 delivered 144.8 values/s 165.50 Mbit/s (avg: 110.59 Mbit/s) (wait: 0) (count: 38314) (batch_count: 0)
19:49:26,886 INFO  Stats:72 - Learner 1 delivered 140.8 values/s 161.62 Mbit/s (avg: 110.72 Mbit/s) (wait: 0) (count: 38455) (batch_count: 0)
19:49:27,888 INFO  Stats:72 - Learner 1 delivered 128.9 values/s 147.20 Mbit/s (avg: 110.81 Mbit/s) (wait: 0) (count: 38584) (batch_count: 0)
19:49:29,312 INFO  Stats:72 - Learner 1 delivered 88.4 values/s 101.29 Mbit/s (avg: 110.78 Mbit/s) (wait: 0) (count: 38710) (batch_count: 0)
19:49:30,314 INFO  Stats:72 - Learner 1 delivered 114.8 values/s 131.91 Mbit/s (avg: 110.83 Mbit/s) (wait: 0) (count: 38825) (batch_count: 0)
19:49:31,315 INFO  Stats:72 - Learner 1 delivered 107.9 values/s 123.56 Mbit/s (avg: 110.86 Mbit/s) (wait: 0) (count: 38933) (batch_count: 0)
19:49:32,316 INFO  Stats:72 - Learner 1 delivered 90.9 values/s 103.74 Mbit/s (avg: 110.85 Mbit/s) (wait: 0) (count: 39024) (batch_count: 0)
19:49:33,317 INFO  Stats:72 - Learner 1 delivered 72.9 values/s 83.90 Mbit/s (avg: 110.78 Mbit/s) (wait: 0) (count: 39097) (batch_count: 0)
19:49:34,317 INFO  Stats:72 - Learner 1 delivered 106.9 values/s 122.81 Mbit/s (avg: 110.81 Mbit/s) (wait: 0) (count: 39204) (batch_count: 0)
19:49:35,318 INFO  Stats:72 - Learner 1 delivered 112.9 values/s 128.91 Mbit/s (avg: 110.85 Mbit/s) (wait: 0) (count: 39317) (batch_count: 0)
19:49:36,319 INFO  Stats:72 - Learner 1 delivered 101.9 values/s 116.70 Mbit/s (avg: 110.87 Mbit/s) (wait: 0) (count: 39419) (batch_count: 0)
19:49:37,321 INFO  Stats:72 - Learner 1 delivered 94.9 values/s 109.06 Mbit/s (avg: 110.86 Mbit/s) (wait: 0) (count: 39514) (batch_count: 0)


==> graph-collection/confs/new/b-100k/avg.txt <==
1 12.2636	217-65-59-20397.log 1 22.5976	220-26-182-22152.log 1 34.4287 45.075
3 17.671	217-65-59-20566.log 3 33.7774	220-26-182-22331.log 3 70.92 61.9132
5 19.3129	217-65-59-20738.log 5 57.4784	220-26-182-22508.log 5 67.0499 52.9398
7 18.1201	217-65-59-20913.log 7 81.0114	220-26-182-22692.log 7 66.3158 49.6912
9 16.7053	217-65-59-21088.log 9 103.185	220-26-182-22872.log 9 67.5409 48.5604


==> graph-collection/confs/new/b-100k/avg_cpu_182.txt <==
1 14.0227
3 23.1981
5 23.5343
7 24.459
9 24.797


==> graph-collection/confs/new/b-100k/avg_cpu_246.txt <==
1 12.2636
3 17.671
5 19.3129
7 18.1201
9 16.7053


==> graph-collection/confs/new/b-100k/avg_cpu_59.txt <==
1 5.75818
3 8.89806
5 9.01915
7 9.07338
9 8.49697


==> graph-collection/confs/new/b-100k/avg_lat.txt <==
217-65-59-20397.log 1 22.5976
217-65-59-20566.log 3 33.7774
217-65-59-20738.log 5 57.4784
217-65-59-20913.log 7 81.0114
217-65-59-21088.log 9 103.185


==> graph-collection/confs/new/b-100k/avg_thr.txt <==
220-26-182-22152.log 1 34.4287 45.075
220-26-182-22331.log 3 70.92 61.9132
220-26-182-22508.log 5 67.0499 52.9398
220-26-182-22692.log 7 66.3158 49.6912
220-26-182-22872.log 9 67.5409 48.5604


==> graph-collection/confs/new/b-100k/plot_data.txt <==
set terminal postscript enhanced eps "Times-Roman" 14
set output "stat.eps"
set multiplot
set grid ytics xtics lt 1 lw 1 lc rgb "#cccccc"
set grid xtic ytic


set key font  "Times-Roman, 24"
set xtics font "Times-Roman, 20"
set ytics font "Times-Roman, 20"


set lmargin at screen 0.16
set rmargin at screen 0.97

#----------thr (Mbps)-----------------
set origin 0.0,0.63
set size 1, 0.3
#set xrange[0:350]
#set xtics 50

set yrange [0:]
set ytics 50
#set key  horiz right
#set key spacing 3

set nokey

set ylabel "Throughput (Mbps)" font "Times-Roman, 17" offset -4, 0 , 0
set noxlabel

set noxlabel
plot 	"avg.txt"    using 1:8 with lines  lt 1 lw 4 notitle 

#------------Throughput(instances/sec)----------------------
set origin 0.0,0.34
set size 1, 0.33
#set xrange[0:350]
set yrange [0:]
#set ytics 400

set ylabel "Throughput (inst/sec)" font "Times-Roman, 17" offset -4, 0 , 0
set noxlabel

set nokey
plot 	"avg.txt"    using 1:9 with lines  lt 1 lw 4  notitle


#------------Latency(msec)----------------------
set origin 0.0,0.02
set size 1, 0.33
#set xrange[0:350]
set yrange [0:]
set ytics 10

set ylabel "Latency (msec)" font "Times-Roman, 17" offset -4, 0 , 0
set xlabel "Number of Client threads" font "Times-Roman, 17"

set nokey

plot 	"avg.txt"    using 1:5 with lines  lt 1 lw 4   notitle



!pstopdf stat.eps && rm stat.eps





==> graph-collection/confs/new/b-200/avg.txt <==
1 25.1642	220-26-182-17594.log 1 1.62318	220-26-182-17594.log 1 1.30982 586.036
3 35.8211	217-65-59-16048.log 3 2.04386	220-26-182-17774.log 3 3.27434 1374.9
5 34.6108	217-65-59-16221.log 5 2.15108	220-26-182-17955.log 5 4.70507 1173.7
7 33.3773	217-65-59-16397.log 7 2.42259	220-26-182-18137.log 7 5.85208 1112.75
9 26.9722	217-65-59-16626.log 9 3.44027	220-26-182-18368.log 9 5.4167 815.973
11 27.4568	217-65-59-16804.log 11 3.2271	220-26-182-18550.log 11 6.75714 847.901
13 27.5148	217-65-59-17038.log 13 3.33909	220-26-182-18782.log 13 7.43127 812.955
15 24.4931	217-65-59-17224.log 15 4.40949	220-26-182-18966.log 15 6.79546 664.345
17 25.063	217-65-59-17408.log 17 4.54871	221-19-246-18287.log 17 7.38814 661.401
19 21.1854	217-65-59-17596.log 19 5.84827	220-26-182-19329.log 19 6.45128 547.77


==> graph-collection/confs/new/b-200/avg_cpu_182.txt <==
1 20.9667
3 31.7963
5 28.6559
7 28.3929
9 22.0579
11 22.3712
13 21.8452
15 19.5625
17 19.522
17 25.063
19 16.8291


==> graph-collection/confs/new/b-200/avg_cpu_246.txt <==
1 25.1642
3 35.8211
5 34.6108
7 33.3773
9 26.9722
11 27.4568
13 27.5148
15 24.4931
17 25.063
19 21.1854


==> graph-collection/confs/new/b-200/avg_cpu_59.txt <==
1 17.1148
3 30.3833
5 33.6634
7 38.4928
9 34.3143
11 38.7296
13 40.9978
15 37.9278
15 19.5625
17 41.3433
19 37.7395


==> graph-collection/confs/new/b-200/avg_lat.txt <==
220-26-182-17594.log 1 1.62318
217-65-59-16048.log 3 2.04386
217-65-59-16221.log 5 2.15108
217-65-59-16397.log 7 2.42259
217-65-59-16626.log 9 3.44027
217-65-59-16804.log 11 3.2271
217-65-59-17038.log 13 3.33909
217-65-59-17224.log 15 4.40949
217-65-59-17408.log 17 4.54871
217-65-59-17596.log 19 5.84827


==> graph-collection/confs/new/b-200/avg_thr.txt <==
220-26-182-17594.log 1 1.30982 586.036
220-26-182-17774.log 3 3.27434 1374.9
220-26-182-17955.log 5 4.70507 1173.7
220-26-182-18137.log 7 5.85208 1112.75
220-26-182-18368.log 9 5.4167 815.973
220-26-182-18550.log 11 6.75714 847.901
220-26-182-18782.log 13 7.43127 812.955
220-26-182-18966.log 15 6.79546 664.345
221-19-246-18287.log 17 7.38814 661.401
220-26-182-19329.log 19 6.45128 547.77


==> graph-collection/confs/new/b-200/plot_data.txt <==
set terminal postscript enhanced eps "Times-Roman" 14
set output "stat.eps"
set multiplot
set grid ytics xtics lt 1 lw 1 lc rgb "#cccccc"
set grid xtic ytic


set key font  "Times-Roman, 24"
set xtics font "Times-Roman, 20"
set ytics font "Times-Roman, 20"


set lmargin at screen 0.16
set rmargin at screen 0.97

#----------thr (Mbps)-----------------
set origin 0.0,0.63
set size 1, 0.3
#set xrange[0:350]
#set xtics 50

set yrange [0:]
set ytics 5
#set key  horiz right
#set key spacing 3

set nokey

set ylabel "Throughput (Mbps)" font "Times-Roman, 17" offset -4, 0 , 0
set noxlabel

set noxlabel
plot 	"avg.txt"    using 1:8 with lines  lt 1 lw 4 notitle 

#------------Throughput(instances/sec)----------------------
set origin 0.0,0.34
set size 1, 0.33
#set xrange[0:350]
set yrange [0:]
set ytics 400

set ylabel "Throughput (inst/sec)" font "Times-Roman, 17" offset -4, 0 , 0
set noxlabel

set nokey
plot 	"avg.txt"    using 1:9 with lines  lt 1 lw 4  notitle


#------------Latency(msec)----------------------
set origin 0.0,0.02
set size 1, 0.33
#set xrange[0:350]
set yrange [0:]
set ytics 3

set ylabel "Latency (msec)" font "Times-Roman, 17" offset -4, 0 , 0
set xlabel "Number of Client threads" font "Times-Roman, 17"

set nokey

plot 	"avg.txt"    using 1:5 with lines  lt 1 lw 4   notitle



!pstopdf stat.eps && rm stat.eps





==> graph-collection/confs/new/b-4000/7-kill-A3/data/1-fast.txt <==
#18:11:26,891	INFO	Client:175	-	Client	sent	0	command/s	avg.	latency	NaN	ns	nan
18:11:27,893	INFO	Client:175	-	Client	sent	226.1	command/s	avg.	latency	30170942	ns	30.170942
18:11:28,894	INFO	Client:175	-	Client	sent	630.5	command/s	avg.	latency	10793590	ns	10.79359
18:11:29,896	INFO	Client:175	-	Client	sent	473.5	command/s	avg.	latency	15227061	ns	15.227061
18:11:30,897	INFO	Client:175	-	Client	sent	402.6	command/s	avg.	latency	17411694	ns	17.411694
18:11:31,897	INFO	Client:175	-	Client	sent	586.4	command/s	avg.	latency	11904134	ns	11.904134
18:11:32,899	INFO	Client:175	-	Client	sent	625.3	command/s	avg.	latency	11198673	ns	11.198673
18:11:33,900	INFO	Client:175	-	Client	sent	562.4	command/s	avg.	latency	12186366	ns	12.186366
18:11:34,901	INFO	Client:175	-	Client	sent	514.5	command/s	avg.	latency	13789354	ns	13.789354
18:11:35,902	INFO	Client:175	-	Client	sent	578.4	command/s	avg.	latency	12006833	ns	12.006833
18:11:36,902	INFO	Client:175	-	Client	sent	445.6	command/s	avg.	latency	15411639	ns	15.411639
18:11:37,903	INFO	Client:175	-	Client	sent	535.5	command/s	avg.	latency	13567116	ns	13.567116
18:11:38,904	INFO	Client:175	-	Client	sent	444.5	command/s	avg.	latency	15705841	ns	15.705841
18:11:39,905	INFO	Client:175	-	Client	sent	582.5	command/s	avg.	latency	11906953	ns	11.906953
18:11:40,908	INFO	Client:175	-	Client	sent	530.3	command/s	avg.	latency	13378391	ns	13.378391
18:11:41,910	INFO	Client:175	-	Client	sent	567.3	command/s	avg.	latency	12308164	ns	12.308164
18:11:42,911	INFO	Client:175	-	Client	sent	351.5	command/s	avg.	latency	19525734	ns	19.525734
18:11:43,912	INFO	Client:175	-	Client	sent	477.5	command/s	avg.	latency	14921334	ns	14.921334
18:11:44,914	INFO	Client:175	-	Client	sent	435.2	command/s	avg.	latency	16188308	ns	16.188308
18:11:45,915	INFO	Client:175	-	Client	sent	611.4	command/s	avg.	latency	11416971	ns	11.416971
18:11:46,916	INFO	Client:175	-	Client	sent	526.5	command/s	avg.	latency	13344583	ns	13.344583
18:11:47,917	INFO	Client:175	-	Client	sent	742.3	command/s	avg.	latency	9429427	ns	9.429427
18:11:48,918	INFO	Client:175	-	Client	sent	641.3	command/s	avg.	latency	10926637	ns	10.926637
18:11:49,919	INFO	Client:175	-	Client	sent	526.5	command/s	avg.	latency	13157751	ns	13.157751
18:11:50,920	INFO	Client:175	-	Client	sent	656.3	command/s	avg.	latency	10746911	ns	10.746911
18:11:51,921	INFO	Client:175	-	Client	sent	548.5	command/s	avg.	latency	12762536	ns	12.762536
18:11:52,922	INFO	Client:175	-	Client	sent	808	command/s	avg.	latency	8646694	ns	8.646694
18:11:53,923	INFO	Client:175	-	Client	sent	534.4	command/s	avg.	latency	13031227	ns	13.031227
18:11:54,924	INFO	Client:175	-	Client	sent	714.3	command/s	avg.	latency	9866148	ns	9.866148
18:11:55,925	INFO	Client:175	-	Client	sent	762.2	command/s	avg.	latency	9138395	ns	9.138395
18:11:56,926	INFO	Client:175	-	Client	sent	447.5	command/s	avg.	latency	15758645	ns	15.758645
18:11:57,927	INFO	Client:175	-	Client	sent	537.5	command/s	avg.	latency	13029950	ns	13.02995
18:11:58,928	INFO	Client:175	-	Client	sent	565.5	command/s	avg.	latency	12360492	ns	12.360492
18:11:59,929	INFO	Client:175	-	Client	sent	728.3	command/s	avg.	latency	9643418	ns	9.643418
18:12:00,930	INFO	Client:175	-	Client	sent	553.5	command/s	avg.	latency	12574877	ns	12.574877
18:12:01,931	INFO	Client:175	-	Client	sent	519.5	command/s	avg.	latency	13379363	ns	13.379363
18:12:02,932	INFO	Client:175	-	Client	sent	763.2	command/s	avg.	latency	9157567	ns	9.157567
18:12:03,933	INFO	Client:175	-	Client	sent	558.2	command/s	avg.	latency	12712513	ns	12.712513
18:12:04,935	INFO	Client:175	-	Client	sent	697.1	command/s	avg.	latency	10021515	ns	10.021515
18:12:05,936	INFO	Client:175	-	Client	sent	651.4	command/s	avg.	latency	10772170	ns	10.77217
18:12:06,937	INFO	Client:175	-	Client	sent	599.4	command/s	avg.	latency	11647926	ns	11.647926
18:12:07,938	INFO	Client:175	-	Client	sent	635.2	command/s	avg.	latency	11081815	ns	11.081815
18:12:08,939	INFO	Client:175	-	Client	sent	666.4	command/s	avg.	latency	10502158	ns	10.502158
18:12:09,940	INFO	Client:175	-	Client	sent	569.4	command/s	avg.	latency	12207267	ns	12.207267
18:12:10,941	INFO	Client:175	-	Client	sent	604.4	command/s	avg.	latency	11624756	ns	11.624756
18:12:11,942	INFO	Client:175	-	Client	sent	659.3	command/s	avg.	latency	10570863	ns	10.570863
18:12:12,943	INFO	Client:175	-	Client	sent	793.2	command/s	avg.	latency	8883319	ns	8.883319
18:12:13,944	INFO	Client:175	-	Client	sent	699.3	command/s	avg.	latency	10004609	ns	10.004609
18:12:14,945	INFO	Client:175	-	Client	sent	833.2	command/s	avg.	latency	8373638	ns	8.373638
18:12:15,946	INFO	Client:175	-	Client	sent	839.2	command/s	avg.	latency	8358005	ns	8.358005
18:12:16,947	INFO	Client:175	-	Client	sent	858.1	command/s	avg.	latency	8190218	ns	8.190218
18:12:17,948	INFO	Client:175	-	Client	sent	892.2	command/s	avg.	latency	7840850	ns	7.84085
18:12:18,949	INFO	Client:175	-	Client	sent	779.3	command/s	avg.	latency	8970706	ns	8.970706
18:12:19,950	INFO	Client:175	-	Client	sent	735.2	command/s	avg.	latency	9557828	ns	9.557828
18:12:20,951	INFO	Client:175	-	Client	sent	776.3	command/s	avg.	latency	9006398	ns	9.006398
18:12:21,951	INFO	Client:175	-	Client	sent	715.4	command/s	avg.	latency	9733759	ns	9.733759
18:12:22,952	INFO	Client:175	-	Client	sent	637.4	command/s	avg.	latency	11047138	ns	11.047138
18:12:23,954	INFO	Client:175	-	Client	sent	580.4	command/s	avg.	latency	11694858	ns	11.694858
18:12:24,954	INFO	Client:175	-	Client	sent	363.7	command/s	avg.	latency	19413586	ns	19.413586
18:12:25,955	INFO	Client:175	-	Client	sent	476.5	command/s	avg.	latency	14797681	ns	14.797681
18:12:26,956	INFO	Client:175	-	Client	sent	307.7	command/s	avg.	latency	21790432	ns	21.790432
18:12:27,957	INFO	Client:175	-	Client	sent	682.4	command/s	avg.	latency	10877273	ns	10.877273
18:12:28,958	INFO	Client:175	-	Client	sent	398.6	command/s	avg.	latency	17514592	ns	17.514592
18:12:29,959	INFO	Client:175	-	Client	sent	861.2	command/s	avg.	latency	8121327	ns	8.121327
18:12:30,960	INFO	Client:175	-	Client	sent	732.3	command/s	avg.	latency	9566813	ns	9.566813
18:12:31,961	INFO	Client:175	-	Client	sent	727.1	command/s	avg.	latency	9611956	ns	9.611956
18:12:32,962	INFO	Client:175	-	Client	sent	829.2	command/s	avg.	latency	8471739	ns	8.471739
18:12:33,963	INFO	Client:175	-	Client	sent	851.2	command/s	avg.	latency	8209903	ns	8.209903
18:12:34,966	INFO	Client:175	-	Client	sent	814.9	command/s	avg.	latency	8634746	ns	8.634746
18:12:35,967	INFO	Client:175	-	Client	sent	843.2	command/s	avg.	latency	8275536	ns	8.275536
18:12:36,970	INFO	Client:175	-	Client	sent	758.7	command/s	avg.	latency	8978857	ns	8.978857
18:12:37,978	INFO	Client:175	-	Client	sent	736.1	command/s	avg.	latency	9861127	ns	9.861127
18:12:38,979	INFO	Client:175	-	Client	sent	823.1	command/s	avg.	latency	8510056	ns	8.510056
18:12:39,980	INFO	Client:175	-	Client	sent	758.3	command/s	avg.	latency	9200921	ns	9.200921
18:12:40,981	INFO	Client:175	-	Client	sent	802.3	command/s	avg.	latency	8717979	ns	8.717979
18:12:41,982	INFO	Client:175	-	Client	sent	829.2	command/s	avg.	latency	8459652	ns	8.459652
18:12:42,983	INFO	Client:175	-	Client	sent	990	command/s	avg.	latency	7064751	ns	7.064751
18:12:43,984	INFO	Client:175	-	Client	sent	769.1	command/s	avg.	latency	9069162	ns	9.069162
18:12:44,985	INFO	Client:175	-	Client	sent	882.2	command/s	avg.	latency	7952754	ns	7.952754
18:12:45,986	INFO	Client:175	-	Client	sent	763.2	command/s	avg.	latency	9142966	ns	9.142966
18:12:46,987	INFO	Client:175	-	Client	sent	666.4	command/s	avg.	latency	10538828	ns	10.538828
18:12:47,987	INFO	Client:175	-	Client	sent	812.3	command/s	avg.	latency	8606078	ns	8.606078
18:12:48,989	INFO	Client:175	-	Client	sent	750.1	command/s	avg.	latency	9321531	ns	9.321531
18:12:49,990	INFO	Client:175	-	Client	sent	846.2	command/s	avg.	latency	8285468	ns	8.285468
18:12:50,991	INFO	Client:175	-	Client	sent	766.2	command/s	avg.	latency	9160857	ns	9.160857
18:12:51,992	INFO	Client:175	-	Client	sent	842.2	command/s	avg.	latency	8295500	ns	8.2955
18:12:52,993	INFO	Client:175	-	Client	sent	873	command/s	avg.	latency	8020788	ns	8.020788
18:12:53,994	INFO	Client:175	-	Client	sent	778.3	command/s	avg.	latency	8969017	ns	8.969017
18:12:54,995	INFO	Client:175	-	Client	sent	728.3	command/s	avg.	latency	9562880	ns	9.56288
18:12:55,996	INFO	Client:175	-	Client	sent	783.3	command/s	avg.	latency	8375919	ns	8.375919
18:12:56,996	INFO	Client:175	-	Client	sent	566.5	command/s	avg.	latency	13248304	ns	13.248304
18:12:57,998	INFO	Client:175	-	Client	sent	864	command/s	avg.	latency	8092550	ns	8.09255
18:12:58,999	INFO	Client:175	-	Client	sent	1121	command/s	avg.	latency	6229113	ns	6.229113
18:12:59,999	INFO	Client:175	-	Client	sent	878.2	command/s	avg.	latency	7988912	ns	7.988912
18:13:01,002	INFO	Client:175	-	Client	sent	856.1	command/s	avg.	latency	8173007	ns	8.173007
18:13:02,003	INFO	Client:175	-	Client	sent	776.3	command/s	avg.	latency	9033012	ns	9.033012
18:13:03,004	INFO	Client:175	-	Client	sent	777.3	command/s	avg.	latency	8997901	ns	8.997901
18:13:04,005	INFO	Client:175	-	Client	sent	899	command/s	avg.	latency	7770427	ns	7.770427
18:13:05,006	INFO	Client:175	-	Client	sent	961.1	command/s	avg.	latency	7319284	ns	7.319284
18:13:06,007	INFO	Client:175	-	Client	sent	857	command/s	avg.	latency	8148275	ns	8.148275
18:13:07,008	INFO	Client:175	-	Client	sent	794.2	command/s	avg.	latency	8826694	ns	8.826694
18:13:08,009	INFO	Client:175	-	Client	sent	794.3	command/s	avg.	latency	8806485	ns	8.806485
18:13:09,010	INFO	Client:175	-	Client	sent	920.2	command/s	avg.	latency	7603752	ns	7.603752
18:13:10,011	INFO	Client:175	-	Client	sent	887	command/s	avg.	latency	7918129	ns	7.918129
18:13:11,012	INFO	Client:175	-	Client	sent	861.2	command/s	avg.	latency	8099299	ns	8.099299
18:13:12,013	INFO	Client:175	-	Client	sent	906.1	command/s	avg.	latency	7712538	ns	7.712538
18:13:13,014	INFO	Client:175	-	Client	sent	870	command/s	avg.	latency	8056024	ns	8.056024
18:13:14,015	INFO	Client:175	-	Client	sent	910	command/s	avg.	latency	7707364	ns	7.707364
18:13:15,016	INFO	Client:175	-	Client	sent	825.2	command/s	avg.	latency	8492762	ns	8.492762
18:13:16,017	INFO	Client:175	-	Client	sent	885.1	command/s	avg.	latency	7890433	ns	7.890433
18:13:17,018	INFO	Client:175	-	Client	sent	812.2	command/s	avg.	latency	8601428	ns	8.601428
18:13:18,019	INFO	Client:175	-	Client	sent	897.1	command/s	avg.	latency	7771523	ns	7.771523
18:13:19,020	INFO	Client:175	-	Client	sent	823.1	command/s	avg.	latency	8461907	ns	8.461907
18:13:20,021	INFO	Client:175	-	Client	sent	776.2	command/s	avg.	latency	8979631	ns	8.979631
18:13:21,022	INFO	Client:175	-	Client	sent	818.2	command/s	avg.	latency	8626991	ns	8.626991
18:13:22,023	INFO	Client:175	-	Client	sent	837.2	command/s	avg.	latency	8371095	ns	8.371095
18:13:23,024	INFO	Client:175	-	Client	sent	545.4	command/s	avg.	latency	12848204	ns	12.848204
18:13:24,025	INFO	Client:175	-	Client	sent	808.2	command/s	avg.	latency	8615292	ns	8.615292
18:13:25,026	INFO	Client:175	-	Client	sent	818.2	command/s	avg.	latency	8609845	ns	8.609845
18:13:26,027	INFO	Client:175	-	Client	sent	780.3	command/s	avg.	latency	8961907	ns	8.961907
18:13:27,028	INFO	Client:175	-	Client	sent	795.2	command/s	avg.	latency	8824047	ns	8.824047
18:13:28,029	INFO	Client:175	-	Client	sent	808.2	command/s	avg.	latency	8623719	ns	8.623719
18:13:29,030	INFO	Client:175	-	Client	sent	1045.8	command/s	avg.	latency	6669851	ns	6.669851
18:13:30,031	INFO	Client:175	-	Client	sent	846.1	command/s	avg.	latency	8336433	ns	8.336433
18:13:31,032	INFO	Client:175	-	Client	sent	790.1	command/s	avg.	latency	8829474	ns	8.829474
18:13:32,033	INFO	Client:175	-	Client	sent	843.2	command/s	avg.	latency	8304976	ns	8.304976
18:13:33,034	INFO	Client:175	-	Client	sent	965	command/s	avg.	latency	7255484	ns	7.255484
18:13:34,035	INFO	Client:175	-	Client	sent	997	command/s	avg.	latency	7048122	ns	7.048122
18:13:35,036	INFO	Client:175	-	Client	sent	860.1	command/s	avg.	latency	8092720	ns	8.09272
18:13:36,037	INFO	Client:175	-	Client	sent	878.1	command/s	avg.	latency	8004391	ns	8.004391
18:13:37,039	INFO	Client:175	-	Client	sent	729.9	command/s	avg.	latency	9556928	ns	9.556928
18:13:38,040	INFO	Client:175	-	Client	sent	801.3	command/s	avg.	latency	8759032	ns	8.759032
18:13:39,041	INFO	Client:175	-	Client	sent	801.2	command/s	avg.	latency	8721551	ns	8.721551
18:13:40,042	INFO	Client:175	-	Client	sent	898.1	command/s	avg.	latency	7794741	ns	7.794741
18:13:41,042	INFO	Client:175	-	Client	sent	909.2	command/s	avg.	latency	7732778	ns	7.732778
18:13:42,043	INFO	Client:175	-	Client	sent	899.2	command/s	avg.	latency	7701348	ns	7.701348
18:13:43,044	INFO	Client:175	-	Client	sent	728.3	command/s	avg.	latency	9675939	ns	9.675939
18:13:44,045	INFO	Client:175	-	Client	sent	1046	command/s	avg.	latency	6700564	ns	6.700564
18:13:45,046	INFO	Client:175	-	Client	sent	874.1	command/s	avg.	latency	8006015	ns	8.006015
18:13:46,047	INFO	Client:175	-	Client	sent	759.3	command/s	avg.	latency	9123365	ns	9.123365
18:13:47,048	INFO	Client:175	-	Client	sent	773.3	command/s	avg.	latency	9123576	ns	9.123576
18:13:48,049	INFO	Client:175	-	Client	sent	965	command/s	avg.	latency	7268617	ns	7.268617
18:13:49,050	INFO	Client:175	-	Client	sent	636.3	command/s	avg.	latency	8178688	ns	8.178688
18:13:50,051	INFO	Client:175	-	Client	sent	819.2	command/s	avg.	latency	10719769	ns	10.719769
18:13:51,052	INFO	Client:175	-	Client	sent	797.2	command/s	avg.	latency	8776902	ns	8.776902
18:13:52,053	INFO	Client:175	-	Client	sent	749.3	command/s	avg.	latency	9335168	ns	9.335168
18:13:53,054	INFO	Client:175	-	Client	sent	853.2	command/s	avg.	latency	8093870	ns	8.09387
18:13:54,055	INFO	Client:175	-	Client	sent	784.1	command/s	avg.	latency	9048662	ns	9.048662
18:13:55,056	INFO	Client:175	-	Client	sent	793.1	command/s	avg.	latency	8821206	ns	8.821206
18:13:56,057	INFO	Client:175	-	Client	sent	777.3	command/s	avg.	latency	9005362	ns	9.005362
18:13:57,058	INFO	Client:175	-	Client	sent	804.2	command/s	avg.	latency	8686468	ns	8.686468
18:13:58,059	INFO	Client:175	-	Client	sent	465.5	command/s	avg.	latency	8787352	ns	8.787352
18:13:59,060	INFO	Client:175	-	Client	sent	0	command/s	avg.	latency	NaN	ns	0
18:14:00,061	INFO	Client:175	-	Client	sent	0	command/s	avg.	latency	NaN	ns	0
18:14:01,062	INFO	Client:175	-	Client	sent	0	command/s	avg.	latency	NaN	ns	0
18:14:02,064	INFO	Client:175	-	Client	sent	344.3	command/s	avg.	latency	89905648	ns	89.905648
18:14:03,065	INFO	Client:175	-	Client	sent	867.2	command/s	avg.	latency	8045681	ns	8.045681
18:14:04,066	INFO	Client:175	-	Client	sent	955.9	command/s	avg.	latency	7348203	ns	7.348203
18:14:05,067	INFO	Client:175	-	Client	sent	1018.1	command/s	avg.	latency	6871904	ns	6.871904
18:14:06,068	INFO	Client:175	-	Client	sent	398.6	command/s	avg.	latency	17519788	ns	17.519788
18:14:07,070	INFO	Client:175	-	Client	sent	843.8	command/s	avg.	latency	8337553	ns	8.337553
18:14:08,071	INFO	Client:175	-	Client	sent	875.2	command/s	avg.	latency	7986160	ns	7.98616
18:14:09,073	INFO	Client:175	-	Client	sent	953.7	command/s	avg.	latency	7316252	ns	7.316252
18:14:10,074	INFO	Client:175	-	Client	sent	794.1	command/s	avg.	latency	8755599	ns	8.755599
18:14:11,075	INFO	Client:175	-	Client	sent	713.3	command/s	avg.	latency	9894949	ns	9.894949
18:14:12,076	INFO	Client:175	-	Client	sent	809.2	command/s	avg.	latency	8687729	ns	8.687729
18:14:13,077	INFO	Client:175	-	Client	sent	847	command/s	avg.	latency	8269182	ns	8.269182
18:14:14,078	INFO	Client:175	-	Client	sent	1080	command/s	avg.	latency	6476498	ns	6.476498
18:14:15,079	INFO	Client:175	-	Client	sent	1074.9	command/s	avg.	latency	6499802	ns	6.499802
18:14:16,080	INFO	Client:175	-	Client	sent	764.3	command/s	avg.	latency	9145307	ns	9.145307
18:14:17,081	INFO	Client:175	-	Client	sent	743.3	command/s	avg.	latency	9334818	ns	9.334818
18:14:18,082	INFO	Client:175	-	Client	sent	809.3	command/s	avg.	latency	8746269	ns	8.746269
18:14:19,083	INFO	Client:175	-	Client	sent	916.1	command/s	avg.	latency	7625359	ns	7.625359
18:14:20,084	INFO	Client:175	-	Client	sent	630.4	command/s	avg.	latency	11138434	ns	11.138434
18:14:21,085	INFO	Client:175	-	Client	sent	1004	command/s	avg.	latency	6949069	ns	6.949069
18:14:22,086	INFO	Client:175	-	Client	sent	733.3	command/s	avg.	latency	9310343	ns	9.310343
18:14:23,087	INFO	Client:175	-	Client	sent	822.3	command/s	avg.	latency	8515427	ns	8.515427
18:14:24,088	INFO	Client:175	-	Client	sent	819	command/s	avg.	latency	8766305	ns	8.766305
18:14:25,106	INFO	Client:175	-	Client	sent	737.1	command/s	avg.	latency	9243562	ns	9.243562
18:14:26,107	INFO	Client:175	-	Client	sent	778.9	command/s	avg.	latency	9357778	ns	9.357778
18:14:27,108	INFO	Client:175	-	Client	sent	790.3	command/s	avg.	latency	8875401	ns	8.875401
18:14:28,109	INFO	Client:175	-	Client	sent	771.3	command/s	avg.	latency	9074059	ns	9.074059
18:14:29,110	INFO	Client:175	-	Client	sent	1286.7	command/s	avg.	latency	5426683	ns	5.426683
18:14:30,111	INFO	Client:175	-	Client	sent	921.2	command/s	avg.	latency	7593348	ns	7.593348
18:14:31,112	INFO	Client:175	-	Client	sent	906.1	command/s	avg.	latency	7717358	ns	7.717358
18:14:32,113	INFO	Client:175	-	Client	sent	878.1	command/s	avg.	latency	7964854	ns	7.964854
18:14:33,114	INFO	Client:175	-	Client	sent	892	command/s	avg.	latency	7884367	ns	7.884367
18:14:34,115	INFO	Client:175	-	Client	sent	924.2	command/s	avg.	latency	7546952	ns	7.546952
18:14:35,116	INFO	Client:175	-	Client	sent	1109	command/s	avg.	latency	6318903	ns	6.318903
18:14:36,117	INFO	Client:175	-	Client	sent	756.3	command/s	avg.	latency	9279703	ns	9.279703
18:14:37,118	INFO	Client:175	-	Client	sent	748.8	command/s	avg.	latency	9326905	ns	9.326905
18:14:38,119	INFO	Client:175	-	Client	sent	893.1	command/s	avg.	latency	7847228	ns	7.847228
18:14:39,120	INFO	Client:175	-	Client	sent	937.1	command/s	avg.	latency	7485892	ns	7.485892
18:14:40,121	INFO	Client:175	-	Client	sent	924	command/s	avg.	latency	7567083	ns	7.567083
18:14:41,122	INFO	Client:175	-	Client	sent	802.3	command/s	avg.	latency	8731240	ns	8.73124
18:14:42,123	INFO	Client:175	-	Client	sent	654.4	command/s	avg.	latency	10613932	ns	10.613932
18:14:43,124	INFO	Client:175	-	Client	sent	762.3	command/s	avg.	latency	9230520	ns	9.23052
18:14:44,125	INFO	Client:175	-	Client	sent	770.3	command/s	avg.	latency	9117083	ns	9.117083
18:14:45,126	INFO	Client:175	-	Client	sent	980	command/s	avg.	latency	7144517	ns	7.144517
18:14:46,127	INFO	Client:175	-	Client	sent	857.2	command/s	avg.	latency	8137793	ns	8.137793
18:14:47,128	INFO	Client:175	-	Client	sent	936.2	command/s	avg.	latency	7478947	ns	7.478947
18:14:48,129	INFO	Client:175	-	Client	sent	975	command/s	avg.	latency	7168777	ns	7.168777
18:14:49,130	INFO	Client:175	-	Client	sent	948.9	command/s	avg.	latency	7394964	ns	7.394964
18:14:50,131	INFO	Client:175	-	Client	sent	747.3	command/s	avg.	latency	9362962	ns	9.362962
18:14:51,132	INFO	Client:175	-	Client	sent	819.2	command/s	avg.	latency	8538197	ns	8.538197
18:14:52,133	INFO	Client:175	-	Client	sent	968.1	command/s	avg.	latency	7229724	ns	7.229724
18:14:53,134	INFO	Client:175	-	Client	sent	963.1	command/s	avg.	latency	7277094	ns	7.277094
18:14:54,135	INFO	Client:175	-	Client	sent	867.9	command/s	avg.	latency	8030325	ns	8.030325
18:14:55,136	INFO	Client:175	-	Client	sent	801.3	command/s	avg.	latency	8759564	ns	8.759564
18:14:56,137	INFO	Client:175	-	Client	sent	871.2	command/s	avg.	latency	8010056	ns	8.010056
18:14:57,138	INFO	Client:175	-	Client	sent	847.1	command/s	avg.	latency	8295198	ns	8.295198
18:14:58,139	INFO	Client:175	-	Client	sent	953.6	command/s	avg.	latency	7309225	ns	7.309225
18:14:59,140	INFO	Client:175	-	Client	sent	1078	command/s	avg.	latency	6454013	ns	6.454013
18:15:00,141	INFO	Client:175	-	Client	sent	816.2	command/s	avg.	latency	8546460	ns	8.54646
18:15:01,142	INFO	Client:175	-	Client	sent	1014.1	command/s	avg.	latency	6977323	ns	6.977323
18:15:02,143	INFO	Client:175	-	Client	sent	1074	command/s	avg.	latency	6534757	ns	6.534757
18:15:03,144	INFO	Client:175	-	Client	sent	952	command/s	avg.	latency	7352772	ns	7.352772
18:15:04,145	INFO	Client:175	-	Client	sent	886.2	command/s	avg.	latency	7801893	ns	7.801893
18:15:05,146	INFO	Client:175	-	Client	sent	849.2	command/s	avg.	latency	8314686	ns	8.314686
18:15:06,147	INFO	Client:175	-	Client	sent	712.2	command/s	avg.	latency	7101017	ns	7.101017
18:15:07,148	INFO	Client:175	-	Client	sent	213.8	command/s	avg.	latency	41925236	ns	41.925236
18:15:08,149	INFO	Client:175	-	Client	sent	940.1	command/s	avg.	latency	7401232	ns	7.401232
18:15:09,150	INFO	Client:175	-	Client	sent	994	command/s	avg.	latency	7100954	ns	7.100954
18:15:10,151	INFO	Client:175	-	Client	sent	951.1	command/s	avg.	latency	7348016	ns	7.348016
18:15:11,152	INFO	Client:175	-	Client	sent	764.3	command/s	avg.	latency	9135532	ns	9.135532
18:15:12,153	INFO	Client:175	-	Client	sent	701.3	command/s	avg.	latency	9988365	ns	9.988365
18:15:13,154	INFO	Client:175	-	Client	sent	961.8	command/s	avg.	latency	7300835	ns	7.300835
18:15:14,155	INFO	Client:175	-	Client	sent	812.2	command/s	avg.	latency	8563088	ns	8.563088
18:15:15,156	INFO	Client:175	-	Client	sent	971.9	command/s	avg.	latency	7237416	ns	7.237416
18:15:16,158	INFO	Client:175	-	Client	sent	1168.6	command/s	avg.	latency	5961039	ns	5.961039
18:15:17,159	INFO	Client:175	-	Client	sent	784	command/s	avg.	latency	8918814	ns	8.918814
18:15:18,160	INFO	Client:175	-	Client	sent	660.4	command/s	avg.	latency	10656271	ns	10.656271
18:15:19,161	INFO	Client:175	-	Client	sent	927.1	command/s	avg.	latency	7567935	ns	7.567935
18:15:20,162	INFO	Client:175	-	Client	sent	735.2	command/s	avg.	latency	9530308	ns	9.530308
18:15:21,163	INFO	Client:175	-	Client	sent	776.2	command/s	avg.	latency	9020041	ns	9.020041
18:15:22,164	INFO	Client:175	-	Client	sent	1119.9	command/s	avg.	latency	6234841	ns	6.234841
18:15:23,165	INFO	Client:175	-	Client	sent	1067.9	command/s	avg.	latency	6537759	ns	6.537759
18:15:24,166	INFO	Client:175	-	Client	sent	863.8	command/s	avg.	latency	8110695	ns	8.110695
18:15:25,167	INFO	Client:175	-	Client	sent	676.4	command/s	avg.	latency	10314123	ns	10.314123
18:15:26,168	INFO	Client:175	-	Client	sent	856.2	command/s	avg.	latency	8205939	ns	8.205939
18:15:27,169	INFO	Client:175	-	Client	sent	1057	command/s	avg.	latency	6580298	ns	6.580298
18:15:28,170	INFO	Client:175	-	Client	sent	524.5	command/s	avg.	latency	13427026	ns	13.427026
18:15:29,171	INFO	Client:175	-	Client	sent	966	command/s	avg.	latency	7252280	ns	7.25228
18:15:30,172	INFO	Client:175	-	Client	sent	713.2	command/s	avg.	latency	9782931	ns	9.782931
18:15:31,173	INFO	Client:175	-	Client	sent	746.3	command/s	avg.	latency	9395418	ns	9.395418
18:15:32,174	INFO	Client:175	-	Client	sent	767.3	command/s	avg.	latency	9121606	ns	9.121606
18:15:33,175	INFO	Client:175	-	Client	sent	744.3	command/s	avg.	latency	9398168	ns	9.398168
18:15:34,176	INFO	Client:175	-	Client	sent	1014	command/s	avg.	latency	6914149	ns	6.914149
18:15:35,177	INFO	Client:175	-	Client	sent	976	command/s	avg.	latency	7152811	ns	7.152811
18:15:36,178	INFO	Client:175	-	Client	sent	755.3	command/s	avg.	latency	9225068	ns	9.225068
18:15:37,179	INFO	Client:175	-	Client	sent	851.2	command/s	avg.	latency	8269847	ns	8.269847
18:15:38,180	INFO	Client:175	-	Client	sent	798.1	command/s	avg.	latency	8771612	ns	8.771612
18:15:39,183	INFO	Client:175	-	Client	sent	758.1	command/s	avg.	latency	9255866	ns	9.255866
18:15:40,184	INFO	Client:175	-	Client	sent	846.2	command/s	avg.	latency	8273338	ns	8.273338
18:15:41,185	INFO	Client:175	-	Client	sent	871.1	command/s	avg.	latency	7998686	ns	7.998686
18:15:42,185	INFO	Client:175	-	Client	sent	696.4	command/s	avg.	latency	10085533	ns	10.085533
18:15:43,186	INFO	Client:175	-	Client	sent	653.4	command/s	avg.	latency	10621419	ns	10.621419
18:15:44,187	INFO	Client:175	-	Client	sent	732.3	command/s	avg.	latency	9628024	ns	9.628024
18:15:45,191	INFO	Client:175	-	Client	sent	966.9	command/s	avg.	latency	7272441	ns	7.272441
18:15:46,191	INFO	Client:175	-	Client	sent	924.1	command/s	avg.	latency	7590268	ns	7.590268
18:15:47,193	INFO	Client:175	-	Client	sent	926	command/s	avg.	latency	7536661	ns	7.536661
18:15:48,193	INFO	Client:175	-	Client	sent	846.2	command/s	avg.	latency	8214069	ns	8.214069
18:15:49,194	INFO	Client:175	-	Client	sent	777.3	command/s	avg.	latency	9075819	ns	9.075819
18:15:50,195	INFO	Client:175	-	Client	sent	914.2	command/s	avg.	latency	7677787	ns	7.677787
18:15:51,196	INFO	Client:175	-	Client	sent	1102	command/s	avg.	latency	6336708	ns	6.336708
18:15:52,197	INFO	Client:175	-	Client	sent	720.3	command/s	avg.	latency	9689244	ns	9.689244
18:15:53,198	INFO	Client:175	-	Client	sent	802.3	command/s	avg.	latency	8727093	ns	8.727093
18:15:54,199	INFO	Client:175	-	Client	sent	1045.9	command/s	avg.	latency	6706027	ns	6.706027
18:15:55,200	INFO	Client:175	-	Client	sent	815.2	command/s	avg.	latency	8578190	ns	8.57819
18:15:56,201	INFO	Client:175	-	Client	sent	711.3	command/s	avg.	latency	9807175	ns	9.807175
18:15:57,202	INFO	Client:175	-	Client	sent	826.2	command/s	avg.	latency	8494028	ns	8.494028
18:15:58,203	INFO	Client:175	-	Client	sent	760.1	command/s	avg.	latency	9222116	ns	9.222116
18:15:59,204	INFO	Client:175	-	Client	sent	719.3	command/s	avg.	latency	9738196	ns	9.738196
18:16:00,205	INFO	Client:175	-	Client	sent	725.3	command/s	avg.	latency	9541182	ns	9.541182
18:16:01,206	INFO	Client:175	-	Client	sent	716.3	command/s	avg.	latency	9851369	ns	9.851369
18:16:02,207	INFO	Client:175	-	Client	sent	868.1	command/s	avg.	latency	8096006	ns	8.096006
18:16:03,213	INFO	Client:175	-	Client	sent	662.5	command/s	avg.	latency	10579174	ns	10.579174
18:16:04,214	INFO	Client:175	-	Client	sent	922.8	command/s	avg.	latency	7575739	ns	7.575739
18:16:05,215	INFO	Client:175	-	Client	sent	1020.9	command/s	avg.	latency	6855155	ns	6.855155
18:16:06,216	INFO	Client:175	-	Client	sent	1091.5	command/s	avg.	latency	6414446	ns	6.414446
18:16:07,217	INFO	Client:175	-	Client	sent	692.3	command/s	avg.	latency	10119581	ns	10.119581
18:16:08,218	INFO	Client:175	-	Client	sent	958.1	command/s	avg.	latency	7290148	ns	7.290148
18:16:09,219	INFO	Client:175	-	Client	sent	1015.8	command/s	avg.	latency	6872947	ns	6.872947
18:16:10,221	INFO	Client:175	-	Client	sent	1020.9	command/s	avg.	latency	6882740	ns	6.88274
18:16:11,222	INFO	Client:175	-	Client	sent	874.1	command/s	avg.	latency	7904286	ns	7.904286
18:16:12,223	INFO	Client:175	-	Client	sent	973.1	command/s	avg.	latency	7294762	ns	7.294762
18:16:13,223	INFO	Client:175	-	Client	sent	1021.1	command/s	avg.	latency	6850532	ns	6.850532
18:16:14,224	INFO	Client:175	-	Client	sent	885.1	command/s	avg.	latency	7800887	ns	7.800887
18:16:15,225	INFO	Client:175	-	Client	sent	812.2	command/s	avg.	latency	8697296	ns	8.697296
18:16:16,226	INFO	Client:175	-	Client	sent	881.1	command/s	avg.	latency	7964010	ns	7.96401
18:16:17,227	INFO	Client:175	-	Client	sent	1095	command/s	avg.	latency	6388013	ns	6.388013
18:16:18,228	INFO	Client:175	-	Client	sent	784.3	command/s	avg.	latency	8856828	ns	8.856828
18:16:19,229	INFO	Client:175	-	Client	sent	1111.9	command/s	avg.	latency	6330203	ns	6.330203
18:16:20,230	INFO	Client:175	-	Client	sent	1024.9	command/s	avg.	latency	6800987	ns	6.800987
18:16:21,232	INFO	Client:175	-	Client	sent	947.6	command/s	avg.	latency	7382705	ns	7.382705
18:16:22,235	INFO	Client:175	-	Client	sent	896.8	command/s	avg.	latency	7828808	ns	7.828808
18:16:23,236	INFO	Client:175	-	Client	sent	857.2	command/s	avg.	latency	8191869	ns	8.191869
18:16:24,237	INFO	Client:175	-	Client	sent	966	command/s	avg.	latency	7205551	ns	7.205551
18:16:25,238	INFO	Client:175	-	Client	sent	1084.9	command/s	avg.	latency	6464417	ns	6.464417
18:16:26,239	INFO	Client:175	-	Client	sent	914	command/s	avg.	latency	7598800	ns	7.5988
18:16:27,240	INFO	Client:175	-	Client	sent	944.1	command/s	avg.	latency	7478952	ns	7.478952
18:16:28,241	INFO	Client:175	-	Client	sent	991.1	command/s	avg.	latency	7065053	ns	7.065053
18:16:29,242	INFO	Client:175	-	Client	sent	975.9	command/s	avg.	latency	7157477	ns	7.157477
18:16:30,243	INFO	Client:175	-	Client	sent	665.4	command/s	avg.	latency	10455775	ns	10.455775
18:16:31,244	INFO	Client:175	-	Client	sent	720.3	command/s	avg.	latency	9738284	ns	9.738284
18:16:32,245	INFO	Client:175	-	Client	sent	787.3	command/s	avg.	latency	8923560	ns	8.92356
18:16:33,246	INFO	Client:175	-	Client	sent	813.1	command/s	avg.	latency	8453885	ns	8.453885
18:16:34,247	INFO	Client:175	-	Client	sent	815	command/s	avg.	latency	8756521	ns	8.756521
18:16:35,248	INFO	Client:175	-	Client	sent	734.3	command/s	avg.	latency	9472684	ns	9.472684
18:16:36,249	INFO	Client:175	-	Client	sent	784.3	command/s	avg.	latency	8930013	ns	8.930013
18:16:37,250	INFO	Client:175	-	Client	sent	682.4	command/s	avg.	latency	10154564	ns	10.154564
18:16:38,251	INFO	Client:175	-	Client	sent	769.1	command/s	avg.	latency	9243056	ns	9.243056
18:16:39,252	INFO	Client:175	-	Client	sent	928	command/s	avg.	latency	7535366	ns	7.535366
18:16:40,253	INFO	Client:175	-	Client	sent	1032	command/s	avg.	latency	6759156	ns	6.759156
18:16:41,254	INFO	Client:175	-	Client	sent	944.1	command/s	avg.	latency	7397947	ns	7.397947
18:16:42,255	INFO	Client:175	-	Client	sent	1042.9	command/s	avg.	latency	6713764	ns	6.713764
18:16:43,257	INFO	Client:175	-	Client	sent	882	command/s	avg.	latency	7957307	ns	7.957307
18:16:44,258	INFO	Client:175	-	Client	sent	827.2	command/s	avg.	latency	8450295	ns	8.450295
18:16:45,259	INFO	Client:175	-	Client	sent	1049.9	command/s	avg.	latency	6679437	ns	6.679437
18:16:46,259	INFO	Client:175	-	Client	sent	987.1	command/s	avg.	latency	7048146	ns	7.048146
18:16:47,261	INFO	Client:175	-	Client	sent	1298.8	command/s	avg.	latency	5388239	ns	5.388239
18:16:48,262	INFO	Client:175	-	Client	sent	1143.6	command/s	avg.	latency	6124746	ns	6.124746
18:16:49,263	INFO	Client:175	-	Client	sent	937.2	command/s	avg.	latency	7487711	ns	7.487711
18:16:50,264	INFO	Client:175	-	Client	sent	861.2	command/s	avg.	latency	8094108	ns	8.094108
18:16:51,265	INFO	Client:175	-	Client	sent	932.6	command/s	avg.	latency	7492934	ns	7.492934
18:16:52,266	INFO	Client:175	-	Client	sent	909.1	command/s	avg.	latency	7680059	ns	7.680059
18:16:53,267	INFO	Client:175	-	Client	sent	920.2	command/s	avg.	latency	7660556	ns	7.660556
18:16:54,268	INFO	Client:175	-	Client	sent	1039.1	command/s	avg.	latency	6724413	ns	6.724413
18:16:55,269	INFO	Client:175	-	Client	sent	1060	command/s	avg.	latency	6602217	ns	6.602217
18:16:56,270	INFO	Client:175	-	Client	sent	1056	command/s	avg.	latency	6624445	ns	6.624445
18:16:57,271	INFO	Client:175	-	Client	sent	1133.9	command/s	avg.	latency	6181814	ns	6.181814
18:16:58,295	INFO	Client:175	-	Client	sent	889	command/s	avg.	latency	7835839	ns	7.835839
18:16:59,296	INFO	Client:175	-	Client	sent	1083.7	command/s	avg.	latency	6582000	ns	6.582
18:17:00,297	INFO	Client:175	-	Client	sent	1018	command/s	avg.	latency	6911213	ns	6.911213
18:17:01,298	INFO	Client:175	-	Client	sent	951	command/s	avg.	latency	7378310	ns	7.37831
18:17:02,299	INFO	Client:175	-	Client	sent	836.2	command/s	avg.	latency	8380874	ns	8.380874
18:17:03,300	INFO	Client:175	-	Client	sent	964.9	command/s	avg.	latency	7239609	ns	7.239609
18:17:04,301	INFO	Client:175	-	Client	sent	969.1	command/s	avg.	latency	7205632	ns	7.205632
18:17:05,302	INFO	Client:175	-	Client	sent	924	command/s	avg.	latency	7580491	ns	7.580491
18:17:06,303	INFO	Client:175	-	Client	sent	1035.8	command/s	avg.	latency	6771000	ns	6.771
18:17:07,304	INFO	Client:175	-	Client	sent	926.9	command/s	avg.	latency	7532261	ns	7.532261
18:17:08,306	INFO	Client:175	-	Client	sent	905.9	command/s	avg.	latency	7719019	ns	7.719019
18:17:09,307	INFO	Client:175	-	Client	sent	678	command/s	avg.	latency	10278181	ns	10.278181
18:17:10,308	INFO	Client:175	-	Client	sent	573.5	command/s	avg.	latency	12307316	ns	12.307316
18:17:11,309	INFO	Client:175	-	Client	sent	721.3	command/s	avg.	latency	9661289	ns	9.661289
18:17:12,310	INFO	Client:175	-	Client	sent	889	command/s	avg.	latency	7901269	ns	7.901269
18:17:13,311	INFO	Client:175	-	Client	sent	741.3	command/s	avg.	latency	7879913	ns	7.879913
18:17:14,312	INFO	Client:175	-	Client	sent	293.7	command/s	avg.	latency	27769602	ns	27.769602
18:17:15,313	INFO	Client:175	-	Client	sent	759.2	command/s	avg.	latency	9198295	ns	9.198295
18:17:16,314	INFO	Client:175	-	Client	sent	707.3	command/s	avg.	latency	9909823	ns	9.909823
18:17:17,315	INFO	Client:175	-	Client	sent	1249.9	command/s	avg.	latency	5607211	ns	5.607211
18:17:18,316	INFO	Client:175	-	Client	sent	832.2	command/s	avg.	latency	8371727	ns	8.371727
18:17:19,316	INFO	Client:175	-	Client	sent	520.5	command/s	avg.	latency	13452218	ns	13.452218
18:17:20,317	INFO	Client:175	-	Client	sent	647.4	command/s	avg.	latency	10849807	ns	10.849807
18:17:21,318	INFO	Client:175	-	Client	sent	990	command/s	avg.	latency	6977102	ns	6.977102
18:17:22,320	INFO	Client:175	-	Client	sent	861.1	command/s	avg.	latency	8183448	ns	8.183448
18:17:23,321	INFO	Client:175	-	Client	sent	919.9	command/s	avg.	latency	7548923	ns	7.548923
18:17:24,322	INFO	Client:175	-	Client	sent	986.9	command/s	avg.	latency	7197420	ns	7.19742
18:17:25,323	INFO	Client:175	-	Client	sent	857	command/s	avg.	latency	8178948	ns	8.178948
18:17:26,326	INFO	Client:175	-	Client	sent	816.7	command/s	avg.	latency	8555928	ns	8.555928
18:17:27,327	INFO	Client:175	-	Client	sent	1064.9	command/s	avg.	latency	6574078	ns	6.574078
18:17:28,328	INFO	Client:175	-	Client	sent	1243.8	command/s	avg.	latency	5626177	ns	5.626177
18:17:29,329	INFO	Client:175	-	Client	sent	1092	command/s	avg.	latency	6368139	ns	6.368139
18:17:30,330	INFO	Client:175	-	Client	sent	858.2	command/s	avg.	latency	8169602	ns	8.169602
18:17:31,331	INFO	Client:175	-	Client	sent	947.1	command/s	avg.	latency	7370585	ns	7.370585
18:17:32,332	INFO	Client:175	-	Client	sent	954.9	command/s	avg.	latency	7355229	ns	7.355229
18:17:33,333	INFO	Client:175	-	Client	sent	941.1	command/s	avg.	latency	7421457	ns	7.421457
18:17:34,334	INFO	Client:175	-	Client	sent	830.1	command/s	avg.	latency	8034085	ns	8.034085
18:17:35,335	INFO	Client:175	-	Client	sent	976.9	command/s	avg.	latency	7519951	ns	7.519951
18:17:36,336	INFO	Client:175	-	Client	sent	790.1	command/s	avg.	latency	8762784	ns	8.762784
18:17:37,337	INFO	Client:175	-	Client	sent	794.2	command/s	avg.	latency	8893195	ns	8.893195
18:17:38,338	INFO	Client:175	-	Client	sent	983.9	command/s	avg.	latency	7107029	ns	7.107029
18:17:39,339	INFO	Client:175	-	Client	sent	742.2	command/s	avg.	latency	9450540	ns	9.45054
18:17:40,340	INFO	Client:175	-	Client	sent	655.3	command/s	avg.	latency	10548725	ns	10.548725
18:17:41,341	INFO	Client:175	-	Client	sent	732.3	command/s	avg.	latency	9594151	ns	9.594151
18:17:42,342	INFO	Client:175	-	Client	sent	837.2	command/s	avg.	latency	8418877	ns	8.418877
18:17:43,343	INFO	Client:175	-	Client	sent	999.1	command/s	avg.	latency	7012464	ns	7.012464
18:17:44,344	INFO	Client:175	-	Client	sent	896.1	command/s	avg.	latency	7734483	ns	7.734483
18:17:45,345	INFO	Client:175	-	Client	sent	755.3	command/s	avg.	latency	9283696	ns	9.283696
18:17:46,346	INFO	Client:175	-	Client	sent	677.4	command/s	avg.	latency	10401512	ns	10.401512
18:17:47,347	INFO	Client:175	-	Client	sent	824.3	command/s	avg.	latency	8387360	ns	8.38736
18:17:48,348	INFO	Client:175	-	Client	sent	971.1	command/s	avg.	latency	7232793	ns	7.232793
18:17:49,349	INFO	Client:175	-	Client	sent	591.4	command/s	avg.	latency	11838186	ns	11.838186
18:17:50,350	INFO	Client:175	-	Client	sent	925	command/s	avg.	latency	7613603	ns	7.613603
18:17:51,351	INFO	Client:175	-	Client	sent	903.2	command/s	avg.	latency	7696422	ns	7.696422
18:17:52,354	INFO	Client:175	-	Client	sent	816.4	command/s	avg.	latency	8660077	ns	8.660077
18:17:53,355	INFO	Client:175	-	Client	sent	871.2	command/s	avg.	latency	8022917	ns	8.022917
18:17:54,358	INFO	Client:175	-	Client	sent	880.6	command/s	avg.	latency	7986151	ns	7.986151
18:17:55,359	INFO	Client:175	-	Client	sent	1030	command/s	avg.	latency	6801216	ns	6.801216
18:17:56,360	INFO	Client:175	-	Client	sent	951.9	command/s	avg.	latency	7298903	ns	7.298903
18:17:57,361	INFO	Client:175	-	Client	sent	862.1	command/s	avg.	latency	8176925	ns	8.176925
18:17:58,362	INFO	Client:175	-	Client	sent	903.2	command/s	avg.	latency	7738979	ns	7.738979
18:17:59,363	INFO	Client:175	-	Client	sent	995.1	command/s	avg.	latency	7013413	ns	7.013413
18:18:00,364	INFO	Client:175	-	Client	sent	805.2	command/s	avg.	latency	8691961	ns	8.691961
18:18:01,365	INFO	Client:175	-	Client	sent	861.2	command/s	avg.	latency	8145123	ns	8.145123
18:18:02,366	INFO	Client:175	-	Client	sent	831.2	command/s	avg.	latency	8420510	ns	8.42051
18:18:03,367	INFO	Client:175	-	Client	sent	734.3	command/s	avg.	latency	9543412	ns	9.543412
18:18:04,368	INFO	Client:175	-	Client	sent	781.1	command/s	avg.	latency	8967938	ns	8.967938
18:18:05,369	INFO	Client:175	-	Client	sent	837.1	command/s	avg.	latency	8352242	ns	8.352242
18:18:06,370	INFO	Client:175	-	Client	sent	820.2	command/s	avg.	latency	8545234	ns	8.545234
18:18:07,371	INFO	Client:175	-	Client	sent	775.2	command/s	avg.	latency	9002647	ns	9.002647
18:18:08,372	INFO	Client:175	-	Client	sent	1084	command/s	avg.	latency	6441948	ns	6.441948
18:18:09,373	INFO	Client:175	-	Client	sent	851	command/s	avg.	latency	8248174	ns	8.248174
18:18:10,374	INFO	Client:175	-	Client	sent	721.3	command/s	avg.	latency	9698119	ns	9.698119
18:18:11,375	INFO	Client:175	-	Client	sent	952.1	command/s	avg.	latency	7327829	ns	7.327829
18:18:12,376	INFO	Client:175	-	Client	sent	980	command/s	avg.	latency	7153770	ns	7.15377
18:18:13,377	INFO	Client:175	-	Client	sent	927.1	command/s	avg.	latency	7586748	ns	7.586748
18:18:14,378	INFO	Client:175	-	Client	sent	900.1	command/s	avg.	latency	7747596	ns	7.747596
18:18:15,379	INFO	Client:175	-	Client	sent	778.2	command/s	avg.	latency	8988508	ns	8.988508
18:18:16,380	INFO	Client:175	-	Client	sent	712.4	command/s	avg.	latency	9739891	ns	9.739891
18:18:17,381	INFO	Client:175	-	Client	sent	746.3	command/s	avg.	latency	9378536	ns	9.378536
18:18:18,382	INFO	Client:175	-	Client	sent	760.2	command/s	avg.	latency	9283218	ns	9.283218
18:18:19,383	INFO	Client:175	-	Client	sent	812.1	command/s	avg.	latency	8452015	ns	8.452015
18:18:20,384	INFO	Client:175	-	Client	sent	651.4	command/s	avg.	latency	10819918	ns	10.819918
18:18:21,385	INFO	Client:175	-	Client	sent	711.3	command/s	avg.	latency	9730011	ns	9.730011

==> graph-collection/confs/new/b-4000/7-kill-A3/data/1-slow.txt <==
#18:19:40,788	INFO	Client:175	-	Client	sent	0	command/s	avg.	latency	NaN	ns	nan
18:19:41,791	INFO	Client:175	-	Client	sent	225	command/s	avg.	latency	29357940	ns	29.35794
18:19:42,792	INFO	Client:175	-	Client	sent	601.6	command/s	avg.	latency	11694031	ns	11.694031
18:19:43,794	INFO	Client:175	-	Client	sent	516.4	command/s	avg.	latency	13560264	ns	13.560264
18:19:44,794	INFO	Client:175	-	Client	sent	576.4	command/s	avg.	latency	12114915	ns	12.114915
18:19:45,795	INFO	Client:175	-	Client	sent	734.3	command/s	avg.	latency	9546738	ns	9.546738
18:19:46,796	INFO	Client:175	-	Client	sent	671.3	command/s	avg.	latency	10420667	ns	10.420667
18:19:47,797	INFO	Client:175	-	Client	sent	720.2	command/s	avg.	latency	9653203	ns	9.653203
18:19:48,799	INFO	Client:175	-	Client	sent	634.4	command/s	avg.	latency	11085509	ns	11.085509
18:19:49,800	INFO	Client:175	-	Client	sent	638.3	command/s	avg.	latency	10922642	ns	10.922642
18:19:50,800	INFO	Client:175	-	Client	sent	550.5	command/s	avg.	latency	12618563	ns	12.618563
18:19:51,802	INFO	Client:175	-	Client	sent	569.5	command/s	avg.	latency	12272027	ns	12.272027
18:19:52,803	INFO	Client:175	-	Client	sent	623.2	command/s	avg.	latency	11389421	ns	11.389421
18:19:53,804	INFO	Client:175	-	Client	sent	709.1	command/s	avg.	latency	9842180	ns	9.84218
18:19:54,805	INFO	Client:175	-	Client	sent	338.7	command/s	avg.	latency	20778042	ns	20.778042
18:19:55,806	INFO	Client:175	-	Client	sent	483.5	command/s	avg.	latency	14415722	ns	14.415722
18:19:56,807	INFO	Client:175	-	Client	sent	653.4	command/s	avg.	latency	10734146	ns	10.734146
18:19:57,818	INFO	Client:175	-	Client	sent	746.7	command/s	avg.	latency	9271174	ns	9.271174
18:19:58,877	INFO	Client:175	-	Client	sent	700.7	command/s	avg.	latency	10800103	ns	10.800103
18:19:59,878	INFO	Client:175	-	Client	sent	801.2	command/s	avg.	latency	8723615	ns	8.723615
18:20:00,879	INFO	Client:175	-	Client	sent	662.3	command/s	avg.	latency	10526166	ns	10.526166
18:20:01,880	INFO	Client:175	-	Client	sent	732.3	command/s	avg.	latency	9586074	ns	9.586074
18:20:02,881	INFO	Client:175	-	Client	sent	780.3	command/s	avg.	latency	8961806	ns	8.961806
18:20:03,883	INFO	Client:175	-	Client	sent	754.9	command/s	avg.	latency	8943930	ns	8.94393
18:20:04,884	INFO	Client:175	-	Client	sent	497.4	command/s	avg.	latency	14590715	ns	14.590715
18:20:05,885	INFO	Client:175	-	Client	sent	818	command/s	avg.	latency	8581145	ns	8.581145
18:20:06,886	INFO	Client:175	-	Client	sent	507.5	command/s	avg.	latency	13719971	ns	13.719971
18:20:07,887	INFO	Client:175	-	Client	sent	843	command/s	avg.	latency	8306267	ns	8.306267
18:20:08,888	INFO	Client:175	-	Client	sent	546.5	command/s	avg.	latency	12838119	ns	12.838119
18:20:09,892	INFO	Client:175	-	Client	sent	907.5	command/s	avg.	latency	7727670	ns	7.72767
18:20:10,893	INFO	Client:175	-	Client	sent	718.1	command/s	avg.	latency	9789073	ns	9.789073
18:20:11,894	INFO	Client:175	-	Client	sent	899.1	command/s	avg.	latency	7783342	ns	7.783342
18:20:12,895	INFO	Client:175	-	Client	sent	926	command/s	avg.	latency	7542246	ns	7.542246
18:20:13,896	INFO	Client:175	-	Client	sent	882.1	command/s	avg.	latency	7928027	ns	7.928027
18:20:14,897	INFO	Client:175	-	Client	sent	809.2	command/s	avg.	latency	8682135	ns	8.682135
18:20:15,898	INFO	Client:175	-	Client	sent	875.1	command/s	avg.	latency	7987593	ns	7.987593
18:20:16,899	INFO	Client:175	-	Client	sent	934.1	command/s	avg.	latency	7484913	ns	7.484913
18:20:17,900	INFO	Client:175	-	Client	sent	885.9	command/s	avg.	latency	7896483	ns	7.896483
18:20:18,902	INFO	Client:175	-	Client	sent	801	command/s	avg.	latency	8727351	ns	8.727351
18:20:19,902	INFO	Client:175	-	Client	sent	968.1	command/s	avg.	latency	7251091	ns	7.251091
18:20:20,903	INFO	Client:175	-	Client	sent	774.3	command/s	avg.	latency	9032361	ns	9.032361
18:20:21,904	INFO	Client:175	-	Client	sent	909.1	command/s	avg.	latency	7619372	ns	7.619372
18:20:22,905	INFO	Client:175	-	Client	sent	682.4	command/s	avg.	latency	10368479	ns	10.368479
18:20:23,906	INFO	Client:175	-	Client	sent	805.3	command/s	avg.	latency	8720655	ns	8.720655
18:20:24,907	INFO	Client:175	-	Client	sent	1028	command/s	avg.	latency	6760233	ns	6.760233
18:20:25,908	INFO	Client:175	-	Client	sent	888	command/s	avg.	latency	7913438	ns	7.913438
18:20:26,909	INFO	Client:175	-	Client	sent	790.3	command/s	avg.	latency	8877477	ns	8.877477
18:20:27,912	INFO	Client:175	-	Client	sent	744.8	command/s	avg.	latency	9388708	ns	9.388708
18:20:28,913	INFO	Client:175	-	Client	sent	780.3	command/s	avg.	latency	9005304	ns	9.005304
18:20:29,914	INFO	Client:175	-	Client	sent	445.5	command/s	avg.	latency	15552544	ns	15.552544
18:20:30,915	INFO	Client:175	-	Client	sent	451.6	command/s	avg.	latency	14846168	ns	14.846168
18:20:31,916	INFO	Client:175	-	Client	sent	427.6	command/s	avg.	latency	16905584	ns	16.905584
18:20:32,917	INFO	Client:175	-	Client	sent	339.6	command/s	avg.	latency	20794032	ns	20.794032
18:20:33,918	INFO	Client:175	-	Client	sent	531.5	command/s	avg.	latency	9182010	ns	9.18201
18:20:34,919	INFO	Client:175	-	Client	sent	692.3	command/s	avg.	latency	13295595	ns	13.295595
18:20:35,920	INFO	Client:175	-	Client	sent	823.2	command/s	avg.	latency	8509277	ns	8.509277
18:20:36,921	INFO	Client:175	-	Client	sent	849.2	command/s	avg.	latency	8274678	ns	8.274678
18:20:37,922	INFO	Client:175	-	Client	sent	832.2	command/s	avg.	latency	8408286	ns	8.408286
18:20:38,923	INFO	Client:175	-	Client	sent	822.2	command/s	avg.	latency	8501394	ns	8.501394
18:20:39,924	INFO	Client:175	-	Client	sent	811.2	command/s	avg.	latency	8569574	ns	8.569574
18:20:40,925	INFO	Client:175	-	Client	sent	822.1	command/s	avg.	latency	8545760	ns	8.54576
18:20:41,926	INFO	Client:175	-	Client	sent	899.2	command/s	avg.	latency	7750979	ns	7.750979
18:20:42,927	INFO	Client:175	-	Client	sent	812.3	command/s	avg.	latency	8668707	ns	8.668707
18:20:43,934	INFO	Client:175	-	Client	sent	872.3	command/s	avg.	latency	7895697	ns	7.895697
18:20:44,936	INFO	Client:175	-	Client	sent	846.8	command/s	avg.	latency	8462767	ns	8.462767
18:20:45,937	INFO	Client:175	-	Client	sent	794.2	command/s	avg.	latency	8842630	ns	8.84263
18:20:46,938	INFO	Client:175	-	Client	sent	843.2	command/s	avg.	latency	8167183	ns	8.167183
18:20:47,939	INFO	Client:175	-	Client	sent	920.2	command/s	avg.	latency	7712666	ns	7.712666
18:20:48,942	INFO	Client:175	-	Client	sent	908.1	command/s	avg.	latency	7735523	ns	7.735523
18:20:49,943	INFO	Client:175	-	Client	sent	1029	command/s	avg.	latency	6785134	ns	6.785134
18:20:50,944	INFO	Client:175	-	Client	sent	934	command/s	avg.	latency	7491251	ns	7.491251
18:20:51,945	INFO	Client:175	-	Client	sent	924.1	command/s	avg.	latency	7591704	ns	7.591704
18:20:52,946	INFO	Client:175	-	Client	sent	835.2	command/s	avg.	latency	8367124	ns	8.367124
18:20:53,947	INFO	Client:175	-	Client	sent	850.2	command/s	avg.	latency	8194611	ns	8.194611
18:20:54,948	INFO	Client:175	-	Client	sent	951.1	command/s	avg.	latency	7377747	ns	7.377747
18:20:55,949	INFO	Client:175	-	Client	sent	854.2	command/s	avg.	latency	8220937	ns	8.220937
18:20:56,950	INFO	Client:175	-	Client	sent	783.1	command/s	avg.	latency	8900428	ns	8.900428
18:20:57,951	INFO	Client:175	-	Client	sent	868.2	command/s	avg.	latency	8072284	ns	8.072284
18:20:58,951	INFO	Client:175	-	Client	sent	1095	command/s	avg.	latency	6376481	ns	6.376481
18:20:59,952	INFO	Client:175	-	Client	sent	549.5	command/s	avg.	latency	12677835	ns	12.677835
18:21:00,956	INFO	Client:175	-	Client	sent	820.1	command/s	avg.	latency	8292644	ns	8.292644
18:21:01,957	INFO	Client:175	-	Client	sent	1021.8	command/s	avg.	latency	7103201	ns	7.103201
18:21:02,958	INFO	Client:175	-	Client	sent	884	command/s	avg.	latency	7909597	ns	7.909597
18:21:03,959	INFO	Client:175	-	Client	sent	898.2	command/s	avg.	latency	7787769	ns	7.787769
18:21:04,960	INFO	Client:175	-	Client	sent	973.1	command/s	avg.	latency	7195283	ns	7.195283
18:21:05,961	INFO	Client:175	-	Client	sent	1010.8	command/s	avg.	latency	6946566	ns	6.946566
18:21:06,962	INFO	Client:175	-	Client	sent	888	command/s	avg.	latency	7867345	ns	7.867345
18:21:07,964	INFO	Client:175	-	Client	sent	896	command/s	avg.	latency	7814910	ns	7.81491
18:21:08,965	INFO	Client:175	-	Client	sent	813.8	command/s	avg.	latency	8624962	ns	8.624962
18:21:09,966	INFO	Client:175	-	Client	sent	916.1	command/s	avg.	latency	7629239	ns	7.629239
18:21:10,967	INFO	Client:175	-	Client	sent	871	command/s	avg.	latency	8044374	ns	8.044374
18:21:11,968	INFO	Client:175	-	Client	sent	877.2	command/s	avg.	latency	7956412	ns	7.956412
18:21:12,969	INFO	Client:175	-	Client	sent	574.3	command/s	avg.	latency	12137489	ns	12.137489
18:21:13,970	INFO	Client:175	-	Client	sent	829.2	command/s	avg.	latency	8500040	ns	8.50004
18:21:14,974	INFO	Client:175	-	Client	sent	904.4	command/s	avg.	latency	7787148	ns	7.787148
18:21:15,975	INFO	Client:175	-	Client	sent	889.1	command/s	avg.	latency	7839448	ns	7.839448
18:21:16,976	INFO	Client:175	-	Client	sent	797.1	command/s	avg.	latency	8722702	ns	8.722702
18:21:17,977	INFO	Client:175	-	Client	sent	567.5	command/s	avg.	latency	12481532	ns	12.481532
18:21:18,978	INFO	Client:175	-	Client	sent	968	command/s	avg.	latency	7207727	ns	7.207727
18:21:19,979	INFO	Client:175	-	Client	sent	1141	command/s	avg.	latency	6122114	ns	6.122114
18:21:20,980	INFO	Client:175	-	Client	sent	903.1	command/s	avg.	latency	7760111	ns	7.760111
18:21:21,981	INFO	Client:175	-	Client	sent	814.1	command/s	avg.	latency	8592066	ns	8.592066
18:21:22,982	INFO	Client:175	-	Client	sent	822.2	command/s	avg.	latency	8523832	ns	8.523832
18:21:23,983	INFO	Client:175	-	Client	sent	804.3	command/s	avg.	latency	8690120	ns	8.69012
18:21:24,984	INFO	Client:175	-	Client	sent	933.1	command/s	avg.	latency	7516985	ns	7.516985
18:21:25,985	INFO	Client:175	-	Client	sent	623.3	command/s	avg.	latency	11192809	ns	11.192809
18:21:26,986	INFO	Client:175	-	Client	sent	808.2	command/s	avg.	latency	8683493	ns	8.683493
18:21:27,987	INFO	Client:175	-	Client	sent	927.1	command/s	avg.	latency	7572625	ns	7.572625
18:21:28,988	INFO	Client:175	-	Client	sent	1057	command/s	avg.	latency	6435482	ns	6.435482
18:21:29,989	INFO	Client:175	-	Client	sent	840	command/s	avg.	latency	8529296	ns	8.529296
18:21:30,991	INFO	Client:175	-	Client	sent	909	command/s	avg.	latency	7718444	ns	7.718444
18:21:31,991	INFO	Client:175	-	Client	sent	858.1	command/s	avg.	latency	8157957	ns	8.157957
18:21:32,992	INFO	Client:175	-	Client	sent	868.2	command/s	avg.	latency	8094913	ns	8.094913
18:21:33,993	INFO	Client:175	-	Client	sent	915	command/s	avg.	latency	7605985	ns	7.605985
18:21:34,995	INFO	Client:175	-	Client	sent	890.1	command/s	avg.	latency	7873805	ns	7.873805
18:21:35,995	INFO	Client:175	-	Client	sent	767.3	command/s	avg.	latency	9132593	ns	9.132593
18:21:36,996	INFO	Client:175	-	Client	sent	949.1	command/s	avg.	latency	7304577	ns	7.304577
18:21:37,997	INFO	Client:175	-	Client	sent	885.2	command/s	avg.	latency	7959034	ns	7.959034
18:21:38,999	INFO	Client:175	-	Client	sent	1022.8	command/s	avg.	latency	6861618	ns	6.861618
18:21:39,999	INFO	Client:175	-	Client	sent	871.2	command/s	avg.	latency	8011488	ns	8.011488
18:21:41,000	INFO	Client:175	-	Client	sent	761.3	command/s	avg.	latency	9238831	ns	9.238831
18:21:42,001	INFO	Client:175	-	Client	sent	868.2	command/s	avg.	latency	8039129	ns	8.039129
18:21:43,002	INFO	Client:175	-	Client	sent	868.1	command/s	avg.	latency	8036798	ns	8.036798
18:21:44,003	INFO	Client:175	-	Client	sent	781.2	command/s	avg.	latency	8988615	ns	8.988615
18:21:45,004	INFO	Client:175	-	Client	sent	749.2	command/s	avg.	latency	9217888	ns	9.217888
18:21:46,050	INFO	Client:175	-	Client	sent	871.3	command/s	avg.	latency	8131749	ns	8.131749
18:21:47,082	INFO	Client:175	-	Client	sent	743	command/s	avg.	latency	9816511	ns	9.816511
18:21:48,083	INFO	Client:175	-	Client	sent	774.1	command/s	avg.	latency	9277810	ns	9.27781
18:21:49,084	INFO	Client:175	-	Client	sent	666.4	command/s	avg.	latency	10580657	ns	10.580657
18:21:50,085	INFO	Client:175	-	Client	sent	784.2	command/s	avg.	latency	8979875	ns	8.979875
18:21:51,086	INFO	Client:175	-	Client	sent	740.2	command/s	avg.	latency	9371236	ns	9.371236
18:21:52,087	INFO	Client:175	-	Client	sent	790.3	command/s	avg.	latency	8621647	ns	8.621647
18:21:53,088	INFO	Client:175	-	Client	sent	605.5	command/s	avg.	latency	11792253	ns	11.792253
18:21:54,089	INFO	Client:175	-	Client	sent	850.2	command/s	avg.	latency	8300539	ns	8.300539
18:21:55,090	INFO	Client:175	-	Client	sent	715.2	command/s	avg.	latency	9736768	ns	9.736768
18:21:56,091	INFO	Client:175	-	Client	sent	659.4	command/s	avg.	latency	10664612	ns	10.664612
18:21:57,092	INFO	Client:175	-	Client	sent	689.3	command/s	avg.	latency	10143135	ns	10.143135
18:21:58,093	INFO	Client:175	-	Client	sent	874.1	command/s	avg.	latency	8033491	ns	8.033491
18:21:59,094	INFO	Client:175	-	Client	sent	977.1	command/s	avg.	latency	7139139	ns	7.139139
18:22:00,095	INFO	Client:175	-	Client	sent	791.3	command/s	avg.	latency	8780196	ns	8.780196
18:22:01,096	INFO	Client:175	-	Client	sent	668.4	command/s	avg.	latency	10487826	ns	10.487826
18:22:02,097	INFO	Client:175	-	Client	sent	728.3	command/s	avg.	latency	9611488	ns	9.611488
18:22:03,098	INFO	Client:175	-	Client	sent	791.1	command/s	avg.	latency	8875962	ns	8.875962
18:22:04,099	INFO	Client:175	-	Client	sent	859.9	command/s	avg.	latency	8160637	ns	8.160637
18:22:05,100	INFO	Client:175	-	Client	sent	652.3	command/s	avg.	latency	10762413	ns	10.762413
18:22:06,101	INFO	Client:175	-	Client	sent	728.3	command/s	avg.	latency	9558203	ns	9.558203
18:22:07,102	INFO	Client:175	-	Client	sent	531.5	command/s	avg.	latency	13040154	ns	13.040154
18:22:08,103	INFO	Client:175	-	Client	sent	468.5	command/s	avg.	latency	15114792	ns	15.114792
18:22:09,104	INFO	Client:175	-	Client	sent	619.4	command/s	avg.	latency	11312113	ns	11.312113
18:22:10,105	INFO	Client:175	-	Client	sent	637.4	command/s	avg.	latency	10954797	ns	10.954797
18:22:11,107	INFO	Client:175	-	Client	sent	726.1	command/s	avg.	latency	9618120	ns	9.61812
18:22:12,108	INFO	Client:175	-	Client	sent	259.7	command/s	avg.	latency	10189603	ns	10.189603
18:22:13,109	INFO	Client:175	-	Client	sent	0	command/s	avg.	latency	NaN	ns	#VALUE!
18:22:14,110	INFO	Client:175	-	Client	sent	0	command/s	avg.	latency	NaN	ns	#VALUE!
18:22:15,111	INFO	Client:175	-	Client	sent	0	command/s	avg.	latency	NaN	ns	#VALUE!
18:22:16,112	INFO	Client:175	-	Client	sent	608.4	command/s	avg.	latency	22843654	ns	22.843654
18:22:17,113	INFO	Client:175	-	Client	sent	677.2	command/s	avg.	latency	4416624	ns	4.416624
18:22:18,114	INFO	Client:175	-	Client	sent	632.4	command/s	avg.	latency	4756491	ns	4.756491
18:22:19,115	INFO	Client:175	-	Client	sent	599.4	command/s	avg.	latency	4991643	ns	4.991643
18:22:20,116	INFO	Client:175	-	Client	sent	497.5	command/s	avg.	latency	5906065	ns	5.906065
18:22:21,117	INFO	Client:175	-	Client	sent	689.3	command/s	avg.	latency	4426553	ns	4.426553
18:22:22,118	INFO	Client:175	-	Client	sent	695.3	command/s	avg.	latency	4301877	ns	4.301877
18:22:23,121	INFO	Client:175	-	Client	sent	658.2	command/s	avg.	latency	4546674	ns	4.546674
18:22:24,122	INFO	Client:175	-	Client	sent	557.4	command/s	avg.	latency	5321315	ns	5.321315
18:22:25,123	INFO	Client:175	-	Client	sent	584.5	command/s	avg.	latency	5185138	ns	5.185138
18:22:26,124	INFO	Client:175	-	Client	sent	698.4	command/s	avg.	latency	4291575	ns	4.291575
18:22:27,125	INFO	Client:175	-	Client	sent	671.3	command/s	avg.	latency	4480222	ns	4.480222
18:22:28,126	INFO	Client:175	-	Client	sent	434.6	command/s	avg.	latency	6893898	ns	6.893898
18:22:29,127	INFO	Client:175	-	Client	sent	863.2	command/s	avg.	latency	3467939	ns	3.467939
18:22:30,127	INFO	Client:175	-	Client	sent	512.5	command/s	avg.	latency	5826894	ns	5.826894
18:22:31,128	INFO	Client:175	-	Client	sent	566.4	command/s	avg.	latency	5290499	ns	5.290499
18:22:32,129	INFO	Client:175	-	Client	sent	689.4	command/s	avg.	latency	124155440	ns	124.15544
18:22:33,131	INFO	Client:175	-	Client	sent	943.9	command/s	avg.	latency	7436333	ns	7.436333
18:22:34,133	INFO	Client:175	-	Client	sent	678.3	command/s	avg.	latency	10329408	ns	10.329408
18:22:35,134	INFO	Client:175	-	Client	sent	744.2	command/s	avg.	latency	9379800	ns	9.3798
18:22:36,135	INFO	Client:175	-	Client	sent	1154.9	command/s	avg.	latency	6005890	ns	6.00589
18:22:37,136	INFO	Client:175	-	Client	sent	844.2	command/s	avg.	latency	8378853	ns	8.378853
18:22:38,137	INFO	Client:175	-	Client	sent	905.9	command/s	avg.	latency	7714428	ns	7.714428
18:22:39,138	INFO	Client:175	-	Client	sent	900.9	command/s	avg.	latency	7806622	ns	7.806622
18:22:40,139	INFO	Client:175	-	Client	sent	839.2	command/s	avg.	latency	7977625	ns	7.977625
18:22:41,140	INFO	Client:175	-	Client	sent	1015.1	command/s	avg.	latency	7200802	ns	7.200802
18:22:42,141	INFO	Client:175	-	Client	sent	1054	command/s	avg.	latency	6614995	ns	6.614995
18:22:43,142	INFO	Client:175	-	Client	sent	1024.9	command/s	avg.	latency	6853728	ns	6.853728
18:22:44,143	INFO	Client:175	-	Client	sent	1185.9	command/s	avg.	latency	5848596	ns	5.848596
18:22:45,144	INFO	Client:175	-	Client	sent	873.1	command/s	avg.	latency	8067541	ns	8.067541
18:22:46,145	INFO	Client:175	-	Client	sent	1183.9	command/s	avg.	latency	5894610	ns	5.89461
18:22:47,146	INFO	Client:175	-	Client	sent	916	command/s	avg.	latency	7630999	ns	7.630999
18:22:48,147	INFO	Client:175	-	Client	sent	899.2	command/s	avg.	latency	7806175	ns	7.806175
18:22:49,148	INFO	Client:175	-	Client	sent	1046	command/s	avg.	latency	6684689	ns	6.684689
18:22:50,149	INFO	Client:175	-	Client	sent	976.1	command/s	avg.	latency	7167887	ns	7.167887
18:22:51,150	INFO	Client:175	-	Client	sent	1470.2	command/s	avg.	latency	4779271	ns	4.779271
18:22:52,151	INFO	Client:175	-	Client	sent	796.2	command/s	avg.	latency	8772495	ns	8.772495
18:22:53,152	INFO	Client:175	-	Client	sent	788.2	command/s	avg.	latency	8917560	ns	8.91756
18:22:54,153	INFO	Client:175	-	Client	sent	937.1	command/s	avg.	latency	7440532	ns	7.440532
18:22:55,154	INFO	Client:175	-	Client	sent	1008	command/s	avg.	latency	6957023	ns	6.957023
18:22:56,155	INFO	Client:175	-	Client	sent	1206.7	command/s	avg.	latency	5806334	ns	5.806334
18:22:57,156	INFO	Client:175	-	Client	sent	1133.8	command/s	avg.	latency	6152733	ns	6.152733
18:22:58,157	INFO	Client:175	-	Client	sent	879.2	command/s	avg.	latency	7952260	ns	7.95226
18:22:59,158	INFO	Client:175	-	Client	sent	1161.6	command/s	avg.	latency	6041220	ns	6.04122
18:23:00,159	INFO	Client:175	-	Client	sent	773.3	command/s	avg.	latency	9048044	ns	9.048044
18:23:01,160	INFO	Client:175	-	Client	sent	965.1	command/s	avg.	latency	7265292	ns	7.265292
18:23:02,161	INFO	Client:175	-	Client	sent	1162	command/s	avg.	latency	5989573	ns	5.989573
18:23:03,162	INFO	Client:175	-	Client	sent	1021.8	command/s	avg.	latency	6789486	ns	6.789486
18:23:04,163	INFO	Client:175	-	Client	sent	1398.4	command/s	avg.	latency	5033604	ns	5.033604
18:23:05,164	INFO	Client:175	-	Client	sent	978	command/s	avg.	latency	7134669	ns	7.134669
18:23:06,165	INFO	Client:175	-	Client	sent	966	command/s	avg.	latency	7251709	ns	7.251709
18:23:07,166	INFO	Client:175	-	Client	sent	1260.8	command/s	avg.	latency	5562435	ns	5.562435
18:23:08,168	INFO	Client:175	-	Client	sent	1241.7	command/s	avg.	latency	5616681	ns	5.616681
18:23:09,169	INFO	Client:175	-	Client	sent	953.5	command/s	avg.	latency	7362538	ns	7.362538
18:23:10,170	INFO	Client:175	-	Client	sent	304.7	command/s	avg.	latency	7130245	ns	7.130245
18:23:11,171	INFO	Client:175	-	Client	sent	761.1	command/s	avg.	latency	15542617	ns	15.542617
18:23:12,172	INFO	Client:175	-	Client	sent	1095.6	command/s	avg.	latency	6373583	ns	6.373583
18:23:13,173	INFO	Client:175	-	Client	sent	930.1	command/s	avg.	latency	7499388	ns	7.499388
18:23:14,174	INFO	Client:175	-	Client	sent	969.1	command/s	avg.	latency	7216263	ns	7.216263
18:23:15,176	INFO	Client:175	-	Client	sent	847.1	command/s	avg.	latency	8296158	ns	8.296158
18:23:16,177	INFO	Client:175	-	Client	sent	825.1	command/s	avg.	latency	8500190	ns	8.50019
18:23:17,178	INFO	Client:175	-	Client	sent	805.2	command/s	avg.	latency	8682026	ns	8.682026
18:23:18,178	INFO	Client:175	-	Client	sent	1388.7	command/s	avg.	latency	5040646	ns	5.040646
18:23:19,179	INFO	Client:175	-	Client	sent	1416.6	command/s	avg.	latency	4937243	ns	4.937243
18:23:20,180	INFO	Client:175	-	Client	sent	1038	command/s	avg.	latency	6727686	ns	6.727686
18:23:21,182	INFO	Client:175	-	Client	sent	813.9	command/s	avg.	latency	8612313	ns	8.612313
18:23:22,183	INFO	Client:175	-	Client	sent	1563.5	command/s	avg.	latency	4478280	ns	4.47828
18:23:23,184	INFO	Client:175	-	Client	sent	1415.5	command/s	avg.	latency	4937303	ns	4.937303
18:23:24,185	INFO	Client:175	-	Client	sent	1015	command/s	avg.	latency	6869363	ns	6.869363
18:23:25,186	INFO	Client:175	-	Client	sent	861.1	command/s	avg.	latency	8067116	ns	8.067116
18:23:26,187	INFO	Client:175	-	Client	sent	874.2	command/s	avg.	latency	8022624	ns	8.022624
18:23:27,188	INFO	Client:175	-	Client	sent	1033	command/s	avg.	latency	6819611	ns	6.819611
18:23:28,189	INFO	Client:175	-	Client	sent	756.2	command/s	avg.	latency	9079232	ns	9.079232
18:23:29,190	INFO	Client:175	-	Client	sent	832.2	command/s	avg.	latency	8435616	ns	8.435616
18:23:30,191	INFO	Client:175	-	Client	sent	752.3	command/s	avg.	latency	9348725	ns	9.348725
18:23:31,192	INFO	Client:175	-	Client	sent	938.8	command/s	avg.	latency	7542642	ns	7.542642
18:23:32,193	INFO	Client:175	-	Client	sent	990.1	command/s	avg.	latency	7089039	ns	7.089039
18:23:33,194	INFO	Client:175	-	Client	sent	987	command/s	avg.	latency	7079271	ns	7.079271
18:23:34,195	INFO	Client:175	-	Client	sent	1038.9	command/s	avg.	latency	6686358	ns	6.686358
18:23:35,196	INFO	Client:175	-	Client	sent	965.1	command/s	avg.	latency	7318335	ns	7.318335
18:23:36,197	INFO	Client:175	-	Client	sent	1060	command/s	avg.	latency	6588713	ns	6.588713
18:23:37,198	INFO	Client:175	-	Client	sent	1269.8	command/s	avg.	latency	5499063	ns	5.499063
18:23:38,199	INFO	Client:175	-	Client	sent	899.1	command/s	avg.	latency	7806282	ns	7.806282
18:23:39,200	INFO	Client:175	-	Client	sent	870.2	command/s	avg.	latency	8014749	ns	8.014749
18:23:40,201	INFO	Client:175	-	Client	sent	813.3	command/s	avg.	latency	8623331	ns	8.623331
18:23:41,202	INFO	Client:175	-	Client	sent	1003	command/s	avg.	latency	7000735	ns	7.000735
18:23:42,203	INFO	Client:175	-	Client	sent	1178.9	command/s	avg.	latency	5943499	ns	5.943499
18:23:43,203	INFO	Client:175	-	Client	sent	945.1	command/s	avg.	latency	7378845	ns	7.378845
18:23:44,205	INFO	Client:175	-	Client	sent	1009.9	command/s	avg.	latency	6918788	ns	6.918788
18:23:45,205	INFO	Client:175	-	Client	sent	1061	command/s	avg.	latency	6587231	ns	6.587231
18:23:46,207	INFO	Client:175	-	Client	sent	1090.8	command/s	avg.	latency	6411450	ns	6.41145
18:23:47,208	INFO	Client:175	-	Client	sent	949.1	command/s	avg.	latency	7360982	ns	7.360982
18:23:48,209	INFO	Client:175	-	Client	sent	843.2	command/s	avg.	latency	8239670	ns	8.23967
18:23:49,209	INFO	Client:175	-	Client	sent	972.1	command/s	avg.	latency	7254019	ns	7.254019
18:23:50,210	INFO	Client:175	-	Client	sent	917.1	command/s	avg.	latency	7613239	ns	7.613239
18:23:51,211	INFO	Client:175	-	Client	sent	935.2	command/s	avg.	latency	7486546	ns	7.486546
18:23:52,212	INFO	Client:175	-	Client	sent	1802.3	command/s	avg.	latency	3869997	ns	3.869997
18:23:53,218	INFO	Client:175	-	Client	sent	1389.3	command/s	avg.	latency	5044387	ns	5.044387
18:23:54,219	INFO	Client:175	-	Client	sent	836.2	command/s	avg.	latency	8384885	ns	8.384885
18:23:55,220	INFO	Client:175	-	Client	sent	955.1	command/s	avg.	latency	7310707	ns	7.310707
18:23:56,221	INFO	Client:175	-	Client	sent	805.2	command/s	avg.	latency	8692952	ns	8.692952
18:23:57,222	INFO	Client:175	-	Client	sent	1164.7	command/s	avg.	latency	6009239	ns	6.009239
18:23:58,223	INFO	Client:175	-	Client	sent	1353.8	command/s	avg.	latency	5162334	ns	5.162334
18:23:59,226	INFO	Client:175	-	Client	sent	1185	command/s	avg.	latency	5917617	ns	5.917617
18:24:00,227	INFO	Client:175	-	Client	sent	793.2	command/s	avg.	latency	8533084	ns	8.533084
18:24:01,228	INFO	Client:175	-	Client	sent	818.3	command/s	avg.	latency	8821825	ns	8.821825
18:24:02,229	INFO	Client:175	-	Client	sent	913.1	command/s	avg.	latency	7656196	ns	7.656196
18:24:03,233	INFO	Client:175	-	Client	sent	872.1	command/s	avg.	latency	8032515	ns	8.032515
18:24:04,234	INFO	Client:175	-	Client	sent	920.2	command/s	avg.	latency	7644099	ns	7.644099
18:24:05,235	INFO	Client:175	-	Client	sent	873.1	command/s	avg.	latency	8027237	ns	8.027237
18:24:06,236	INFO	Client:175	-	Client	sent	999	command/s	avg.	latency	6993987	ns	6.993987
18:24:07,237	INFO	Client:175	-	Client	sent	998	command/s	avg.	latency	6942502	ns	6.942502
18:24:08,238	INFO	Client:175	-	Client	sent	981.9	command/s	avg.	latency	7205807	ns	7.205807
18:24:09,239	INFO	Client:175	-	Client	sent	1172.7	command/s	avg.	latency	5960930	ns	5.96093
18:24:10,240	INFO	Client:175	-	Client	sent	1054	command/s	avg.	latency	6639389	ns	6.639389
18:24:11,241	INFO	Client:175	-	Client	sent	827.2	command/s	avg.	latency	8490184	ns	8.490184
18:24:12,242	INFO	Client:175	-	Client	sent	1216.9	command/s	avg.	latency	5739948	ns	5.739948
18:24:13,244	INFO	Client:175	-	Client	sent	1277.6	command/s	avg.	latency	5471817	ns	5.471817
18:24:14,245	INFO	Client:175	-	Client	sent	941.9	command/s	avg.	latency	7434582	ns	7.434582
18:24:15,246	INFO	Client:175	-	Client	sent	872.2	command/s	avg.	latency	8013151	ns	8.013151
18:24:16,246	INFO	Client:175	-	Client	sent	736.3	command/s	avg.	latency	9448695	ns	9.448695
18:24:17,247	INFO	Client:175	-	Client	sent	827.2	command/s	avg.	latency	8531881	ns	8.531881
18:24:18,248	INFO	Client:175	-	Client	sent	1163.9	command/s	avg.	latency	5999053	ns	5.999053
18:24:19,249	INFO	Client:175	-	Client	sent	769.2	command/s	avg.	latency	9148846	ns	9.148846
18:24:20,251	INFO	Client:175	-	Client	sent	906.9	command/s	avg.	latency	7646437	ns	7.646437
18:24:21,252	INFO	Client:175	-	Client	sent	778.3	command/s	avg.	latency	9015275	ns	9.015275
18:24:22,253	INFO	Client:175	-	Client	sent	1235.6	command/s	avg.	latency	5693663	ns	5.693663
18:24:23,254	INFO	Client:175	-	Client	sent	1108.8	command/s	avg.	latency	6236774	ns	6.236774
18:24:24,255	INFO	Client:175	-	Client	sent	806.3	command/s	avg.	latency	8714377	ns	8.714377
18:24:25,256	INFO	Client:175	-	Client	sent	986	command/s	avg.	latency	7160316	ns	7.160316
18:24:26,257	INFO	Client:175	-	Client	sent	762.1	command/s	avg.	latency	9160364	ns	9.160364
18:24:27,258	INFO	Client:175	-	Client	sent	1068.7	command/s	avg.	latency	6537134	ns	6.537134
18:24:28,259	INFO	Client:175	-	Client	sent	1057.9	command/s	avg.	latency	6641183	ns	6.641183
18:24:29,260	INFO	Client:175	-	Client	sent	1393.5	command/s	avg.	latency	4980651	ns	4.980651
18:24:30,261	INFO	Client:175	-	Client	sent	1008.1	command/s	avg.	latency	6991807	ns	6.991807
18:24:31,264	INFO	Client:175	-	Client	sent	908.2	command/s	avg.	latency	7680096	ns	7.680096
18:24:32,265	INFO	Client:175	-	Client	sent	779.3	command/s	avg.	latency	9019649	ns	9.019649
18:24:33,266	INFO	Client:175	-	Client	sent	902.2	command/s	avg.	latency	7766969	ns	7.766969
18:24:34,267	INFO	Client:175	-	Client	sent	1095	command/s	avg.	latency	6359893	ns	6.359893
18:24:35,268	INFO	Client:175	-	Client	sent	847.1	command/s	avg.	latency	8275732	ns	8.275732
18:24:36,269	INFO	Client:175	-	Client	sent	705.3	command/s	avg.	latency	9908229	ns	9.908229
18:24:37,270	INFO	Client:175	-	Client	sent	718.3	command/s	avg.	latency	9684973	ns	9.684973
18:24:38,271	INFO	Client:175	-	Client	sent	1007.1	command/s	avg.	latency	6992405	ns	6.992405
18:24:39,272	INFO	Client:175	-	Client	sent	858.1	command/s	avg.	latency	8003928	ns	8.003928
18:24:40,273	INFO	Client:175	-	Client	sent	797.3	command/s	avg.	latency	8915731	ns	8.915731
18:24:41,274	INFO	Client:175	-	Client	sent	811.1	command/s	avg.	latency	8663854	ns	8.663854
18:24:42,275	INFO	Client:175	-	Client	sent	783.2	command/s	avg.	latency	8731888	ns	8.731888
18:24:43,276	INFO	Client:175	-	Client	sent	1065	command/s	avg.	latency	6700786	ns	6.700786
18:24:44,277	INFO	Client:175	-	Client	sent	952.1	command/s	avg.	latency	7335480	ns	7.33548
18:24:45,278	INFO	Client:175	-	Client	sent	761.3	command/s	avg.	latency	9221273	ns	9.221273
18:24:46,279	INFO	Client:175	-	Client	sent	959.1	command/s	avg.	latency	7270416	ns	7.270416
18:24:47,280	INFO	Client:175	-	Client	sent	784.3	command/s	avg.	latency	8939407	ns	8.939407
18:24:48,281	INFO	Client:175	-	Client	sent	798.2	command/s	avg.	latency	8672736	ns	8.672736
18:24:49,282	INFO	Client:175	-	Client	sent	923.8	command/s	avg.	latency	7673303	ns	7.673303
18:24:50,283	INFO	Client:175	-	Client	sent	700.4	command/s	avg.	latency	9889152	ns	9.889152
18:24:51,284	INFO	Client:175	-	Client	sent	669.4	command/s	avg.	latency	10541624	ns	10.541624
18:24:52,285	INFO	Client:175	-	Client	sent	865.1	command/s	avg.	latency	8115927	ns	8.115927
18:24:53,286	INFO	Client:175	-	Client	sent	1351.6	command/s	avg.	latency	5126910	ns	5.12691
18:24:54,287	INFO	Client:175	-	Client	sent	950.9	command/s	avg.	latency	7332679	ns	7.332679
18:24:55,288	INFO	Client:175	-	Client	sent	619.4	command/s	avg.	latency	11242946	ns	11.242946
18:24:56,289	INFO	Client:175	-	Client	sent	603.5	command/s	avg.	latency	11655831	ns	11.655831
18:24:57,290	INFO	Client:175	-	Client	sent	819.2	command/s	avg.	latency	8460090	ns	8.46009
18:24:58,291	INFO	Client:175	-	Client	sent	894.2	command/s	avg.	latency	7925410	ns	7.92541
18:24:59,292	INFO	Client:175	-	Client	sent	1187.9	command/s	avg.	latency	5881909	ns	5.881909
18:25:00,293	INFO	Client:175	-	Client	sent	1063.9	command/s	avg.	latency	6561441	ns	6.561441
18:25:01,294	INFO	Client:175	-	Client	sent	974.1	command/s	avg.	latency	7112332	ns	7.112332
18:25:02,295	INFO	Client:175	-	Client	sent	1111.7	command/s	avg.	latency	6357058	ns	6.357058
18:25:03,296	INFO	Client:175	-	Client	sent	935.1	command/s	avg.	latency	7455819	ns	7.455819
18:25:04,297	INFO	Client:175	-	Client	sent	986.1	command/s	avg.	latency	7100990	ns	7.10099
18:25:05,298	INFO	Client:175	-	Client	sent	819.2	command/s	avg.	latency	8563354	ns	8.563354
18:25:06,299	INFO	Client:175	-	Client	sent	650.3	command/s	avg.	latency	7484932	ns	7.484932
18:25:07,300	INFO	Client:175	-	Client	sent	579.4	command/s	avg.	latency	15770501	ns	15.770501
18:25:08,301	INFO	Client:175	-	Client	sent	934.9	command/s	avg.	latency	7464781	ns	7.464781
18:25:09,302	INFO	Client:175	-	Client	sent	819.2	command/s	avg.	latency	8555439	ns	8.555439
18:25:10,304	INFO	Client:175	-	Client	sent	723.9	command/s	avg.	latency	9667934	ns	9.667934
18:25:11,305	INFO	Client:175	-	Client	sent	571.4	command/s	avg.	latency	12139938	ns	12.139938
18:25:12,306	INFO	Client:175	-	Client	sent	683.2	command/s	avg.	latency	10290685	ns	10.290685
18:25:13,307	INFO	Client:175	-	Client	sent	952.1	command/s	avg.	latency	7375038	ns	7.375038
18:25:14,308	INFO	Client:175	-	Client	sent	971.1	command/s	avg.	latency	7198150	ns	7.19815
18:25:15,309	INFO	Client:175	-	Client	sent	731.2	command/s	avg.	latency	9508249	ns	9.508249
18:25:16,310	INFO	Client:175	-	Client	sent	963.1	command/s	avg.	latency	7357471	ns	7.357471
18:25:17,311	INFO	Client:175	-	Client	sent	807.3	command/s	avg.	latency	8637505	ns	8.637505
18:25:18,312	INFO	Client:175	-	Client	sent	846.1	command/s	avg.	latency	8312388	ns	8.312388
18:25:19,313	INFO	Client:175	-	Client	sent	670.3	command/s	avg.	latency	10417561	ns	10.417561
18:25:20,314	INFO	Client:175	-	Client	sent	793.2	command/s	avg.	latency	8823277	ns	8.823277
18:25:21,315	INFO	Client:175	-	Client	sent	804.2	command/s	avg.	latency	8726280	ns	8.72628
18:25:22,315	INFO	Client:175	-	Client	sent	880.2	command/s	avg.	latency	7872940	ns	7.87294
18:25:23,317	INFO	Client:175	-	Client	sent	1131.9	command/s	avg.	latency	6245708	ns	6.245708
18:25:24,318	INFO	Client:175	-	Client	sent	1000.7	command/s	avg.	latency	6951859	ns	6.951859
18:25:25,319	INFO	Client:175	-	Client	sent	639.4	command/s	avg.	latency	11007992	ns	11.007992
18:25:26,320	INFO	Client:175	-	Client	sent	978.1	command/s	avg.	latency	7119535	ns	7.119535
18:25:27,321	INFO	Client:175	-	Client	sent	752.3	command/s	avg.	latency	9344317	ns	9.344317
18:25:28,322	INFO	Client:175	-	Client	sent	876.1	command/s	avg.	latency	8003786	ns	8.003786
18:25:29,323	INFO	Client:175	-	Client	sent	1260.8	command/s	avg.	latency	5351876	ns	5.351876
18:25:30,326	INFO	Client:175	-	Client	sent	669.8	command/s	avg.	latency	10844706	ns	10.844706
18:25:31,327	INFO	Client:175	-	Client	sent	907.2	command/s	avg.	latency	7712859	ns	7.712859
18:25:32,328	INFO	Client:175	-	Client	sent	875.1	command/s	avg.	latency	7987920	ns	7.98792
18:25:33,362	INFO	Client:175	-	Client	sent	835.4	command/s	avg.	latency	8368345	ns	8.368345
18:25:34,363	INFO	Client:175	-	Client	sent	953.8	command/s	avg.	latency	7589746	ns	7.589746
18:25:35,364	INFO	Client:175	-	Client	sent	860.2	command/s	avg.	latency	7847254	ns	7.847254
18:25:36,367	INFO	Client:175	-	Client	sent	772.8	command/s	avg.	latency	9347475	ns	9.347475
18:25:37,368	INFO	Client:175	-	Client	sent	843.9	command/s	avg.	latency	8303787	ns	8.303787
18:25:38,369	INFO	Client:175	-	Client	sent	823.3	command/s	avg.	latency	8514535	ns	8.514535
18:25:39,370	INFO	Client:175	-	Client	sent	953.9	command/s	avg.	latency	7245685	ns	7.245685
18:25:40,371	INFO	Client:175	-	Client	sent	931	command/s	avg.	latency	7603826	ns	7.603826
18:25:41,372	INFO	Client:175	-	Client	sent	812.3	command/s	avg.	latency	8601848	ns	8.601848
18:25:42,373	INFO	Client:175	-	Client	sent	944.1	command/s	avg.	latency	7422239	ns	7.422239
18:25:43,374	INFO	Client:175	-	Client	sent	875.2	command/s	avg.	latency	7971097	ns	7.971097
18:25:44,375	INFO	Client:175	-	Client	sent	1119.8	command/s	avg.	latency	6248936	ns	6.248936
18:25:45,376	INFO	Client:175	-	Client	sent	822.2	command/s	avg.	latency	8494683	ns	8.494683
18:25:46,377	INFO	Client:175	-	Client	sent	857.1	command/s	avg.	latency	8158518	ns	8.158518
18:25:47,378	INFO	Client:175	-	Client	sent	1084	command/s	avg.	latency	6473184	ns	6.473184
18:25:48,379	INFO	Client:175	-	Client	sent	917.1	command/s	avg.	latency	7631659	ns	7.631659
18:25:49,380	INFO	Client:175	-	Client	sent	818.2	command/s	avg.	latency	8446772	ns	8.446772
18:25:50,381	INFO	Client:175	-	Client	sent	781.3	command/s	avg.	latency	8990276	ns	8.990276
18:25:51,382	INFO	Client:175	-	Client	sent	758.3	command/s	avg.	latency	9219824	ns	9.219824
18:25:52,383	INFO	Client:175	-	Client	sent	752.3	command/s	avg.	latency	8944971	ns	8.944971
18:25:53,384	INFO	Client:175	-	Client	sent	833.2	command/s	avg.	latency	8746001	ns	8.746001
18:25:54,385	INFO	Client:175	-	Client	sent	1153.9	command/s	avg.	latency	6059385	ns	6.059385
18:25:55,386	INFO	Client:175	-	Client	sent	815.3	command/s	avg.	latency	8610888	ns	8.610888
18:25:56,387	INFO	Client:175	-	Client	sent	997.1	command/s	avg.	latency	7054320	ns	7.05432
18:25:57,387	INFO	Client:175	-	Client	sent	1159	command/s	avg.	latency	6040025	ns	6.040025
18:25:58,388	INFO	Client:175	-	Client	sent	1122	command/s	avg.	latency	6250322	ns	6.250322
18:25:59,390	INFO	Client:175	-	Client	sent	1581.2	command/s	avg.	latency	4423590	ns	4.42359
18:26:00,391	INFO	Client:175	-	Client	sent	1050	command/s	avg.	latency	6641763	ns	6.641763
18:26:01,391	INFO	Client:175	-	Client	sent	976.1	command/s	avg.	latency	7160644	ns	7.160644
18:26:02,392	INFO	Client:175	-	Client	sent	863.2	command/s	avg.	latency	8086010	ns	8.08601
18:26:03,393	INFO	Client:175	-	Client	sent	1018.9	command/s	avg.	latency	6883628	ns	6.883628
18:26:04,394	INFO	Client:175	-	Client	sent	1458.6	command/s	avg.	latency	4800841	ns	4.800841
18:26:05,403	INFO	Client:175	-	Client	sent	1035.8	command/s	avg.	latency	6656891	ns	6.656891
18:26:06,405	INFO	Client:175	-	Client	sent	1097.4	command/s	avg.	latency	6509169	ns	6.509169
18:26:07,406	INFO	Client:175	-	Client	sent	1144.9	command/s	avg.	latency	6127987	ns	6.127987
18:26:08,407	INFO	Client:175	-	Client	sent	1206.7	command/s	avg.	latency	5801439	ns	5.801439
18:26:09,408	INFO	Client:175	-	Client	sent	1276.9	command/s	avg.	latency	5484163	ns	5.484163
18:26:10,414	INFO	Client:175	-	Client	sent	1019.8	command/s	avg.	latency	6721507	ns	6.721507
18:26:11,415	INFO	Client:175	-	Client	sent	1004.8	command/s	avg.	latency	7138159	ns	7.138159
18:26:12,416	INFO	Client:175	-	Client	sent	952	command/s	avg.	latency	7344631	ns	7.344631
18:26:13,417	INFO	Client:175	-	Client	sent	931.1	command/s	avg.	latency	7511944	ns	7.511944
18:26:14,418	INFO	Client:175	-	Client	sent	1009.8	command/s	avg.	latency	6940797	ns	6.940797
18:26:15,419	INFO	Client:175	-	Client	sent	935.1	command/s	avg.	latency	7487339	ns	7.487339
18:26:16,420	INFO	Client:175	-	Client	sent	780.1	command/s	avg.	latency	8971745	ns	8.971745
18:26:17,421	INFO	Client:175	-	Client	sent	834.2	command/s	avg.	latency	8326614	ns	8.326614
18:26:18,422	INFO	Client:175	-	Client	sent	878.2	command/s	avg.	latency	8040640	ns	8.04064
18:26:19,423	INFO	Client:175	-	Client	sent	882.2	command/s	avg.	latency	7563321	ns	7.563321
18:26:20,424	INFO	Client:175	-	Client	sent	980.1	command/s	avg.	latency	7473561	ns	7.473561
18:26:21,425	INFO	Client:175	-	Client	sent	890.2	command/s	avg.	latency	7802077	ns	7.802077
18:26:22,426	INFO	Client:175	-	Client	sent	1032	command/s	avg.	latency	6777403	ns	6.777403
18:26:23,427	INFO	Client:175	-	Client	sent	997.6	command/s	avg.	latency	6709225	ns	6.709225
18:26:24,428	INFO	Client:175	-	Client	sent	1266.9	command/s	avg.	latency	5775166	ns	5.775166
18:26:25,429	INFO	Client:175	-	Client	sent	1046	command/s	avg.	latency	6692355	ns	6.692355
18:26:26,430	INFO	Client:175	-	Client	sent	1157.9	command/s	avg.	latency	6048038	ns	6.048038
18:26:27,431	INFO	Client:175	-	Client	sent	1063	command/s	avg.	latency	6570479	ns	6.570479
18:26:28,432	INFO	Client:175	-	Client	sent	1259.9	command/s	avg.	latency	5548378	ns	5.548378
18:26:29,433	INFO	Client:175	-	Client	sent	1570.4	command/s	avg.	latency	4441098	ns	4.441098
18:26:30,434	INFO	Client:175	-	Client	sent	1302.7	command/s	avg.	latency	5322802	ns	5.322802

==> graph-collection/confs/new/b-4000/7-kill-A3/data/rep-fast.txt <==
#18:11:15,632 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#18:11:16,634 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#18:11:17,636 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#18:11:18,637 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#18:11:19,641 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#18:11:20,644 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#18:11:21,646 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#18:11:22,647 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#18:11:23,649 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#18:11:24,651 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#18:11:25,652 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#18:11:26,654 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
18:11:27,655 INFO  Stats:72 - Learner 1 delivered 2.0 values/s 0.22 Mbit/s (avg: 11500.62 Mbit/s) (wait: 1) (count: 2) (batch_count: 0)
18:11:28,657 INFO  Stats:72 - Learner 1 delivered 151.8 values/s 15.73 Mbit/s (avg: 15.95 Mbit/s) (wait: 0) (count: 154) (batch_count: 0)
18:11:29,658 INFO  Stats:72 - Learner 1 delivered 176.8 values/s 17.53 Mbit/s (avg: 16.74 Mbit/s) (wait: 0) (count: 331) (batch_count: 0)
18:11:30,659 INFO  Stats:72 - Learner 1 delivered 128.8 values/s 13.54 Mbit/s (avg: 15.68 Mbit/s) (wait: 0) (count: 460) (batch_count: 0)
18:11:31,661 INFO  Stats:72 - Learner 1 delivered 142.8 values/s 15.27 Mbit/s (avg: 15.57 Mbit/s) (wait: 0) (count: 603) (batch_count: 0)
18:11:32,667 INFO  Stats:72 - Learner 1 delivered 183.7 values/s 19.22 Mbit/s (avg: 16.31 Mbit/s) (wait: 0) (count: 788) (batch_count: 0)
18:11:33,669 INFO  Stats:72 - Learner 1 delivered 181.8 values/s 19.33 Mbit/s (avg: 16.81 Mbit/s) (wait: 0) (count: 970) (batch_count: 0)
18:11:34,670 INFO  Stats:72 - Learner 1 delivered 136.8 values/s 14.84 Mbit/s (avg: 16.53 Mbit/s) (wait: 0) (count: 1107) (batch_count: 0)
18:11:35,671 INFO  Stats:72 - Learner 1 delivered 155.8 values/s 16.82 Mbit/s (avg: 16.57 Mbit/s) (wait: 0) (count: 1263) (batch_count: 0)
18:11:36,672 INFO  Stats:72 - Learner 1 delivered 143.8 values/s 15.61 Mbit/s (avg: 16.46 Mbit/s) (wait: 0) (count: 1407) (batch_count: 0)
18:11:37,674 INFO  Stats:72 - Learner 1 delivered 133.8 values/s 14.53 Mbit/s (avg: 16.27 Mbit/s) (wait: 0) (count: 1541) (batch_count: 0)
18:11:38,675 INFO  Stats:72 - Learner 1 delivered 144.8 values/s 15.70 Mbit/s (avg: 16.22 Mbit/s) (wait: 0) (count: 1686) (batch_count: 0)
18:11:39,676 INFO  Stats:72 - Learner 1 delivered 155.8 values/s 16.94 Mbit/s (avg: 16.28 Mbit/s) (wait: 0) (count: 1842) (batch_count: 0)
18:11:40,678 INFO  Stats:72 - Learner 1 delivered 141.8 values/s 15.43 Mbit/s (avg: 16.21 Mbit/s) (wait: 0) (count: 1984) (batch_count: 0)
18:11:41,679 INFO  Stats:72 - Learner 1 delivered 142.8 values/s 15.55 Mbit/s (avg: 16.16 Mbit/s) (wait: 0) (count: 2127) (batch_count: 0)
18:11:42,690 INFO  Stats:72 - Learner 1 delivered 154.3 values/s 16.63 Mbit/s (avg: 16.20 Mbit/s) (wait: 0) (count: 2283) (batch_count: 0)
18:11:43,699 INFO  Stats:72 - Learner 1 delivered 116.0 values/s 12.67 Mbit/s (avg: 15.97 Mbit/s) (wait: 0) (count: 2400) (batch_count: 0)
18:11:44,701 INFO  Stats:72 - Learner 1 delivered 111.7 values/s 12.14 Mbit/s (avg: 15.75 Mbit/s) (wait: 0) (count: 2512) (batch_count: 0)
18:11:45,702 INFO  Stats:72 - Learner 1 delivered 175.8 values/s 19.11 Mbit/s (avg: 15.93 Mbit/s) (wait: 0) (count: 2688) (batch_count: 0)
18:11:46,704 INFO  Stats:72 - Learner 1 delivered 183.8 values/s 20.04 Mbit/s (avg: 16.15 Mbit/s) (wait: 0) (count: 2872) (batch_count: 0)
18:11:47,705 INFO  Stats:72 - Learner 1 delivered 158.8 values/s 17.22 Mbit/s (avg: 16.20 Mbit/s) (wait: 0) (count: 3031) (batch_count: 0)
18:11:48,735 INFO  Stats:72 - Learner 1 delivered 191.8 values/s 20.81 Mbit/s (avg: 16.42 Mbit/s) (wait: 0) (count: 3223) (batch_count: 0)
18:11:49,739 INFO  Stats:72 - Learner 1 delivered 168.4 values/s 18.40 Mbit/s (avg: 16.52 Mbit/s) (wait: 0) (count: 3397) (batch_count: 0)
18:11:50,740 INFO  Stats:72 - Learner 1 delivered 158.8 values/s 17.32 Mbit/s (avg: 16.55 Mbit/s) (wait: 0) (count: 3556) (batch_count: 0)
18:11:51,742 INFO  Stats:72 - Learner 1 delivered 173.8 values/s 18.93 Mbit/s (avg: 16.65 Mbit/s) (wait: 0) (count: 3730) (batch_count: 0)
18:11:52,743 INFO  Stats:72 - Learner 1 delivered 193.8 values/s 21.06 Mbit/s (avg: 16.83 Mbit/s) (wait: 0) (count: 3924) (batch_count: 0)
18:11:53,744 INFO  Stats:72 - Learner 1 delivered 207.8 values/s 22.55 Mbit/s (avg: 17.05 Mbit/s) (wait: 0) (count: 4132) (batch_count: 0)
18:11:54,745 INFO  Stats:72 - Learner 1 delivered 145.8 values/s 15.86 Mbit/s (avg: 17.00 Mbit/s) (wait: 0) (count: 4278) (batch_count: 0)
18:11:55,747 INFO  Stats:72 - Learner 1 delivered 246.7 values/s 26.75 Mbit/s (avg: 17.35 Mbit/s) (wait: 0) (count: 4525) (batch_count: 0)
18:11:56,748 INFO  Stats:72 - Learner 1 delivered 134.9 values/s 14.63 Mbit/s (avg: 17.26 Mbit/s) (wait: 0) (count: 4660) (batch_count: 0)
18:11:57,749 INFO  Stats:72 - Learner 1 delivered 154.8 values/s 16.95 Mbit/s (avg: 17.25 Mbit/s) (wait: 0) (count: 4815) (batch_count: 0)
18:11:58,750 INFO  Stats:72 - Learner 1 delivered 170.8 values/s 18.68 Mbit/s (avg: 17.29 Mbit/s) (wait: 0) (count: 4986) (batch_count: 0)
18:11:59,751 INFO  Stats:72 - Learner 1 delivered 179.8 values/s 19.52 Mbit/s (avg: 17.36 Mbit/s) (wait: 0) (count: 5166) (batch_count: 0)
18:12:00,753 INFO  Stats:72 - Learner 1 delivered 178.8 values/s 19.48 Mbit/s (avg: 17.42 Mbit/s) (wait: 0) (count: 5345) (batch_count: 0)
18:12:01,754 INFO  Stats:72 - Learner 1 delivered 151.8 values/s 16.52 Mbit/s (avg: 17.40 Mbit/s) (wait: 0) (count: 5497) (batch_count: 0)
18:12:02,755 INFO  Stats:72 - Learner 1 delivered 198.8 values/s 20.94 Mbit/s (avg: 17.50 Mbit/s) (wait: 0) (count: 5696) (batch_count: 0)
18:12:03,756 INFO  Stats:72 - Learner 1 delivered 173.8 values/s 18.93 Mbit/s (avg: 17.54 Mbit/s) (wait: 0) (count: 5870) (batch_count: 0)
18:12:04,757 INFO  Stats:72 - Learner 1 delivered 184.8 values/s 20.04 Mbit/s (avg: 17.61 Mbit/s) (wait: 0) (count: 6055) (batch_count: 0)
18:12:05,764 INFO  Stats:72 - Learner 1 delivered 195.7 values/s 21.25 Mbit/s (avg: 17.70 Mbit/s) (wait: 0) (count: 6252) (batch_count: 0)
18:12:06,766 INFO  Stats:72 - Learner 1 delivered 175.7 values/s 19.07 Mbit/s (avg: 17.74 Mbit/s) (wait: 0) (count: 6428) (batch_count: 0)
18:12:07,767 INFO  Stats:72 - Learner 1 delivered 174.8 values/s 19.08 Mbit/s (avg: 17.77 Mbit/s) (wait: 0) (count: 6603) (batch_count: 0)
18:12:08,768 INFO  Stats:72 - Learner 1 delivered 190.8 values/s 20.81 Mbit/s (avg: 17.85 Mbit/s) (wait: 0) (count: 6794) (batch_count: 0)
18:12:09,770 INFO  Stats:72 - Learner 1 delivered 170.8 values/s 18.25 Mbit/s (avg: 17.86 Mbit/s) (wait: 0) (count: 6965) (batch_count: 0)
18:12:10,771 INFO  Stats:72 - Learner 1 delivered 159.8 values/s 17.50 Mbit/s (avg: 17.85 Mbit/s) (wait: 0) (count: 7125) (batch_count: 0)
18:12:11,772 INFO  Stats:72 - Learner 1 delivered 181.8 values/s 19.86 Mbit/s (avg: 17.89 Mbit/s) (wait: 0) (count: 7307) (batch_count: 0)
18:12:12,774 INFO  Stats:72 - Learner 1 delivered 224.6 values/s 24.45 Mbit/s (avg: 18.04 Mbit/s) (wait: 0) (count: 7532) (batch_count: 0)
18:12:13,775 INFO  Stats:72 - Learner 1 delivered 204.8 values/s 22.27 Mbit/s (avg: 18.13 Mbit/s) (wait: 0) (count: 7737) (batch_count: 0)
18:12:14,776 INFO  Stats:72 - Learner 1 delivered 213.7 values/s 23.26 Mbit/s (avg: 18.24 Mbit/s) (wait: 0) (count: 7951) (batch_count: 0)
18:12:15,778 INFO  Stats:72 - Learner 1 delivered 241.6 values/s 26.22 Mbit/s (avg: 18.41 Mbit/s) (wait: 0) (count: 8193) (batch_count: 0)
18:12:16,779 INFO  Stats:72 - Learner 1 delivered 239.7 values/s 26.01 Mbit/s (avg: 18.56 Mbit/s) (wait: 0) (count: 8433) (batch_count: 0)
18:12:17,780 INFO  Stats:72 - Learner 1 delivered 245.7 values/s 26.66 Mbit/s (avg: 18.72 Mbit/s) (wait: 0) (count: 8679) (batch_count: 0)
18:12:18,781 INFO  Stats:72 - Learner 1 delivered 251.7 values/s 27.28 Mbit/s (avg: 18.89 Mbit/s) (wait: 0) (count: 8931) (batch_count: 0)
18:12:19,783 INFO  Stats:72 - Learner 1 delivered 194.8 values/s 21.12 Mbit/s (avg: 18.93 Mbit/s) (wait: 0) (count: 9126) (batch_count: 0)
18:12:20,784 INFO  Stats:72 - Learner 1 delivered 210.8 values/s 22.83 Mbit/s (avg: 19.01 Mbit/s) (wait: 0) (count: 9337) (batch_count: 0)
18:12:21,786 INFO  Stats:72 - Learner 1 delivered 228.5 values/s 24.82 Mbit/s (avg: 19.11 Mbit/s) (wait: 0) (count: 9566) (batch_count: 0)
18:12:22,787 INFO  Stats:72 - Learner 1 delivered 184.8 values/s 20.07 Mbit/s (avg: 19.13 Mbit/s) (wait: 0) (count: 9751) (batch_count: 0)
18:12:23,788 INFO  Stats:72 - Learner 1 delivered 188.8 values/s 20.54 Mbit/s (avg: 19.16 Mbit/s) (wait: 0) (count: 9940) (batch_count: 0)
18:12:24,790 INFO  Stats:72 - Learner 1 delivered 115.8 values/s 12.61 Mbit/s (avg: 19.04 Mbit/s) (wait: 0) (count: 10056) (batch_count: 0)
18:12:25,791 INFO  Stats:72 - Learner 1 delivered 133.8 values/s 14.50 Mbit/s (avg: 18.96 Mbit/s) (wait: 0) (count: 10190) (batch_count: 0)
18:12:26,793 INFO  Stats:72 - Learner 1 delivered 112.9 values/s 12.25 Mbit/s (avg: 18.85 Mbit/s) (wait: 0) (count: 10303) (batch_count: 0)
18:12:27,794 INFO  Stats:72 - Learner 1 delivered 135.8 values/s 14.75 Mbit/s (avg: 18.78 Mbit/s) (wait: 0) (count: 10439) (batch_count: 0)
18:12:28,930 INFO  Stats:72 - Learner 1 delivered 113.4 values/s 12.29 Mbit/s (avg: 18.66 Mbit/s) (wait: 0) (count: 10565) (batch_count: 0)
18:12:29,931 INFO  Stats:72 - Learner 1 delivered 245.7 values/s 26.63 Mbit/s (avg: 18.79 Mbit/s) (wait: 0) (count: 10817) (batch_count: 0)
18:12:30,932 INFO  Stats:72 - Learner 1 delivered 220.7 values/s 23.94 Mbit/s (avg: 18.88 Mbit/s) (wait: 0) (count: 11038) (batch_count: 0)
18:12:31,933 INFO  Stats:72 - Learner 1 delivered 187.8 values/s 20.41 Mbit/s (avg: 18.90 Mbit/s) (wait: 0) (count: 11226) (batch_count: 0)
18:12:32,934 INFO  Stats:72 - Learner 1 delivered 234.7 values/s 25.46 Mbit/s (avg: 19.00 Mbit/s) (wait: 0) (count: 11461) (batch_count: 0)
18:12:33,935 INFO  Stats:72 - Learner 1 delivered 240.7 values/s 26.11 Mbit/s (avg: 19.11 Mbit/s) (wait: 0) (count: 11702) (batch_count: 0)
18:12:34,937 INFO  Stats:72 - Learner 1 delivered 247.7 values/s 26.05 Mbit/s (avg: 19.21 Mbit/s) (wait: 0) (count: 11950) (batch_count: 0)
18:12:35,938 INFO  Stats:72 - Learner 1 delivered 237.7 values/s 25.79 Mbit/s (avg: 19.31 Mbit/s) (wait: 0) (count: 12188) (batch_count: 0)
18:12:36,939 INFO  Stats:72 - Learner 1 delivered 229.7 values/s 24.92 Mbit/s (avg: 19.39 Mbit/s) (wait: 0) (count: 12418) (batch_count: 0)
18:12:37,940 INFO  Stats:72 - Learner 1 delivered 210.8 values/s 22.86 Mbit/s (avg: 19.44 Mbit/s) (wait: 0) (count: 12629) (batch_count: 0)
18:12:38,941 INFO  Stats:72 - Learner 1 delivered 227.7 values/s 24.68 Mbit/s (avg: 19.51 Mbit/s) (wait: 0) (count: 12857) (batch_count: 0)
18:12:39,942 INFO  Stats:72 - Learner 1 delivered 219.7 values/s 23.85 Mbit/s (avg: 19.57 Mbit/s) (wait: 0) (count: 13077) (batch_count: 0)
18:12:40,944 INFO  Stats:72 - Learner 1 delivered 230.8 values/s 25.03 Mbit/s (avg: 19.65 Mbit/s) (wait: 0) (count: 13308) (batch_count: 0)
18:12:41,945 INFO  Stats:72 - Learner 1 delivered 230.7 values/s 25.02 Mbit/s (avg: 19.72 Mbit/s) (wait: 0) (count: 13539) (batch_count: 0)
18:12:42,946 INFO  Stats:72 - Learner 1 delivered 238.7 values/s 25.89 Mbit/s (avg: 19.80 Mbit/s) (wait: 0) (count: 13778) (batch_count: 0)
18:12:43,947 INFO  Stats:72 - Learner 1 delivered 277.7 values/s 30.13 Mbit/s (avg: 19.94 Mbit/s) (wait: 0) (count: 14056) (batch_count: 0)
18:12:44,948 INFO  Stats:72 - Learner 1 delivered 235.7 values/s 25.55 Mbit/s (avg: 20.01 Mbit/s) (wait: 0) (count: 14292) (batch_count: 0)
18:12:45,954 INFO  Stats:72 - Learner 1 delivered 231.6 values/s 24.92 Mbit/s (avg: 20.07 Mbit/s) (wait: 0) (count: 14525) (batch_count: 0)
18:12:46,955 INFO  Stats:72 - Learner 1 delivered 199.8 values/s 21.67 Mbit/s (avg: 20.09 Mbit/s) (wait: 0) (count: 14725) (batch_count: 0)
18:12:47,956 INFO  Stats:72 - Learner 1 delivered 205.7 values/s 22.32 Mbit/s (avg: 20.12 Mbit/s) (wait: 0) (count: 14931) (batch_count: 0)
18:12:48,957 INFO  Stats:72 - Learner 1 delivered 232.8 values/s 25.27 Mbit/s (avg: 20.18 Mbit/s) (wait: 0) (count: 15164) (batch_count: 0)
18:12:49,958 INFO  Stats:72 - Learner 1 delivered 231.8 values/s 24.50 Mbit/s (avg: 20.24 Mbit/s) (wait: 0) (count: 15396) (batch_count: 0)
18:12:50,959 INFO  Stats:72 - Learner 1 delivered 234.8 values/s 25.45 Mbit/s (avg: 20.30 Mbit/s) (wait: 0) (count: 15631) (batch_count: 0)
18:12:51,964 INFO  Stats:72 - Learner 1 delivered 229.9 values/s 24.92 Mbit/s (avg: 20.35 Mbit/s) (wait: 0) (count: 15862) (batch_count: 0)
18:12:52,966 INFO  Stats:72 - Learner 1 delivered 243.7 values/s 26.41 Mbit/s (avg: 20.42 Mbit/s) (wait: 0) (count: 16106) (batch_count: 0)
18:12:53,967 INFO  Stats:72 - Learner 1 delivered 234.6 values/s 25.44 Mbit/s (avg: 20.48 Mbit/s) (wait: 0) (count: 16341) (batch_count: 0)
18:12:54,968 INFO  Stats:72 - Learner 1 delivered 205.8 values/s 22.33 Mbit/s (avg: 20.50 Mbit/s) (wait: 0) (count: 16547) (batch_count: 0)
18:12:55,969 INFO  Stats:72 - Learner 1 delivered 217.8 values/s 23.60 Mbit/s (avg: 20.54 Mbit/s) (wait: 0) (count: 16765) (batch_count: 0)
18:12:56,970 INFO  Stats:72 - Learner 1 delivered 161.8 values/s 17.53 Mbit/s (avg: 20.51 Mbit/s) (wait: 0) (count: 16927) (batch_count: 0)
18:12:57,971 INFO  Stats:72 - Learner 1 delivered 226.8 values/s 24.59 Mbit/s (avg: 20.55 Mbit/s) (wait: 0) (count: 17154) (batch_count: 0)
18:12:58,972 INFO  Stats:72 - Learner 1 delivered 328.6 values/s 35.66 Mbit/s (avg: 20.72 Mbit/s) (wait: 0) (count: 17483) (batch_count: 0)
18:12:59,974 INFO  Stats:72 - Learner 1 delivered 236.7 values/s 25.70 Mbit/s (avg: 20.77 Mbit/s) (wait: 0) (count: 17720) (batch_count: 0)
18:13:00,975 INFO  Stats:72 - Learner 1 delivered 278.7 values/s 30.19 Mbit/s (avg: 20.87 Mbit/s) (wait: 0) (count: 17999) (batch_count: 0)
18:13:01,976 INFO  Stats:72 - Learner 1 delivered 212.8 values/s 23.08 Mbit/s (avg: 20.89 Mbit/s) (wait: 0) (count: 18212) (batch_count: 0)
18:13:02,977 INFO  Stats:72 - Learner 1 delivered 211.8 values/s 22.98 Mbit/s (avg: 20.92 Mbit/s) (wait: 0) (count: 18424) (batch_count: 0)
18:13:03,978 INFO  Stats:72 - Learner 1 delivered 255.7 values/s 27.71 Mbit/s (avg: 20.99 Mbit/s) (wait: 0) (count: 18680) (batch_count: 0)
18:13:04,979 INFO  Stats:72 - Learner 1 delivered 274.7 values/s 29.78 Mbit/s (avg: 21.08 Mbit/s) (wait: 0) (count: 18955) (batch_count: 0)
18:13:05,980 INFO  Stats:72 - Learner 1 delivered 248.7 values/s 26.94 Mbit/s (avg: 21.14 Mbit/s) (wait: 0) (count: 19204) (batch_count: 0)
18:13:06,981 INFO  Stats:72 - Learner 1 delivered 233.7 values/s 25.36 Mbit/s (avg: 21.18 Mbit/s) (wait: 0) (count: 19438) (batch_count: 0)
18:13:07,983 INFO  Stats:72 - Learner 1 delivered 223.7 values/s 24.28 Mbit/s (avg: 21.21 Mbit/s) (wait: 0) (count: 19662) (batch_count: 0)
18:13:08,984 INFO  Stats:72 - Learner 1 delivered 259.7 values/s 28.15 Mbit/s (avg: 21.28 Mbit/s) (wait: 0) (count: 19922) (batch_count: 0)
18:13:09,985 INFO  Stats:72 - Learner 1 delivered 249.7 values/s 27.10 Mbit/s (avg: 21.34 Mbit/s) (wait: 0) (count: 20172) (batch_count: 0)
18:13:10,986 INFO  Stats:72 - Learner 1 delivered 243.7 values/s 26.48 Mbit/s (avg: 21.39 Mbit/s) (wait: 0) (count: 20416) (batch_count: 0)
18:13:11,987 INFO  Stats:72 - Learner 1 delivered 268.7 values/s 29.14 Mbit/s (avg: 21.46 Mbit/s) (wait: 0) (count: 20685) (batch_count: 0)
18:13:12,988 INFO  Stats:72 - Learner 1 delivered 225.8 values/s 24.47 Mbit/s (avg: 21.49 Mbit/s) (wait: 0) (count: 20911) (batch_count: 0)
18:13:13,989 INFO  Stats:72 - Learner 1 delivered 289.7 values/s 31.40 Mbit/s (avg: 21.58 Mbit/s) (wait: 0) (count: 21201) (batch_count: 0)
18:13:14,991 INFO  Stats:72 - Learner 1 delivered 221.7 values/s 24.06 Mbit/s (avg: 21.61 Mbit/s) (wait: 0) (count: 21423) (batch_count: 0)
18:13:15,992 INFO  Stats:72 - Learner 1 delivered 258.7 values/s 28.05 Mbit/s (avg: 21.67 Mbit/s) (wait: 0) (count: 21682) (batch_count: 0)
18:13:16,993 INFO  Stats:72 - Learner 1 delivered 236.7 values/s 25.67 Mbit/s (avg: 21.70 Mbit/s) (wait: 0) (count: 21919) (batch_count: 0)
18:13:17,994 INFO  Stats:72 - Learner 1 delivered 239.7 values/s 26.04 Mbit/s (avg: 21.74 Mbit/s) (wait: 0) (count: 22159) (batch_count: 0)
18:13:18,996 INFO  Stats:72 - Learner 1 delivered 257.7 values/s 27.96 Mbit/s (avg: 21.80 Mbit/s) (wait: 0) (count: 22417) (batch_count: 0)
18:13:19,997 INFO  Stats:72 - Learner 1 delivered 210.7 values/s 22.89 Mbit/s (avg: 21.81 Mbit/s) (wait: 0) (count: 22628) (batch_count: 0)
18:13:20,998 INFO  Stats:72 - Learner 1 delivered 238.7 values/s 25.86 Mbit/s (avg: 21.84 Mbit/s) (wait: 0) (count: 22867) (batch_count: 0)
18:13:21,999 INFO  Stats:72 - Learner 1 delivered 236.7 values/s 25.67 Mbit/s (avg: 21.88 Mbit/s) (wait: 0) (count: 23104) (batch_count: 0)
18:13:23,004 INFO  Stats:72 - Learner 1 delivered 169.2 values/s 18.37 Mbit/s (avg: 21.85 Mbit/s) (wait: 0) (count: 23274) (batch_count: 0)
18:13:24,005 INFO  Stats:72 - Learner 1 delivered 217.7 values/s 23.60 Mbit/s (avg: 21.86 Mbit/s) (wait: 0) (count: 23492) (batch_count: 0)
18:13:25,006 INFO  Stats:72 - Learner 1 delivered 239.7 values/s 25.98 Mbit/s (avg: 21.90 Mbit/s) (wait: 0) (count: 23732) (batch_count: 0)
18:13:26,007 INFO  Stats:72 - Learner 1 delivered 218.8 values/s 23.72 Mbit/s (avg: 21.91 Mbit/s) (wait: 0) (count: 23951) (batch_count: 0)
18:13:27,009 INFO  Stats:72 - Learner 1 delivered 217.8 values/s 23.63 Mbit/s (avg: 21.93 Mbit/s) (wait: 0) (count: 24169) (batch_count: 0)
18:13:28,011 INFO  Stats:72 - Learner 1 delivered 225.4 values/s 24.46 Mbit/s (avg: 21.95 Mbit/s) (wait: 0) (count: 24395) (batch_count: 0)
18:13:29,012 INFO  Stats:72 - Learner 1 delivered 297.6 values/s 32.29 Mbit/s (avg: 22.03 Mbit/s) (wait: 0) (count: 24693) (batch_count: 0)
18:13:30,014 INFO  Stats:72 - Learner 1 delivered 246.7 values/s 26.76 Mbit/s (avg: 22.07 Mbit/s) (wait: 0) (count: 24940) (batch_count: 0)
18:13:31,015 INFO  Stats:72 - Learner 1 delivered 238.7 values/s 25.86 Mbit/s (avg: 22.10 Mbit/s) (wait: 0) (count: 25179) (batch_count: 0)
18:13:32,016 INFO  Stats:72 - Learner 1 delivered 232.8 values/s 25.24 Mbit/s (avg: 22.13 Mbit/s) (wait: 0) (count: 25412) (batch_count: 0)
18:13:33,017 INFO  Stats:72 - Learner 1 delivered 271.7 values/s 29.45 Mbit/s (avg: 22.19 Mbit/s) (wait: 0) (count: 25684) (batch_count: 0)
18:13:34,018 INFO  Stats:72 - Learner 1 delivered 271.7 values/s 29.47 Mbit/s (avg: 22.24 Mbit/s) (wait: 0) (count: 25956) (batch_count: 0)
18:13:35,019 INFO  Stats:72 - Learner 1 delivered 256.7 values/s 27.81 Mbit/s (avg: 22.29 Mbit/s) (wait: 0) (count: 26213) (batch_count: 0)
18:13:36,020 INFO  Stats:72 - Learner 1 delivered 252.7 values/s 27.40 Mbit/s (avg: 22.33 Mbit/s) (wait: 0) (count: 26466) (batch_count: 0)
18:13:37,022 INFO  Stats:72 - Learner 1 delivered 222.8 values/s 24.13 Mbit/s (avg: 22.34 Mbit/s) (wait: 0) (count: 26689) (batch_count: 0)
18:13:38,023 INFO  Stats:72 - Learner 1 delivered 215.7 values/s 23.41 Mbit/s (avg: 22.35 Mbit/s) (wait: 0) (count: 26905) (batch_count: 0)
18:13:39,024 INFO  Stats:72 - Learner 1 delivered 233.8 values/s 25.33 Mbit/s (avg: 22.37 Mbit/s) (wait: 0) (count: 27139) (batch_count: 0)
18:13:40,025 INFO  Stats:72 - Learner 1 delivered 241.7 values/s 26.20 Mbit/s (avg: 22.40 Mbit/s) (wait: 0) (count: 27381) (batch_count: 0)
18:13:41,026 INFO  Stats:72 - Learner 1 delivered 266.7 values/s 28.89 Mbit/s (avg: 22.45 Mbit/s) (wait: 0) (count: 27648) (batch_count: 0)
18:13:42,027 INFO  Stats:72 - Learner 1 delivered 255.7 values/s 27.75 Mbit/s (avg: 22.49 Mbit/s) (wait: 0) (count: 27904) (batch_count: 0)
18:13:43,028 INFO  Stats:72 - Learner 1 delivered 227.8 values/s 24.68 Mbit/s (avg: 22.50 Mbit/s) (wait: 0) (count: 28132) (batch_count: 0)
18:13:44,029 INFO  Stats:72 - Learner 1 delivered 266.7 values/s 28.92 Mbit/s (avg: 22.55 Mbit/s) (wait: 0) (count: 28399) (batch_count: 0)
18:13:45,030 INFO  Stats:72 - Learner 1 delivered 259.7 values/s 28.18 Mbit/s (avg: 22.59 Mbit/s) (wait: 0) (count: 28659) (batch_count: 0)
18:13:46,031 INFO  Stats:72 - Learner 1 delivered 235.7 values/s 25.54 Mbit/s (avg: 22.61 Mbit/s) (wait: 0) (count: 28895) (batch_count: 0)
18:13:47,032 INFO  Stats:72 - Learner 1 delivered 221.8 values/s 24.03 Mbit/s (avg: 22.62 Mbit/s) (wait: 0) (count: 29117) (batch_count: 0)
18:13:48,034 INFO  Stats:72 - Learner 1 delivered 252.7 values/s 27.40 Mbit/s (avg: 22.66 Mbit/s) (wait: 0) (count: 29370) (batch_count: 0)
18:13:49,035 INFO  Stats:72 - Learner 1 delivered 249.7 values/s 27.06 Mbit/s (avg: 22.69 Mbit/s) (wait: 0) (count: 29620) (batch_count: 0)
18:13:50,036 INFO  Stats:72 - Learner 1 delivered 177.8 values/s 19.27 Mbit/s (avg: 22.67 Mbit/s) (wait: 0) (count: 29798) (batch_count: 0)
18:13:51,037 INFO  Stats:72 - Learner 1 delivered 232.8 values/s 25.23 Mbit/s (avg: 22.68 Mbit/s) (wait: 0) (count: 30031) (batch_count: 0)
18:13:52,038 INFO  Stats:72 - Learner 1 delivered 227.8 values/s 24.71 Mbit/s (avg: 22.70 Mbit/s) (wait: 0) (count: 30259) (batch_count: 0)
18:13:53,048 INFO  Stats:72 - Learner 1 delivered 224.7 values/s 24.36 Mbit/s (avg: 22.71 Mbit/s) (wait: 0) (count: 30486) (batch_count: 0)
18:13:54,050 INFO  Stats:72 - Learner 1 delivered 226.7 values/s 24.58 Mbit/s (avg: 22.72 Mbit/s) (wait: 0) (count: 30713) (batch_count: 0)
18:13:55,051 INFO  Stats:72 - Learner 1 delivered 224.7 values/s 24.37 Mbit/s (avg: 22.73 Mbit/s) (wait: 0) (count: 30938) (batch_count: 0)
18:13:56,052 INFO  Stats:72 - Learner 1 delivered 236.8 values/s 25.67 Mbit/s (avg: 22.75 Mbit/s) (wait: 0) (count: 31175) (batch_count: 0)
18:13:57,053 INFO  Stats:72 - Learner 1 delivered 225.8 values/s 24.46 Mbit/s (avg: 22.76 Mbit/s) (wait: 0) (count: 31401) (batch_count: 0)
18:13:58,054 INFO  Stats:72 - Learner 1 delivered 196.8 values/s 21.34 Mbit/s (avg: 22.75 Mbit/s) (wait: 0) (count: 31598) (batch_count: 0)
18:13:59,055 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 22.60 Mbit/s) (wait: 0) (count: 31598) (batch_count: 0)
18:14:00,056 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 22.46 Mbit/s) (wait: 0) (count: 31598) (batch_count: 0)
18:14:01,057 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 22.31 Mbit/s) (wait: 0) (count: 31598) (batch_count: 0)
18:14:02,058 INFO  Stats:72 - Learner 1 delivered 23.0 values/s 2.29 Mbit/s (avg: 22.18 Mbit/s) (wait: 0) (count: 31621) (batch_count: 0)
18:14:03,060 INFO  Stats:72 - Learner 1 delivered 259.6 values/s 27.55 Mbit/s (avg: 22.21 Mbit/s) (wait: 0) (count: 31881) (batch_count: 0)
18:14:04,061 INFO  Stats:72 - Learner 1 delivered 239.7 values/s 25.98 Mbit/s (avg: 22.24 Mbit/s) (wait: 0) (count: 32121) (batch_count: 0)
18:14:05,062 INFO  Stats:72 - Learner 1 delivered 321.6 values/s 34.89 Mbit/s (avg: 22.32 Mbit/s) (wait: 0) (count: 32443) (batch_count: 0)
18:14:06,063 INFO  Stats:72 - Learner 1 delivered 164.8 values/s 17.88 Mbit/s (avg: 22.29 Mbit/s) (wait: 0) (count: 32608) (batch_count: 0)
18:14:07,064 INFO  Stats:72 - Learner 1 delivered 177.8 values/s 19.33 Mbit/s (avg: 22.27 Mbit/s) (wait: 0) (count: 32786) (batch_count: 0)
18:14:08,065 INFO  Stats:72 - Learner 1 delivered 243.7 values/s 26.41 Mbit/s (avg: 22.30 Mbit/s) (wait: 0) (count: 33030) (batch_count: 0)
18:14:09,066 INFO  Stats:72 - Learner 1 delivered 268.7 values/s 29.14 Mbit/s (avg: 22.34 Mbit/s) (wait: 0) (count: 33299) (batch_count: 0)
18:14:10,067 INFO  Stats:72 - Learner 1 delivered 234.8 values/s 25.46 Mbit/s (avg: 22.36 Mbit/s) (wait: 0) (count: 33534) (batch_count: 0)
18:14:11,069 INFO  Stats:72 - Learner 1 delivered 226.7 values/s 24.59 Mbit/s (avg: 22.37 Mbit/s) (wait: 0) (count: 33761) (batch_count: 0)
18:14:12,070 INFO  Stats:72 - Learner 1 delivered 203.8 values/s 22.12 Mbit/s (avg: 22.37 Mbit/s) (wait: 0) (count: 33965) (batch_count: 0)
18:14:13,071 INFO  Stats:72 - Learner 1 delivered 263.7 values/s 28.61 Mbit/s (avg: 22.41 Mbit/s) (wait: 0) (count: 34229) (batch_count: 0)
18:14:14,072 INFO  Stats:72 - Learner 1 delivered 248.7 values/s 26.97 Mbit/s (avg: 22.44 Mbit/s) (wait: 0) (count: 34478) (batch_count: 0)
18:14:15,073 INFO  Stats:72 - Learner 1 delivered 354.6 values/s 38.42 Mbit/s (avg: 22.53 Mbit/s) (wait: 0) (count: 34833) (batch_count: 0)
18:14:16,074 INFO  Stats:72 - Learner 1 delivered 222.7 values/s 24.21 Mbit/s (avg: 22.54 Mbit/s) (wait: 0) (count: 35056) (batch_count: 0)
18:14:17,076 INFO  Stats:72 - Learner 1 delivered 223.7 values/s 24.31 Mbit/s (avg: 22.55 Mbit/s) (wait: 0) (count: 35280) (batch_count: 0)
18:14:18,077 INFO  Stats:72 - Learner 1 delivered 211.7 values/s 23.00 Mbit/s (avg: 22.56 Mbit/s) (wait: 0) (count: 35492) (batch_count: 0)
18:14:19,078 INFO  Stats:72 - Learner 1 delivered 262.6 values/s 28.48 Mbit/s (avg: 22.59 Mbit/s) (wait: 0) (count: 35755) (batch_count: 0)
18:14:20,269 INFO  Stats:72 - Learner 1 delivered 194.0 values/s 21.04 Mbit/s (avg: 22.58 Mbit/s) (wait: 0) (count: 35986) (batch_count: 0)
18:14:21,270 INFO  Stats:72 - Learner 1 delivered 280.6 values/s 30.43 Mbit/s (avg: 22.62 Mbit/s) (wait: 0) (count: 36267) (batch_count: 0)
18:14:22,272 INFO  Stats:72 - Learner 1 delivered 223.7 values/s 24.34 Mbit/s (avg: 22.63 Mbit/s) (wait: 0) (count: 36491) (batch_count: 0)
18:14:23,273 INFO  Stats:72 - Learner 1 delivered 225.8 values/s 24.50 Mbit/s (avg: 22.65 Mbit/s) (wait: 0) (count: 36717) (batch_count: 0)
18:14:24,274 INFO  Stats:72 - Learner 1 delivered 232.8 values/s 25.24 Mbit/s (avg: 22.66 Mbit/s) (wait: 0) (count: 36950) (batch_count: 0)
18:14:25,275 INFO  Stats:72 - Learner 1 delivered 236.7 values/s 25.67 Mbit/s (avg: 22.68 Mbit/s) (wait: 0) (count: 37187) (batch_count: 0)
18:14:26,280 INFO  Stats:72 - Learner 1 delivered 201.8 values/s 21.34 Mbit/s (avg: 22.67 Mbit/s) (wait: 0) (count: 37390) (batch_count: 0)
18:14:27,282 INFO  Stats:72 - Learner 1 delivered 224.7 values/s 24.37 Mbit/s (avg: 22.68 Mbit/s) (wait: 0) (count: 37615) (batch_count: 0)
18:14:28,283 INFO  Stats:72 - Learner 1 delivered 220.7 values/s 23.94 Mbit/s (avg: 22.69 Mbit/s) (wait: 0) (count: 37836) (batch_count: 0)
18:14:29,284 INFO  Stats:72 - Learner 1 delivered 356.6 values/s 38.69 Mbit/s (avg: 22.77 Mbit/s) (wait: 0) (count: 38193) (batch_count: 0)
18:14:30,285 INFO  Stats:72 - Learner 1 delivered 280.7 values/s 30.44 Mbit/s (avg: 22.82 Mbit/s) (wait: 0) (count: 38474) (batch_count: 0)
18:14:31,286 INFO  Stats:72 - Learner 1 delivered 251.7 values/s 27.31 Mbit/s (avg: 22.84 Mbit/s) (wait: 0) (count: 38726) (batch_count: 0)
18:14:32,287 INFO  Stats:72 - Learner 1 delivered 253.7 values/s 27.53 Mbit/s (avg: 22.87 Mbit/s) (wait: 0) (count: 38980) (batch_count: 0)
18:14:33,288 INFO  Stats:72 - Learner 1 delivered 243.7 values/s 26.42 Mbit/s (avg: 22.89 Mbit/s) (wait: 0) (count: 39224) (batch_count: 0)
18:14:34,289 INFO  Stats:72 - Learner 1 delivered 274.7 values/s 29.79 Mbit/s (avg: 22.92 Mbit/s) (wait: 0) (count: 39499) (batch_count: 0)
18:14:35,290 INFO  Stats:72 - Learner 1 delivered 297.7 values/s 32.29 Mbit/s (avg: 22.97 Mbit/s) (wait: 0) (count: 39797) (batch_count: 0)
18:14:36,291 INFO  Stats:72 - Learner 1 delivered 232.8 values/s 25.27 Mbit/s (avg: 22.98 Mbit/s) (wait: 0) (count: 40030) (batch_count: 0)
18:14:37,293 INFO  Stats:72 - Learner 1 delivered 216.7 values/s 23.20 Mbit/s (avg: 22.99 Mbit/s) (wait: 0) (count: 40247) (batch_count: 0)
18:14:38,294 INFO  Stats:72 - Learner 1 delivered 241.8 values/s 26.20 Mbit/s (avg: 23.00 Mbit/s) (wait: 0) (count: 40489) (batch_count: 0)
18:14:39,295 INFO  Stats:72 - Learner 1 delivered 280.7 values/s 30.44 Mbit/s (avg: 23.04 Mbit/s) (wait: 0) (count: 40770) (batch_count: 0)
18:14:40,296 INFO  Stats:72 - Learner 1 delivered 258.7 values/s 28.09 Mbit/s (avg: 23.07 Mbit/s) (wait: 0) (count: 41029) (batch_count: 0)
18:14:41,297 INFO  Stats:72 - Learner 1 delivered 241.7 values/s 26.22 Mbit/s (avg: 23.08 Mbit/s) (wait: 0) (count: 41271) (batch_count: 0)
18:14:42,298 INFO  Stats:72 - Learner 1 delivered 186.8 values/s 20.35 Mbit/s (avg: 23.07 Mbit/s) (wait: 0) (count: 41458) (batch_count: 0)
18:14:43,299 INFO  Stats:72 - Learner 1 delivered 201.8 values/s 21.90 Mbit/s (avg: 23.06 Mbit/s) (wait: 0) (count: 41660) (batch_count: 0)
18:14:44,300 INFO  Stats:72 - Learner 1 delivered 216.8 values/s 23.51 Mbit/s (avg: 23.07 Mbit/s) (wait: 0) (count: 41877) (batch_count: 0)
18:14:45,301 INFO  Stats:72 - Learner 1 delivered 295.7 values/s 32.11 Mbit/s (avg: 23.11 Mbit/s) (wait: 0) (count: 42173) (batch_count: 0)
18:14:46,302 INFO  Stats:72 - Learner 1 delivered 230.8 values/s 25.02 Mbit/s (avg: 23.12 Mbit/s) (wait: 0) (count: 42404) (batch_count: 0)
18:14:47,304 INFO  Stats:72 - Learner 1 delivered 269.7 values/s 29.29 Mbit/s (avg: 23.15 Mbit/s) (wait: 0) (count: 42674) (batch_count: 0)
18:14:48,305 INFO  Stats:72 - Learner 1 delivered 278.7 values/s 30.18 Mbit/s (avg: 23.19 Mbit/s) (wait: 0) (count: 42953) (batch_count: 0)
18:14:49,306 INFO  Stats:72 - Learner 1 delivered 281.6 values/s 30.54 Mbit/s (avg: 23.22 Mbit/s) (wait: 0) (count: 43235) (batch_count: 0)
18:14:50,307 INFO  Stats:72 - Learner 1 delivered 204.8 values/s 22.27 Mbit/s (avg: 23.22 Mbit/s) (wait: 0) (count: 43440) (batch_count: 0)
18:14:51,308 INFO  Stats:72 - Learner 1 delivered 232.7 values/s 25.26 Mbit/s (avg: 23.23 Mbit/s) (wait: 0) (count: 43673) (batch_count: 0)
18:14:52,309 INFO  Stats:72 - Learner 1 delivered 278.7 values/s 30.18 Mbit/s (avg: 23.26 Mbit/s) (wait: 0) (count: 43952) (batch_count: 0)
18:14:53,310 INFO  Stats:72 - Learner 1 delivered 270.7 values/s 29.38 Mbit/s (avg: 23.29 Mbit/s) (wait: 0) (count: 44223) (batch_count: 0)
18:14:54,311 INFO  Stats:72 - Learner 1 delivered 256.7 values/s 27.83 Mbit/s (avg: 23.31 Mbit/s) (wait: 0) (count: 44480) (batch_count: 0)
18:14:55,312 INFO  Stats:72 - Learner 1 delivered 220.8 values/s 23.94 Mbit/s (avg: 23.32 Mbit/s) (wait: 0) (count: 44701) (batch_count: 0)
18:14:56,314 INFO  Stats:72 - Learner 1 delivered 260.7 values/s 28.26 Mbit/s (avg: 23.34 Mbit/s) (wait: 0) (count: 44962) (batch_count: 0)
18:14:57,315 INFO  Stats:72 - Learner 1 delivered 233.7 values/s 25.35 Mbit/s (avg: 23.35 Mbit/s) (wait: 0) (count: 45196) (batch_count: 0)
18:14:58,316 INFO  Stats:72 - Learner 1 delivered 267.6 values/s 29.00 Mbit/s (avg: 23.38 Mbit/s) (wait: 0) (count: 45464) (batch_count: 0)
18:14:59,317 INFO  Stats:72 - Learner 1 delivered 311.7 values/s 33.80 Mbit/s (avg: 23.43 Mbit/s) (wait: 0) (count: 45776) (batch_count: 0)
18:15:00,322 INFO  Stats:72 - Learner 1 delivered 239.0 values/s 25.93 Mbit/s (avg: 23.44 Mbit/s) (wait: 0) (count: 46016) (batch_count: 0)
18:15:01,323 INFO  Stats:72 - Learner 1 delivered 273.6 values/s 29.65 Mbit/s (avg: 23.47 Mbit/s) (wait: 0) (count: 46290) (batch_count: 0)
18:15:02,324 INFO  Stats:72 - Learner 1 delivered 307.7 values/s 33.37 Mbit/s (avg: 23.51 Mbit/s) (wait: 0) (count: 46598) (batch_count: 0)
18:15:03,325 INFO  Stats:72 - Learner 1 delivered 275.7 values/s 29.91 Mbit/s (avg: 23.54 Mbit/s) (wait: 0) (count: 46874) (batch_count: 0)
18:15:04,326 INFO  Stats:72 - Learner 1 delivered 258.7 values/s 28.09 Mbit/s (avg: 23.57 Mbit/s) (wait: 0) (count: 47133) (batch_count: 0)
18:15:05,328 INFO  Stats:72 - Learner 1 delivered 238.6 values/s 25.94 Mbit/s (avg: 23.58 Mbit/s) (wait: 0) (count: 47372) (batch_count: 0)
18:15:07,263 INFO  Stats:72 - Learner 1 delivered 123.5 values/s 13.44 Mbit/s (avg: 23.49 Mbit/s) (wait: 0) (count: 47611) (batch_count: 0)
18:15:08,264 INFO  Stats:72 - Learner 1 delivered 273.7 values/s 29.66 Mbit/s (avg: 23.51 Mbit/s) (wait: 0) (count: 47885) (batch_count: 0)
18:15:09,265 INFO  Stats:72 - Learner 1 delivered 285.7 values/s 30.97 Mbit/s (avg: 23.55 Mbit/s) (wait: 0) (count: 48171) (batch_count: 0)
18:15:10,266 INFO  Stats:72 - Learner 1 delivered 267.7 values/s 29.04 Mbit/s (avg: 23.57 Mbit/s) (wait: 0) (count: 48439) (batch_count: 0)
18:15:11,268 INFO  Stats:72 - Learner 1 delivered 240.7 values/s 26.13 Mbit/s (avg: 23.58 Mbit/s) (wait: 0) (count: 48680) (batch_count: 0)
18:15:12,269 INFO  Stats:72 - Learner 1 delivered 187.8 values/s 20.42 Mbit/s (avg: 23.57 Mbit/s) (wait: 0) (count: 48868) (batch_count: 0)
18:15:13,270 INFO  Stats:72 - Learner 1 delivered 258.7 values/s 28.06 Mbit/s (avg: 23.59 Mbit/s) (wait: 0) (count: 49127) (batch_count: 0)
18:15:14,271 INFO  Stats:72 - Learner 1 delivered 257.7 values/s 27.96 Mbit/s (avg: 23.61 Mbit/s) (wait: 0) (count: 49385) (batch_count: 0)
18:15:15,272 INFO  Stats:72 - Learner 1 delivered 237.8 values/s 25.77 Mbit/s (avg: 23.62 Mbit/s) (wait: 0) (count: 49623) (batch_count: 0)
18:15:16,273 INFO  Stats:72 - Learner 1 delivered 352.7 values/s 38.24 Mbit/s (avg: 23.68 Mbit/s) (wait: 0) (count: 49976) (batch_count: 0)
18:15:17,274 INFO  Stats:72 - Learner 1 delivered 236.7 values/s 25.80 Mbit/s (avg: 23.69 Mbit/s) (wait: 0) (count: 50213) (batch_count: 0)
18:15:18,275 INFO  Stats:72 - Learner 1 delivered 190.8 values/s 20.69 Mbit/s (avg: 23.68 Mbit/s) (wait: 0) (count: 50404) (batch_count: 0)
18:15:19,276 INFO  Stats:72 - Learner 1 delivered 244.8 values/s 26.51 Mbit/s (avg: 23.69 Mbit/s) (wait: 0) (count: 50649) (batch_count: 0)
18:15:20,277 INFO  Stats:72 - Learner 1 delivered 237.7 values/s 25.77 Mbit/s (avg: 23.70 Mbit/s) (wait: 0) (count: 50887) (batch_count: 0)
18:15:21,278 INFO  Stats:72 - Learner 1 delivered 217.8 values/s 23.42 Mbit/s (avg: 23.70 Mbit/s) (wait: 0) (count: 51105) (batch_count: 0)
18:15:22,279 INFO  Stats:72 - Learner 1 delivered 287.7 values/s 31.02 Mbit/s (avg: 23.73 Mbit/s) (wait: 0) (count: 51393) (batch_count: 0)
18:15:23,280 INFO  Stats:72 - Learner 1 delivered 317.6 values/s 34.46 Mbit/s (avg: 23.78 Mbit/s) (wait: 0) (count: 51711) (batch_count: 0)
18:15:24,281 INFO  Stats:72 - Learner 1 delivered 261.7 values/s 28.36 Mbit/s (avg: 23.80 Mbit/s) (wait: 0) (count: 51973) (batch_count: 0)
18:15:25,282 INFO  Stats:72 - Learner 1 delivered 200.8 values/s 21.81 Mbit/s (avg: 23.79 Mbit/s) (wait: 0) (count: 52174) (batch_count: 0)
18:15:26,283 INFO  Stats:72 - Learner 1 delivered 232.8 values/s 25.33 Mbit/s (avg: 23.79 Mbit/s) (wait: 1) (count: 52407) (batch_count: 0)
18:15:27,284 INFO  Stats:72 - Learner 1 delivered 310.7 values/s 33.68 Mbit/s (avg: 23.84 Mbit/s) (wait: 0) (count: 52718) (batch_count: 0)
18:15:28,285 INFO  Stats:72 - Learner 1 delivered 146.9 values/s 15.93 Mbit/s (avg: 23.80 Mbit/s) (wait: 0) (count: 52865) (batch_count: 0)
18:15:29,286 INFO  Stats:72 - Learner 1 delivered 268.7 values/s 29.17 Mbit/s (avg: 23.82 Mbit/s) (wait: 0) (count: 53134) (batch_count: 0)
18:15:30,287 INFO  Stats:72 - Learner 1 delivered 226.8 values/s 24.44 Mbit/s (avg: 23.83 Mbit/s) (wait: 0) (count: 53361) (batch_count: 0)
18:15:31,288 INFO  Stats:72 - Learner 1 delivered 201.8 values/s 21.66 Mbit/s (avg: 23.82 Mbit/s) (wait: 0) (count: 53563) (batch_count: 0)
18:15:32,289 INFO  Stats:72 - Learner 1 delivered 221.8 values/s 23.82 Mbit/s (avg: 23.82 Mbit/s) (wait: 0) (count: 53785) (batch_count: 0)
18:15:33,290 INFO  Stats:72 - Learner 1 delivered 205.8 values/s 22.40 Mbit/s (avg: 23.81 Mbit/s) (wait: 0) (count: 53991) (batch_count: 0)
18:15:34,291 INFO  Stats:72 - Learner 1 delivered 284.7 values/s 30.87 Mbit/s (avg: 23.84 Mbit/s) (wait: 0) (count: 54276) (batch_count: 0)
18:15:35,292 INFO  Stats:72 - Learner 1 delivered 274.7 values/s 29.76 Mbit/s (avg: 23.86 Mbit/s) (wait: 0) (count: 54551) (batch_count: 0)
18:15:36,294 INFO  Stats:72 - Learner 1 delivered 231.7 values/s 25.12 Mbit/s (avg: 23.87 Mbit/s) (wait: 0) (count: 54783) (batch_count: 0)
18:15:37,295 INFO  Stats:72 - Learner 1 delivered 239.7 values/s 26.04 Mbit/s (avg: 23.88 Mbit/s) (wait: 0) (count: 55023) (batch_count: 0)
18:15:38,296 INFO  Stats:72 - Learner 1 delivered 220.8 values/s 23.94 Mbit/s (avg: 23.88 Mbit/s) (wait: 0) (count: 55244) (batch_count: 0)
18:15:39,297 INFO  Stats:72 - Learner 1 delivered 219.8 values/s 23.85 Mbit/s (avg: 23.88 Mbit/s) (wait: 0) (count: 55464) (batch_count: 0)
18:15:40,298 INFO  Stats:72 - Learner 1 delivered 231.7 values/s 25.12 Mbit/s (avg: 23.88 Mbit/s) (wait: 0) (count: 55696) (batch_count: 0)
18:15:41,299 INFO  Stats:72 - Learner 1 delivered 260.7 values/s 28.27 Mbit/s (avg: 23.90 Mbit/s) (wait: 0) (count: 55957) (batch_count: 0)
18:15:42,300 INFO  Stats:72 - Learner 1 delivered 205.8 values/s 22.30 Mbit/s (avg: 23.89 Mbit/s) (wait: 0) (count: 56163) (batch_count: 0)
18:15:43,301 INFO  Stats:72 - Learner 1 delivered 181.8 values/s 19.71 Mbit/s (avg: 23.88 Mbit/s) (wait: 0) (count: 56345) (batch_count: 0)
18:15:44,302 INFO  Stats:72 - Learner 1 delivered 207.8 values/s 22.55 Mbit/s (avg: 23.87 Mbit/s) (wait: 0) (count: 56553) (batch_count: 0)
18:15:45,304 INFO  Stats:72 - Learner 1 delivered 270.7 values/s 29.35 Mbit/s (avg: 23.89 Mbit/s) (wait: 0) (count: 56824) (batch_count: 0)
18:15:46,305 INFO  Stats:72 - Learner 1 delivered 264.6 values/s 28.73 Mbit/s (avg: 23.91 Mbit/s) (wait: 0) (count: 57089) (batch_count: 0)
18:15:47,306 INFO  Stats:72 - Learner 1 delivered 270.7 values/s 28.97 Mbit/s (avg: 23.93 Mbit/s) (wait: 0) (count: 57360) (batch_count: 0)
18:15:48,307 INFO  Stats:72 - Learner 1 delivered 237.8 values/s 25.79 Mbit/s (avg: 23.94 Mbit/s) (wait: 0) (count: 57598) (batch_count: 0)
18:15:49,308 INFO  Stats:72 - Learner 1 delivered 223.7 values/s 24.27 Mbit/s (avg: 23.94 Mbit/s) (wait: 0) (count: 57822) (batch_count: 0)
18:15:50,309 INFO  Stats:72 - Learner 1 delivered 241.7 values/s 26.22 Mbit/s (avg: 23.95 Mbit/s) (wait: 0) (count: 58064) (batch_count: 0)
18:15:51,310 INFO  Stats:72 - Learner 1 delivered 313.7 values/s 33.99 Mbit/s (avg: 23.99 Mbit/s) (wait: 0) (count: 58378) (batch_count: 0)
18:15:52,315 INFO  Stats:72 - Learner 1 delivered 241.0 values/s 26.11 Mbit/s (avg: 24.00 Mbit/s) (wait: 0) (count: 58620) (batch_count: 0)
18:15:53,316 INFO  Stats:72 - Learner 1 delivered 207.8 values/s 22.57 Mbit/s (avg: 23.99 Mbit/s) (wait: 0) (count: 58828) (batch_count: 0)
18:15:54,317 INFO  Stats:72 - Learner 1 delivered 295.7 values/s 32.04 Mbit/s (avg: 24.02 Mbit/s) (wait: 0) (count: 59124) (batch_count: 0)
18:15:55,318 INFO  Stats:72 - Learner 1 delivered 245.7 values/s 26.66 Mbit/s (avg: 24.03 Mbit/s) (wait: 0) (count: 59370) (batch_count: 0)
18:15:56,319 INFO  Stats:72 - Learner 1 delivered 201.8 values/s 21.93 Mbit/s (avg: 24.02 Mbit/s) (wait: 0) (count: 59572) (batch_count: 0)
18:15:57,320 INFO  Stats:72 - Learner 1 delivered 234.7 values/s 25.42 Mbit/s (avg: 24.03 Mbit/s) (wait: 0) (count: 59807) (batch_count: 0)
18:15:58,321 INFO  Stats:72 - Learner 1 delivered 233.8 values/s 25.39 Mbit/s (avg: 24.03 Mbit/s) (wait: 0) (count: 60041) (batch_count: 0)
18:15:59,322 INFO  Stats:72 - Learner 1 delivered 190.7 values/s 20.75 Mbit/s (avg: 24.02 Mbit/s) (wait: 0) (count: 60232) (batch_count: 0)
18:16:00,323 INFO  Stats:72 - Learner 1 delivered 219.8 values/s 23.88 Mbit/s (avg: 24.02 Mbit/s) (wait: 0) (count: 60452) (batch_count: 0)
18:16:01,324 INFO  Stats:72 - Learner 1 delivered 184.8 values/s 20.01 Mbit/s (avg: 24.01 Mbit/s) (wait: 0) (count: 60637) (batch_count: 0)
18:16:02,325 INFO  Stats:72 - Learner 1 delivered 241.8 values/s 26.23 Mbit/s (avg: 24.01 Mbit/s) (wait: 0) (count: 60879) (batch_count: 0)
18:16:03,327 INFO  Stats:72 - Learner 1 delivered 202.8 values/s 21.99 Mbit/s (avg: 24.01 Mbit/s) (wait: 0) (count: 61082) (batch_count: 0)
18:16:04,328 INFO  Stats:72 - Learner 1 delivered 240.7 values/s 26.10 Mbit/s (avg: 24.01 Mbit/s) (wait: 0) (count: 61323) (batch_count: 0)
18:16:05,329 INFO  Stats:72 - Learner 1 delivered 293.7 values/s 31.83 Mbit/s (avg: 24.04 Mbit/s) (wait: 0) (count: 61617) (batch_count: 0)
18:16:06,330 INFO  Stats:72 - Learner 1 delivered 310.6 values/s 33.71 Mbit/s (avg: 24.08 Mbit/s) (wait: 0) (count: 61928) (batch_count: 0)
18:16:07,331 INFO  Stats:72 - Learner 1 delivered 234.7 values/s 25.42 Mbit/s (avg: 24.08 Mbit/s) (wait: 0) (count: 62163) (batch_count: 0)
18:16:08,332 INFO  Stats:72 - Learner 1 delivered 244.7 values/s 26.54 Mbit/s (avg: 24.09 Mbit/s) (wait: 0) (count: 62408) (batch_count: 0)
18:16:09,334 INFO  Stats:72 - Learner 1 delivered 295.7 values/s 32.04 Mbit/s (avg: 24.12 Mbit/s) (wait: 0) (count: 62704) (batch_count: 0)
18:16:10,335 INFO  Stats:72 - Learner 1 delivered 277.7 values/s 30.13 Mbit/s (avg: 24.14 Mbit/s) (wait: 0) (count: 62982) (batch_count: 0)
18:16:11,336 INFO  Stats:72 - Learner 1 delivered 272.7 values/s 29.57 Mbit/s (avg: 24.16 Mbit/s) (wait: 0) (count: 63255) (batch_count: 0)
18:16:12,337 INFO  Stats:72 - Learner 1 delivered 266.7 values/s 28.92 Mbit/s (avg: 24.18 Mbit/s) (wait: 0) (count: 63522) (batch_count: 0)
18:16:13,338 INFO  Stats:72 - Learner 1 delivered 273.7 values/s 29.67 Mbit/s (avg: 24.20 Mbit/s) (wait: 0) (count: 63796) (batch_count: 0)
18:16:14,339 INFO  Stats:72 - Learner 1 delivered 278.7 values/s 30.25 Mbit/s (avg: 24.22 Mbit/s) (wait: 0) (count: 64075) (batch_count: 0)
18:16:15,340 INFO  Stats:72 - Learner 1 delivered 222.7 values/s 24.15 Mbit/s (avg: 24.22 Mbit/s) (wait: 0) (count: 64298) (batch_count: 0)
18:16:16,341 INFO  Stats:72 - Learner 1 delivered 246.8 values/s 26.76 Mbit/s (avg: 24.23 Mbit/s) (wait: 0) (count: 64545) (batch_count: 0)
18:16:17,342 INFO  Stats:72 - Learner 1 delivered 309.7 values/s 33.56 Mbit/s (avg: 24.26 Mbit/s) (wait: 0) (count: 64855) (batch_count: 0)
18:16:18,355 INFO  Stats:72 - Learner 1 delivered 231.0 values/s 25.07 Mbit/s (avg: 24.26 Mbit/s) (wait: 0) (count: 65089) (batch_count: 0)
18:16:19,356 INFO  Stats:72 - Learner 1 delivered 313.7 values/s 34.00 Mbit/s (avg: 24.29 Mbit/s) (wait: 0) (count: 65403) (batch_count: 0)
18:16:20,357 INFO  Stats:72 - Learner 1 delivered 296.7 values/s 32.17 Mbit/s (avg: 24.32 Mbit/s) (wait: 0) (count: 65700) (batch_count: 0)
18:16:21,360 INFO  Stats:72 - Learner 1 delivered 281.1 values/s 30.47 Mbit/s (avg: 24.34 Mbit/s) (wait: 0) (count: 65982) (batch_count: 0)
18:16:22,361 INFO  Stats:72 - Learner 1 delivered 253.8 values/s 27.10 Mbit/s (avg: 24.35 Mbit/s) (wait: 0) (count: 66236) (batch_count: 0)
18:16:23,362 INFO  Stats:72 - Learner 1 delivered 236.7 values/s 25.67 Mbit/s (avg: 24.36 Mbit/s) (wait: 0) (count: 66473) (batch_count: 0)
18:16:24,364 INFO  Stats:72 - Learner 1 delivered 282.6 values/s 30.64 Mbit/s (avg: 24.38 Mbit/s) (wait: 0) (count: 66756) (batch_count: 0)
18:16:25,365 INFO  Stats:72 - Learner 1 delivered 290.7 values/s 31.55 Mbit/s (avg: 24.40 Mbit/s) (wait: 0) (count: 67047) (batch_count: 0)
18:16:26,366 INFO  Stats:72 - Learner 1 delivered 289.7 values/s 31.45 Mbit/s (avg: 24.42 Mbit/s) (wait: 0) (count: 67337) (batch_count: 0)
18:16:27,367 INFO  Stats:72 - Learner 1 delivered 250.7 values/s 27.16 Mbit/s (avg: 24.43 Mbit/s) (wait: 0) (count: 67588) (batch_count: 0)
18:16:28,368 INFO  Stats:72 - Learner 1 delivered 265.7 values/s 28.83 Mbit/s (avg: 24.45 Mbit/s) (wait: 0) (count: 67854) (batch_count: 0)
18:16:29,369 INFO  Stats:72 - Learner 1 delivered 317.7 values/s 34.46 Mbit/s (avg: 24.48 Mbit/s) (wait: 0) (count: 68172) (batch_count: 0)
18:16:30,370 INFO  Stats:72 - Learner 1 delivered 186.8 values/s 20.29 Mbit/s (avg: 24.47 Mbit/s) (wait: 0) (count: 68359) (batch_count: 0)
18:16:31,371 INFO  Stats:72 - Learner 1 delivered 206.8 values/s 22.40 Mbit/s (avg: 24.46 Mbit/s) (wait: 0) (count: 68566) (batch_count: 0)
18:16:32,372 INFO  Stats:72 - Learner 1 delivered 215.8 values/s 23.42 Mbit/s (avg: 24.46 Mbit/s) (wait: 0) (count: 68782) (batch_count: 0)
18:16:33,373 INFO  Stats:72 - Learner 1 delivered 240.8 values/s 26.11 Mbit/s (avg: 24.46 Mbit/s) (wait: 0) (count: 69023) (batch_count: 0)
18:16:34,374 INFO  Stats:72 - Learner 1 delivered 224.7 values/s 24.40 Mbit/s (avg: 24.46 Mbit/s) (wait: 0) (count: 69248) (batch_count: 0)
18:16:35,375 INFO  Stats:72 - Learner 1 delivered 216.8 values/s 23.51 Mbit/s (avg: 24.46 Mbit/s) (wait: 0) (count: 69465) (batch_count: 0)
18:16:36,376 INFO  Stats:72 - Learner 1 delivered 220.8 values/s 23.91 Mbit/s (avg: 24.46 Mbit/s) (wait: 0) (count: 69686) (batch_count: 0)
18:16:37,378 INFO  Stats:72 - Learner 1 delivered 202.7 values/s 22.01 Mbit/s (avg: 24.45 Mbit/s) (wait: 0) (count: 69889) (batch_count: 0)
18:16:38,379 INFO  Stats:72 - Learner 1 delivered 208.8 values/s 22.64 Mbit/s (avg: 24.44 Mbit/s) (wait: 0) (count: 70098) (batch_count: 0)
18:16:39,380 INFO  Stats:72 - Learner 1 delivered 255.7 values/s 27.71 Mbit/s (avg: 24.45 Mbit/s) (wait: 0) (count: 70354) (batch_count: 0)
18:16:40,412 INFO  Stats:72 - Learner 1 delivered 284.7 values/s 30.89 Mbit/s (avg: 24.48 Mbit/s) (wait: 0) (count: 70648) (batch_count: 0)
18:16:41,413 INFO  Stats:72 - Learner 1 delivered 280.7 values/s 30.44 Mbit/s (avg: 24.49 Mbit/s) (wait: 0) (count: 70929) (batch_count: 0)
18:16:42,414 INFO  Stats:72 - Learner 1 delivered 294.7 values/s 31.96 Mbit/s (avg: 24.52 Mbit/s) (wait: 0) (count: 71224) (batch_count: 0)
18:16:43,417 INFO  Stats:72 - Learner 1 delivered 248.2 values/s 26.95 Mbit/s (avg: 24.53 Mbit/s) (wait: 0) (count: 71473) (batch_count: 0)
18:16:44,418 INFO  Stats:72 - Learner 1 delivered 242.7 values/s 26.37 Mbit/s (avg: 24.53 Mbit/s) (wait: 0) (count: 71716) (batch_count: 0)
18:16:45,420 INFO  Stats:72 - Learner 1 delivered 288.7 values/s 31.30 Mbit/s (avg: 24.55 Mbit/s) (wait: 0) (count: 72005) (batch_count: 0)
18:16:46,420 INFO  Stats:72 - Learner 1 delivered 296.7 values/s 32.16 Mbit/s (avg: 24.58 Mbit/s) (wait: 0) (count: 72302) (batch_count: 0)
18:16:47,421 INFO  Stats:72 - Learner 1 delivered 367.6 values/s 39.90 Mbit/s (avg: 24.63 Mbit/s) (wait: 0) (count: 72670) (batch_count: 0)
18:16:48,423 INFO  Stats:72 - Learner 1 delivered 322.7 values/s 34.98 Mbit/s (avg: 24.66 Mbit/s) (wait: 0) (count: 72993) (batch_count: 0)
18:16:49,424 INFO  Stats:72 - Learner 1 delivered 270.7 values/s 29.35 Mbit/s (avg: 24.67 Mbit/s) (wait: 0) (count: 73264) (batch_count: 0)
18:16:50,424 INFO  Stats:72 - Learner 1 delivered 245.8 values/s 26.63 Mbit/s (avg: 24.68 Mbit/s) (wait: 0) (count: 73510) (batch_count: 0)
18:16:51,490 INFO  Stats:72 - Learner 1 delivered 291.7 values/s 31.61 Mbit/s (avg: 24.70 Mbit/s) (wait: 0) (count: 73802) (batch_count: 0)
18:16:52,492 INFO  Stats:72 - Learner 1 delivered 239.2 values/s 25.93 Mbit/s (avg: 24.70 Mbit/s) (wait: 0) (count: 74057) (batch_count: 0)
18:16:53,493 INFO  Stats:72 - Learner 1 delivered 257.7 values/s 27.93 Mbit/s (avg: 24.71 Mbit/s) (wait: 0) (count: 74315) (batch_count: 0)
18:16:54,494 INFO  Stats:72 - Learner 1 delivered 296.7 values/s 32.17 Mbit/s (avg: 24.74 Mbit/s) (wait: 1) (count: 74612) (batch_count: 0)
18:16:55,495 INFO  Stats:72 - Learner 1 delivered 313.7 values/s 33.99 Mbit/s (avg: 24.76 Mbit/s) (wait: 0) (count: 74926) (batch_count: 0)
18:16:56,496 INFO  Stats:72 - Learner 1 delivered 292.7 values/s 31.74 Mbit/s (avg: 24.79 Mbit/s) (wait: 0) (count: 75219) (batch_count: 0)
18:16:57,497 INFO  Stats:72 - Learner 1 delivered 322.7 values/s 34.99 Mbit/s (avg: 24.82 Mbit/s) (wait: 0) (count: 75542) (batch_count: 0)
18:16:58,498 INFO  Stats:72 - Learner 1 delivered 252.7 values/s 27.40 Mbit/s (avg: 24.82 Mbit/s) (wait: 0) (count: 75795) (batch_count: 0)
18:16:59,499 INFO  Stats:72 - Learner 1 delivered 317.7 values/s 34.03 Mbit/s (avg: 24.85 Mbit/s) (wait: 0) (count: 76113) (batch_count: 0)
18:17:00,500 INFO  Stats:72 - Learner 1 delivered 295.7 values/s 31.49 Mbit/s (avg: 24.87 Mbit/s) (wait: 0) (count: 76409) (batch_count: 0)
18:17:01,501 INFO  Stats:72 - Learner 1 delivered 273.7 values/s 29.67 Mbit/s (avg: 24.89 Mbit/s) (wait: 0) (count: 76683) (batch_count: 0)
18:17:02,502 INFO  Stats:72 - Learner 1 delivered 232.7 values/s 25.24 Mbit/s (avg: 24.89 Mbit/s) (wait: 0) (count: 76916) (batch_count: 0)
18:17:03,504 INFO  Stats:72 - Learner 1 delivered 274.7 values/s 29.79 Mbit/s (avg: 24.90 Mbit/s) (wait: 0) (count: 77191) (batch_count: 0)
18:17:04,505 INFO  Stats:72 - Learner 1 delivered 282.7 values/s 30.65 Mbit/s (avg: 24.92 Mbit/s) (wait: 0) (count: 77474) (batch_count: 0)
18:17:05,506 INFO  Stats:72 - Learner 1 delivered 257.7 values/s 27.96 Mbit/s (avg: 24.93 Mbit/s) (wait: 0) (count: 77732) (batch_count: 0)
18:17:06,507 INFO  Stats:72 - Learner 1 delivered 297.6 values/s 32.25 Mbit/s (avg: 24.95 Mbit/s) (wait: 0) (count: 78030) (batch_count: 0)
18:17:07,508 INFO  Stats:72 - Learner 1 delivered 264.7 values/s 28.73 Mbit/s (avg: 24.96 Mbit/s) (wait: 0) (count: 78295) (batch_count: 0)
18:17:08,510 INFO  Stats:72 - Learner 1 delivered 273.7 values/s 29.66 Mbit/s (avg: 24.97 Mbit/s) (wait: 0) (count: 78569) (batch_count: 0)
18:17:09,511 INFO  Stats:72 - Learner 1 delivered 190.7 values/s 20.66 Mbit/s (avg: 24.96 Mbit/s) (wait: 0) (count: 78760) (batch_count: 0)
18:17:10,512 INFO  Stats:72 - Learner 1 delivered 167.8 values/s 18.22 Mbit/s (avg: 24.94 Mbit/s) (wait: 0) (count: 78928) (batch_count: 0)
18:17:11,513 INFO  Stats:72 - Learner 1 delivered 199.8 values/s 21.68 Mbit/s (avg: 24.93 Mbit/s) (wait: 0) (count: 79128) (batch_count: 0)
18:17:12,514 INFO  Stats:72 - Learner 1 delivered 246.8 values/s 26.76 Mbit/s (avg: 24.94 Mbit/s) (wait: 0) (count: 79375) (batch_count: 0)
18:17:14,133 INFO  Stats:72 - Learner 1 delivered 148.3 values/s 16.07 Mbit/s (avg: 24.90 Mbit/s) (wait: 0) (count: 79615) (batch_count: 0)
18:17:15,134 INFO  Stats:72 - Learner 1 delivered 185.8 values/s 20.14 Mbit/s (avg: 24.88 Mbit/s) (wait: 0) (count: 79801) (batch_count: 0)
18:17:16,135 INFO  Stats:72 - Learner 1 delivered 211.8 values/s 23.01 Mbit/s (avg: 24.88 Mbit/s) (wait: 0) (count: 80013) (batch_count: 0)
18:17:17,136 INFO  Stats:72 - Learner 1 delivered 247.7 values/s 26.85 Mbit/s (avg: 24.88 Mbit/s) (wait: 0) (count: 80261) (batch_count: 0)
18:17:18,137 INFO  Stats:72 - Learner 1 delivered 320.6 values/s 34.76 Mbit/s (avg: 24.91 Mbit/s) (wait: 0) (count: 80582) (batch_count: 0)
18:17:19,138 INFO  Stats:72 - Learner 1 delivered 198.8 values/s 21.56 Mbit/s (avg: 24.90 Mbit/s) (wait: 0) (count: 80781) (batch_count: 0)
18:17:20,139 INFO  Stats:72 - Learner 1 delivered 157.8 values/s 17.11 Mbit/s (avg: 24.88 Mbit/s) (wait: 0) (count: 80939) (batch_count: 0)
18:17:21,140 INFO  Stats:72 - Learner 1 delivered 222.8 values/s 24.16 Mbit/s (avg: 24.88 Mbit/s) (wait: 0) (count: 81162) (batch_count: 0)
18:17:22,141 INFO  Stats:72 - Learner 1 delivered 309.7 values/s 33.59 Mbit/s (avg: 24.90 Mbit/s) (wait: 0) (count: 81472) (batch_count: 0)
18:17:23,143 INFO  Stats:72 - Learner 1 delivered 247.7 values/s 26.85 Mbit/s (avg: 24.91 Mbit/s) (wait: 0) (count: 81720) (batch_count: 0)
18:17:24,144 INFO  Stats:72 - Learner 1 delivered 264.7 values/s 28.74 Mbit/s (avg: 24.92 Mbit/s) (wait: 0) (count: 81985) (batch_count: 0)
18:17:25,158 INFO  Stats:72 - Learner 1 delivered 274.1 values/s 29.71 Mbit/s (avg: 24.93 Mbit/s) (wait: 0) (count: 82263) (batch_count: 0)
18:17:26,159 INFO  Stats:72 - Learner 1 delivered 211.8 values/s 22.95 Mbit/s (avg: 24.93 Mbit/s) (wait: 0) (count: 82475) (batch_count: 0)
18:17:27,160 INFO  Stats:72 - Learner 1 delivered 271.6 values/s 29.47 Mbit/s (avg: 24.94 Mbit/s) (wait: 0) (count: 82747) (batch_count: 0)
18:17:28,161 INFO  Stats:72 - Learner 1 delivered 350.7 values/s 38.02 Mbit/s (avg: 24.98 Mbit/s) (wait: 0) (count: 83098) (batch_count: 0)
18:17:29,162 INFO  Stats:72 - Learner 1 delivered 352.6 values/s 38.23 Mbit/s (avg: 25.01 Mbit/s) (wait: 0) (count: 83451) (batch_count: 0)
18:17:30,163 INFO  Stats:72 - Learner 1 delivered 239.8 values/s 26.02 Mbit/s (avg: 25.02 Mbit/s) (wait: 0) (count: 83691) (batch_count: 0)
18:17:31,164 INFO  Stats:72 - Learner 1 delivered 262.7 values/s 28.49 Mbit/s (avg: 25.02 Mbit/s) (wait: 0) (count: 83954) (batch_count: 0)
18:17:32,165 INFO  Stats:72 - Learner 1 delivered 275.7 values/s 29.88 Mbit/s (avg: 25.04 Mbit/s) (wait: 0) (count: 84230) (batch_count: 0)
18:17:33,166 INFO  Stats:72 - Learner 1 delivered 264.7 values/s 28.71 Mbit/s (avg: 25.05 Mbit/s) (wait: 0) (count: 84495) (batch_count: 0)
18:17:34,167 INFO  Stats:72 - Learner 1 delivered 250.7 values/s 27.22 Mbit/s (avg: 25.05 Mbit/s) (wait: 0) (count: 84746) (batch_count: 0)
18:17:35,171 INFO  Stats:72 - Learner 1 delivered 270.0 values/s 29.28 Mbit/s (avg: 25.07 Mbit/s) (wait: 0) (count: 85017) (batch_count: 0)
18:17:36,172 INFO  Stats:72 - Learner 1 delivered 283.7 values/s 30.77 Mbit/s (avg: 25.08 Mbit/s) (wait: 0) (count: 85301) (batch_count: 0)
18:17:37,173 INFO  Stats:72 - Learner 1 delivered 153.8 values/s 16.70 Mbit/s (avg: 25.06 Mbit/s) (wait: 0) (count: 85455) (batch_count: 0)
18:17:38,174 INFO  Stats:72 - Learner 1 delivered 300.7 values/s 32.63 Mbit/s (avg: 25.08 Mbit/s) (wait: 0) (count: 85756) (batch_count: 0)
18:17:39,175 INFO  Stats:72 - Learner 1 delivered 241.7 values/s 26.25 Mbit/s (avg: 25.08 Mbit/s) (wait: 0) (count: 85998) (batch_count: 0)
18:17:40,176 INFO  Stats:72 - Learner 1 delivered 201.8 values/s 22.05 Mbit/s (avg: 25.07 Mbit/s) (wait: 0) (count: 86200) (batch_count: 0)
18:17:41,177 INFO  Stats:72 - Learner 1 delivered 172.8 values/s 18.80 Mbit/s (avg: 25.06 Mbit/s) (wait: 0) (count: 86373) (batch_count: 0)
18:17:42,178 INFO  Stats:72 - Learner 1 delivered 214.8 values/s 23.35 Mbit/s (avg: 25.05 Mbit/s) (wait: 0) (count: 86588) (batch_count: 0)
18:17:43,179 INFO  Stats:72 - Learner 1 delivered 294.7 values/s 30.59 Mbit/s (avg: 25.07 Mbit/s) (wait: 0) (count: 86883) (batch_count: 0)
18:17:44,180 INFO  Stats:72 - Learner 1 delivered 297.7 values/s 32.26 Mbit/s (avg: 25.09 Mbit/s) (wait: 0) (count: 87181) (batch_count: 0)
18:17:45,181 INFO  Stats:72 - Learner 1 delivered 191.8 values/s 20.91 Mbit/s (avg: 25.08 Mbit/s) (wait: 0) (count: 87373) (batch_count: 0)
18:17:46,183 INFO  Stats:72 - Learner 1 delivered 207.8 values/s 22.58 Mbit/s (avg: 25.07 Mbit/s) (wait: 0) (count: 87581) (batch_count: 0)
18:17:47,184 INFO  Stats:72 - Learner 1 delivered 247.8 values/s 26.88 Mbit/s (avg: 25.07 Mbit/s) (wait: 0) (count: 87829) (batch_count: 0)
18:17:48,185 INFO  Stats:72 - Learner 1 delivered 249.7 values/s 27.21 Mbit/s (avg: 25.08 Mbit/s) (wait: 0) (count: 88079) (batch_count: 0)
18:17:49,186 INFO  Stats:72 - Learner 1 delivered 217.8 values/s 23.63 Mbit/s (avg: 25.08 Mbit/s) (wait: 0) (count: 88297) (batch_count: 0)
18:17:50,187 INFO  Stats:72 - Learner 1 delivered 196.8 values/s 21.46 Mbit/s (avg: 25.07 Mbit/s) (wait: 0) (count: 88494) (batch_count: 0)
18:17:51,188 INFO  Stats:72 - Learner 1 delivered 276.7 values/s 30.00 Mbit/s (avg: 25.08 Mbit/s) (wait: 0) (count: 88771) (batch_count: 0)
18:17:52,189 INFO  Stats:72 - Learner 1 delivered 232.8 values/s 25.24 Mbit/s (avg: 25.08 Mbit/s) (wait: 0) (count: 89004) (batch_count: 0)
18:17:53,190 INFO  Stats:72 - Learner 1 delivered 253.8 values/s 27.59 Mbit/s (avg: 25.09 Mbit/s) (wait: 0) (count: 89258) (batch_count: 0)
18:17:54,191 INFO  Stats:72 - Learner 1 delivered 233.8 values/s 25.46 Mbit/s (avg: 25.09 Mbit/s) (wait: 0) (count: 89492) (batch_count: 0)
18:17:55,192 INFO  Stats:72 - Learner 1 delivered 268.7 values/s 29.23 Mbit/s (avg: 25.10 Mbit/s) (wait: 0) (count: 89761) (batch_count: 0)
18:17:56,193 INFO  Stats:72 - Learner 1 delivered 304.7 values/s 33.04 Mbit/s (avg: 25.12 Mbit/s) (wait: 0) (count: 90066) (batch_count: 0)
18:17:57,194 INFO  Stats:72 - Learner 1 delivered 255.7 values/s 27.77 Mbit/s (avg: 25.12 Mbit/s) (wait: 0) (count: 90322) (batch_count: 0)
18:17:58,195 INFO  Stats:72 - Learner 1 delivered 228.8 values/s 24.87 Mbit/s (avg: 25.12 Mbit/s) (wait: 0) (count: 90551) (batch_count: 0)
18:17:59,196 INFO  Stats:72 - Learner 1 delivered 353.6 values/s 33.61 Mbit/s (avg: 25.15 Mbit/s) (wait: 0) (count: 90905) (batch_count: 0)
18:18:00,197 INFO  Stats:72 - Learner 1 delivered 228.8 values/s 24.81 Mbit/s (avg: 25.14 Mbit/s) (wait: 0) (count: 91134) (batch_count: 0)
18:18:01,198 INFO  Stats:72 - Learner 1 delivered 233.8 values/s 25.37 Mbit/s (avg: 25.15 Mbit/s) (wait: 0) (count: 91368) (batch_count: 0)
18:18:02,199 INFO  Stats:72 - Learner 1 delivered 273.7 values/s 29.70 Mbit/s (avg: 25.16 Mbit/s) (wait: 0) (count: 91642) (batch_count: 0)
18:18:03,200 INFO  Stats:72 - Learner 1 delivered 191.8 values/s 20.97 Mbit/s (avg: 25.15 Mbit/s) (wait: 0) (count: 91834) (batch_count: 0)
18:18:04,202 INFO  Stats:72 - Learner 1 delivered 209.8 values/s 22.86 Mbit/s (avg: 25.14 Mbit/s) (wait: 0) (count: 92044) (batch_count: 0)
18:18:05,203 INFO  Stats:72 - Learner 1 delivered 235.7 values/s 25.61 Mbit/s (avg: 25.14 Mbit/s) (wait: 0) (count: 92280) (batch_count: 0)
18:18:06,204 INFO  Stats:72 - Learner 1 delivered 258.7 values/s 28.09 Mbit/s (avg: 25.15 Mbit/s) (wait: 0) (count: 92539) (batch_count: 0)
18:18:07,205 INFO  Stats:72 - Learner 1 delivered 209.7 values/s 22.82 Mbit/s (avg: 25.14 Mbit/s) (wait: 0) (count: 92749) (batch_count: 0)
18:18:08,206 INFO  Stats:72 - Learner 1 delivered 262.7 values/s 28.49 Mbit/s (avg: 25.15 Mbit/s) (wait: 0) (count: 93012) (batch_count: 0)
18:18:09,207 INFO  Stats:72 - Learner 1 delivered 276.6 values/s 30.03 Mbit/s (avg: 25.16 Mbit/s) (wait: 0) (count: 93289) (batch_count: 0)
18:18:10,208 INFO  Stats:72 - Learner 1 delivered 239.7 values/s 25.98 Mbit/s (avg: 25.17 Mbit/s) (wait: 0) (count: 93529) (batch_count: 0)
18:18:11,210 INFO  Stats:72 - Learner 1 delivered 224.7 values/s 24.47 Mbit/s (avg: 25.16 Mbit/s) (wait: 0) (count: 93754) (batch_count: 0)
18:18:12,211 INFO  Stats:72 - Learner 1 delivered 300.7 values/s 32.64 Mbit/s (avg: 25.18 Mbit/s) (wait: 0) (count: 94055) (batch_count: 0)
18:18:13,212 INFO  Stats:72 - Learner 1 delivered 238.8 values/s 25.92 Mbit/s (avg: 25.18 Mbit/s) (wait: 0) (count: 94294) (batch_count: 0)
18:18:14,213 INFO  Stats:72 - Learner 1 delivered 270.7 values/s 29.38 Mbit/s (avg: 25.19 Mbit/s) (wait: 0) (count: 94565) (batch_count: 0)
18:18:15,214 INFO  Stats:72 - Learner 1 delivered 245.7 values/s 26.69 Mbit/s (avg: 25.20 Mbit/s) (wait: 0) (count: 94811) (batch_count: 0)
18:18:16,215 INFO  Stats:72 - Learner 1 delivered 205.8 values/s 22.37 Mbit/s (avg: 25.19 Mbit/s) (wait: 0) (count: 95017) (batch_count: 0)
18:18:17,216 INFO  Stats:72 - Learner 1 delivered 215.8 values/s 23.45 Mbit/s (avg: 25.19 Mbit/s) (wait: 0) (count: 95233) (batch_count: 0)
18:18:18,217 INFO  Stats:72 - Learner 1 delivered 165.8 values/s 18.04 Mbit/s (avg: 25.17 Mbit/s) (wait: 0) (count: 95399) (batch_count: 0)
18:18:19,218 INFO  Stats:72 - Learner 1 delivered 269.7 values/s 29.23 Mbit/s (avg: 25.18 Mbit/s) (wait: 0) (count: 95669) (batch_count: 0)
18:18:20,219 INFO  Stats:72 - Learner 1 delivered 205.8 values/s 22.36 Mbit/s (avg: 25.17 Mbit/s) (wait: 0) (count: 95875) (batch_count: 0)
18:18:21,220 INFO  Stats:72 - Learner 1 delivered 189.8 values/s 20.69 Mbit/s (avg: 25.16 Mbit/s) (wait: 0) (count: 96065) (batch_count: 0)
18:18:22,221 INFO  Stats:72 - Learner 1 delivered 189.8 values/s 20.79 Mbit/s (avg: 25.15 Mbit/s) (wait: 0) (count: 96255) (batch_count: 0)


==> graph-collection/confs/new/b-4000/7-kill-A3/data/rep-slow.txt <==
#18:19:32,173 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#18:19:33,175 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#18:19:34,176 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#18:19:35,178 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#18:19:36,181 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#18:19:37,188 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#18:19:38,190 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#18:19:39,192 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#18:19:40,193 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
#18:19:41,195 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 0.00 Mbit/s) (wait: 0) (count: 0) (batch_count: 0)
18:19:42,196 INFO  Stats:72 - Learner 1 delivered 85.9 values/s 8.99 Mbit/s (avg: 259612.95 Mbit/s) (wait: 0) (count: 86) (batch_count: 0)
18:19:43,198 INFO  Stats:72 - Learner 1 delivered 173.6 values/s 17.76 Mbit/s (avg: 26.75 Mbit/s) (wait: 0) (count: 260) (batch_count: 0)
18:19:44,200 INFO  Stats:72 - Learner 1 delivered 162.8 values/s 16.76 Mbit/s (avg: 21.76 Mbit/s) (wait: 0) (count: 423) (batch_count: 0)
18:19:45,201 INFO  Stats:72 - Learner 1 delivered 169.8 values/s 18.15 Mbit/s (avg: 20.55 Mbit/s) (wait: 0) (count: 593) (batch_count: 0)
18:19:46,202 INFO  Stats:72 - Learner 1 delivered 211.7 values/s 22.94 Mbit/s (avg: 21.15 Mbit/s) (wait: 0) (count: 805) (batch_count: 0)
18:19:47,204 INFO  Stats:72 - Learner 1 delivered 194.8 values/s 20.66 Mbit/s (avg: 21.05 Mbit/s) (wait: 0) (count: 1000) (batch_count: 0)
18:19:48,205 INFO  Stats:72 - Learner 1 delivered 199.7 values/s 20.93 Mbit/s (avg: 21.03 Mbit/s) (wait: 0) (count: 1200) (batch_count: 0)
18:19:49,212 INFO  Stats:72 - Learner 1 delivered 176.7 values/s 19.05 Mbit/s (avg: 20.75 Mbit/s) (wait: 0) (count: 1378) (batch_count: 0)
18:19:50,214 INFO  Stats:72 - Learner 1 delivered 194.7 values/s 21.18 Mbit/s (avg: 20.80 Mbit/s) (wait: 1) (count: 1573) (batch_count: 0)
18:19:51,215 INFO  Stats:72 - Learner 1 delivered 149.8 values/s 16.26 Mbit/s (avg: 20.30 Mbit/s) (wait: 0) (count: 1723) (batch_count: 0)
18:19:52,217 INFO  Stats:72 - Learner 1 delivered 174.8 values/s 18.92 Mbit/s (avg: 20.16 Mbit/s) (wait: 0) (count: 1898) (batch_count: 0)
18:19:53,218 INFO  Stats:72 - Learner 1 delivered 184.8 values/s 20.04 Mbit/s (avg: 20.15 Mbit/s) (wait: 0) (count: 2083) (batch_count: 0)
18:19:54,228 INFO  Stats:72 - Learner 1 delivered 176.2 values/s 19.09 Mbit/s (avg: 20.06 Mbit/s) (wait: 0) (count: 2261) (batch_count: 0)
18:19:55,236 INFO  Stats:72 - Learner 1 delivered 103.1 values/s 11.27 Mbit/s (avg: 19.38 Mbit/s) (wait: 0) (count: 2365) (batch_count: 0)
18:19:56,239 INFO  Stats:72 - Learner 1 delivered 140.7 values/s 15.26 Mbit/s (avg: 19.09 Mbit/s) (wait: 0) (count: 2506) (batch_count: 0)
18:19:57,240 INFO  Stats:72 - Learner 1 delivered 203.8 values/s 22.08 Mbit/s (avg: 19.28 Mbit/s) (wait: 0) (count: 2710) (batch_count: 0)
18:19:58,262 INFO  Stats:72 - Learner 1 delivered 186.8 values/s 20.23 Mbit/s (avg: 19.34 Mbit/s) (wait: 0) (count: 2901) (batch_count: 0)
18:19:59,264 INFO  Stats:72 - Learner 1 delivered 221.7 values/s 23.69 Mbit/s (avg: 19.60 Mbit/s) (wait: 0) (count: 3123) (batch_count: 0)
18:20:00,267 INFO  Stats:72 - Learner 1 delivered 222.2 values/s 24.10 Mbit/s (avg: 19.85 Mbit/s) (wait: 0) (count: 3346) (batch_count: 0)
18:20:01,269 INFO  Stats:72 - Learner 1 delivered 194.6 values/s 21.13 Mbit/s (avg: 19.92 Mbit/s) (wait: 0) (count: 3541) (batch_count: 0)
18:20:02,270 INFO  Stats:72 - Learner 1 delivered 210.7 values/s 22.89 Mbit/s (avg: 20.06 Mbit/s) (wait: 0) (count: 3752) (batch_count: 0)
18:20:03,272 INFO  Stats:72 - Learner 1 delivered 228.7 values/s 24.80 Mbit/s (avg: 20.29 Mbit/s) (wait: 0) (count: 3981) (batch_count: 0)
18:20:04,273 INFO  Stats:72 - Learner 1 delivered 197.7 values/s 21.43 Mbit/s (avg: 20.34 Mbit/s) (wait: 0) (count: 4179) (batch_count: 0)
18:20:05,275 INFO  Stats:72 - Learner 1 delivered 157.7 values/s 17.12 Mbit/s (avg: 20.20 Mbit/s) (wait: 0) (count: 4337) (batch_count: 0)
18:20:06,277 INFO  Stats:72 - Learner 1 delivered 228.6 values/s 24.79 Mbit/s (avg: 20.39 Mbit/s) (wait: 0) (count: 4566) (batch_count: 0)
18:20:07,281 INFO  Stats:72 - Learner 1 delivered 147.4 values/s 15.98 Mbit/s (avg: 20.22 Mbit/s) (wait: 0) (count: 4714) (batch_count: 0)
18:20:08,282 INFO  Stats:72 - Learner 1 delivered 238.6 values/s 25.88 Mbit/s (avg: 20.43 Mbit/s) (wait: 0) (count: 4953) (batch_count: 0)
18:20:09,284 INFO  Stats:72 - Learner 1 delivered 163.8 values/s 17.78 Mbit/s (avg: 20.34 Mbit/s) (wait: 0) (count: 5117) (batch_count: 0)
18:20:10,285 INFO  Stats:72 - Learner 1 delivered 257.6 values/s 27.94 Mbit/s (avg: 20.61 Mbit/s) (wait: 0) (count: 5375) (batch_count: 0)
18:20:11,286 INFO  Stats:72 - Learner 1 delivered 204.7 values/s 22.14 Mbit/s (avg: 20.66 Mbit/s) (wait: 0) (count: 5580) (batch_count: 0)
18:20:12,288 INFO  Stats:72 - Learner 1 delivered 255.7 values/s 27.71 Mbit/s (avg: 20.89 Mbit/s) (wait: 0) (count: 5836) (batch_count: 0)
18:20:13,289 INFO  Stats:72 - Learner 1 delivered 263.7 values/s 28.58 Mbit/s (avg: 21.14 Mbit/s) (wait: 0) (count: 6100) (batch_count: 0)
18:20:14,290 INFO  Stats:72 - Learner 1 delivered 251.7 values/s 27.31 Mbit/s (avg: 21.33 Mbit/s) (wait: 0) (count: 6352) (batch_count: 0)
18:20:15,291 INFO  Stats:72 - Learner 1 delivered 233.7 values/s 25.36 Mbit/s (avg: 21.46 Mbit/s) (wait: 0) (count: 6586) (batch_count: 0)
18:20:16,292 INFO  Stats:72 - Learner 1 delivered 241.7 values/s 26.23 Mbit/s (avg: 21.60 Mbit/s) (wait: 0) (count: 6828) (batch_count: 0)
18:20:17,294 INFO  Stats:72 - Learner 1 delivered 273.7 values/s 29.66 Mbit/s (avg: 21.83 Mbit/s) (wait: 0) (count: 7102) (batch_count: 0)
18:20:18,295 INFO  Stats:72 - Learner 1 delivered 251.6 values/s 27.33 Mbit/s (avg: 21.98 Mbit/s) (wait: 0) (count: 7354) (batch_count: 0)
18:20:19,297 INFO  Stats:72 - Learner 1 delivered 238.7 values/s 25.88 Mbit/s (avg: 22.08 Mbit/s) (wait: 0) (count: 7593) (batch_count: 0)
18:20:20,299 INFO  Stats:72 - Learner 1 delivered 269.5 values/s 29.21 Mbit/s (avg: 22.27 Mbit/s) (wait: 0) (count: 7863) (batch_count: 0)
18:20:21,300 INFO  Stats:72 - Learner 1 delivered 219.7 values/s 23.84 Mbit/s (avg: 22.31 Mbit/s) (wait: 0) (count: 8083) (batch_count: 0)
18:20:22,304 INFO  Stats:72 - Learner 1 delivered 253.8 values/s 27.53 Mbit/s (avg: 22.44 Mbit/s) (wait: 0) (count: 8338) (batch_count: 0)
18:20:23,306 INFO  Stats:72 - Learner 1 delivered 199.7 values/s 21.65 Mbit/s (avg: 22.42 Mbit/s) (wait: 0) (count: 8538) (batch_count: 0)
18:20:24,307 INFO  Stats:72 - Learner 1 delivered 232.7 values/s 25.24 Mbit/s (avg: 22.49 Mbit/s) (wait: 0) (count: 8771) (batch_count: 0)
18:20:25,308 INFO  Stats:72 - Learner 1 delivered 285.6 values/s 30.96 Mbit/s (avg: 22.69 Mbit/s) (wait: 0) (count: 9057) (batch_count: 0)
18:20:26,324 INFO  Stats:72 - Learner 1 delivered 250.2 values/s 27.11 Mbit/s (avg: 22.79 Mbit/s) (wait: 0) (count: 9311) (batch_count: 0)
18:20:27,325 INFO  Stats:72 - Learner 1 delivered 236.7 values/s 25.67 Mbit/s (avg: 22.85 Mbit/s) (wait: 0) (count: 9548) (batch_count: 0)
18:20:28,326 INFO  Stats:72 - Learner 1 delivered 213.7 values/s 23.19 Mbit/s (avg: 22.86 Mbit/s) (wait: 0) (count: 9762) (batch_count: 0)
18:20:29,328 INFO  Stats:72 - Learner 1 delivered 221.7 values/s 24.06 Mbit/s (avg: 22.89 Mbit/s) (wait: 0) (count: 9984) (batch_count: 0)
18:20:30,329 INFO  Stats:72 - Learner 1 delivered 112.9 values/s 12.28 Mbit/s (avg: 22.66 Mbit/s) (wait: 0) (count: 10097) (batch_count: 0)
18:20:31,330 INFO  Stats:72 - Learner 1 delivered 125.9 values/s 13.67 Mbit/s (avg: 22.48 Mbit/s) (wait: 0) (count: 10223) (batch_count: 0)
18:20:32,331 INFO  Stats:72 - Learner 1 delivered 120.8 values/s 13.11 Mbit/s (avg: 22.29 Mbit/s) (wait: 0) (count: 10344) (batch_count: 0)
18:20:33,333 INFO  Stats:72 - Learner 1 delivered 100.9 values/s 10.95 Mbit/s (avg: 22.07 Mbit/s) (wait: 0) (count: 10445) (batch_count: 0)
18:20:34,429 INFO  Stats:72 - Learner 1 delivered 126.7 values/s 13.72 Mbit/s (avg: 21.90 Mbit/s) (wait: 0) (count: 10584) (batch_count: 0)
18:20:35,431 INFO  Stats:72 - Learner 1 delivered 237.7 values/s 25.79 Mbit/s (avg: 21.97 Mbit/s) (wait: 0) (count: 10822) (batch_count: 0)
18:20:36,432 INFO  Stats:72 - Learner 1 delivered 242.7 values/s 26.32 Mbit/s (avg: 22.05 Mbit/s) (wait: 0) (count: 11065) (batch_count: 0)
18:20:37,445 INFO  Stats:72 - Learner 1 delivered 240.9 values/s 26.11 Mbit/s (avg: 22.12 Mbit/s) (wait: 0) (count: 11309) (batch_count: 0)
18:20:38,447 INFO  Stats:72 - Learner 1 delivered 244.5 values/s 26.52 Mbit/s (avg: 22.20 Mbit/s) (wait: 0) (count: 11554) (batch_count: 0)
18:20:39,448 INFO  Stats:72 - Learner 1 delivered 235.7 values/s 25.54 Mbit/s (avg: 22.26 Mbit/s) (wait: 0) (count: 11790) (batch_count: 0)
18:20:40,450 INFO  Stats:72 - Learner 1 delivered 222.7 values/s 24.15 Mbit/s (avg: 22.29 Mbit/s) (wait: 0) (count: 12013) (batch_count: 0)
18:20:41,451 INFO  Stats:72 - Learner 1 delivered 237.7 values/s 25.76 Mbit/s (avg: 22.35 Mbit/s) (wait: 0) (count: 12251) (batch_count: 0)
18:20:42,452 INFO  Stats:72 - Learner 1 delivered 251.7 values/s 27.31 Mbit/s (avg: 22.43 Mbit/s) (wait: 0) (count: 12503) (batch_count: 0)
18:20:43,453 INFO  Stats:72 - Learner 1 delivered 237.7 values/s 25.77 Mbit/s (avg: 22.49 Mbit/s) (wait: 0) (count: 12741) (batch_count: 0)
18:20:44,454 INFO  Stats:72 - Learner 1 delivered 251.7 values/s 27.31 Mbit/s (avg: 22.57 Mbit/s) (wait: 0) (count: 12993) (batch_count: 0)
18:20:45,456 INFO  Stats:72 - Learner 1 delivered 235.6 values/s 25.57 Mbit/s (avg: 22.61 Mbit/s) (wait: 0) (count: 13229) (batch_count: 0)
18:20:46,457 INFO  Stats:72 - Learner 1 delivered 234.7 values/s 25.48 Mbit/s (avg: 22.66 Mbit/s) (wait: 0) (count: 13464) (batch_count: 0)
18:20:47,458 INFO  Stats:72 - Learner 1 delivered 235.7 values/s 25.55 Mbit/s (avg: 22.70 Mbit/s) (wait: 0) (count: 13700) (batch_count: 0)
18:20:48,460 INFO  Stats:72 - Learner 1 delivered 257.6 values/s 27.95 Mbit/s (avg: 22.78 Mbit/s) (wait: 0) (count: 13958) (batch_count: 0)
18:20:49,461 INFO  Stats:72 - Learner 1 delivered 269.7 values/s 29.26 Mbit/s (avg: 22.88 Mbit/s) (wait: 0) (count: 14228) (batch_count: 0)
18:20:50,462 INFO  Stats:72 - Learner 1 delivered 301.6 values/s 32.70 Mbit/s (avg: 23.02 Mbit/s) (wait: 0) (count: 14530) (batch_count: 0)
18:20:51,464 INFO  Stats:72 - Learner 1 delivered 256.7 values/s 27.82 Mbit/s (avg: 23.09 Mbit/s) (wait: 0) (count: 14787) (batch_count: 0)
18:20:52,465 INFO  Stats:72 - Learner 1 delivered 255.6 values/s 27.70 Mbit/s (avg: 23.16 Mbit/s) (wait: 0) (count: 15043) (batch_count: 0)
18:20:53,466 INFO  Stats:72 - Learner 1 delivered 239.7 values/s 25.97 Mbit/s (avg: 23.20 Mbit/s) (wait: 0) (count: 15283) (batch_count: 0)
18:20:54,467 INFO  Stats:72 - Learner 1 delivered 244.7 values/s 26.53 Mbit/s (avg: 23.24 Mbit/s) (wait: 0) (count: 15528) (batch_count: 0)
18:20:55,468 INFO  Stats:72 - Learner 1 delivered 270.7 values/s 29.32 Mbit/s (avg: 23.33 Mbit/s) (wait: 0) (count: 15799) (batch_count: 0)
18:20:56,470 INFO  Stats:72 - Learner 1 delivered 248.7 values/s 27.00 Mbit/s (avg: 23.38 Mbit/s) (wait: 0) (count: 16048) (batch_count: 0)
18:20:57,471 INFO  Stats:72 - Learner 1 delivered 220.8 values/s 23.90 Mbit/s (avg: 23.38 Mbit/s) (wait: 0) (count: 16269) (batch_count: 0)
18:20:58,472 INFO  Stats:72 - Learner 1 delivered 251.7 values/s 27.31 Mbit/s (avg: 23.43 Mbit/s) (wait: 0) (count: 16521) (batch_count: 0)
18:20:59,473 INFO  Stats:72 - Learner 1 delivered 310.5 values/s 33.66 Mbit/s (avg: 23.57 Mbit/s) (wait: 0) (count: 16832) (batch_count: 0)
18:21:00,475 INFO  Stats:72 - Learner 1 delivered 151.8 values/s 16.48 Mbit/s (avg: 23.48 Mbit/s) (wait: 0) (count: 16984) (batch_count: 0)
18:21:01,476 INFO  Stats:72 - Learner 1 delivered 254.6 values/s 27.61 Mbit/s (avg: 23.53 Mbit/s) (wait: 0) (count: 17239) (batch_count: 0)
18:21:02,477 INFO  Stats:72 - Learner 1 delivered 286.7 values/s 29.54 Mbit/s (avg: 23.60 Mbit/s) (wait: 0) (count: 17526) (batch_count: 0)
18:21:03,478 INFO  Stats:72 - Learner 1 delivered 254.7 values/s 27.50 Mbit/s (avg: 23.65 Mbit/s) (wait: 0) (count: 17781) (batch_count: 0)
18:21:04,479 INFO  Stats:72 - Learner 1 delivered 265.7 values/s 28.80 Mbit/s (avg: 23.71 Mbit/s) (wait: 0) (count: 18047) (batch_count: 0)
18:21:05,480 INFO  Stats:72 - Learner 1 delivered 281.7 values/s 30.56 Mbit/s (avg: 23.80 Mbit/s) (wait: 0) (count: 18329) (batch_count: 0)
18:21:06,482 INFO  Stats:72 - Learner 1 delivered 282.7 values/s 30.65 Mbit/s (avg: 23.88 Mbit/s) (wait: 0) (count: 18612) (batch_count: 0)
18:21:07,483 INFO  Stats:72 - Learner 1 delivered 249.6 values/s 27.06 Mbit/s (avg: 23.92 Mbit/s) (wait: 0) (count: 18862) (batch_count: 0)
18:21:08,488 INFO  Stats:72 - Learner 1 delivered 244.7 values/s 26.55 Mbit/s (avg: 23.95 Mbit/s) (wait: 0) (count: 19108) (batch_count: 0)
18:21:09,493 INFO  Stats:72 - Learner 1 delivered 244.0 values/s 26.43 Mbit/s (avg: 23.97 Mbit/s) (wait: 0) (count: 19353) (batch_count: 0)
18:21:10,494 INFO  Stats:72 - Learner 1 delivered 266.6 values/s 28.91 Mbit/s (avg: 24.03 Mbit/s) (wait: 0) (count: 19620) (batch_count: 0)
18:21:11,495 INFO  Stats:72 - Learner 1 delivered 246.7 values/s 26.72 Mbit/s (avg: 24.06 Mbit/s) (wait: 0) (count: 19867) (batch_count: 0)
18:21:12,496 INFO  Stats:72 - Learner 1 delivered 222.7 values/s 24.16 Mbit/s (avg: 24.06 Mbit/s) (wait: 0) (count: 20090) (batch_count: 0)
18:21:13,497 INFO  Stats:72 - Learner 1 delivered 172.8 values/s 18.77 Mbit/s (avg: 24.00 Mbit/s) (wait: 0) (count: 20263) (batch_count: 0)
18:21:14,498 INFO  Stats:72 - Learner 1 delivered 256.7 values/s 27.84 Mbit/s (avg: 24.05 Mbit/s) (wait: 0) (count: 20520) (batch_count: 0)
18:21:15,500 INFO  Stats:72 - Learner 1 delivered 258.7 values/s 28.06 Mbit/s (avg: 24.09 Mbit/s) (wait: 0) (count: 20779) (batch_count: 0)
18:21:16,501 INFO  Stats:72 - Learner 1 delivered 240.7 values/s 26.10 Mbit/s (avg: 24.11 Mbit/s) (wait: 0) (count: 21020) (batch_count: 0)
18:21:17,502 INFO  Stats:72 - Learner 1 delivered 215.7 values/s 23.38 Mbit/s (avg: 24.10 Mbit/s) (wait: 0) (count: 21236) (batch_count: 0)
18:21:18,503 INFO  Stats:72 - Learner 1 delivered 181.8 values/s 19.73 Mbit/s (avg: 24.06 Mbit/s) (wait: 0) (count: 21418) (batch_count: 0)
18:21:19,504 INFO  Stats:72 - Learner 1 delivered 281.7 values/s 30.56 Mbit/s (avg: 24.12 Mbit/s) (wait: 0) (count: 21700) (batch_count: 0)
18:21:20,505 INFO  Stats:72 - Learner 1 delivered 324.6 values/s 35.20 Mbit/s (avg: 24.24 Mbit/s) (wait: 0) (count: 22025) (batch_count: 0)
18:21:21,507 INFO  Stats:72 - Learner 1 delivered 238.7 values/s 25.89 Mbit/s (avg: 24.25 Mbit/s) (wait: 0) (count: 22264) (batch_count: 0)
18:21:22,508 INFO  Stats:72 - Learner 1 delivered 244.7 values/s 26.51 Mbit/s (avg: 24.28 Mbit/s) (wait: 0) (count: 22509) (batch_count: 0)
18:21:23,509 INFO  Stats:72 - Learner 1 delivered 240.7 values/s 26.11 Mbit/s (avg: 24.29 Mbit/s) (wait: 0) (count: 22750) (batch_count: 0)
18:21:24,510 INFO  Stats:72 - Learner 1 delivered 234.7 values/s 23.70 Mbit/s (avg: 24.29 Mbit/s) (wait: 0) (count: 22985) (batch_count: 0)
18:21:25,731 INFO  Stats:72 - Learner 1 delivered 220.2 values/s 23.88 Mbit/s (avg: 24.28 Mbit/s) (wait: 0) (count: 23254) (batch_count: 0)
18:21:26,733 INFO  Stats:72 - Learner 1 delivered 235.7 values/s 25.58 Mbit/s (avg: 24.30 Mbit/s) (wait: 0) (count: 23490) (batch_count: 0)
18:21:27,734 INFO  Stats:72 - Learner 1 delivered 241.7 values/s 26.11 Mbit/s (avg: 24.31 Mbit/s) (wait: 1) (count: 23732) (batch_count: 0)
18:21:28,735 INFO  Stats:72 - Learner 1 delivered 307.7 values/s 33.34 Mbit/s (avg: 24.40 Mbit/s) (wait: 0) (count: 24040) (batch_count: 0)
18:21:29,736 INFO  Stats:72 - Learner 1 delivered 249.7 values/s 26.26 Mbit/s (avg: 24.41 Mbit/s) (wait: 0) (count: 24290) (batch_count: 0)
18:21:30,737 INFO  Stats:72 - Learner 1 delivered 258.7 values/s 28.05 Mbit/s (avg: 24.45 Mbit/s) (wait: 0) (count: 24549) (batch_count: 0)
18:21:31,738 INFO  Stats:72 - Learner 1 delivered 254.7 values/s 27.62 Mbit/s (avg: 24.48 Mbit/s) (wait: 0) (count: 24804) (batch_count: 0)
18:21:32,739 INFO  Stats:72 - Learner 1 delivered 240.7 values/s 26.11 Mbit/s (avg: 24.49 Mbit/s) (wait: 0) (count: 25045) (batch_count: 0)
18:21:33,740 INFO  Stats:72 - Learner 1 delivered 251.7 values/s 27.38 Mbit/s (avg: 24.52 Mbit/s) (wait: 0) (count: 25297) (batch_count: 0)
18:21:34,741 INFO  Stats:72 - Learner 1 delivered 272.7 values/s 29.57 Mbit/s (avg: 24.56 Mbit/s) (wait: 0) (count: 25570) (batch_count: 0)
18:21:35,742 INFO  Stats:72 - Learner 1 delivered 218.8 values/s 23.79 Mbit/s (avg: 24.56 Mbit/s) (wait: 0) (count: 25789) (batch_count: 0)
18:21:36,744 INFO  Stats:72 - Learner 1 delivered 252.7 values/s 27.44 Mbit/s (avg: 24.58 Mbit/s) (wait: 0) (count: 26042) (batch_count: 0)
18:21:37,748 INFO  Stats:72 - Learner 1 delivered 261.7 values/s 28.41 Mbit/s (avg: 24.61 Mbit/s) (wait: 0) (count: 26305) (batch_count: 0)
18:21:38,750 INFO  Stats:72 - Learner 1 delivered 258.7 values/s 28.09 Mbit/s (avg: 24.64 Mbit/s) (wait: 0) (count: 26564) (batch_count: 0)
18:21:39,751 INFO  Stats:72 - Learner 1 delivered 286.7 values/s 31.12 Mbit/s (avg: 24.70 Mbit/s) (wait: 0) (count: 26851) (batch_count: 0)
18:21:40,752 INFO  Stats:72 - Learner 1 delivered 220.8 values/s 23.97 Mbit/s (avg: 24.69 Mbit/s) (wait: 0) (count: 27072) (batch_count: 0)
18:21:41,753 INFO  Stats:72 - Learner 1 delivered 232.7 values/s 25.24 Mbit/s (avg: 24.70 Mbit/s) (wait: 0) (count: 27305) (batch_count: 0)
18:21:42,754 INFO  Stats:72 - Learner 1 delivered 252.7 values/s 27.44 Mbit/s (avg: 24.72 Mbit/s) (wait: 0) (count: 27558) (batch_count: 0)
18:21:43,755 INFO  Stats:72 - Learner 1 delivered 251.7 values/s 27.31 Mbit/s (avg: 24.74 Mbit/s) (wait: 0) (count: 27810) (batch_count: 0)
18:21:44,757 INFO  Stats:72 - Learner 1 delivered 199.5 values/s 21.69 Mbit/s (avg: 24.72 Mbit/s) (wait: 0) (count: 28010) (batch_count: 0)
18:21:45,758 INFO  Stats:72 - Learner 1 delivered 239.7 values/s 26.01 Mbit/s (avg: 24.73 Mbit/s) (wait: 0) (count: 28250) (batch_count: 0)
18:21:46,759 INFO  Stats:72 - Learner 1 delivered 231.7 values/s 25.15 Mbit/s (avg: 24.73 Mbit/s) (wait: 0) (count: 28482) (batch_count: 0)
18:21:47,760 INFO  Stats:72 - Learner 1 delivered 205.8 values/s 22.30 Mbit/s (avg: 24.71 Mbit/s) (wait: 0) (count: 28688) (batch_count: 0)
18:21:48,762 INFO  Stats:72 - Learner 1 delivered 216.8 values/s 23.50 Mbit/s (avg: 24.70 Mbit/s) (wait: 0) (count: 28905) (batch_count: 0)
18:21:49,763 INFO  Stats:72 - Learner 1 delivered 195.7 values/s 21.30 Mbit/s (avg: 24.68 Mbit/s) (wait: 0) (count: 29101) (batch_count: 0)
18:21:50,764 INFO  Stats:72 - Learner 1 delivered 251.7 values/s 27.34 Mbit/s (avg: 24.70 Mbit/s) (wait: 0) (count: 29353) (batch_count: 0)
18:21:51,765 INFO  Stats:72 - Learner 1 delivered 182.8 values/s 19.85 Mbit/s (avg: 24.66 Mbit/s) (wait: 0) (count: 29536) (batch_count: 0)
18:21:52,766 INFO  Stats:72 - Learner 1 delivered 163.8 values/s 17.75 Mbit/s (avg: 24.61 Mbit/s) (wait: 0) (count: 29700) (batch_count: 0)
18:21:53,767 INFO  Stats:72 - Learner 1 delivered 247.7 values/s 26.84 Mbit/s (avg: 24.62 Mbit/s) (wait: 0) (count: 29948) (batch_count: 0)
18:21:54,768 INFO  Stats:72 - Learner 1 delivered 230.7 values/s 25.02 Mbit/s (avg: 24.63 Mbit/s) (wait: 0) (count: 30179) (batch_count: 0)
18:21:55,770 INFO  Stats:72 - Learner 1 delivered 202.8 values/s 22.05 Mbit/s (avg: 24.61 Mbit/s) (wait: 0) (count: 30382) (batch_count: 0)
18:21:56,771 INFO  Stats:72 - Learner 1 delivered 172.8 values/s 18.77 Mbit/s (avg: 24.56 Mbit/s) (wait: 0) (count: 30555) (batch_count: 0)
18:21:57,772 INFO  Stats:72 - Learner 1 delivered 224.8 values/s 24.37 Mbit/s (avg: 24.56 Mbit/s) (wait: 0) (count: 30780) (batch_count: 0)
18:21:58,773 INFO  Stats:72 - Learner 1 delivered 285.7 values/s 30.95 Mbit/s (avg: 24.61 Mbit/s) (wait: 0) (count: 31066) (batch_count: 0)
18:21:59,774 INFO  Stats:72 - Learner 1 delivered 239.7 values/s 26.04 Mbit/s (avg: 24.62 Mbit/s) (wait: 0) (count: 31306) (batch_count: 0)
18:22:00,778 INFO  Stats:72 - Learner 1 delivered 207.3 values/s 22.46 Mbit/s (avg: 24.60 Mbit/s) (wait: 0) (count: 31514) (batch_count: 0)
18:22:01,779 INFO  Stats:72 - Learner 1 delivered 195.8 values/s 21.28 Mbit/s (avg: 24.58 Mbit/s) (wait: 0) (count: 31710) (batch_count: 0)
18:22:02,780 INFO  Stats:72 - Learner 1 delivered 215.8 values/s 23.38 Mbit/s (avg: 24.57 Mbit/s) (wait: 0) (count: 31926) (batch_count: 0)
18:22:03,781 INFO  Stats:72 - Learner 1 delivered 220.8 values/s 23.94 Mbit/s (avg: 24.57 Mbit/s) (wait: 0) (count: 32147) (batch_count: 0)
18:22:04,782 INFO  Stats:72 - Learner 1 delivered 243.7 values/s 26.48 Mbit/s (avg: 24.58 Mbit/s) (wait: 0) (count: 32391) (batch_count: 0)
18:22:05,784 INFO  Stats:72 - Learner 1 delivered 191.7 values/s 20.80 Mbit/s (avg: 24.55 Mbit/s) (wait: 0) (count: 32583) (batch_count: 0)
18:22:06,785 INFO  Stats:72 - Learner 1 delivered 187.7 values/s 20.35 Mbit/s (avg: 24.52 Mbit/s) (wait: 0) (count: 32771) (batch_count: 0)
18:22:07,793 INFO  Stats:72 - Learner 1 delivered 142.0 values/s 15.40 Mbit/s (avg: 24.46 Mbit/s) (wait: 0) (count: 32914) (batch_count: 0)
18:22:08,794 INFO  Stats:72 - Learner 1 delivered 139.8 values/s 15.15 Mbit/s (avg: 24.40 Mbit/s) (wait: 0) (count: 33054) (batch_count: 0)
18:22:09,795 INFO  Stats:72 - Learner 1 delivered 176.8 values/s 19.21 Mbit/s (avg: 24.36 Mbit/s) (wait: 0) (count: 33231) (batch_count: 0)
18:22:10,796 INFO  Stats:72 - Learner 1 delivered 205.8 values/s 22.33 Mbit/s (avg: 24.35 Mbit/s) (wait: 0) (count: 33437) (batch_count: 0)
18:22:11,797 INFO  Stats:72 - Learner 1 delivered 198.7 values/s 21.62 Mbit/s (avg: 24.33 Mbit/s) (wait: 0) (count: 33636) (batch_count: 0)
18:22:12,799 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 24.17 Mbit/s) (wait: 0) (count: 33636) (batch_count: 0)
18:22:13,800 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 24.01 Mbit/s) (wait: 0) (count: 33636) (batch_count: 0)
18:22:14,801 INFO  Stats:72 - Learner 1 delivered 0.0 values/s 0.00 Mbit/s (avg: 23.85 Mbit/s) (wait: 0) (count: 33636) (batch_count: 0)
18:22:15,802 INFO  Stats:72 - Learner 1 delivered 17.0 values/s 1.30 Mbit/s (avg: 23.70 Mbit/s) (wait: 0) (count: 33653) (batch_count: 0)
18:22:16,803 INFO  Stats:72 - Learner 1 delivered 298.7 values/s 26.19 Mbit/s (avg: 23.72 Mbit/s) (wait: 0) (count: 33952) (batch_count: 0)
18:22:17,804 INFO  Stats:72 - Learner 1 delivered 204.7 values/s 19.03 Mbit/s (avg: 23.69 Mbit/s) (wait: 0) (count: 34157) (batch_count: 0)
18:22:18,805 INFO  Stats:72 - Learner 1 delivered 212.8 values/s 19.78 Mbit/s (avg: 23.67 Mbit/s) (wait: 0) (count: 34370) (batch_count: 0)
18:22:19,807 INFO  Stats:72 - Learner 1 delivered 194.7 values/s 18.10 Mbit/s (avg: 23.63 Mbit/s) (wait: 0) (count: 34565) (batch_count: 0)
18:22:20,808 INFO  Stats:72 - Learner 1 delivered 175.8 values/s 16.34 Mbit/s (avg: 23.58 Mbit/s) (wait: 0) (count: 34741) (batch_count: 0)
18:22:21,809 INFO  Stats:72 - Learner 1 delivered 242.7 values/s 22.56 Mbit/s (avg: 23.58 Mbit/s) (wait: 0) (count: 34984) (batch_count: 0)
18:22:22,810 INFO  Stats:72 - Learner 1 delivered 211.8 values/s 19.68 Mbit/s (avg: 23.55 Mbit/s) (wait: 0) (count: 35196) (batch_count: 0)
18:22:23,811 INFO  Stats:72 - Learner 1 delivered 217.8 values/s 20.24 Mbit/s (avg: 23.53 Mbit/s) (wait: 0) (count: 35414) (batch_count: 0)
18:22:24,812 INFO  Stats:72 - Learner 1 delivered 187.8 values/s 17.45 Mbit/s (avg: 23.50 Mbit/s) (wait: 0) (count: 35602) (batch_count: 0)
18:22:25,831 INFO  Stats:72 - Learner 1 delivered 203.1 values/s 18.88 Mbit/s (avg: 23.47 Mbit/s) (wait: 0) (count: 35809) (batch_count: 0)
18:22:26,832 INFO  Stats:72 - Learner 1 delivered 238.7 values/s 22.19 Mbit/s (avg: 23.46 Mbit/s) (wait: 0) (count: 36048) (batch_count: 0)
18:22:27,833 INFO  Stats:72 - Learner 1 delivered 148.8 values/s 13.84 Mbit/s (avg: 23.40 Mbit/s) (wait: 0) (count: 36197) (batch_count: 0)
18:22:28,834 INFO  Stats:72 - Learner 1 delivered 281.7 values/s 26.19 Mbit/s (avg: 23.42 Mbit/s) (wait: 0) (count: 36479) (batch_count: 0)
18:22:29,836 INFO  Stats:72 - Learner 1 delivered 207.8 values/s 19.31 Mbit/s (avg: 23.39 Mbit/s) (wait: 0) (count: 36687) (batch_count: 0)
18:22:30,837 INFO  Stats:72 - Learner 1 delivered 173.8 values/s 16.15 Mbit/s (avg: 23.35 Mbit/s) (wait: 0) (count: 36861) (batch_count: 0)
18:22:31,904 INFO  Stats:72 - Learner 1 delivered 144.3 values/s 13.79 Mbit/s (avg: 23.29 Mbit/s) (wait: 0) (count: 37015) (batch_count: 0)
18:22:32,905 INFO  Stats:72 - Learner 1 delivered 285.7 values/s 30.96 Mbit/s (avg: 23.33 Mbit/s) (wait: 0) (count: 37301) (batch_count: 0)
18:22:33,906 INFO  Stats:72 - Learner 1 delivered 244.7 values/s 26.54 Mbit/s (avg: 23.35 Mbit/s) (wait: 0) (count: 37546) (batch_count: 0)
18:22:34,907 INFO  Stats:72 - Learner 1 delivered 188.8 values/s 20.48 Mbit/s (avg: 23.34 Mbit/s) (wait: 0) (count: 37735) (batch_count: 0)
18:22:35,908 INFO  Stats:72 - Learner 1 delivered 240.7 values/s 26.11 Mbit/s (avg: 23.35 Mbit/s) (wait: 0) (count: 37976) (batch_count: 0)
18:22:36,910 INFO  Stats:72 - Learner 1 delivered 329.5 values/s 35.75 Mbit/s (avg: 23.42 Mbit/s) (wait: 0) (count: 38306) (batch_count: 0)
18:22:37,911 INFO  Stats:72 - Learner 1 delivered 254.7 values/s 27.62 Mbit/s (avg: 23.45 Mbit/s) (wait: 0) (count: 38561) (batch_count: 0)
18:22:38,912 INFO  Stats:72 - Learner 1 delivered 243.7 values/s 26.45 Mbit/s (avg: 23.46 Mbit/s) (wait: 0) (count: 38805) (batch_count: 0)
18:22:39,913 INFO  Stats:72 - Learner 1 delivered 250.7 values/s 27.28 Mbit/s (avg: 23.49 Mbit/s) (wait: 0) (count: 39056) (batch_count: 0)
18:22:40,916 INFO  Stats:72 - Learner 1 delivered 230.2 values/s 25.02 Mbit/s (avg: 23.49 Mbit/s) (wait: 0) (count: 39287) (batch_count: 0)
18:22:41,917 INFO  Stats:72 - Learner 1 delivered 318.6 values/s 34.58 Mbit/s (avg: 23.56 Mbit/s) (wait: 0) (count: 39606) (batch_count: 0)
18:22:42,918 INFO  Stats:72 - Learner 1 delivered 289.7 values/s 31.43 Mbit/s (avg: 23.60 Mbit/s) (wait: 0) (count: 39896) (batch_count: 0)
18:22:43,920 INFO  Stats:72 - Learner 1 delivered 328.6 values/s 35.62 Mbit/s (avg: 23.67 Mbit/s) (wait: 0) (count: 40225) (batch_count: 0)
18:22:44,921 INFO  Stats:72 - Learner 1 delivered 288.6 values/s 31.33 Mbit/s (avg: 23.71 Mbit/s) (wait: 0) (count: 40514) (batch_count: 0)
18:22:45,922 INFO  Stats:72 - Learner 1 delivered 271.7 values/s 29.48 Mbit/s (avg: 23.74 Mbit/s) (wait: 0) (count: 40786) (batch_count: 0)
18:22:46,923 INFO  Stats:72 - Learner 1 delivered 344.7 values/s 37.40 Mbit/s (avg: 23.81 Mbit/s) (wait: 0) (count: 41131) (batch_count: 0)
18:22:47,924 INFO  Stats:72 - Learner 1 delivered 221.7 values/s 24.06 Mbit/s (avg: 23.82 Mbit/s) (wait: 0) (count: 41353) (batch_count: 0)
18:22:48,925 INFO  Stats:72 - Learner 1 delivered 280.7 values/s 30.31 Mbit/s (avg: 23.85 Mbit/s) (wait: 0) (count: 41634) (batch_count: 0)
18:22:49,926 INFO  Stats:72 - Learner 1 delivered 322.7 values/s 34.99 Mbit/s (avg: 23.91 Mbit/s) (wait: 0) (count: 41957) (batch_count: 0)
18:22:50,928 INFO  Stats:72 - Learner 1 delivered 272.7 values/s 29.60 Mbit/s (avg: 23.94 Mbit/s) (wait: 0) (count: 42230) (batch_count: 0)
18:22:51,929 INFO  Stats:72 - Learner 1 delivered 388.5 values/s 42.16 Mbit/s (avg: 24.04 Mbit/s) (wait: 0) (count: 42619) (batch_count: 0)
18:22:52,930 INFO  Stats:72 - Learner 1 delivered 212.8 values/s 23.17 Mbit/s (avg: 24.03 Mbit/s) (wait: 0) (count: 42832) (batch_count: 0)
18:22:53,931 INFO  Stats:72 - Learner 1 delivered 269.7 values/s 29.23 Mbit/s (avg: 24.06 Mbit/s) (wait: 0) (count: 43102) (batch_count: 0)
18:22:54,932 INFO  Stats:72 - Learner 1 delivered 251.7 values/s 27.28 Mbit/s (avg: 24.08 Mbit/s) (wait: 0) (count: 43354) (batch_count: 0)
18:22:55,933 INFO  Stats:72 - Learner 1 delivered 308.7 values/s 33.46 Mbit/s (avg: 24.12 Mbit/s) (wait: 0) (count: 43663) (batch_count: 0)
18:22:56,934 INFO  Stats:72 - Learner 1 delivered 377.6 values/s 40.94 Mbit/s (avg: 24.21 Mbit/s) (wait: 0) (count: 44041) (batch_count: 0)
18:22:57,935 INFO  Stats:72 - Learner 1 delivered 253.7 values/s 27.52 Mbit/s (avg: 24.23 Mbit/s) (wait: 0) (count: 44295) (batch_count: 0)
18:22:58,936 INFO  Stats:72 - Learner 1 delivered 315.6 values/s 34.26 Mbit/s (avg: 24.28 Mbit/s) (wait: 0) (count: 44611) (batch_count: 0)
18:22:59,938 INFO  Stats:72 - Learner 1 delivered 258.7 values/s 28.05 Mbit/s (avg: 24.30 Mbit/s) (wait: 0) (count: 44870) (batch_count: 0)
18:23:00,939 INFO  Stats:72 - Learner 1 delivered 209.8 values/s 22.73 Mbit/s (avg: 24.29 Mbit/s) (wait: 0) (count: 45080) (batch_count: 0)
18:23:01,940 INFO  Stats:72 - Learner 1 delivered 332.6 values/s 36.06 Mbit/s (avg: 24.35 Mbit/s) (wait: 0) (count: 45413) (batch_count: 0)
18:23:02,941 INFO  Stats:72 - Learner 1 delivered 335.7 values/s 36.40 Mbit/s (avg: 24.41 Mbit/s) (wait: 0) (count: 45749) (batch_count: 0)
18:23:03,942 INFO  Stats:72 - Learner 1 delivered 295.7 values/s 32.07 Mbit/s (avg: 24.45 Mbit/s) (wait: 0) (count: 46045) (batch_count: 0)
18:23:04,943 INFO  Stats:72 - Learner 1 delivered 373.6 values/s 40.52 Mbit/s (avg: 24.53 Mbit/s) (wait: 0) (count: 46419) (batch_count: 0)
18:23:05,948 INFO  Stats:72 - Learner 1 delivered 280.5 values/s 30.46 Mbit/s (avg: 24.56 Mbit/s) (wait: 0) (count: 46701) (batch_count: 0)
18:23:06,949 INFO  Stats:72 - Learner 1 delivered 304.7 values/s 33.16 Mbit/s (avg: 24.60 Mbit/s) (wait: 0) (count: 47006) (batch_count: 0)
18:23:07,951 INFO  Stats:72 - Learner 1 delivered 393.6 values/s 42.69 Mbit/s (avg: 24.69 Mbit/s) (wait: 0) (count: 47400) (batch_count: 0)
18:23:08,952 INFO  Stats:72 - Learner 1 delivered 296.7 values/s 32.20 Mbit/s (avg: 24.72 Mbit/s) (wait: 0) (count: 47697) (batch_count: 0)
18:23:10,805 INFO  Stats:72 - Learner 1 delivered 117.1 values/s 12.74 Mbit/s (avg: 24.62 Mbit/s) (wait: 0) (count: 47914) (batch_count: 0)
18:23:11,807 INFO  Stats:72 - Learner 1 delivered 327.6 values/s 35.57 Mbit/s (avg: 24.67 Mbit/s) (wait: 0) (count: 48242) (batch_count: 0)
18:23:12,808 INFO  Stats:72 - Learner 1 delivered 284.6 values/s 30.89 Mbit/s (avg: 24.70 Mbit/s) (wait: 1) (count: 48527) (batch_count: 0)
18:23:13,809 INFO  Stats:72 - Learner 1 delivered 266.7 values/s 28.92 Mbit/s (avg: 24.72 Mbit/s) (wait: 0) (count: 48794) (batch_count: 0)
18:23:14,810 INFO  Stats:72 - Learner 1 delivered 272.7 values/s 29.57 Mbit/s (avg: 24.74 Mbit/s) (wait: 1) (count: 49067) (batch_count: 0)
18:23:15,811 INFO  Stats:72 - Learner 1 delivered 233.8 values/s 25.34 Mbit/s (avg: 24.74 Mbit/s) (wait: 0) (count: 49301) (batch_count: 0)
18:23:16,812 INFO  Stats:72 - Learner 1 delivered 218.8 values/s 23.75 Mbit/s (avg: 24.74 Mbit/s) (wait: 0) (count: 49520) (batch_count: 0)
18:23:17,814 INFO  Stats:72 - Learner 1 delivered 307.6 values/s 33.34 Mbit/s (avg: 24.78 Mbit/s) (wait: 0) (count: 49828) (batch_count: 0)
18:23:18,815 INFO  Stats:72 - Learner 1 delivered 408.5 values/s 44.32 Mbit/s (avg: 24.87 Mbit/s) (wait: 0) (count: 50237) (batch_count: 0)
18:23:19,816 INFO  Stats:72 - Learner 1 delivered 370.6 values/s 39.22 Mbit/s (avg: 24.93 Mbit/s) (wait: 0) (count: 50608) (batch_count: 0)
18:23:20,817 INFO  Stats:72 - Learner 1 delivered 282.7 values/s 28.74 Mbit/s (avg: 24.95 Mbit/s) (wait: 0) (count: 50891) (batch_count: 0)
18:23:21,818 INFO  Stats:72 - Learner 1 delivered 310.7 values/s 33.66 Mbit/s (avg: 24.99 Mbit/s) (wait: 0) (count: 51202) (batch_count: 0)
18:23:22,819 INFO  Stats:72 - Learner 1 delivered 419.6 values/s 45.51 Mbit/s (avg: 25.08 Mbit/s) (wait: 0) (count: 51622) (batch_count: 0)
18:23:23,820 INFO  Stats:72 - Learner 1 delivered 369.7 values/s 40.12 Mbit/s (avg: 25.15 Mbit/s) (wait: 0) (count: 51992) (batch_count: 0)
18:23:24,821 INFO  Stats:72 - Learner 1 delivered 281.7 values/s 30.59 Mbit/s (avg: 25.18 Mbit/s) (wait: 0) (count: 52274) (batch_count: 0)
18:23:25,822 INFO  Stats:72 - Learner 1 delivered 232.7 values/s 25.23 Mbit/s (avg: 25.18 Mbit/s) (wait: 0) (count: 52507) (batch_count: 0)
18:23:26,824 INFO  Stats:72 - Learner 1 delivered 283.7 values/s 30.77 Mbit/s (avg: 25.20 Mbit/s) (wait: 0) (count: 52791) (batch_count: 0)
18:23:27,825 INFO  Stats:72 - Learner 1 delivered 267.7 values/s 29.01 Mbit/s (avg: 25.22 Mbit/s) (wait: 0) (count: 53059) (batch_count: 0)
18:23:28,826 INFO  Stats:72 - Learner 1 delivered 255.8 values/s 27.78 Mbit/s (avg: 25.23 Mbit/s) (wait: 0) (count: 53315) (batch_count: 0)
18:23:29,827 INFO  Stats:72 - Learner 1 delivered 189.8 values/s 20.57 Mbit/s (avg: 25.21 Mbit/s) (wait: 0) (count: 53505) (batch_count: 0)
18:23:30,838 INFO  Stats:72 - Learner 1 delivered 232.3 values/s 25.19 Mbit/s (avg: 25.21 Mbit/s) (wait: 0) (count: 53740) (batch_count: 0)
18:23:31,840 INFO  Stats:72 - Learner 1 delivered 263.6 values/s 28.63 Mbit/s (avg: 25.22 Mbit/s) (wait: 0) (count: 54004) (batch_count: 0)
18:23:32,883 INFO  Stats:72 - Learner 1 delivered 279.0 values/s 30.25 Mbit/s (avg: 25.25 Mbit/s) (wait: 0) (count: 54295) (batch_count: 0)
18:23:33,884 INFO  Stats:72 - Learner 1 delivered 302.7 values/s 32.82 Mbit/s (avg: 25.28 Mbit/s) (wait: 0) (count: 54598) (batch_count: 0)
18:23:34,885 INFO  Stats:72 - Learner 1 delivered 301.7 values/s 32.73 Mbit/s (avg: 25.31 Mbit/s) (wait: 0) (count: 54900) (batch_count: 0)
18:23:35,886 INFO  Stats:72 - Learner 1 delivered 250.8 values/s 27.19 Mbit/s (avg: 25.32 Mbit/s) (wait: 0) (count: 55151) (batch_count: 0)
18:23:36,887 INFO  Stats:72 - Learner 1 delivered 353.6 values/s 38.33 Mbit/s (avg: 25.38 Mbit/s) (wait: 0) (count: 55505) (batch_count: 0)
18:23:37,888 INFO  Stats:72 - Learner 1 delivered 319.7 values/s 34.65 Mbit/s (avg: 25.42 Mbit/s) (wait: 0) (count: 55825) (batch_count: 0)
18:23:38,889 INFO  Stats:72 - Learner 1 delivered 240.8 values/s 25.71 Mbit/s (avg: 25.42 Mbit/s) (wait: 0) (count: 56066) (batch_count: 0)
18:23:39,890 INFO  Stats:72 - Learner 1 delivered 259.7 values/s 27.57 Mbit/s (avg: 25.43 Mbit/s) (wait: 0) (count: 56326) (batch_count: 0)
18:23:40,891 INFO  Stats:72 - Learner 1 delivered 271.7 values/s 28.90 Mbit/s (avg: 25.44 Mbit/s) (wait: 0) (count: 56598) (batch_count: 0)
18:23:41,892 INFO  Stats:72 - Learner 1 delivered 282.7 values/s 29.88 Mbit/s (avg: 25.46 Mbit/s) (wait: 0) (count: 56881) (batch_count: 0)
18:23:42,893 INFO  Stats:72 - Learner 1 delivered 350.6 values/s 37.52 Mbit/s (avg: 25.51 Mbit/s) (wait: 0) (count: 57232) (batch_count: 0)
18:23:43,894 INFO  Stats:72 - Learner 1 delivered 255.7 values/s 27.74 Mbit/s (avg: 25.52 Mbit/s) (wait: 0) (count: 57488) (batch_count: 0)
18:23:44,895 INFO  Stats:72 - Learner 1 delivered 282.7 values/s 30.65 Mbit/s (avg: 25.54 Mbit/s) (wait: 0) (count: 57771) (batch_count: 0)
18:23:45,897 INFO  Stats:72 - Learner 1 delivered 323.6 values/s 35.06 Mbit/s (avg: 25.58 Mbit/s) (wait: 0) (count: 58095) (batch_count: 0)
18:23:46,897 INFO  Stats:72 - Learner 1 delivered 292.7 values/s 31.76 Mbit/s (avg: 25.60 Mbit/s) (wait: 0) (count: 58388) (batch_count: 0)
18:23:47,898 INFO  Stats:72 - Learner 1 delivered 257.8 values/s 27.96 Mbit/s (avg: 25.61 Mbit/s) (wait: 0) (count: 58646) (batch_count: 0)
18:23:48,899 INFO  Stats:72 - Learner 1 delivered 248.8 values/s 26.97 Mbit/s (avg: 25.62 Mbit/s) (wait: 0) (count: 58895) (batch_count: 0)
18:23:49,900 INFO  Stats:72 - Learner 1 delivered 283.7 values/s 30.74 Mbit/s (avg: 25.64 Mbit/s) (wait: 0) (count: 59179) (batch_count: 0)
18:23:50,901 INFO  Stats:72 - Learner 1 delivered 267.7 values/s 29.07 Mbit/s (avg: 25.65 Mbit/s) (wait: 0) (count: 59447) (batch_count: 0)
18:23:51,902 INFO  Stats:72 - Learner 1 delivered 362.7 values/s 39.31 Mbit/s (avg: 25.71 Mbit/s) (wait: 0) (count: 59810) (batch_count: 0)
18:23:52,903 INFO  Stats:72 - Learner 1 delivered 470.5 values/s 51.06 Mbit/s (avg: 25.81 Mbit/s) (wait: 0) (count: 60281) (batch_count: 0)
18:23:53,905 INFO  Stats:72 - Learner 1 delivered 319.6 values/s 34.63 Mbit/s (avg: 25.84 Mbit/s) (wait: 0) (count: 60601) (batch_count: 0)
18:23:54,906 INFO  Stats:72 - Learner 1 delivered 239.7 values/s 25.98 Mbit/s (avg: 25.84 Mbit/s) (wait: 0) (count: 60841) (batch_count: 0)
18:23:55,907 INFO  Stats:72 - Learner 1 delivered 286.7 values/s 31.09 Mbit/s (avg: 25.87 Mbit/s) (wait: 0) (count: 61128) (batch_count: 0)
18:23:56,908 INFO  Stats:72 - Learner 1 delivered 243.7 values/s 26.44 Mbit/s (avg: 25.87 Mbit/s) (wait: 0) (count: 61372) (batch_count: 0)
18:23:57,909 INFO  Stats:72 - Learner 1 delivered 332.6 values/s 36.06 Mbit/s (avg: 25.91 Mbit/s) (wait: 0) (count: 61705) (batch_count: 0)
18:23:58,910 INFO  Stats:72 - Learner 1 delivered 453.6 values/s 49.22 Mbit/s (avg: 26.00 Mbit/s) (wait: 0) (count: 62159) (batch_count: 0)
18:23:59,912 INFO  Stats:72 - Learner 1 delivered 259.7 values/s 28.21 Mbit/s (avg: 26.01 Mbit/s) (wait: 0) (count: 62419) (batch_count: 0)
18:24:00,913 INFO  Stats:72 - Learner 1 delivered 225.7 values/s 24.55 Mbit/s (avg: 26.00 Mbit/s) (wait: 0) (count: 62645) (batch_count: 0)
18:24:01,914 INFO  Stats:72 - Learner 1 delivered 229.8 values/s 24.96 Mbit/s (avg: 26.00 Mbit/s) (wait: 0) (count: 62875) (batch_count: 0)
18:24:02,915 INFO  Stats:72 - Learner 1 delivered 261.7 values/s 28.39 Mbit/s (avg: 26.01 Mbit/s) (wait: 0) (count: 63137) (batch_count: 0)
18:24:03,916 INFO  Stats:72 - Learner 1 delivered 245.8 values/s 26.70 Mbit/s (avg: 26.01 Mbit/s) (wait: 0) (count: 63383) (batch_count: 0)
18:24:04,918 INFO  Stats:72 - Learner 1 delivered 256.7 values/s 27.96 Mbit/s (avg: 26.02 Mbit/s) (wait: 0) (count: 63640) (batch_count: 0)
18:24:05,919 INFO  Stats:72 - Learner 1 delivered 250.7 values/s 27.25 Mbit/s (avg: 26.02 Mbit/s) (wait: 0) (count: 63891) (batch_count: 0)
18:24:06,920 INFO  Stats:72 - Learner 1 delivered 294.6 values/s 31.98 Mbit/s (avg: 26.04 Mbit/s) (wait: 0) (count: 64186) (batch_count: 0)
18:24:07,921 INFO  Stats:72 - Learner 1 delivered 278.6 values/s 30.27 Mbit/s (avg: 26.06 Mbit/s) (wait: 0) (count: 64465) (batch_count: 0)
18:24:08,923 INFO  Stats:72 - Learner 1 delivered 315.7 values/s 34.27 Mbit/s (avg: 26.09 Mbit/s) (wait: 0) (count: 64781) (batch_count: 0)
18:24:09,924 INFO  Stats:72 - Learner 1 delivered 322.6 values/s 34.98 Mbit/s (avg: 26.12 Mbit/s) (wait: 0) (count: 65104) (batch_count: 0)
18:24:10,925 INFO  Stats:72 - Learner 1 delivered 269.7 values/s 29.20 Mbit/s (avg: 26.14 Mbit/s) (wait: 0) (count: 65374) (batch_count: 0)
18:24:11,926 INFO  Stats:72 - Learner 1 delivered 254.7 values/s 27.71 Mbit/s (avg: 26.14 Mbit/s) (wait: 0) (count: 65629) (batch_count: 0)
18:24:12,927 INFO  Stats:72 - Learner 1 delivered 388.6 values/s 42.16 Mbit/s (avg: 26.20 Mbit/s) (wait: 0) (count: 66018) (batch_count: 0)
18:24:13,928 INFO  Stats:72 - Learner 1 delivered 318.7 values/s 34.62 Mbit/s (avg: 26.23 Mbit/s) (wait: 0) (count: 66337) (batch_count: 0)
18:24:14,929 INFO  Stats:72 - Learner 1 delivered 265.7 values/s 28.83 Mbit/s (avg: 26.24 Mbit/s) (wait: 0) (count: 66603) (batch_count: 0)
18:24:15,930 INFO  Stats:72 - Learner 1 delivered 225.8 values/s 24.56 Mbit/s (avg: 26.23 Mbit/s) (wait: 0) (count: 66829) (batch_count: 0)
18:24:16,931 INFO  Stats:72 - Learner 1 delivered 226.7 values/s 24.71 Mbit/s (avg: 26.23 Mbit/s) (wait: 0) (count: 67056) (batch_count: 0)
18:24:17,933 INFO  Stats:72 - Learner 1 delivered 270.7 values/s 29.35 Mbit/s (avg: 26.24 Mbit/s) (wait: 0) (count: 67327) (batch_count: 0)
18:24:18,934 INFO  Stats:72 - Learner 1 delivered 288.7 values/s 31.34 Mbit/s (avg: 26.26 Mbit/s) (wait: 0) (count: 67616) (batch_count: 0)
18:24:19,935 INFO  Stats:72 - Learner 1 delivered 223.8 values/s 24.35 Mbit/s (avg: 26.25 Mbit/s) (wait: 1) (count: 67840) (batch_count: 0)
18:24:20,936 INFO  Stats:72 - Learner 1 delivered 252.7 values/s 27.44 Mbit/s (avg: 26.26 Mbit/s) (wait: 0) (count: 68093) (batch_count: 0)
18:24:21,977 INFO  Stats:72 - Learner 1 delivered 216.0 values/s 23.45 Mbit/s (avg: 26.25 Mbit/s) (wait: 0) (count: 68318) (batch_count: 0)
18:24:22,979 INFO  Stats:72 - Learner 1 delivered 456.3 values/s 49.53 Mbit/s (avg: 26.33 Mbit/s) (wait: 0) (count: 68775) (batch_count: 0)
18:24:23,980 INFO  Stats:72 - Learner 1 delivered 217.8 values/s 23.70 Mbit/s (avg: 26.32 Mbit/s) (wait: 0) (count: 68993) (batch_count: 0)
18:24:24,981 INFO  Stats:72 - Learner 1 delivered 237.8 values/s 25.80 Mbit/s (avg: 26.32 Mbit/s) (wait: 0) (count: 69231) (batch_count: 0)
18:24:25,982 INFO  Stats:72 - Learner 1 delivered 278.7 values/s 30.31 Mbit/s (avg: 26.33 Mbit/s) (wait: 0) (count: 69510) (batch_count: 0)
18:24:26,983 INFO  Stats:72 - Learner 1 delivered 236.7 values/s 25.83 Mbit/s (avg: 26.33 Mbit/s) (wait: 0) (count: 69747) (batch_count: 0)
18:24:27,984 INFO  Stats:72 - Learner 1 delivered 314.6 values/s 34.24 Mbit/s (avg: 26.36 Mbit/s) (wait: 0) (count: 70062) (batch_count: 0)
18:24:28,985 INFO  Stats:72 - Learner 1 delivered 406.6 values/s 44.14 Mbit/s (avg: 26.42 Mbit/s) (wait: 0) (count: 70469) (batch_count: 0)
18:24:29,986 INFO  Stats:72 - Learner 1 delivered 290.7 values/s 31.55 Mbit/s (avg: 26.44 Mbit/s) (wait: 0) (count: 70760) (batch_count: 0)
18:24:30,987 INFO  Stats:72 - Learner 1 delivered 265.7 values/s 28.83 Mbit/s (avg: 26.45 Mbit/s) (wait: 0) (count: 71026) (batch_count: 0)
18:24:31,988 INFO  Stats:72 - Learner 1 delivered 232.8 values/s 25.37 Mbit/s (avg: 26.44 Mbit/s) (wait: 0) (count: 71259) (batch_count: 0)
18:24:32,989 INFO  Stats:72 - Learner 1 delivered 257.7 values/s 28.06 Mbit/s (avg: 26.45 Mbit/s) (wait: 0) (count: 71517) (batch_count: 0)
18:24:33,990 INFO  Stats:72 - Learner 1 delivered 286.7 values/s 31.15 Mbit/s (avg: 26.46 Mbit/s) (wait: 0) (count: 71804) (batch_count: 0)
18:24:34,991 INFO  Stats:72 - Learner 1 delivered 285.7 values/s 30.99 Mbit/s (avg: 26.48 Mbit/s) (wait: 0) (count: 72090) (batch_count: 0)
18:24:35,992 INFO  Stats:72 - Learner 1 delivered 201.8 values/s 21.92 Mbit/s (avg: 26.46 Mbit/s) (wait: 0) (count: 72292) (batch_count: 0)
18:24:36,996 INFO  Stats:72 - Learner 1 delivered 211.2 values/s 23.09 Mbit/s (avg: 26.45 Mbit/s) (wait: 0) (count: 72504) (batch_count: 0)
18:24:37,998 INFO  Stats:72 - Learner 1 delivered 219.8 values/s 24.00 Mbit/s (avg: 26.44 Mbit/s) (wait: 0) (count: 72724) (batch_count: 0)
18:24:38,999 INFO  Stats:72 - Learner 1 delivered 311.7 values/s 33.80 Mbit/s (avg: 26.47 Mbit/s) (wait: 0) (count: 73036) (batch_count: 0)
18:24:40,000 INFO  Stats:72 - Learner 1 delivered 192.8 values/s 20.91 Mbit/s (avg: 26.45 Mbit/s) (wait: 0) (count: 73229) (batch_count: 0)
18:24:41,001 INFO  Stats:72 - Learner 1 delivered 251.7 values/s 27.28 Mbit/s (avg: 26.45 Mbit/s) (wait: 0) (count: 73481) (batch_count: 0)
18:24:42,001 INFO  Stats:72 - Learner 1 delivered 221.8 values/s 24.19 Mbit/s (avg: 26.45 Mbit/s) (wait: 0) (count: 73703) (batch_count: 0)
18:24:43,002 INFO  Stats:72 - Learner 1 delivered 265.8 values/s 28.89 Mbit/s (avg: 26.45 Mbit/s) (wait: 0) (count: 73969) (batch_count: 0)
18:24:44,003 INFO  Stats:72 - Learner 1 delivered 272.7 values/s 29.60 Mbit/s (avg: 26.46 Mbit/s) (wait: 0) (count: 74242) (batch_count: 0)
18:24:45,005 INFO  Stats:72 - Learner 1 delivered 256.7 values/s 27.86 Mbit/s (avg: 26.47 Mbit/s) (wait: 0) (count: 74499) (batch_count: 0)
18:24:46,006 INFO  Stats:72 - Learner 1 delivered 223.8 values/s 24.43 Mbit/s (avg: 26.46 Mbit/s) (wait: 0) (count: 74723) (batch_count: 0)
18:24:47,007 INFO  Stats:72 - Learner 1 delivered 268.7 values/s 29.14 Mbit/s (avg: 26.47 Mbit/s) (wait: 0) (count: 74992) (batch_count: 0)
18:24:48,008 INFO  Stats:72 - Learner 1 delivered 210.8 values/s 22.89 Mbit/s (avg: 26.46 Mbit/s) (wait: 0) (count: 75203) (batch_count: 0)
18:24:49,009 INFO  Stats:72 - Learner 1 delivered 241.8 values/s 26.36 Mbit/s (avg: 26.46 Mbit/s) (wait: 0) (count: 75445) (batch_count: 0)
18:24:50,010 INFO  Stats:72 - Learner 1 delivered 264.7 values/s 28.71 Mbit/s (avg: 26.47 Mbit/s) (wait: 0) (count: 75710) (batch_count: 0)
18:24:51,011 INFO  Stats:72 - Learner 1 delivered 163.8 values/s 17.75 Mbit/s (avg: 26.44 Mbit/s) (wait: 0) (count: 75874) (batch_count: 0)
18:24:52,012 INFO  Stats:72 - Learner 1 delivered 242.8 values/s 26.08 Mbit/s (avg: 26.44 Mbit/s) (wait: 0) (count: 76117) (batch_count: 0)
18:24:53,013 INFO  Stats:72 - Learner 1 delivered 295.7 values/s 31.25 Mbit/s (avg: 26.45 Mbit/s) (wait: 0) (count: 76413) (batch_count: 0)
18:24:54,014 INFO  Stats:72 - Learner 1 delivered 345.7 values/s 37.56 Mbit/s (avg: 26.49 Mbit/s) (wait: 0) (count: 76759) (batch_count: 0)
18:24:55,015 INFO  Stats:72 - Learner 1 delivered 260.7 values/s 28.31 Mbit/s (avg: 26.49 Mbit/s) (wait: 0) (count: 77020) (batch_count: 0)
18:24:56,016 INFO  Stats:72 - Learner 1 delivered 154.9 values/s 16.80 Mbit/s (avg: 26.46 Mbit/s) (wait: 0) (count: 77175) (batch_count: 0)
18:24:57,017 INFO  Stats:72 - Learner 1 delivered 183.8 values/s 19.98 Mbit/s (avg: 26.44 Mbit/s) (wait: 0) (count: 77359) (batch_count: 0)
18:24:58,018 INFO  Stats:72 - Learner 1 delivered 221.8 values/s 24.25 Mbit/s (avg: 26.43 Mbit/s) (wait: 0) (count: 77581) (batch_count: 0)
18:24:59,019 INFO  Stats:72 - Learner 1 delivered 337.7 values/s 36.72 Mbit/s (avg: 26.47 Mbit/s) (wait: 0) (count: 77919) (batch_count: 0)
18:25:00,020 INFO  Stats:72 - Learner 1 delivered 314.7 values/s 34.15 Mbit/s (avg: 26.49 Mbit/s) (wait: 0) (count: 78234) (batch_count: 0)
18:25:01,021 INFO  Stats:72 - Learner 1 delivered 258.7 values/s 28.08 Mbit/s (avg: 26.50 Mbit/s) (wait: 0) (count: 78493) (batch_count: 0)
18:25:02,022 INFO  Stats:72 - Learner 1 delivered 310.7 values/s 33.78 Mbit/s (avg: 26.52 Mbit/s) (wait: 0) (count: 78804) (batch_count: 0)
18:25:03,023 INFO  Stats:72 - Learner 1 delivered 286.7 values/s 31.27 Mbit/s (avg: 26.53 Mbit/s) (wait: 0) (count: 79091) (batch_count: 0)
18:25:04,024 INFO  Stats:72 - Learner 1 delivered 283.7 values/s 30.84 Mbit/s (avg: 26.55 Mbit/s) (wait: 0) (count: 79375) (batch_count: 0)
18:25:05,025 INFO  Stats:72 - Learner 1 delivered 266.7 values/s 28.92 Mbit/s (avg: 26.56 Mbit/s) (wait: 0) (count: 79642) (batch_count: 0)
18:25:06,026 INFO  Stats:72 - Learner 1 delivered 247.8 values/s 26.76 Mbit/s (avg: 26.56 Mbit/s) (wait: 0) (count: 79890) (batch_count: 0)
18:25:07,027 INFO  Stats:72 - Learner 1 delivered 79.9 values/s 8.66 Mbit/s (avg: 26.50 Mbit/s) (wait: 0) (count: 79970) (batch_count: 0)
18:25:08,028 INFO  Stats:72 - Learner 1 delivered 284.7 values/s 30.96 Mbit/s (avg: 26.51 Mbit/s) (wait: 0) (count: 80255) (batch_count: 0)
18:25:09,030 INFO  Stats:72 - Learner 1 delivered 234.7 values/s 25.48 Mbit/s (avg: 26.51 Mbit/s) (wait: 0) (count: 80490) (batch_count: 0)
18:25:10,031 INFO  Stats:72 - Learner 1 delivered 211.8 values/s 22.95 Mbit/s (avg: 26.50 Mbit/s) (wait: 0) (count: 80702) (batch_count: 0)
18:25:11,032 INFO  Stats:72 - Learner 1 delivered 212.8 values/s 22.49 Mbit/s (avg: 26.49 Mbit/s) (wait: 0) (count: 80915) (batch_count: 0)
18:25:12,033 INFO  Stats:72 - Learner 1 delivered 146.8 values/s 15.93 Mbit/s (avg: 26.46 Mbit/s) (wait: 0) (count: 81062) (batch_count: 0)
18:25:13,034 INFO  Stats:72 - Learner 1 delivered 242.7 values/s 26.35 Mbit/s (avg: 26.46 Mbit/s) (wait: 0) (count: 81305) (batch_count: 0)
18:25:14,035 INFO  Stats:72 - Learner 1 delivered 320.7 values/s 34.89 Mbit/s (avg: 26.48 Mbit/s) (wait: 0) (count: 81626) (batch_count: 0)
18:25:15,036 INFO  Stats:72 - Learner 1 delivered 197.8 values/s 21.62 Mbit/s (avg: 26.47 Mbit/s) (wait: 0) (count: 81824) (batch_count: 0)
18:25:16,037 INFO  Stats:72 - Learner 1 delivered 255.8 values/s 26.92 Mbit/s (avg: 26.47 Mbit/s) (wait: 0) (count: 82080) (batch_count: 0)
18:25:17,038 INFO  Stats:72 - Learner 1 delivered 271.7 values/s 28.77 Mbit/s (avg: 26.47 Mbit/s) (wait: 0) (count: 82352) (batch_count: 0)
18:25:18,039 INFO  Stats:72 - Learner 1 delivered 224.8 values/s 24.35 Mbit/s (avg: 26.47 Mbit/s) (wait: 0) (count: 82577) (batch_count: 0)
18:25:19,040 INFO  Stats:72 - Learner 1 delivered 221.8 values/s 24.04 Mbit/s (avg: 26.46 Mbit/s) (wait: 0) (count: 82799) (batch_count: 0)
18:25:20,041 INFO  Stats:72 - Learner 1 delivered 188.8 values/s 20.54 Mbit/s (avg: 26.44 Mbit/s) (wait: 0) (count: 82988) (batch_count: 0)
18:25:21,042 INFO  Stats:72 - Learner 1 delivered 258.7 values/s 28.03 Mbit/s (avg: 26.45 Mbit/s) (wait: 0) (count: 83247) (batch_count: 0)
18:25:22,043 INFO  Stats:72 - Learner 1 delivered 192.8 values/s 21.10 Mbit/s (avg: 26.43 Mbit/s) (wait: 0) (count: 83440) (batch_count: 0)
18:25:23,044 INFO  Stats:72 - Learner 1 delivered 277.7 values/s 30.28 Mbit/s (avg: 26.44 Mbit/s) (wait: 0) (count: 83718) (batch_count: 0)
18:25:24,045 INFO  Stats:72 - Learner 1 delivered 359.6 values/s 39.16 Mbit/s (avg: 26.48 Mbit/s) (wait: 0) (count: 84078) (batch_count: 0)
18:25:25,046 INFO  Stats:72 - Learner 1 delivered 217.8 values/s 23.73 Mbit/s (avg: 26.47 Mbit/s) (wait: 0) (count: 84296) (batch_count: 0)
18:25:26,047 INFO  Stats:72 - Learner 1 delivered 204.8 values/s 22.37 Mbit/s (avg: 26.46 Mbit/s) (wait: 0) (count: 84501) (batch_count: 0)
18:25:27,048 INFO  Stats:72 - Learner 1 delivered 255.7 values/s 27.90 Mbit/s (avg: 26.47 Mbit/s) (wait: 0) (count: 84757) (batch_count: 0)
18:25:28,054 INFO  Stats:72 - Learner 1 delivered 212.7 values/s 23.33 Mbit/s (avg: 26.46 Mbit/s) (wait: 0) (count: 84971) (batch_count: 0)
18:25:29,055 INFO  Stats:72 - Learner 1 delivered 403.6 values/s 43.90 Mbit/s (avg: 26.51 Mbit/s) (wait: 0) (count: 85375) (batch_count: 0)
18:25:30,056 INFO  Stats:72 - Learner 1 delivered 196.8 values/s 21.31 Mbit/s (avg: 26.49 Mbit/s) (wait: 0) (count: 85572) (batch_count: 0)
18:25:31,057 INFO  Stats:72 - Learner 1 delivered 211.8 values/s 22.98 Mbit/s (avg: 26.48 Mbit/s) (wait: 0) (count: 85784) (batch_count: 0)
18:25:32,058 INFO  Stats:72 - Learner 1 delivered 276.7 values/s 30.01 Mbit/s (avg: 26.49 Mbit/s) (wait: 0) (count: 86061) (batch_count: 0)
18:25:33,059 INFO  Stats:72 - Learner 1 delivered 241.8 values/s 26.23 Mbit/s (avg: 26.49 Mbit/s) (wait: 0) (count: 86303) (batch_count: 0)
18:25:34,060 INFO  Stats:72 - Learner 1 delivered 267.7 values/s 28.85 Mbit/s (avg: 26.50 Mbit/s) (wait: 0) (count: 86571) (batch_count: 0)
18:25:35,061 INFO  Stats:72 - Learner 1 delivered 244.7 values/s 26.53 Mbit/s (avg: 26.50 Mbit/s) (wait: 0) (count: 86816) (batch_count: 0)
18:25:36,110 INFO  Stats:72 - Learner 1 delivered 220.3 values/s 23.88 Mbit/s (avg: 26.49 Mbit/s) (wait: 0) (count: 87047) (batch_count: 0)
18:25:37,111 INFO  Stats:72 - Learner 1 delivered 224.8 values/s 24.40 Mbit/s (avg: 26.48 Mbit/s) (wait: 0) (count: 87272) (batch_count: 0)
18:25:38,111 INFO  Stats:72 - Learner 1 delivered 272.8 values/s 29.58 Mbit/s (avg: 26.49 Mbit/s) (wait: 0) (count: 87545) (batch_count: 0)
18:25:39,113 INFO  Stats:72 - Learner 1 delivered 246.7 values/s 26.78 Mbit/s (avg: 26.49 Mbit/s) (wait: 0) (count: 87792) (batch_count: 0)
18:25:40,114 INFO  Stats:72 - Learner 1 delivered 269.7 values/s 29.26 Mbit/s (avg: 26.50 Mbit/s) (wait: 0) (count: 88062) (batch_count: 0)
18:25:41,115 INFO  Stats:72 - Learner 1 delivered 235.8 values/s 25.58 Mbit/s (avg: 26.50 Mbit/s) (wait: 0) (count: 88298) (batch_count: 0)
18:25:42,116 INFO  Stats:72 - Learner 1 delivered 251.7 values/s 27.27 Mbit/s (avg: 26.50 Mbit/s) (wait: 0) (count: 88550) (batch_count: 0)
18:25:43,117 INFO  Stats:72 - Learner 1 delivered 259.7 values/s 28.14 Mbit/s (avg: 26.51 Mbit/s) (wait: 0) (count: 88810) (batch_count: 0)
18:25:44,118 INFO  Stats:72 - Learner 1 delivered 305.7 values/s 33.19 Mbit/s (avg: 26.52 Mbit/s) (wait: 0) (count: 89116) (batch_count: 0)
18:25:45,119 INFO  Stats:72 - Learner 1 delivered 265.7 values/s 28.80 Mbit/s (avg: 26.53 Mbit/s) (wait: 0) (count: 89382) (batch_count: 0)
18:25:46,120 INFO  Stats:72 - Learner 1 delivered 225.8 values/s 24.50 Mbit/s (avg: 26.52 Mbit/s) (wait: 0) (count: 89608) (batch_count: 0)
18:25:47,121 INFO  Stats:72 - Learner 1 delivered 281.7 values/s 30.53 Mbit/s (avg: 26.54 Mbit/s) (wait: 0) (count: 89890) (batch_count: 0)
18:25:48,122 INFO  Stats:72 - Learner 1 delivered 313.7 values/s 34.00 Mbit/s (avg: 26.56 Mbit/s) (wait: 0) (count: 90204) (batch_count: 0)
18:25:49,123 INFO  Stats:72 - Learner 1 delivered 230.8 values/s 25.03 Mbit/s (avg: 26.55 Mbit/s) (wait: 0) (count: 90435) (batch_count: 0)
18:25:50,124 INFO  Stats:72 - Learner 1 delivered 217.8 values/s 23.63 Mbit/s (avg: 26.54 Mbit/s) (wait: 0) (count: 90653) (batch_count: 0)
18:25:51,125 INFO  Stats:72 - Learner 1 delivered 238.7 values/s 25.89 Mbit/s (avg: 26.54 Mbit/s) (wait: 0) (count: 90892) (batch_count: 0)
18:25:52,126 INFO  Stats:72 - Learner 1 delivered 207.8 values/s 22.52 Mbit/s (avg: 26.53 Mbit/s) (wait: 0) (count: 91100) (batch_count: 0)
18:25:53,127 INFO  Stats:72 - Learner 1 delivered 225.8 values/s 24.51 Mbit/s (avg: 26.53 Mbit/s) (wait: 0) (count: 91326) (batch_count: 0)
18:25:54,128 INFO  Stats:72 - Learner 1 delivered 326.7 values/s 35.42 Mbit/s (avg: 26.55 Mbit/s) (wait: 0) (count: 91653) (batch_count: 0)
18:25:55,129 INFO  Stats:72 - Learner 1 delivered 226.7 values/s 24.59 Mbit/s (avg: 26.54 Mbit/s) (wait: 0) (count: 91880) (batch_count: 0)
18:25:56,130 INFO  Stats:72 - Learner 1 delivered 267.7 values/s 29.02 Mbit/s (avg: 26.55 Mbit/s) (wait: 0) (count: 92148) (batch_count: 0)
18:25:57,131 INFO  Stats:72 - Learner 1 delivered 288.7 values/s 31.31 Mbit/s (avg: 26.56 Mbit/s) (wait: 0) (count: 92437) (batch_count: 0)
18:25:58,132 INFO  Stats:72 - Learner 1 delivered 311.7 values/s 33.81 Mbit/s (avg: 26.58 Mbit/s) (wait: 0) (count: 92749) (batch_count: 0)
18:25:59,133 INFO  Stats:72 - Learner 1 delivered 465.5 values/s 50.49 Mbit/s (avg: 26.65 Mbit/s) (wait: 0) (count: 93215) (batch_count: 0)
18:26:00,134 INFO  Stats:72 - Learner 1 delivered 320.7 values/s 34.77 Mbit/s (avg: 26.67 Mbit/s) (wait: 0) (count: 93536) (batch_count: 0)
18:26:01,135 INFO  Stats:72 - Learner 1 delivered 289.7 values/s 31.39 Mbit/s (avg: 26.68 Mbit/s) (wait: 0) (count: 93826) (batch_count: 0)
18:26:02,136 INFO  Stats:72 - Learner 1 delivered 297.6 values/s 32.29 Mbit/s (avg: 26.70 Mbit/s) (wait: 0) (count: 94124) (batch_count: 0)
18:26:03,137 INFO  Stats:72 - Learner 1 delivered 233.8 values/s 25.33 Mbit/s (avg: 26.69 Mbit/s) (wait: 0) (count: 94358) (batch_count: 0)
18:26:04,138 INFO  Stats:72 - Learner 1 delivered 322.6 values/s 35.01 Mbit/s (avg: 26.71 Mbit/s) (wait: 0) (count: 94681) (batch_count: 0)
18:26:05,139 INFO  Stats:72 - Learner 1 delivered 393.5 values/s 42.65 Mbit/s (avg: 26.76 Mbit/s) (wait: 0) (count: 95075) (batch_count: 0)
18:26:06,141 INFO  Stats:72 - Learner 1 delivered 302.7 values/s 32.85 Mbit/s (avg: 26.77 Mbit/s) (wait: 0) (count: 95378) (batch_count: 0)
18:26:07,142 INFO  Stats:72 - Learner 1 delivered 318.6 values/s 34.58 Mbit/s (avg: 26.79 Mbit/s) (wait: 0) (count: 95697) (batch_count: 0)
18:26:08,143 INFO  Stats:72 - Learner 1 delivered 347.7 values/s 37.71 Mbit/s (avg: 26.82 Mbit/s) (wait: 0) (count: 96045) (batch_count: 0)
18:26:09,150 INFO  Stats:72 - Learner 1 delivered 327.6 values/s 35.51 Mbit/s (avg: 26.84 Mbit/s) (wait: 0) (count: 96375) (batch_count: 0)
18:26:10,151 INFO  Stats:72 - Learner 1 delivered 357.6 values/s 38.76 Mbit/s (avg: 26.87 Mbit/s) (wait: 0) (count: 96733) (batch_count: 0)
18:26:11,152 INFO  Stats:72 - Learner 1 delivered 272.7 values/s 29.60 Mbit/s (avg: 26.88 Mbit/s) (wait: 0) (count: 97006) (batch_count: 0)
18:26:12,153 INFO  Stats:72 - Learner 1 delivered 272.7 values/s 29.60 Mbit/s (avg: 26.89 Mbit/s) (wait: 0) (count: 97279) (batch_count: 0)
18:26:13,154 INFO  Stats:72 - Learner 1 delivered 286.7 values/s 31.12 Mbit/s (avg: 26.90 Mbit/s) (wait: 0) (count: 97566) (batch_count: 0)
18:26:14,155 INFO  Stats:72 - Learner 1 delivered 264.7 values/s 28.68 Mbit/s (avg: 26.90 Mbit/s) (wait: 0) (count: 97831) (batch_count: 0)
18:26:15,156 INFO  Stats:72 - Learner 1 delivered 267.7 values/s 29.02 Mbit/s (avg: 26.91 Mbit/s) (wait: 0) (count: 98099) (batch_count: 0)
18:26:16,158 INFO  Stats:72 - Learner 1 delivered 267.7 values/s 29.04 Mbit/s (avg: 26.91 Mbit/s) (wait: 0) (count: 98367) (batch_count: 0)
18:26:17,159 INFO  Stats:72 - Learner 1 delivered 241.7 values/s 26.26 Mbit/s (avg: 26.91 Mbit/s) (wait: 0) (count: 98609) (batch_count: 0)
18:26:18,160 INFO  Stats:72 - Learner 1 delivered 213.8 values/s 23.23 Mbit/s (avg: 26.90 Mbit/s) (wait: 0) (count: 98823) (batch_count: 0)
18:26:19,161 INFO  Stats:72 - Learner 1 delivered 269.7 values/s 29.23 Mbit/s (avg: 26.91 Mbit/s) (wait: 0) (count: 99093) (batch_count: 0)
18:26:20,162 INFO  Stats:72 - Learner 1 delivered 271.7 values/s 29.48 Mbit/s (avg: 26.91 Mbit/s) (wait: 0) (count: 99365) (batch_count: 0)
18:26:21,163 INFO  Stats:72 - Learner 1 delivered 238.8 values/s 25.74 Mbit/s (avg: 26.91 Mbit/s) (wait: 0) (count: 99604) (batch_count: 0)
18:26:22,164 INFO  Stats:72 - Learner 1 delivered 287.7 values/s 31.18 Mbit/s (avg: 26.92 Mbit/s) (wait: 0) (count: 99892) (batch_count: 0)
18:26:23,165 INFO  Stats:72 - Learner 1 delivered 314.6 values/s 34.11 Mbit/s (avg: 26.94 Mbit/s) (wait: 0) (count: 100207) (batch_count: 0)
18:26:24,166 INFO  Stats:72 - Learner 1 delivered 245.7 values/s 26.69 Mbit/s (avg: 26.94 Mbit/s) (wait: 0) (count: 100453) (batch_count: 0)
18:26:25,168 INFO  Stats:72 - Learner 1 delivered 380.2 values/s 41.21 Mbit/s (avg: 26.98 Mbit/s) (wait: 0) (count: 100834) (batch_count: 0)
18:26:26,169 INFO  Stats:72 - Learner 1 delivered 327.7 values/s 35.50 Mbit/s (avg: 27.00 Mbit/s) (wait: 0) (count: 101162) (batch_count: 0)
18:26:27,170 INFO  Stats:72 - Learner 1 delivered 313.7 values/s 34.02 Mbit/s (avg: 27.01 Mbit/s) (wait: 0) (count: 101476) (batch_count: 0)
18:26:28,171 INFO  Stats:72 - Learner 1 delivered 287.7 values/s 31.17 Mbit/s (avg: 27.02 Mbit/s) (wait: 0) (count: 101764) (batch_count: 0)
18:26:29,172 INFO  Stats:72 - Learner 1 delivered 451.5 values/s 48.98 Mbit/s (avg: 27.08 Mbit/s) (wait: 0) (count: 102216) (batch_count: 0)
18:26:30,173 INFO  Stats:72 - Learner 1 delivered 399.6 values/s 43.20 Mbit/s (avg: 27.12 Mbit/s) (wait: 0) (count: 102616) (batch_count: 0)
18:26:31,174 INFO  Stats:72 - Learner 1 delivered 352.6 values/s 38.22 Mbit/s (avg: 27.14 Mbit/s) (wait: 0) (count: 102969) (batch_count: 0)


==> graph-collection/confs/new/b-4000/avg.txt <==
1 13.3563	217-65-59-17829.log 1 8.28528	220-26-182-19564.log 1 4.2147 134.987
3 7.88397	217-65-59-17996.log 3 13.3637	221-19-234-18240.log 3 7.02848 76.1451
5 18.9983	217-65-59-18172.log 5 8.10828	220-26-182-19925.log 5 20.3142 260.894
7 18.8606	217-65-59-18345.log 7 11.5432	220-26-182-20104.log 7 20.7997 191.689
9 22.4925	217-65-59-18521.log 9 10.8504	220-26-182-20284.log 9 27.5962 284.105
11 21.3686	221-19-246-19599.log 11 12.3134	220-26-182-20464.log 11 29.5108 257.129
13 20.5074	217-65-59-18901.log 13 14.2788	220-26-182-20666.log 13 32.9184 285.169
15 21.4144	217-65-59-19125.log 15 14.8078	220-26-182-20888.log 15 33.2366 275.083
17 19.6367	217-65-59-19502.log 17 16.6664	220-26-182-21251.log 17 33.0758 274.399
19 19.9536	217-65-59-19310.log 19 17.875	220-26-182-21069.log 19 34.1104 276.895


==> graph-collection/confs/new/b-4000/avg_cpu_182.txt <==
1 11.3336
3 7.00038
5 15.1096
7 16.0515
9 18.429
11 18.6971
13 20.2017
15 19.2106
17 17.83
19 19.3744


==> graph-collection/confs/new/b-4000/avg_cpu_246.txt <==
1 13.3563
3 7.88397
5 18.9983
7 18.8606
9 22.4925
11 21.3686
13 20.5074
15 21.4144
17 19.6367
19 19.9536


==> graph-collection/confs/new/b-4000/avg_cpu_59.txt <==
1 8.74683
3 4.92939
5 11.7365
5 18.9983
7 11.4919
9 14.9112
11 12.5255
11 21.3686
13 17.2083
13 20.2017
15 14.7955
17 15.6807
19 14.8373


==> graph-collection/confs/new/b-4000/avg_lat.txt <==
217-65-59-17829.log 1 8.28528
217-65-59-17996.log 3 13.3637
217-65-59-18172.log 5 8.10828
217-65-59-18345.log 7 11.5432
217-65-59-18521.log 9 10.8504
221-19-246-19599.log 11 12.3134
217-65-59-18901.log 13 14.2788
217-65-59-19125.log 15 14.8078
217-65-59-19502.log 17 16.6664
217-65-59-19310.log 19 17.875


==> graph-collection/confs/new/b-4000/avg_thr.txt <==
220-26-182-19564.log 1 4.2147 134.987
221-19-234-18240.log 3 7.02848 76.1451
220-26-182-19925.log 5 20.3142 260.894
220-26-182-20104.log 7 20.7997 191.689
220-26-182-20284.log 9 27.5962 284.105
220-26-182-20464.log 11 29.5108 257.129
220-26-182-20666.log 13 32.9184 285.169
220-26-182-20888.log 15 33.2366 275.083
220-26-182-21251.log 17 33.0758 274.399
220-26-182-21069.log 19 34.1104 276.895


==> graph-collection/confs/new/b-4000/plot_data.txt <==
set terminal postscript enhanced eps "Times-Roman" 14
set output "stat.eps"
set multiplot
set grid ytics xtics lt 1 lw 1 lc rgb "#cccccc"
set grid xtic ytic


set key font  "Times-Roman, 24"
set xtics font "Times-Roman, 20"
set ytics font "Times-Roman, 20"


set lmargin at screen 0.16
set rmargin at screen 0.97

#----------thr (Mbps)-----------------
set origin 0.0,0.63
set size 1, 0.3
#set xrange[0:350]
#set xtics 50

set yrange [0:]
set ytics 5
#set key  horiz right
#set key spacing 3

set nokey

set ylabel "Throughput (Mbps)" font "Times-Roman, 17" offset -4, 0 , 0
set noxlabel

set noxlabel
plot 	"avg.txt"    using 1:8 with lines  lt 1 lw 4 notitle 

#------------Throughput(instances/sec)----------------------
set origin 0.0,0.34
set size 1, 0.33
#set xrange[0:350]
set yrange [0:]
set ytics 400

set ylabel "Throughput (inst/sec)" font "Times-Roman, 17" offset -4, 0 , 0
set noxlabel

set nokey
plot 	"avg.txt"    using 1:9 with lines  lt 1 lw 4  notitle


#------------Latency(msec)----------------------
set origin 0.0,0.02
set size 1, 0.33
#set xrange[0:350]
set yrange [0:]
set ytics 3

set ylabel "Latency (msec)" font "Times-Roman, 17" offset -4, 0 , 0
set xlabel "Number of Client threads" font "Times-Roman, 17"

set nokey

plot 	"avg.txt"    using 1:5 with lines  lt 1 lw 4   notitle



!pstopdf stat.eps && rm stat.eps





==> graph-collection/confs/new/c-100k/avg.txt <==
1 9.15079	217-65-59-25196.log 1 22.0145	220-26-182-26848.log 1 35.6215 46.63
3 14.28	217-65-59-25367.log 3 34.7979	220-26-182-27029.log 3 71.3522 62.2878
5 13.5	217-65-59-25543.log 5 57.0946	220-26-182-27214.log 5 67.4586 53.4515
7 13.6356	217-65-59-25720.log 7 80.8087	220-26-182-27395.log 7 67.7482 50.6615


==> graph-collection/confs/new/c-100k/avg_cpu_182.txt <==
1 16.0825
3 25.9752
5 26.8597
7 25.3043


==> graph-collection/confs/new/c-100k/avg_cpu_246.txt <==
1 9.15079
3 14.28
5 13.5
7 13.6356


==> graph-collection/confs/new/c-100k/avg_cpu_59.txt <==
1 5.25317
3 8.34
5 7.88605
7 8.01017


==> graph-collection/confs/new/c-100k/avg_lat.txt <==
217-65-59-25196.log 1 22.0145
217-65-59-25367.log 3 34.7979
217-65-59-25543.log 5 57.0946
217-65-59-25720.log 7 80.8087


==> graph-collection/confs/new/c-100k/avg_thr.txt <==
220-26-182-26848.log 1 35.6215 46.63
220-26-182-27029.log 3 71.3522 62.2878
220-26-182-27214.log 5 67.4586 53.4515
220-26-182-27395.log 7 67.7482 50.6615


==> graph-collection/confs/new/c-100k/plot_data.txt <==
set terminal postscript enhanced eps "Times-Roman" 14
set output "stat.eps"
set multiplot
set grid ytics xtics lt 1 lw 1 lc rgb "#cccccc"
set grid xtic ytic


set key font  "Times-Roman, 24"
set xtics font "Times-Roman, 20"
set ytics font "Times-Roman, 20"


set lmargin at screen 0.16
set rmargin at screen 0.97

#----------thr (Mbps)-----------------
set origin 0.0,0.63
set size 1, 0.3
#set xrange[0:350]
#set xtics 50

set yrange [0:]
set ytics 50
#set key  horiz right
#set key spacing 3

set nokey

set ylabel "Throughput (Mbps)" font "Times-Roman, 17" offset -4, 0 , 0
set noxlabel

set noxlabel
plot 	"avg.txt"    using 1:8 with lines  lt 1 lw 4 notitle 

#------------Throughput(instances/sec)----------------------
set origin 0.0,0.34
set size 1, 0.33
#set xrange[0:350]
set yrange [0:]
set ytics 400

set ylabel "Throughput (inst/sec)" font "Times-Roman, 17" offset -4, 0 , 0
set noxlabel

set nokey
plot 	"avg.txt"    using 1:9 with lines  lt 1 lw 4  notitle


#------------Latency(msec)----------------------
set origin 0.0,0.02
set size 1, 0.33
#set xrange[0:350]
set yrange [0:]
set ytics 10

set ylabel "Latency (msec)" font "Times-Roman, 17" offset -4, 0 , 0
set xlabel "Number of Client threads" font "Times-Roman, 17"

set nokey

plot 	"avg.txt"    using 1:5 with lines  lt 1 lw 4   notitle



!pstopdf stat.eps && rm stat.eps





==> graph-collection/confs/new/c-200/avg.txt <==
1 19.3298	217-65-59-22083.log 1 1.88131	220-26-182-23693.log 1 1.21515 546.099
3 36.4268	217-65-59-22252.log 3 1.4094	220-26-182-23872.log 3 3.05745 1366.68
5 32.7857	217-65-59-22421.log 5 2.37431	220-26-182-24052.log 5 4.39482 1141.76
7 32.8134	217-65-59-22619.log 7 2.38918	220-26-182-24254.log 7 5.88565 1085.1
9 29.0643	217-65-59-22801.log 9 2.81503	220-26-182-24438.log 9 6.35421 948.008
11 26.8702	217-65-59-22977.log 11 3.46199	220-26-182-24618.log 11 6.36867 844.331
13 25.084	217-65-59-23160.log 13 4.05474	220-26-182-24799.log 13 6.48591 743.895
15 25.5043	217-65-59-23343.log 15 4.40684	220-26-182-24978.log 15 6.84824 726.146


==> graph-collection/confs/new/c-200/avg_cpu_182.txt <==
1 19.067
3 31.8877
5 28.041
7 28.8746
9 25.9914
11 22.5992
13 22.116
15 22.1333


==> graph-collection/confs/new/c-200/avg_cpu_246.txt <==
1 19.3298
3 36.4268
5 32.7857
7 32.8134
9 29.0643
11 26.8702
13 25.084
15 25.5043


==> graph-collection/confs/new/c-200/avg_cpu_59.txt <==
1 16.0223
3 31.458
5 33.9814
7 38.8722
9 40.6928
11 40.23
13 40.7445
15 25.5043
15 44.5419


==> graph-collection/confs/new/c-200/avg_lat.txt <==
217-65-59-22083.log 1 1.88131
217-65-59-22252.log 3 1.4094
217-65-59-22421.log 5 2.37431
217-65-59-22619.log 7 2.38918
217-65-59-22801.log 9 2.81503
217-65-59-22977.log 11 3.46199
217-65-59-23160.log 13 4.05474
217-65-59-23343.log 15 4.40684


==> graph-collection/confs/new/c-200/avg_thr.txt <==
220-26-182-23693.log 1 1.21515 546.099
220-26-182-23872.log 3 3.05745 1366.68
220-26-182-24052.log 5 4.39482 1141.76
220-26-182-24254.log 7 5.88565 1085.1
220-26-182-24438.log 9 6.35421 948.008
220-26-182-24618.log 11 6.36867 844.331
220-26-182-24799.log 13 6.48591 743.895
220-26-182-24978.log 15 6.84824 726.146


==> graph-collection/confs/new/c-200/plot_data.txt <==
set terminal postscript enhanced eps "Times-Roman" 14
set output "stat.eps"
set multiplot
set grid ytics xtics lt 1 lw 1 lc rgb "#cccccc"
set grid xtic ytic


set key font  "Times-Roman, 24"
set xtics font "Times-Roman, 20"
set ytics font "Times-Roman, 20"


set lmargin at screen 0.16
set rmargin at screen 0.97

#----------thr (Mbps)-----------------
set origin 0.0,0.63
set size 1, 0.3
#set xrange[0:350]
#set xtics 50

set yrange [0:]
set ytics 5
#set key  horiz right
#set key spacing 3

set nokey

set ylabel "Throughput (Mbps)" font "Times-Roman, 17" offset -4, 0 , 0
set noxlabel

set noxlabel
plot 	"avg.txt"    using 1:8 with lines  lt 1 lw 4 notitle 

#------------Throughput(instances/sec)----------------------
set origin 0.0,0.34
set size 1, 0.33
#set xrange[0:350]
set yrange [0:]
set ytics 400

set ylabel "Throughput (inst/sec)" font "Times-Roman, 17" offset -4, 0 , 0
set noxlabel

set nokey
plot 	"avg.txt"    using 1:9 with lines  lt 1 lw 4  notitle


#------------Latency(msec)----------------------
set origin 0.0,0.02
set size 1, 0.33
#set xrange[0:350]
set yrange [0:]
set ytics 3

set ylabel "Latency (msec)" font "Times-Roman, 17" offset -4, 0 , 0
set xlabel "Number of Client threads" font "Times-Roman, 17"

set nokey

plot 	"avg.txt"    using 1:5 with lines  lt 1 lw 4   notitle



!pstopdf stat.eps && rm stat.eps





==> graph-collection/confs/new/c-4000/avg.txt <==
1 10.1189	217-65-59-23526.log 1 6.53305	220-26-182-25161.log 1 4.84402 155.119
3 9.42636	217-65-59-23698.log 3 10.1214	220-26-182-25341.log 3 9.19097 98.9971
5 13.5164	217-65-59-23913.log 5 10.5716	220-26-182-25563.log 5 15.6168 205.196


==> graph-collection/confs/new/c-4000/avg_cpu_182.txt <==
1 10.7587
3 10.257
5 13.9818


==> graph-collection/confs/new/c-4000/avg_cpu_246.txt <==
1 10.1189
3 9.42636
5 13.5164


==> graph-collection/confs/new/c-4000/avg_cpu_59.txt <==
1 7.79301
3 6.69922
5 10.3744


==> graph-collection/confs/new/c-4000/avg_lat.txt <==
217-65-59-23526.log 1 6.53305
217-65-59-23698.log 3 10.1214
217-65-59-23913.log 5 10.5716


==> graph-collection/confs/new/c-4000/avg_thr.txt <==
220-26-182-25161.log 1 4.84402 155.119
220-26-182-25341.log 3 9.19097 98.9971
220-26-182-25563.log 5 15.6168 205.196


==> graph-collection/confs/new/c-4000/plot_data.txt <==
set terminal postscript enhanced eps "Times-Roman" 14
set output "stat.eps"
set multiplot
set grid ytics xtics lt 1 lw 1 lc rgb "#cccccc"
set grid xtic ytic


set key font  "Times-Roman, 24"
set xtics font "Times-Roman, 20"
set ytics font "Times-Roman, 20"


set lmargin at screen 0.16
set rmargin at screen 0.97

#----------thr (Mbps)-----------------
set origin 0.0,0.63
set size 1, 0.3
#set xrange[0:350]
#set xtics 50

set yrange [0:]
set ytics 5
#set key  horiz right
#set key spacing 3

set nokey

set ylabel "Throughput (Mbps)" font "Times-Roman, 17" offset -4, 0 , 0
set noxlabel

set noxlabel
plot 	"avg.txt"    using 1:8 with lines  lt 1 lw 4 notitle 

#------------Throughput(instances/sec)----------------------
set origin 0.0,0.34
set size 1, 0.33
#set xrange[0:350]
set yrange [0:]
set ytics 400

set ylabel "Throughput (inst/sec)" font "Times-Roman, 17" offset -4, 0 , 0
set noxlabel

set nokey
plot 	"avg.txt"    using 1:9 with lines  lt 1 lw 4  notitle


#------------Latency(msec)----------------------
set origin 0.0,0.02
set size 1, 0.33
#set xrange[0:350]
set yrange [0:]
set ytics 3

set ylabel "Latency (msec)" font "Times-Roman, 17" offset -4, 0 , 0
set xlabel "Number of Client threads" font "Times-Roman, 17"

set nokey

plot 	"avg.txt"    using 1:5 with lines  lt 1 lw 4   notitle



!pstopdf stat.eps && rm stat.eps





==> graph-collection/confs/new/confs.txt <==
set terminal postscript enhanced  color "Times-Roman" 14
set output "confs.eps"

set grid ytics lt 1 lw 1 lc rgb "#999999"
set grid noxtics ytics

#set bmargin 0
#set tmargin 0
#set rmargin 1

set lmargin at screen 0.05

set style histogram errorbars gap 2 lw 1
set style data histogram
set boxwidth 1

set multiplot
#set xtics mirror
#----------Throughput  Mbps-----------------
set size 1,0.34
set origin 0,0.6
set tmargin at screen 0.89
set logscale y
set xrange[2:97]
set yrange[1:1000]
#set ytics 40
#set ytics 20 font "Times-Roman, 14"
set ylabel "Throughput (Mbps)" font "Times-Roman, 14" offset 1,0
set noxtics
set key top center horiz 
set key width  2
set key outside
plot \
	'max-thr' u ($1-2):2  		ti 'Libpaxos' 		with boxes fs solid 0.0 lt 1 lc rgb "black",\
	'max-thr' u ($1-1):4  		ti 'S-Paxos' 		with boxes fs solid 0.2 lt 1 lc rgb "black",\
	'max-thr' u ($1+0):6		ti 'OpenReplica'	with boxes fs solid 0.5 lt 1 lc rgb "black",\
	'max-thr' u ($1+1):8		ti 'Ring Paxos'		with boxes fs solid 1 lt 1 lc rgb "black"
	
#boxerrorbars
#----------Throughput instance/sec-----------------
set origin 0,0.31
set tmargin at screen 0.60
set noxtics
set logscale y
set yrange[10:100000]

set ytics ("10" 10, "100"100, "1K"1000, "10K"10000, "100K"100000)

#set ytics 10000
#set ytics 20 font "Times-Roman, 14"
set ylabel "Throughput (inst/sec)" font "Times-Roman, 14" offset 0,0
set nokey
#plot \
#	'max-thr-inst' u ($1-3):2:(1.5)  	ti 'Libpaxos' 		with boxes fs pattern 1 lt 1 lc rgb "black",\
#	'max-thr-inst' u ($1-1.5):3:(1.5)  	ti 'S-Paxos' 		with boxes fs solid 0.4 lt 1 lc rgb "black",\
#	'max-thr-inst' u ($1+0):4:(1.5)		ti 'OpenReplica'	with boxes fs pattern 5 lt 1 lc rgb "black"
#unset logscale
plot \
	'max-thr-inst' u ($1-2):2  		ti 'Libpaxos' 		 with boxes fs solid 0.0 lt 1 lc rgb "black",\
	'max-thr-inst' u ($1-1):4  		ti 'S-Paxos' 		with boxes fs solid 0.2 lt 1 lc rgb "black",\
	'max-thr-inst' u ($1+0):6		ti 'OpenReplica'	with boxes fs solid 0.5 lt 1 lc rgb "black",\
	'max-thr-inst' u ($1+1):8		ti 'Ring Paxos'	with boxes fs solid 1 lt 1 lc rgb "black"

#-------------------CPU %----------------------
set origin 0,0.0
set tmargin at screen 0.31
set xrange[2:97]
set size 1,0.34
unset logscale 
set yrange[0:160]
set ytics 40
set ytics ("0" 0 , "40" 40, "80" 80, "100" 100,"120" 120, "160" 160)
#set yrange[0:200]
#set ytics 50
set key top right
set key horiz
set ylabel "CPU at leader (%)" font "Times-Roman, 14" offset -1,0

#12 17 22 34 39 44 56 61 65 78 83 88
set xtics ("200B" 8-2.2, "4KB" 15-2.2, "100KB" 22-2.2, "200B" 32-2.2, "4KB" 39-2.2, "100KB" 46-2.2, "200B" 56-2.2, "4KB" 63-2.2, "100KB" 70-2.2, "200B" 80-2.2, "4KB" 87-2.2, "100KB" 94-2.2)font "Times-Roman, 14" offset 0.5,0
set key top horiz

set label 1 "Configuration (a)" font "Times-Roman, 14" offset 6.2,-4
set arrow 1 from 3,-55 to 25,-55 lw 2 lt 1 lc rgb "black" nohead
set arrow 4 from 3,-55 to 3,-40 lw 2 lt 1 lc rgb "black" nohead
set arrow 5 from 25,-55 to 25,-40 lw 2 lt 1 lc rgb "black" nohead

set label 2 "Configuration (b)" font "Times-Roman, 14" offset 25.5,-4
set arrow 2 from 27.5,-55 to 48,-55 lw 2 lt 1 lc rgb "black" nohead
set arrow 6 from 27.5,-55 to 27.5,-40 lw 2 lt 1 lc rgb "black" nohead
set arrow 7 from 48,-55 to 48,-40 lw 2 lt 1 lc rgb "black" nohead

set label 3 "Configuration (c)" font "Times-Roman, 14" offset 45,-4
set arrow 3 from 51.5,-55 to 72,-55 lw 2 lt 1 lc rgb "black" nohead
set arrow 8 from 51.5,-55 to 51.5,-40 lw 2 lt 1 lc rgb "black" nohead
set arrow 9 from 72,-55 to 72,-40 lw 2 lt 1 lc rgb "black" nohead

set label 4 "Configuration (d)" font "Times-Roman, 14" offset 65,-4
set arrow 10 from 75,-55 to 96,-55 lw 2 lt 1 lc rgb "black" nohead
set arrow 11 from 75,-55 to 75,-40 lw 2 lt 1 lc rgb "black" nohead
set arrow 12 from 96,-55 to 96,-40 lw 2 lt 1 lc rgb "black" nohead

#------------------------------------------------------
set arrow 20 from 25.5,0 to 25.5,160 lw 2 lt 1 lc rgb "black" nohead
set arrow 21 from 25.5,181 to 25.5,342 lw 2 lt 1 lc rgb "black" nohead
set arrow 22 from 25.5,364 to 25.5,523 lw 2 lt 1 lc rgb "black" nohead


set arrow 23 from 49.65,0 to 49.65,160 lw 2 lt 1 lc rgb "black" nohead
set arrow 24 from 49.65,181 to 49.65,342 lw 2 lt 1 lc rgb "black" nohead
set arrow 25 from 49.65,364 to 49.65,523 lw 2 lt 1 lc rgb "black" nohead

set arrow 26 from 73.5 to 73.5,160 lw 2 lt 1 lc rgb "black" nohead
set arrow 27 from 73.5,181 to 73.5,342 lw 2 lt 1 lc rgb "black" nohead
set arrow 28 from 73.5,364 to 73.5,523 lw 2 lt 1 lc rgb "black" nohead


plot \
	'max-cpu' u ($1-2):2  	notitle 	with boxes fs solid 0.00 lt 1 lc rgb "black",\
	'max-cpu' u ($1-1):4  	notitle 	with boxes fs solid 0.2 lt 1 lc rgb "black",\
	'max-cpu' u ($1+0):6		notitle		with boxes fs solid 0.5 lt 1 lc rgb "black",\
	'max-cpu' u ($1+1):8		notitle		with boxes fs solid 1 lt 1 lc rgb "black"





!pstopdf confs.eps && rm confs.eps


==> graph-collection/confs/new/d-200/avg.txt <==
1 1.9075	245-142-212-5315.log 1 85.1406	220-21-7-2272.log 1 0.0276596 11.7628
5 3.0964	245-142-212-5484.log 5 91.011	220-21-7-2451.log 5 0.111279 21.7488
7 4.59916	245-142-212-5659.log 7 87.5776	220-21-7-2631.log 7 0.158617 23.1819
9 4.83629	245-142-212-5834.log 9 88.0053	220-21-7-2810.log 9 0.200505 25.4172
11 5	245-142-212-6011.log 11 90.7378	220-21-7-2989.log 11 0.235934 23.6242
13 5.57232	245-142-212-6190.log 13 90.5254	220-21-7-3168.log 13 0.279767 30.486
15 5.85263	245-142-212-6376.log 15 85.4455	220-21-7-3352.log 15 0.34382 38.9742
17 5.06406	245-142-212-6600.log 17 87.1216	220-21-7-3574.log 17 0.374314 25.5265
19 6.39167	245-142-212-6975.log 19 92.5663	220-21-7-3753.log 19 0.400361 41.9181
21 6.17902	245-142-212-7161.log 21 86.5735	220-21-7-3933.log 21 0.476923 63.7188
23 6.22202	245-142-212-7352.log 23 90.8713	220-21-7-4112.log 23 0.491429 43.3476
25 7.15327	245-142-212-7543.log 25 84.7583	220-21-7-4291.log 25 0.579024 79.4024
27 7.5213	245-142-212-7740.log 27 93.3341	220-21-7-4474.log 27 0.569036 75.994
29 8.17745	245-142-212-7935.log 29 85.9564	220-21-7-4651.log 29 0.666883 95.7961
40 8.90291	245-142-212-8133.log 40 90.5771	220-21-7-4832.log 40 0.870513 118.667
45 8.65769	245-142-212-8342.log 45 91.2141	220-21-7-5012.log 45 0.966456 111.557
60 8.69811	245-142-212-8556.log 60 89.8253	220-21-7-5192.log 60 1.292 100.439
80 9.27407	245-142-212-8785.log 80 88.0086	220-21-7-5372.log 80 1.74988 139.486
100 9.14381	245-142-212-9030.log 100 102.648	220-21-7-5551.log 100 2.01949 106.837
140 9.55429	245-142-212-9301.log 140 94.3476	220-21-7-5727.log 140 2.85538 122.922
500 11.3577	245-142-212-9610.log 500 109.265	220-21-7-5911.log 500 8.62797 169.977
600 11.3535	245-142-212-11319.log 600 126.976	220-21-7-6449.log 600 9.06921 156.672
700 11.9311	245-142-212-10416.log 700 139.253	220-21-7-6227.log 700 9.54792 140.212


==> graph-collection/confs/new/d-200/avg_cpu_182.txt <==
1 2.54167
5 4.28829
7 4.77815
9 5.33065
11 5.07328
13 6.08571
15 7.60789
17 6.17891
19 7.625
21 7.91831
23 7.60092
25 9.30467
27 8.61565
29 9.7049
40 12.7942
45 13.126
60 13.4698
80 14.4157
100 13.3857
140 12.9295
500 15.7733
600 14.9526
700 16.0563


==> graph-collection/confs/new/d-200/avg_cpu_246.txt <==
1 1.9075
5 3.0964
7 4.59916
9 4.83629
11 5
13 5.57232
15 5.85263
17 5.06406
19 6.39167
21 6.17902
23 6.22202
25 7.15327
27 7.5213
29 8.17745
40 8.90291
45 8.65769
60 8.69811
80 9.27407
100 9.14381
140 9.55429
500 11.3577
600 11.3535
700 11.9311


==> graph-collection/confs/new/d-200/avg_cpu_59.txt <==
1 1.39917
5 2.83514
7 3.84874
9 4.28145
11 4.15
13 5.03694
15 5.32719
17 4.44531
19 5.9713
21 6.33916
23 6.02385
25 7.17664
27 7.06228
29 8.51569
40 9.0932
45 9.43365
60 10.3877
80 13.3917
100 14.3771
140 19.4467
500 50.1204
600 60.4204
700 67.2376


==> graph-collection/confs/new/d-200/avg_lat.txt <==
245-142-212-5315.log 1 85.1406
245-142-212-5484.log 5 91.011
245-142-212-5659.log 7 87.5776
245-142-212-5834.log 9 88.0053
245-142-212-6011.log 11 90.7378
245-142-212-6190.log 13 90.5254
245-142-212-6376.log 15 85.4455
245-142-212-6600.log 17 87.1216
245-142-212-6975.log 19 92.5663
245-142-212-7161.log 21 86.5735
245-142-212-7352.log 23 90.8713
245-142-212-7543.log 25 84.7583
245-142-212-7740.log 27 93.3341
245-142-212-7935.log 29 85.9564
245-142-212-8133.log 40 90.5771
245-142-212-8342.log 45 91.2141
245-142-212-8556.log 60 89.8253
245-142-212-8785.log 80 88.0086
245-142-212-9030.log 100 102.648
245-142-212-9301.log 140 94.3476
245-142-212-9610.log 500 109.265
245-142-212-11319.log 600 126.976
245-142-212-10416.log 700 139.253


==> graph-collection/confs/new/d-200/avg_thr.txt <==
220-21-7-2272.log 1 0.0276596 11.7628
220-21-7-2451.log 5 0.111279 21.7488
220-21-7-2631.log 7 0.158617 23.1819
220-21-7-2810.log 9 0.200505 25.4172
220-21-7-2989.log 11 0.235934 23.6242
220-21-7-3168.log 13 0.279767 30.486
220-21-7-3352.log 15 0.34382 38.9742
220-21-7-3574.log 17 0.374314 25.5265
220-21-7-3753.log 19 0.400361 41.9181
220-21-7-3933.log 21 0.476923 63.7188
220-21-7-4112.log 23 0.491429 43.3476
220-21-7-4291.log 25 0.579024 79.4024
220-21-7-4474.log 27 0.569036 75.994
220-21-7-4651.log 29 0.666883 95.7961
220-21-7-4832.log 40 0.870513 118.667
220-21-7-5012.log 45 0.966456 111.557
220-21-7-5192.log 60 1.292 100.439
220-21-7-5372.log 80 1.74988 139.486
220-21-7-5551.log 100 2.01949 106.837
220-21-7-5727.log 140 2.85538 122.922
220-21-7-5911.log 500 8.62797 169.977
220-21-7-6449.log 600 9.06921 156.672
220-21-7-6227.log 700 9.54792 140.212


==> graph-collection/confs/new/d-200/plot_data.txt <==
set terminal postscript enhanced eps "Times-Roman" 14
set output "stat.eps"
set multiplot
set grid ytics xtics lt 1 lw 1 lc rgb "#cccccc"
set grid xtic ytic


set key font  "Times-Roman, 24"
set xtics font "Times-Roman, 20"
set ytics font "Times-Roman, 20"


set lmargin at screen 0.16
set rmargin at screen 0.97

#----------thr (Mbps)-----------------
set origin 0.0,0.63
set size 1, 0.3
#set xrange[0:350]
#set xtics 50

set yrange [0:]
set ytics 2
#set key  horiz right
#set key spacing 3

set nokey

set ylabel "Throughput (Mbps)" font "Times-Roman, 17" offset -4, 0 , 0
set noxlabel

set noxlabel
plot 	"avg.txt"    using 1:8 with lines  lt 1 lw 4 notitle 

#------------Throughput(instances/sec)----------------------
set origin 0.0,0.34
set size 1, 0.33
#set xrange[0:350]
set yrange [0:]
set ytics 50

set ylabel "Throughput (inst/sec)" font "Times-Roman, 17" offset -4, 0 , 0
set noxlabel

set nokey
plot 	"avg.txt"    using 1:9 with lines  lt 1 lw 4  notitle


#------------Latency(msec)----------------------
set origin 0.0,0.02
set size 1, 0.33
#set xrange[0:350]
set yrange [0:]
set ytics 30

set ylabel "Latency (msec)" font "Times-Roman, 17" offset -4, 0 , 0
set xlabel "Number of Client threads" font "Times-Roman, 17"

set nokey

plot 	"avg.txt"    using 1:5 with lines  lt 1 lw 4   notitle



!pstopdf stat.eps && rm stat.eps





==> graph-collection/confs/old/confs.txt <==
set terminal postscript enhanced  color "Times-Roman" 14
set output "confs.eps"

set grid ytics lt 1 lw 1 lc rgb "#999999"
set grid noxtics ytics

#set bmargin 0
#set tmargin 0
#set rmargin 1

set lmargin at screen 0.05

set style histogram errorbars gap 2 lw 1
set style data histogram
set boxwidth 1

set multiplot
#set xtics mirror
#----------Throughput  Mbps-----------------
set size 1,0.34
set origin 0,0.6
set tmargin at screen 0.89
set logscale y
set xrange[2:97]
set yrange[1:1000]
#set ytics 40
#set ytics 20 font "Times-Roman, 14"
set ylabel "Throughput (Mbps)" font "Times-Roman, 14" offset 1,0
set noxtics
set key top center horiz 
set key width  2
set key outside
plot \
	'max-thr' u ($1-2):2  		ti 'Libpaxos' 		with boxes fs solid 0.0 lt 1 lc rgb "black",\
	'max-thr' u ($1-1):4  		ti 'S-Paxos' 		with boxes fs solid 0.2 lt 1 lc rgb "black",\
	'max-thr' u ($1+0):6		ti 'OpenReplica'	with boxes fs solid 0.5 lt 1 lc rgb "black",\
	'max-thr' u ($1+1):8		ti 'Ring Paxos'		with boxes fs solid 1 lt 1 lc rgb "black"
	
#boxerrorbars
#----------Throughput instance/sec-----------------
set origin 0,0.31
set tmargin at screen 0.60
set noxtics
set logscale y
set yrange[10:100000]

set ytics ("10" 10, "100"100, "1K"1000, "10K"10000, "100K"100000)

#set ytics 10000
#set ytics 20 font "Times-Roman, 14"
set ylabel "Throughput (inst/sec)" font "Times-Roman, 14" offset 0,0
set nokey
#plot \
#	'max-thr-inst' u ($1-3):2:(1.5)  	ti 'Libpaxos' 		with boxes fs pattern 1 lt 1 lc rgb "black",\
#	'max-thr-inst' u ($1-1.5):3:(1.5)  	ti 'S-Paxos' 		with boxes fs solid 0.4 lt 1 lc rgb "black",\
#	'max-thr-inst' u ($1+0):4:(1.5)		ti 'OpenReplica'	with boxes fs pattern 5 lt 1 lc rgb "black"
#unset logscale
plot \
	'max-thr-inst' u ($1-2):2  		ti 'Libpaxos' 		 with boxes fs solid 0.0 lt 1 lc rgb "black",\
	'max-thr-inst' u ($1-1):4  		ti 'S-Paxos' 		with boxes fs solid 0.2 lt 1 lc rgb "black",\
	'max-thr-inst' u ($1+0):6		ti 'OpenReplica'	with boxes fs solid 0.5 lt 1 lc rgb "black",\
	'max-thr-inst' u ($1+1):8		ti 'Ring Paxos'	with boxes fs solid 1 lt 1 lc rgb "black"

#-------------------CPU %----------------------
set origin 0,0.0
set tmargin at screen 0.31
set xrange[2:97]
set size 1,0.34
unset logscale 
set yrange[0:160]
set ytics 40
set ytics ("0" 0 , "40" 40, "80" 80, "100" 100,"120" 120, "160" 160)
#set yrange[0:200]
#set ytics 50
set key top right
set key horiz
set ylabel "CPU at leader (%)" font "Times-Roman, 14" offset -1,0

#12 17 22 34 39 44 56 61 65 78 83 88
set xtics ("200B" 8-2.2, "4KB" 15-2.2, "100KB" 22-2.2, "200B" 32-2.2, "4KB" 39-2.2, "100KB" 46-2.2, "200B" 56-2.2, "4KB" 63-2.2, "100KB" 70-2.2, "200B" 80-2.2, "4KB" 87-2.2, "100KB" 94-2.2)font "Times-Roman, 14" offset 0.5,0
set key top horiz

set label 1 "Configuration (a)" font "Times-Roman, 14" offset 6.2,-4
set arrow 1 from 3,-55 to 25,-55 lw 2 lt 1 lc rgb "black" nohead
set arrow 4 from 3,-55 to 3,-40 lw 2 lt 1 lc rgb "black" nohead
set arrow 5 from 25,-55 to 25,-40 lw 2 lt 1 lc rgb "black" nohead

set label 2 "Configuration (b)" font "Times-Roman, 14" offset 25.5,-4
set arrow 2 from 27.5,-55 to 48,-55 lw 2 lt 1 lc rgb "black" nohead
set arrow 6 from 27.5,-55 to 27.5,-40 lw 2 lt 1 lc rgb "black" nohead
set arrow 7 from 48,-55 to 48,-40 lw 2 lt 1 lc rgb "black" nohead

set label 3 "Configuration (c)" font "Times-Roman, 14" offset 45,-4
set arrow 3 from 51.5,-55 to 72,-55 lw 2 lt 1 lc rgb "black" nohead
set arrow 8 from 51.5,-55 to 51.5,-40 lw 2 lt 1 lc rgb "black" nohead
set arrow 9 from 72,-55 to 72,-40 lw 2 lt 1 lc rgb "black" nohead

set label 4 "Configuration (d)" font "Times-Roman, 14" offset 65,-4
set arrow 10 from 75,-55 to 96,-55 lw 2 lt 1 lc rgb "black" nohead
set arrow 11 from 75,-55 to 75,-40 lw 2 lt 1 lc rgb "black" nohead
set arrow 12 from 96,-55 to 96,-40 lw 2 lt 1 lc rgb "black" nohead

#------------------------------------------------------
set arrow 20 from 25.5,0 to 25.5,160 lw 2 lt 1 lc rgb "black" nohead
set arrow 21 from 25.5,181 to 25.5,342 lw 2 lt 1 lc rgb "black" nohead
set arrow 22 from 25.5,364 to 25.5,523 lw 2 lt 1 lc rgb "black" nohead


set arrow 23 from 49.65,0 to 49.65,160 lw 2 lt 1 lc rgb "black" nohead
set arrow 24 from 49.65,181 to 49.65,342 lw 2 lt 1 lc rgb "black" nohead
set arrow 25 from 49.65,364 to 49.65,523 lw 2 lt 1 lc rgb "black" nohead

set arrow 26 from 73.5 to 73.5,160 lw 2 lt 1 lc rgb "black" nohead
set arrow 27 from 73.5,181 to 73.5,342 lw 2 lt 1 lc rgb "black" nohead
set arrow 28 from 73.5,364 to 73.5,523 lw 2 lt 1 lc rgb "black" nohead


plot \
	'max-cpu' u ($1-2):2  	notitle 	with boxes fs solid 0.00 lt 1 lc rgb "black",\
	'max-cpu' u ($1-1):4  	notitle 	with boxes fs solid 0.2 lt 1 lc rgb "black",\
	'max-cpu' u ($1+0):6		notitle		with boxes fs solid 0.5 lt 1 lc rgb "black",\
	'max-cpu' u ($1+1):8		notitle		with boxes fs solid 1 lt 1 lc rgb "black"





!pstopdf confs.eps && rm confs.eps


==> graph-collection/confs/old/no-cpu/confs.txt <==
#set size 1,0.5
#set size 1,1
 

set terminal postscript enhanced  color "Times-Roman" 14 
#set terminal postscript size 1600,800
set output "confs.eps"

set grid ytics lt 1 lw 1 lc rgb "#bbbbbb"
set grid noxtics ytics

#set bmargin 0
#set tmargin 0
#set rmargin 1

set lmargin at screen 0.05

set style histogram errorbars gap 2 lw 1
set style data histogram
set boxwidth 1.5

set multiplot
#set xtics mirror
#----------Throughput  Mbps-----------------
set size 1,0.36
set origin 0,0.35


set logscale y
set xrange[2:97]
set yrange[1:1000]
#set ytics 20 font "Times-Roman, 14"
set ylabel "Throughput (Mbps)" font "Times-Roman, 14" offset 1,0
set noxtics
set key outside top horiz 
set key width  2



plot \
	'max-thr' u ($1-3):2  	ti 'Libpaxos' 			with boxes fs solid 0.05 lt 1 lc rgb "black",\
	'max-thr' u ($1-1.5):4  	ti 'S-Paxos' 		with boxes fs solid 0.4 lt 1 lc rgb "black",\
	'max-thr' u ($1+0):6		ti 'OpenReplica'	with boxes fs solid 1 lt 1 lc rgb "black"

#boxerrorbars
#----------Throughput instance/sec-----------------
set origin 0,0.01
set noxtics
unset logscale y
set logscale y
set yrange[10:100000]

set ytics ("10" 10, "100"100, "1K"1000, "10K"10000, "100K"100000)

set ylabel "Throughput (inst/sec)" font "Times-Roman, 14" offset 0,0
set nokey


set xtics ("200B" 8-2.2, "4KB" 15-2.2, "100KB" 22-2.2, "200B" 32-2.2, "4KB" 39-2.2, "100KB" 46-2.2, "200B" 56-2.2, "4KB" 63-2.2, "100KB" 70-2.2, "200B" 80-2.2, "4KB" 87-2.2, "100KB" 94-2.2)font "Times-Roman, 14" offset 0.5,0

set key top horiz



set nokey
plot \
	'max-thr-inst' u ($1-3):2  	ti 'Libpaxos' 		with boxes fs solid 0.05 lt 1 lc rgb "black",\
	'max-thr-inst' u ($1-1.5):4  	ti 'S-Paxos' 		with boxes fs solid 0.4 lt 1 lc rgb "black",\
	'max-thr-inst' u ($1+0):6	ti 'OpenReplica'		with boxes fs solid 1 lt 1 lc rgb "black"



unset multiplot

!pstopdf confs.eps && rm confs.eps


==> graph-collection/cpu-bound/libpaxos/l_perf.txt <==
1384445142.943000 0 0 1 1 999.000000 1462944.000000 11.172550 6531 224.000000 
1384445143.943000 1 1 1 1 1000.000000 1545152.000000 11.788574 6898 224.000000 1 0 2 2 1999.000000 3008096.000000 11.480716 13429 224.000000 
1384445144.943000 2 2 1 1 1000.000000 1573600.000000 12.005615 7025 224.000000 2 1 2 2 2000.000000 3118752.000000 11.897095 13923 224.000000 2 0 3 3 2999.000000 4581696.000000 11.655741 20454 224.000000 
1384445145.943000 3 3 1 1 1000.000000 1530816.000000 11.679199 6834 224.000000 3 2 2 2 2000.000000 3104416.000000 11.842407 13859 224.000000 3 1 3 3 3000.000000 4649568.000000 11.824463 20757 224.000000 3 0 4 4 3999.000000 6112512.000000 11.661607 27288 224.000000 
1384445146.943000 4 4 1 1 1000.000000 1518496.000000 11.585205 6779 224.000000 4 3 2 2 2000.000000 3049312.000000 11.632202 13613 224.000000 4 2 3 3 3000.000000 4622912.000000 11.756673 20638 224.000000 4 1 4 4 4000.000000 6168064.000000 11.764648 27536 224.000000 4 0 5 5 4999.000000 7631008.000000 11.646323 34067 224.000000 
1384445147.944000 5 5 1 1 1001.000000 1494080.000000 11.387538 6670 224.000000 5 4 2 2 2001.000000 3012576.000000 11.486322 13449 224.000000 5 3 3 3 3001.000000 4543392.000000 11.550593 20283 224.000000 5 2 4 4 4001.000000 6116992.000000 11.664320 27308 224.000000 5 1 5 5 5001.000000 7662144.000000 11.689166 34206 224.000000 5 0 6 6 6000.000000 9125088.000000 11.603149 40737 224.000000 
1384445148.944000 6 6 1 1 1000.000000 1472128.000000 11.231445 6572 224.000000 6 5 2 2 2001.000000 2966208.000000 11.309531 13242 224.000000 6 4 3 3 3001.000000 4484704.000000 11.401392 20021 224.000000 6 3 4 4 4001.000000 6015520.000000 11.470826 26855 224.000000 6 2 5 5 5001.000000 7589120.000000 11.577763 33880 224.000000 6 1 6 6 6001.000000 9134272.000000 11.612892 40778 224.000000 6 0 7 7 7000.000000 10597216.000000 11.550049 47309 224.000000 
1384445149.944000 7 7 1 1 1000.000000 1550304.000000 11.827881 6921 224.000000 7 6 2 2 2000.000000 3022432.000000 11.529663 13493 224.000000 7 5 3 3 3001.000000 4516512.000000 11.482257 20163 224.000000 7 4 4 4 4001.000000 6035008.000000 11.507987 26942 224.000000 7 3 5 5 5001.000000 7565824.000000 11.542223 33776 224.000000 7 2 6 6 6001.000000 9139424.000000 11.619442 40801 224.000000 7 1 7 7 7001.000000 10684576.000000 11.643600 47699 224.000000 7 0 8 8 8000.000000 12147520.000000 11.584778 54230 224.000000 
1384445150.945000 8 8 1 1 1001.000000 1545376.000000 11.778505 6899 224.000000 8 7 2 2 2001.000000 3095680.000000 11.803180 13820 224.000000 8 6 3 3 3001.000000 4567808.000000 11.612666 20392 224.000000 8 5 4 4 4002.000000 6061888.000000 11.556356 27062 224.000000 8 4 5 5 5002.000000 7580384.000000 11.562123 33841 224.000000 8 3 6 6 6002.000000 9111200.000000 11.581629 40675 224.000000 8 2 7 7 7002.000000 10684800.000000 11.642181 47700 224.000000 8 1 8 8 8002.000000 12229952.000000 11.660476 54598 224.000000 8 0 9 9 9001.000000 13692896.000000 11.606322 61129 224.000000 
1384445151.945000 9 9 1 1 1000.000000 1528352.000000 11.660400 6823 224.000000 9 8 2 2 2001.000000 3073728.000000 11.719482 13722 224.000000 9 7 3 3 3001.000000 4624032.000000 11.755603 20643 224.000000 9 6 4 4 4001.000000 6096160.000000 11.624596 27215 224.000000 9 5 5 5 5002.000000 7590240.000000 11.577156 33885 224.000000 9 4 6 6 6002.000000 9108736.000000 11.578497 40664 224.000000 9 3 7 7 7002.000000 10639552.000000 11.592879 47498 224.000000 9 2 8 8 8002.000000 12213152.000000 11.644458 54523 224.000000 9 1 9 9 9002.000000 13758304.000000 11.660468 61421 224.000000 9 0 10 10 10001.000000 15221248.000000 11.611729 67952 224.000000 
1384445152.946000 10 10 1 1 1000.000000 1387008.000000 10.582031 6192 224.000000 10 9 2 2 2000.000000 2915360.000000 11.121216 13015 224.000000 10 8 3 3 3001.000000 4460736.000000 11.340458 19914 224.000000 10 7 4 4 4001.000000 6011040.000000 11.462283 26835 224.000000 10 6 5 5 5001.000000 7483168.000000 11.416125 33407 224.000000 10 5 6 6 6002.000000 8977248.000000 11.411357 40077 224.000000 10 4 7 7 7002.000000 10495744.000000 11.436186 46856 224.000000 10 3 8 8 8002.000000 12026560.000000 11.466555 53690 224.000000 10 2 9 9 9002.000000 13600160.000000 11.526437 60715 224.000000 10 1 10 10 10002.000000 15145312.000000 11.552646 67613 224.000000 10 0 11 11 11001.000000 16608256.000000 11.518129 74144 224.000000 
1384445153.946000 11 11 1 1 1000.000000 1471008.000000 11.222900 6567 224.000000 11 10 2 2 2000.000000 2858016.000000 10.902466 12759 224.000000 11 9 3 3 3000.000000 4386368.000000 11.155111 19582 224.000000 11 8 4 4 4001.000000 5931744.000000 11.311076 26481 224.000000 11 7 5 5 5001.000000 7482048.000000 11.414416 33402 224.000000 11 6 6 6 6001.000000 8954176.000000 11.383926 39974 224.000000 11 5 7 7 7002.000000 10448256.000000 11.384443 46644 224.000000 11 4 8 8 8002.000000 11966752.000000 11.409532 53423 224.000000 11 3 9 9 9002.000000 13497568.000000 11.439488 60257 224.000000 11 2 10 10 10002.000000 15071168.000000 11.496089 67282 224.000000 11 1 11 11 11002.000000 16616320.000000 11.522674 74180 224.000000 
1384445154.946000 12 12 1 1 1000.000000 1408064.000000 10.742676 6286 224.000000 12 11 2 2 2000.000000 2879072.000000 10.982788 12853 224.000000 12 10 3 3 3000.000000 4266080.000000 10.849202 19045 224.000000 12 9 4 4 4000.000000 5794432.000000 11.052002 25868 224.000000 12 8 5 5 5001.000000 7339808.000000 11.197419 32767 224.000000 12 7 6 6 6001.000000 8890112.000000 11.302478 39688 224.000000 12 6 7 7 7001.000000 10362240.000000 11.292332 46260 224.000000 12 5 8 8 8002.000000 11856320.000000 11.304242 52930 224.000000 12 4 9 9 9002.000000 13374816.000000 11.335453 59709 224.000000 12 3 10 10 10002.000000 14905632.000000 11.369821 66543 224.000000 12 2 11 11 11002.000000 16479232.000000 11.427610 73568 224.000000 
1384445155.946000 13 13 1 1 1000.000000 1465184.000000 11.178467 6541 224.000000 13 12 2 2 2000.000000 2873248.000000 10.960571 12827 224.000000 13 11 3 3 3000.000000 4344256.000000 11.048014 19394 224.000000 13 10 4 4 4000.000000 5731264.000000 10.931519 25586 224.000000 13 9 5 5 5000.000000 7259616.000000 11.077295 32409 224.000000 13 8 6 6 6001.000000 8804992.000000 11.194261 39308 224.000000 13 7 7 7 7001.000000 10355296.000000 11.284765 46229 224.000000 13 6 8 8 8001.000000 11827424.000000 11.278101 52801 224.000000 13 5 9 9 9002.000000 13321504.000000 11.290270 59471 224.000000 13 4 10 10 10002.000000 14840000.000000 11.319758 66250 224.000000 13 3 11 11 11002.000000 16370816.000000 11.352428 73084 224.000000 
1384445156.946000 14 14 1 1 999.000000 1466976.000000 11.203342 6549 224.000000 14 13 2 2 1999.000000 2932160.000000 11.190898 13090 224.000000 14 12 3 3 2999.000000 4340224.000000 11.041441 19376 224.000000 14 11 4 4 3999.000000 5811232.000000 11.086817 25943 224.000000 14 10 5 5 4999.000000 7198240.000000 10.985840 32135 224.000000 14 9 6 6 5999.000000 8726592.000000 11.098285 38958 224.000000 14 8 7 7 7000.000000 10271968.000000 11.195557 45857 224.000000 14 7 8 8 8000.000000 11822272.000000 11.274597 52778 224.000000 14 6 9 9 9000.000000 13294400.000000 11.269803 59350 224.000000 14 5 10 10 10001.000000 14788480.000000 11.281587 66020 224.000000 14 4 11 11 11001.000000 16306976.000000 11.309186 72799 224.000000 
1384445157.947000 15 15 1 1 1001.000000 1455776.000000 11.095594 6499 224.000000 15 14 2 2 2000.000000 2922752.000000 11.149414 13048 224.000000 15 13 3 3 3000.000000 4387936.000000 11.159098 19589 224.000000 15 12 4 4 4000.000000 5796000.000000 11.054993 25875 224.000000 15 11 5 5 5000.000000 7267008.000000 11.088574 32442 224.000000 15 10 6 6 6000.000000 8654016.000000 11.004150 38634 224.000000 15 9 7 7 7000.000000 10182368.000000 11.097900 45457 224.000000 15 8 8 8 8001.000000 11727744.000000 11.183050 52356 224.000000 15 7 9 9 9001.000000 13278048.000000 11.254690 59277 224.000000 15 6 10 10 10001.000000 14750176.000000 11.252366 65849 224.000000 15 5 11 11 11002.000000 16244256.000000 11.264664 72519 224.000000 
1384445158.947000 16 16 1 1 1000.000000 1450848.000000 11.069092 6477 224.000000 16 15 2 2 2001.000000 2906624.000000 11.082349 12976 224.000000 16 14 3 3 3000.000000 4373600.000000 11.122640 19525 224.000000 16 13 4 4 4000.000000 5838784.000000 11.136597 26066 224.000000 16 12 5 5 5000.000000 7246848.000000 11.057813 32352 224.000000 16 11 6 6 6000.000000 8717856.000000 11.085327 38919 224.000000 16 10 7 7 7000.000000 10104864.000000 11.013428 45111 224.000000 16 9 8 8 8000.000000 11633216.000000 11.094299 51934 224.000000 16 8 9 9 9001.000000 13178592.000000 11.170390 58833 224.000000 16 7 10 10 10001.000000 14728896.000000 11.236132 65754 224.000000 16 6 11 11 11001.000000 16201024.000000 11.235706 72326 224.000000 
1384445159.947000 17 17 1 1 1000.000000 1450400.000000 11.065674 6475 224.000000 17 16 2 2 2000.000000 2901248.000000 11.067383 12952 224.000000 17 15 3 3 3001.000000 4357024.000000 11.076793 19451 224.000000 17 14 4 4 4000.000000 5824000.000000 11.108398 26000 224.000000 17 13 5 5 5000.000000 7289184.000000 11.122412 32541 224.000000 17 12 6 6 6000.000000 8697248.000000 11.059123 38827 224.000000 17 11 7 7 7000.000000 10168256.000000 11.082520 45394 224.000000 17 10 8 8 8000.000000 11555264.000000 11.019958 51586 224.000000 17 9 9 9 9000.000000 13083616.000000 11.091119 58409 224.000000 17 8 10 10 10001.000000 14628992.000000 11.159919 65308 224.000000 17 7 11 11 11001.000000 16179296.000000 11.220637 72229 224.000000 
1384445160.947000 18 18 1 1 1000.000000 1499456.000000 11.439941 6694 224.000000 18 17 2 2 2000.000000 2949856.000000 11.252808 13169 224.000000 18 16 3 3 3000.000000 4400704.000000 11.191569 19646 224.000000 18 15 4 4 4001.000000 5856480.000000 11.167557 26145 224.000000 18 14 5 5 5000.000000 7323456.000000 11.174707 32694 224.000000 18 13 6 6 6000.000000 8788640.000000 11.175334 39235 224.000000 18 12 7 7 7000.000000 10196704.000000 11.113525 45521 224.000000 18 11 8 8 8000.000000 11667712.000000 11.127197 52088 224.000000 18 10 9 9 9000.000000 13054720.000000 11.066623 58280 224.000000 18 9 10 10 10000.000000 14583072.000000 11.126001 65103 224.000000 18 8 11 11 11001.000000 16128448.000000 11.185373 72002 224.000000 
1384445161.948000 19 19 1 1 1000.000000 1458240.000000 11.125488 6510 224.000000 19 18 2 2 2000.000000 2957696.000000 11.282715 13204 224.000000 19 17 3 3 3000.000000 4408096.000000 11.210368 19679 224.000000 19 16 4 4 4000.000000 5858944.000000 11.175049 26156 224.000000 19 15 5 5 5001.000000 7314720.000000 11.159145 32655 224.000000 19 14 6 6 6000.000000 8781696.000000 11.166504 39204 224.000000 19 13 7 7 7000.000000 10246880.000000 11.168213 45745 224.000000 19 12 8 8 8000.000000 11654944.000000 11.115021 52031 224.000000 19 11 9 9 9000.000000 13125952.000000 11.127007 58598 224.000000 19 10 10 10 10000.000000 14512960.000000 11.072510 64790 224.000000 19 9 11 11 11000.000000 16041312.000000 11.125954 71613 224.000000 
1384445162.948000 20 20 1 1 1000.000000 1414784.000000 10.793945 6316 224.000000 20 19 2 2 2000.000000 2873024.000000 10.959717 12826 224.000000 20 18 3 3 3000.000000 4372480.000000 11.119792 19520 224.000000 20 17 4 4 4000.000000 5822880.000000 11.106262 25995 224.000000 20 16 5 5 5000.000000 7273728.000000 11.098828 32472 224.000000 20 15 6 6 6001.000000 8729504.000000 11.098289 38971 224.000000 20 14 7 7 7000.000000 10196480.000000 11.113281 45520 224.000000 20 13 8 8 8000.000000 11661664.000000 11.121429 52061 224.000000 20 12 9 9 9000.000000 13069728.000000 11.079346 58347 224.000000 20 11 10 10 10000.000000 14540736.000000 11.093701 64914 224.000000 20 10 11 11 11000.000000 15927744.000000 11.047186 71106 224.000000 
1384445163.949000 21 21 1 1 1000.000000 1395968.000000 10.650391 6232 224.000000 21 20 2 2 2000.000000 2810752.000000 10.722168 12548 224.000000 21 19 3 3 3000.000000 4268992.000000 10.856608 19058 224.000000 21 18 4 4 4000.000000 5768448.000000 11.002441 25752 224.000000 21 17 5 5 5000.000000 7218848.000000 11.015088 32227 224.000000 21 16 6 6 6000.000000 8669696.000000 11.024089 38704 224.000000 21 15 7 7 7001.000000 10125472.000000 11.034312 45203 224.000000 21 14 8 8 8000.000000 11592448.000000 11.055420 51752 224.000000 21 13 9 9 9000.000000 13057632.000000 11.069092 58293 224.000000 21 12 10 10 10000.000000 14465696.000000 11.036450 64579 224.000000 21 11 11 11 11000.000000 15936704.000000 11.053400 71146 224.000000 
1384445164.950000 22 22 1 1 1001.000000 1406048.000000 10.716578 6277 224.000000 22 21 2 2 2001.000000 2802016.000000 10.683501 12509 224.000000 22 20 3 3 3001.000000 4216800.000000 10.720304 18825 224.000000 22 19 4 4 4001.000000 5675040.000000 10.821574 25335 224.000000 22 18 5 5 5001.000000 7174496.000000 10.945223 32029 224.000000 22 17 6 6 6001.000000 8624896.000000 10.965295 38504 224.000000 22 16 7 7 7001.000000 10075744.000000 10.980121 44981 224.000000 22 15 8 8 8002.000000 11531520.000000 10.994566 51480 224.000000 22 14 9 9 9001.000000 12998496.000000 11.017737 58029 224.000000 22 13 10 10 10001.000000 14463680.000000 11.033809 64570 224.000000 22 12 11 11 11001.000000 15871744.000000 11.007345 70856 224.000000 
1384445165.951000 23 23 1 1 1001.000000 1424416.000000 10.856575 6359 224.000000 23 22 2 2 2002.000000 2830464.000000 10.786577 12636 224.000000 23 21 3 3 3002.000000 4226432.000000 10.741212 18868 224.000000 23 20 4 4 4002.000000 5641216.000000 10.754388 25184 224.000000 23 19 5 5 5002.000000 7099456.000000 10.828579 31694 224.000000 23 18 6 6 6002.000000 8598912.000000 10.930439 38388 224.000000 23 17 7 7 7002.000000 10049312.000000 10.949752 44863 224.000000 23 16 8 8 8002.000000 11500160.000000 10.964666 51340 224.000000 23 15 9 9 9003.000000 12955936.000000 10.979223 57839 224.000000 23 14 10 10 10002.000000 14422912.000000 11.001608 64388 224.000000 23 13 11 11 11002.000000 15888096.000000 11.017683 70929 224.000000 
1384445166.951000 24 24 1 1 1000.000000 1344224.000000 10.255615 6001 224.000000 24 23 2 2 2001.000000 2768640.000000 10.556245 12360 224.000000 24 22 3 3 3002.000000 4174688.000000 10.609707 18637 224.000000 24 21 4 4 4002.000000 5570656.000000 10.619873 24869 224.000000 24 20 5 5 5002.000000 6985440.000000 10.654674 31185 224.000000 24 19 6 6 6002.000000 8443680.000000 10.733117 37695 224.000000 24 18 7 7 7002.000000 9943136.000000 10.834063 44389 224.000000 24 17 8 8 8002.000000 11393536.000000 10.863007 50864 224.000000 24 16 9 9 9002.000000 12844384.000000 10.885900 57341 224.000000 24 15 10 10 10003.000000 14300160.000000 10.906884 63840 224.000000 24 14 11 11 11002.000000 15767136.000000 10.933803 70389 224.000000 
1384445167.951000 25 25 1 1 1000.000000 1327200.000000 10.125732 5925 224.000000 25 24 2 2 2000.000000 2671424.000000 10.190674 11926 224.000000 25 23 3 3 3001.000000 4095840.000000 10.412789 18285 224.000000 25 22 4 4 4002.000000 5501888.000000 10.488774 24562 224.000000 25 21 5 5 5002.000000 6897856.000000 10.521085 30794 224.000000 25 20 6 6 6002.000000 8312640.000000 10.566546 37110 224.000000 25 19 7 7 7002.000000 9770880.000000 10.646372 43620 224.000000 25 18 8 8 8002.000000 11270336.000000 10.745544 50314 224.000000 25 17 9 9 9002.000000 12720736.000000 10.781106 56789 224.000000 25 16 10 10 10002.000000 14171584.000000 10.809899 63266 224.000000 25 15 11 11 11003.000000 15627360.000000 10.835890 69765 224.000000 
1384445168.952000 26 26 1 1 1001.000000 1425088.000000 10.861697 6362 224.000000 26 25 2 2 2001.000000 2752288.000000 10.493899 12287 224.000000 26 24 3 3 3001.000000 4096512.000000 10.414497 18288 224.000000 26 23 4 4 4002.000000 5520928.000000 10.525072 24647 224.000000 26 22 5 5 5003.000000 6926976.000000 10.563389 30924 224.000000 26 21 6 6 6003.000000 8322944.000000 10.577882 37156 224.000000 26 20 7 7 7003.000000 9737728.000000 10.608735 43472 224.000000 26 19 8 8 8003.000000 11195968.000000 10.673305 49982 224.000000 26 18 9 9 9003.000000 12695424.000000 10.758458 56676 224.000000 26 17 10 10 10003.000000 14145824.000000 10.789170 63151 224.000000 26 16 11 11 11003.000000 15596672.000000 10.814611 69628 224.000000 
1384445169.952000 27 27 1 1 1000.000000 1509984.000000 11.520264 6741 224.000000 27 26 2 2 2001.000000 2935072.000000 11.190816 13103 224.000000 27 25 3 3 3001.000000 4262272.000000 10.835906 19028 224.000000 27 24 4 4 4001.000000 5606496.000000 10.690870 25029 224.000000 27 23 5 5 5002.000000 7030912.000000 10.724031 31388 224.000000 27 22 6 6 6003.000000 8436960.000000 10.722788 37665 224.000000 27 21 7 7 7003.000000 9832928.000000 10.712450 43897 224.000000 27 20 8 8 8003.000000 11247712.000000 10.722633 50213 224.000000 27 19 9 9 9003.000000 12705952.000000 10.767380 56723 224.000000 27 18 10 10 10003.000000 14205408.000000 10.834616 63417 224.000000 27 17 11 11 11003.000000 15655808.000000 10.855615 69892 224.000000 
1384445170.952000 28 28 1 1 1000.000000 1468992.000000 11.207520 6558 224.000000 28 27 2 2 2000.000000 2978976.000000 11.363892 13299 224.000000 28 26 3 3 3001.000000 4404064.000000 11.196382 19661 224.000000 28 25 4 4 4001.000000 5731264.000000 10.928786 25586 224.000000 28 24 5 5 5001.000000 7075488.000000 10.794179 31587 224.000000 28 23 6 6 6002.000000 8499904.000000 10.804585 37946 224.000000 28 22 7 7 7003.000000 9905952.000000 10.792006 44223 224.000000 28 21 8 8 8003.000000 11301920.000000 10.774310 50455 224.000000 28 20 9 9 9003.000000 12716704.000000 10.776491 56771 224.000000 28 19 10 10 10003.000000 14174944.000000 10.811381 63281 224.000000 28 18 11 11 11003.000000 15674400.000000 10.868507 69975 224.000000 
1384445171.952000 29 29 1 1 1000.000000 1187872.000000 9.062744 5303 224.000000 29 28 2 2 2000.000000 2656864.000000 10.135132 11861 224.000000 29 27 3 3 3000.000000 4166848.000000 10.596842 18602 224.000000 29 26 4 4 4001.000000 5591936.000000 10.663106 24964 224.000000 29 25 5 5 5001.000000 6919136.000000 10.555653 30889 224.000000 29 24 6 6 6001.000000 8263360.000000 10.505655 36890 224.000000 29 23 7 7 7002.000000 9687776.000000 10.555822 43249 224.000000 29 22 8 8 8003.000000 11093824.000000 10.575929 49526 224.000000 29 21 9 9 9003.000000 12489792.000000 10.584200 55758 224.000000 29 20 10 10 10003.000000 13904576.000000 10.605168 62074 224.000000 29 19 11 11 11003.000000 15362816.000000 10.652457 68584 224.000000 
1384445172.952000 30 30 1 1 1000.000000 1435392.000000 10.951172 6408 224.000000 30 29 2 2 2000.000000 2623264.000000 10.006958 11711 224.000000 30 28 3 3 3000.000000 4092256.000000 10.407145 18269 224.000000 30 27 4 4 4000.000000 5602240.000000 10.685425 25010 224.000000 30 26 5 5 5001.000000 7027328.000000 10.720707 31372 224.000000 30 25 6 6 6001.000000 8354528.000000 10.621561 37297 224.000000 30 24 7 7 7001.000000 9698752.000000 10.569291 43298 224.000000 30 23 8 8 8002.000000 11123168.000000 10.605228 49657 224.000000 30 22 9 9 9003.000000 12529216.000000 10.617609 55934 224.000000 30 21 10 10 10003.000000 13925184.000000 10.620886 62166 224.000000 30 20 11 11 11003.000000 15339968.000000 10.636614 68482 224.000000 
1384445173.953000 31 31 1 1 1001.000000 1490048.000000 11.356807 6652 224.000000 31 30 2 2 2001.000000 2925440.000000 11.154091 13060 224.000000 31 29 3 3 3001.000000 4113312.000000 10.457208 18363 224.000000 31 28 4 4 4001.000000 5582304.000000 10.644739 24921 224.000000 31 27 5 5 5001.000000 7092288.000000 10.819809 31662 224.000000 31 26 6 6 6002.000000 8517376.000000 10.826795 38024 224.000000 31 25 7 7 7002.000000 9844576.000000 10.726672 43949 224.000000 31 24 8 8 8002.000000 11188800.000000 10.667804 49950 224.000000 31 23 9 9 9003.000000 12613216.000000 10.688793 56309 224.000000 31 22 10 10 10004.000000 14019264.000000 10.691573 62586 224.000000 31 21 11 11 11004.000000 15415232.000000 10.687830 68818 224.000000 
1384445174.953000 32 32 1 1 1000.000000 1489824.000000 11.366455 6651 224.000000 32 31 2 2 2001.000000 2979872.000000 11.361629 13303 224.000000 32 30 3 3 3001.000000 4415264.000000 11.224855 19711 224.000000 32 29 4 4 4001.000000 5603136.000000 10.684463 25014 224.000000 32 28 5 5 5001.000000 7072128.000000 10.789053 31572 224.000000 32 27 6 6 6001.000000 8582112.000000 10.910901 38313 224.000000 32 26 7 7 7002.000000 10007200.000000 10.903867 44675 224.000000 32 25 8 8 8002.000000 11334400.000000 10.806625 50600 224.000000 32 24 9 9 9002.000000 12678624.000000 10.745415 56601 224.000000 32 23 10 10 10003.000000 14103040.000000 10.756539 62960 224.000000 32 22 11 11 11004.000000 15509088.000000 10.752904 69237 224.000000 
1384445175.953000 33 33 1 1 1000.000000 1478624.000000 11.281006 6601 224.000000 33 32 2 2 2000.000000 2968448.000000 11.323730 13252 224.000000 33 31 3 3 3001.000000 4458496.000000 11.334763 19904 224.000000 33 30 4 4 4001.000000 5893888.000000 11.238889 26312 224.000000 33 29 5 5 5001.000000 7081760.000000 10.803747 31615 224.000000 33 28 6 6 6001.000000 8550752.000000 10.871032 38173 224.000000 33 27 7 7 7001.000000 10060736.000000 10.963766 44914 224.000000 33 26 8 8 8002.000000 11485824.000000 10.950998 51276 224.000000 33 25 9 9 9002.000000 12813024.000000 10.859322 57201 224.000000 33 24 10 10 10002.000000 14157248.000000 10.798963 63202 224.000000 33 23 11 11 11003.000000 15581664.000000 10.804204 69561 224.000000 
1384445176.954000 34 34 1 1 1001.000000 1432032.000000 10.914622 6393 224.000000 34 33 2 2 2001.000000 2910656.000000 11.097723 12994 224.000000 34 32 3 3 3001.000000 4400480.000000 11.187270 19645 224.000000 34 31 4 4 4002.000000 5890528.000000 11.229676 26297 224.000000 34 30 5 5 5002.000000 7325920.000000 11.173997 32705 224.000000 34 29 6 6 6002.000000 8513792.000000 10.822239 38008 224.000000 34 28 7 7 7002.000000 9982784.000000 10.877263 44566 224.000000 34 27 8 8 8002.000000 11492768.000000 10.957618 51307 224.000000 34 26 9 9 9003.000000 12917856.000000 10.946953 57669 224.000000 34 25 10 10 10003.000000 14245056.000000 10.864856 63594 224.000000 34 24 11 11 11003.000000 15589280.000000 10.809485 69595 224.000000 
1384445177.954000 35 35 1 1 1000.000000 1449056.000000 11.055420 6469 224.000000 35 34 2 2 2001.000000 2881088.000000 10.984986 12862 224.000000 35 33 3 3 3001.000000 4359712.000000 11.083626 19463 224.000000 35 32 4 4 4001.000000 5849536.000000 11.154316 26114 224.000000 35 31 5 5 5002.000000 7339584.000000 11.194838 32766 224.000000 35 30 6 6 6002.000000 8774976.000000 11.154241 39174 224.000000 35 29 7 7 7002.000000 9962848.000000 10.855541 44477 224.000000 35 28 8 8 8002.000000 11431840.000000 10.899527 51035 224.000000 35 27 9 9 9002.000000 12941824.000000 10.968483 57776 224.000000 35 26 10 10 10003.000000 14366912.000000 10.957797 64138 224.000000 35 25 11 11 11003.000000 15694112.000000 10.882175 70063 224.000000 
1384445178.954000 36 36 1 1 1000.000000 1471008.000000 11.222900 6567 224.000000 36 35 2 2 2000.000000 2920064.000000 11.139160 13036 224.000000 36 34 3 3 3001.000000 4352096.000000 11.064264 19429 224.000000 36 33 4 4 4001.000000 5830720.000000 11.118436 26030 224.000000 36 32 5 5 5001.000000 7320544.000000 11.168030 32681 224.000000 36 31 6 6 6002.000000 8810592.000000 11.199514 39333 224.000000 36 30 7 7 7002.000000 10245984.000000 11.164047 45741 224.000000 36 29 8 8 8002.000000 11433856.000000 10.901449 51044 224.000000 36 28 9 9 9002.000000 12902848.000000 10.935450 57602 224.000000 36 27 10 10 10002.000000 14412832.000000 10.993919 64343 224.000000 36 26 11 11 11003.000000 15837920.000000 10.981890 70705 224.000000 
1384445179.958000 37 37 1 1 1004.000000 1411424.000000 10.725409 6301 224.000000 37 36 2 2 2004.000000 2882432.000000 10.973658 12868 224.000000 37 35 3 3 3004.000000 4331488.000000 11.000876 19337 224.000000 37 34 4 4 4005.000000 5763520.000000 10.979318 25730 224.000000 37 33 5 5 5005.000000 7242144.000000 11.039595 32331 224.000000 37 32 6 6 6005.000000 8731968.000000 11.094026 38982 224.000000 37 31 7 7 7006.000000 10222016.000000 11.131572 45634 224.000000 37 30 8 8 8006.000000 11657408.000000 11.109039 52042 224.000000 37 29 9 9 9006.000000 12845280.000000 10.881824 57345 224.000000 37 28 10 10 10006.000000 14314272.000000 10.914374 63903 224.000000 37 27 11 11 11006.000000 15824256.000000 10.969425 70644 224.000000 
1384445180.961000 38 38 1 1 1003.000000 1407392.000000 10.705433 6283 224.000000 38 37 2 2 2007.000000 2818816.000000 10.715426 12584 224.000000 38 36 3 3 3007.000000 4289824.000000 10.884190 19151 224.000000 38 35 4 4 4007.000000 5738880.000000 10.926923 25620 224.000000 38 34 5 5 5008.000000 7170912.000000 10.924464 32013 224.000000 38 33 6 6 6008.000000 8649536.000000 10.983809 38614 224.000000 38 32 7 7 7008.000000 10139360.000000 11.038410 45265 224.000000 38 31 8 8 8009.000000 11629408.000000 11.078205 51917 224.000000 38 30 9 9 9009.000000 13064800.000000 11.064104 58325 224.000000 38 29 10 10 10009.000000 14252672.000000 10.864148 63628 224.000000 38 28 11 11 11009.000000 15721664.000000 10.895338 70186 224.000000 
1384445181.961000 39 39 1 1 1000.000000 1435616.000000 10.952881 6409 224.000000 39 38 2 2 2003.000000 2843008.000000 10.828971 12692 224.000000 39 37 3 3 3007.000000 4254432.000000 10.794393 18993 224.000000 39 36 4 4 4007.000000 5725440.000000 10.901333 25560 224.000000 39 35 5 5 5007.000000 7174496.000000 10.932107 32029 224.000000 39 34 6 6 6008.000000 8606528.000000 10.929194 38422 224.000000 39 33 7 7 7008.000000 10085152.000000 10.979395 45023 224.000000 39 32 8 8 8008.000000 11574976.000000 11.027730 51674 224.000000 39 31 9 9 9009.000000 13065024.000000 11.064294 58326 224.000000 39 30 10 10 10009.000000 14500416.000000 11.052992 64734 224.000000 39 29 11 11 11009.000000 15688288.000000 10.872208 70037 224.000000 
1384445182.962000 40 40 1 1 1000.000000 1400000.000000 10.681152 6250 224.000000 40 39 2 2 2000.000000 2835616.000000 10.817017 12659 224.000000 40 38 3 3 3003.000000 4243008.000000 10.779748 18942 224.000000 40 37 4 4 4007.000000 5654432.000000 10.766132 25243 224.000000 40 36 5 5 5007.000000 7125440.000000 10.857358 31810 224.000000 40 35 6 6 6007.000000 8574496.000000 10.890330 38279 224.000000 40 34 7 7 7008.000000 10006528.000000 10.893800 44672 224.000000 40 33 8 8 8008.000000 11485152.000000 10.942152 51273 224.000000 40 32 9 9 9008.000000 12974976.000000 10.989255 57924 224.000000 40 31 10 10 10009.000000 14465024.000000 11.026014 64576 224.000000 40 30 11 11 11009.000000 15900416.000000 11.019216 70984 224.000000 
1384445183.962000 41 41 1 1 1000.000000 1438304.000000 10.973389 6421 224.000000 41 40 2 2 2000.000000 2838304.000000 10.827271 12671 224.000000 41 39 3 3 3000.000000 4273920.000000 10.869141 19080 224.000000 41 38 4 4 4003.000000 5681312.000000 10.828122 25363 224.000000 41 37 5 5 5007.000000 7092736.000000 10.807526 31664 224.000000 41 36 6 6 6007.000000 8563744.000000 10.876674 38231 224.000000 41 35 7 7 7007.000000 10012800.000000 10.902184 44700 224.000000 41 34 8 8 8008.000000 11444832.000000 10.903739 51093 224.000000 41 33 9 9 9008.000000 12923456.000000 10.945620 57694 224.000000 41 32 10 10 10008.000000 14413280.000000 10.987670 64345 224.000000 41 31 11 11 11009.000000 15903328.000000 11.021234 70997 224.000000 
1384445184.963000 42 42 1 1 1000.000000 1390816.000000 10.611084 6209 224.000000 42 41 2 2 2000.000000 2829120.000000 10.792236 12630 224.000000 42 40 3 3 3000.000000 4229120.000000 10.755208 18880 224.000000 42 39 4 4 4000.000000 5664736.000000 10.804626 25289 224.000000 42 38 5 5 5003.000000 7072128.000000 10.784740 31572 224.000000 42 37 6 6 6007.000000 8483552.000000 10.774824 37873 224.000000 42 36 7 7 7007.000000 9954560.000000 10.838771 44440 224.000000 42 35 8 8 8007.000000 11403616.000000 10.865828 50909 224.000000 42 34 9 9 9008.000000 12835648.000000 10.871250 57302 224.000000 42 33 10 10 10008.000000 14314272.000000 10.912193 63903 224.000000 42 32 11 11 11008.000000 15804096.000000 10.953460 70554 224.000000 
1384445185.963000 43 43 1 1 1000.000000 1394400.000000 10.638428 6225 224.000000 43 42 2 2 2000.000000 2785216.000000 10.624756 12434 224.000000 43 41 3 3 3000.000000 4223520.000000 10.740967 18855 224.000000 43 40 4 4 4000.000000 5623520.000000 10.726013 25105 224.000000 43 39 5 5 5000.000000 7059136.000000 10.771387 31514 224.000000 43 38 6 6 6003.000000 8466528.000000 10.760367 37797 224.000000 43 37 7 7 7007.000000 9877952.000000 10.755358 44098 224.000000 43 36 8 8 8007.000000 11348960.000000 10.813750 50665 224.000000 43 35 9 9 9007.000000 12798016.000000 10.840581 57134 224.000000 43 34 10 10 10008.000000 14230048.000000 10.847987 63527 224.000000 43 33 11 11 11008.000000 15708672.000000 10.887323 70128 224.000000 
1384445186.964000 44 44 1 1 1001.000000 1441216.000000 10.984621 6434 224.000000 44 43 2 2 2001.000000 2835616.000000 10.811611 12659 224.000000 44 42 3 3 3001.000000 4226432.000000 10.744791 18868 224.000000 44 41 4 4 4001.000000 5664736.000000 10.801926 25289 224.000000 44 40 5 5 5001.000000 7064736.000000 10.777776 31539 224.000000 44 39 6 6 6001.000000 8500352.000000 10.806955 37948 224.000000 44 38 7 7 7004.000000 9907744.000000 10.792417 44231 224.000000 44 37 8 8 8008.000000 11319168.000000 10.784016 50532 224.000000 44 36 9 9 9008.000000 12790176.000000 10.832737 57099 224.000000 44 35 10 10 10008.000000 14239232.000000 10.854988 63568 224.000000 44 34 11 11 11009.000000 15671264.000000 10.860410 69961 224.000000 
1384445187.964000 45 45 1 1 1000.000000 1333920.000000 10.177002 5955 224.000000 45 44 2 2 2001.000000 2775136.000000 10.581013 12389 224.000000 45 43 3 3 3001.000000 4169536.000000 10.600145 18614 224.000000 45 42 4 4 4001.000000 5560352.000000 10.602879 24823 224.000000 45 41 5 5 5001.000000 6998656.000000 10.676966 31244 224.000000 45 40 6 6 6001.000000 8398656.000000 10.677664 37494 224.000000 45 39 7 7 7001.000000 9834272.000000 10.716975 43903 224.000000 45 38 8 8 8004.000000 11241664.000000 10.715528 50186 224.000000 45 37 9 9 9008.000000 12653088.000000 10.716630 56487 224.000000 45 36 10 10 10008.000000 14124096.000000 10.767216 63054 224.000000 45 35 11 11 11008.000000 15573152.000000 10.793398 69523 224.000000 
1384445188.965000 46 46 1 1 1001.000000 1469216.000000 11.198030 6559 224.000000 46 45 2 2 2001.000000 2803136.000000 10.687771 12514 224.000000 46 44 3 3 3002.000000 4244352.000000 10.786754 18948 224.000000 46 43 4 4 4002.000000 5638752.000000 10.749691 25173 224.000000 46 42 5 5 5002.000000 7029568.000000 10.721981 31382 224.000000 46 41 6 6 6002.000000 8467872.000000 10.763868 37803 224.000000 46 40 7 7 7002.000000 9867872.000000 10.752055 44053 224.000000 46 39 8 8 8002.000000 11303488.000000 10.777152 50462 224.000000 46 38 9 9 9005.000000 12710880.000000 10.769164 56745 224.000000 46 37 10 10 10009.000000 14122304.000000 10.764775 63046 224.000000 46 36 11 11 11009.000000 15593312.000000 10.806388 69613 224.000000 
1384445189.965000 47 47 1 1 1000.000000 1396192.000000 10.652100 6233 224.000000 47 46 2 2 2001.000000 2865408.000000 10.925201 12792 224.000000 47 45 3 3 3001.000000 4199328.000000 10.675885 18747 224.000000 47 44 4 4 4002.000000 5640544.000000 10.753107 25181 224.000000 47 43 5 5 5002.000000 7034944.000000 10.730181 31406 224.000000 47 42 6 6 6002.000000 8425760.000000 10.710338 37615 224.000000 47 41 7 7 7002.000000 9864064.000000 10.747906 44036 224.000000 47 40 8 8 8002.000000 11264064.000000 10.739564 50286 224.000000 47 39 9 9 9002.000000 12699680.000000 10.763260 56695 224.000000 47 38 10 10 10005.000000 14107072.000000 10.757463 62978 224.000000 47 37 11 11 11009.000000 15518496.000000 10.754540 69279 224.000000 
1384445190.965000 48 48 1 1 1000.000000 1272768.000000 9.710449 5682 224.000000 48 47 2 2 2000.000000 2668960.000000 10.181274 11915 224.000000 48 46 3 3 3001.000000 4138176.000000 10.520419 18474 224.000000 48 45 4 4 4001.000000 5472096.000000 10.434586 24429 224.000000 48 44 5 5 5002.000000 6913312.000000 10.544659 30863 224.000000 48 43 6 6 6002.000000 8307712.000000 10.560282 37088 224.000000 48 42 7 7 7002.000000 9698528.000000 10.567537 43297 224.000000 48 41 8 8 8002.000000 11136832.000000 10.618256 49718 224.000000 48 40 9 9 9002.000000 12536832.000000 10.625243 55968 224.000000 48 39 10 10 10002.000000 13972448.000000 10.658000 62377 224.000000 48 38 11 11 11005.000000 15379840.000000 10.662323 68660 224.000000 
1384445191.965000 49 49 1 1 1000.000000 1283072.000000 9.789062 5728 224.000000 49 48 2 2 2000.000000 2555840.000000 9.749756 11410 224.000000 49 47 3 3 3000.000000 3952032.000000 10.050537 17643 224.000000 49 46 4 4 4001.000000 5421248.000000 10.337626 24202 224.000000 49 45 5 5 5001.000000 6755168.000000 10.305507 30157 224.000000 49 44 6 6 6002.000000 8196384.000000 10.418768 36591 224.000000 49 43 7 7 7002.000000 9590784.000000 10.450139 42816 224.000000 49 42 8 8 8002.000000 10981600.000000 10.470252 49025 224.000000 49 41 9 9 9002.000000 12419904.000000 10.526144 55446 224.000000 49 40 10 10 10002.000000 13819904.000000 10.541642 61696 224.000000 49 39 11 11 11002.000000 15255520.000000 10.579020 68105 224.000000 
1384445192.965000 50 50 1 1 1000.000000 1463840.000000 11.168213 6535 224.000000 50 49 2 2 2000.000000 2746912.000000 10.478638 12263 224.000000 50 48 3 3 3000.000000 4019680.000000 10.222575 17945 224.000000 50 47 4 4 4000.000000 5415872.000000 10.329956 24178 224.000000 50 46 5 5 5001.000000 6885088.000000 10.503710 30737 224.000000 50 45 6 6 6001.000000 8219008.000000 10.449268 36692 224.000000 50 44 7 7 7002.000000 9660224.000000 10.525801 43126 224.000000 50 43 8 8 8002.000000 11054624.000000 10.539876 49351 224.000000 50 42 9 9 9002.000000 12445440.000000 10.547786 55560 224.000000 50 41 10 10 10002.000000 13883744.000000 10.590338 61981 224.000000 50 40 11 11 11002.000000 15283744.000000 10.598592 68231 224.000000 
1384445193.966000 51 51 1 1 1001.000000 1500128.000000 11.433635 6697 224.000000 51 50 2 2 2001.000000 2963968.000000 11.300990 13232 224.000000 51 49 3 3 3001.000000 4247040.000000 10.797182 18960 224.000000 51 48 4 4 4001.000000 5519808.000000 10.525567 24642 224.000000 51 47 5 5 5001.000000 6916000.000000 10.550868 30875 224.000000 51 46 6 6 6002.000000 8385216.000000 10.658801 37434 224.000000 51 45 7 7 7002.000000 9719136.000000 10.589992 43389 224.000000 51 44 8 8 8003.000000 11160352.000000 10.639351 49823 224.000000 51 43 9 9 9003.000000 12554752.000000 10.639249 56048 224.000000 51 42 10 10 10003.000000 13945568.000000 10.636433 62257 224.000000 51 41 11 11 11003.000000 15383872.000000 10.667057 68678 224.000000 
1384445194.967000 52 52 1 1 1001.000000 1532160.000000 11.677775 6840 224.000000 52 51 2 2 2002.000000 3032288.000000 11.555705 13537 224.000000 52 50 3 3 3002.000000 4496128.000000 11.426627 20072 224.000000 52 49 4 4 4002.000000 5779200.000000 11.017440 25800 224.000000 52 48 5 5 5002.000000 7051968.000000 10.756147 31482 224.000000 52 47 6 6 6002.000000 8448160.000000 10.738811 37715 224.000000 52 46 7 7 7003.000000 9917376.000000 10.804452 44274 224.000000 52 45 8 8 8003.000000 11251296.000000 10.726050 50229 224.000000 52 44 9 9 9004.000000 12692512.000000 10.754796 56663 224.000000 52 43 10 10 10004.000000 14086912.000000 10.743164 62888 224.000000 52 42 11 11 11004.000000 15477728.000000 10.731161 69097 224.000000 
1384445195.968000 53 53 1 1 1001.000000 1545600.000000 11.780212 6900 224.000000 53 52 2 2 2002.000000 3077760.000000 11.728994 13740 224.000000 53 51 3 3 3003.000000 4577888.000000 11.630541 20437 224.000000 53 50 4 4 4003.000000 6041728.000000 11.515045 26972 224.000000 53 49 5 5 5003.000000 7324800.000000 11.170056 32700 224.000000 53 48 6 6 6003.000000 8597568.000000 10.926910 38382 224.000000 53 47 7 7 7003.000000 9993760.000000 10.887668 44615 224.000000 53 46 8 8 8004.000000 11462976.000000 10.926483 51174 224.000000 53 45 9 9 9004.000000 12796896.000000 10.843244 57129 224.000000 53 44 10 10 10005.000000 14238112.000000 10.857389 63563 224.000000 53 43 11 11 11005.000000 15632512.000000 10.837492 69788 224.000000 
1384445196.968000 54 54 1 1 1000.000000 1638784.000000 12.502930 7316 224.000000 54 53 2 2 2001.000000 3184384.000000 12.141390 14216 224.000000 54 52 3 3 3002.000000 4716544.000000 11.986800 21056 224.000000 54 51 4 4 4003.000000 6216672.000000 11.848474 27753 224.000000 54 50 5 5 5003.000000 7680512.000000 11.712504 34288 224.000000 54 49 6 6 6003.000000 8963584.000000 11.392090 40016 224.000000 54 48 7 7 7003.000000 10236352.000000 11.151959 45698 224.000000 54 47 8 8 8003.000000 11632544.000000 11.089500 51931 224.000000 54 46 9 9 9004.000000 13101760.000000 11.101566 58490 224.000000 54 45 10 10 10004.000000 14435680.000000 11.009146 64445 224.000000 54 44 11 11 11005.000000 15876896.000000 11.006915 70879 224.000000 
1384445197.969000 55 55 1 1 1001.000000 1526112.000000 11.631679 6813 224.000000 55 54 2 2 2001.000000 3164896.000000 12.067087 14129 224.000000 55 53 3 3 3002.000000 4710496.000000 11.971430 21029 224.000000 55 52 4 4 4003.000000 6242656.000000 11.897998 27869 224.000000 55 51 5 5 5004.000000 7742784.000000 11.805107 34566 224.000000 55 50 6 6 6004.000000 9206624.000000 11.699028 41101 224.000000 55 49 7 7 7004.000000 10489696.000000 11.426332 46829 224.000000 55 48 8 8 8004.000000 11762464.000000 11.211954 52511 224.000000 55 47 9 9 9004.000000 13158656.000000 11.149775 58744 224.000000 55 46 10 10 10005.000000 14627872.000000 11.154603 65303 224.000000 55 45 11 11 11005.000000 15961792.000000 11.065771 71258 224.000000 
1384445198.969000 56 56 1 1 1000.000000 1586592.000000 12.104736 7083 224.000000 56 55 2 2 2001.000000 3112704.000000 11.868089 13896 224.000000 56 54 3 3 3001.000000 4751488.000000 12.079632 21212 224.000000 56 53 4 4 4002.000000 6297088.000000 12.004740 28112 224.000000 56 52 5 5 5003.000000 7829248.000000 11.939321 34952 224.000000 56 51 6 6 6004.000000 9329376.000000 11.855012 41649 224.000000 56 50 7 7 7004.000000 10793216.000000 11.756954 48184 224.000000 56 49 8 8 8004.000000 12076288.000000 11.511090 53912 224.000000 56 48 9 9 9004.000000 13349056.000000 11.311108 59594 224.000000 56 47 10 10 10004.000000 14745248.000000 11.245233 65827 224.000000 56 46 11 11 11005.000000 16214464.000000 11.240940 72386 224.000000 
1384445199.969000 57 57 1 1 1000.000000 1593760.000000 12.159424 7115 224.000000 57 56 2 2 2000.000000 3180352.000000 12.132080 14198 224.000000 57 55 3 3 3001.000000 4706464.000000 11.965169 21011 224.000000 57 54 4 4 4001.000000 6345248.000000 12.099575 28327 224.000000 57 53 5 5 5002.000000 7890848.000000 12.035664 35227 224.000000 57 52 6 6 6003.000000 9423008.000000 11.975986 42067 224.000000 57 51 7 7 7004.000000 10923136.000000 11.898474 48764 224.000000 57 50 8 8 8004.000000 12386976.000000 11.807237 55299 224.000000 57 49 9 9 9004.000000 13670048.000000 11.583095 61027 224.000000 57 48 10 10 10004.000000 14942816.000000 11.395906 66709 224.000000 57 47 11 11 11004.000000 16339008.000000 11.328311 72942 224.000000 
1384445200.969000 58 58 1 1 1000.000000 1634752.000000 12.472168 7298 224.000000 58 57 2 2 2000.000000 3228512.000000 12.315796 14413 224.000000 58 56 3 3 3000.000000 4815104.000000 12.245443 21496 224.000000 58 55 4 4 4001.000000 6341216.000000 12.091887 28309 224.000000 58 54 5 5 5001.000000 7980000.000000 12.174079 35625 224.000000 58 53 6 6 6002.000000 9525600.000000 12.108391 42525 224.000000 58 52 7 7 7003.000000 11057760.000000 12.046839 49365 224.000000 58 51 8 8 8004.000000 12557888.000000 11.970150 56062 224.000000 58 50 9 9 9004.000000 14021728.000000 11.881086 62597 224.000000 58 49 10 10 10004.000000 15304800.000000 11.671967 68325 224.000000 58 48 11 11 11004.000000 16577568.000000 11.493712 74007 224.000000 
1384445201.969000 59 59 1 1 1000.000000 1536192.000000 11.720215 6858 224.000000 59 58 2 2 2000.000000 3170944.000000 12.096191 14156 224.000000 59 57 3 3 3000.000000 4764704.000000 12.117269 21271 224.000000 59 56 4 4 4000.000000 6351296.000000 12.114136 28354 224.000000 59 55 5 5 5001.000000 7877408.000000 12.017567 35167 224.000000 59 54 6 6 6001.000000 9516192.000000 12.098447 42483 224.000000 59 53 7 7 7002.000000 11061792.000000 12.052953 49383 224.000000 59 52 8 8 8003.000000 12593952.000000 12.006026 56223 224.000000 59 51 9 9 9004.000000 14094080.000000 11.942392 62920 224.000000 59 50 10 10 10004.000000 15557920.000000 11.865005 69455 224.000000 59 49 11 11 11004.000000 16840992.000000 11.676352 75183 224.000000 
1384445202.970000 60 60 1 1 1001.000000 1531936.000000 11.676068 6839 224.000000 60 59 2 2 2001.000000 3068128.000000 11.698130 13697 224.000000 60 58 3 3 3001.000000 4702880.000000 11.956057 20995 224.000000 60 57 4 4 4001.000000 6296640.000000 12.006886 28110 224.000000 60 56 5 5 5001.000000 7883232.000000 12.026452 35193 224.000000 60 55 6 6 6002.000000 9409344.000000 11.960613 42006 224.000000 60 54 7 7 7002.000000 11048128.000000 12.038064 49322 224.000000 60 53 8 8 8003.000000 12593728.000000 12.005813 56222 224.000000 60 52 9 9 9004.000000 14125888.000000 11.969344 63062 224.000000 60 51 10 10 10005.000000 15626016.000000 11.915746 69759 224.000000 60 50 11 11 11005.000000 17089856.000000 11.847820 76294 224.000000 
1384445203.970000 61 61 1 1 1000.000000 1553664.000000 11.853516 6936 224.000000 61 60 2 2 2001.000000 3085600.000000 11.764748 13775 224.000000 61 59 3 3 3001.000000 4621792.000000 11.749908 20633 224.000000 61 58 4 4 4001.000000 6256544.000000 11.930428 27931 224.000000 61 57 5 5 5001.000000 7850304.000000 11.976218 35046 224.000000 61 56 6 6 6001.000000 9436896.000000 11.997634 42129 224.000000 61 55 7 7 7002.000000 10963008.000000 11.945318 48942 224.000000 61 54 8 8 8002.000000 12601792.000000 12.015002 56258 224.000000 61 53 9 9 9003.000000 14147392.000000 11.988896 63158 224.000000 61 52 10 10 10004.000000 15679552.000000 11.957766 69998 224.000000 61 51 11 11 11005.000000 17179680.000000 11.910091 76695 224.000000 
1384445204.970000 62 62 1 1 1000.000000 1509312.000000 11.515137 6738 224.000000 62 61 2 2 2000.000000 3062976.000000 11.684326 13674 224.000000 62 60 3 3 3001.000000 4594912.000000 11.681572 20513 224.000000 62 59 4 4 4001.000000 6131104.000000 11.691230 27371 224.000000 62 58 5 5 5001.000000 7765856.000000 11.847386 34669 224.000000 62 57 6 6 6001.000000 9359616.000000 11.899384 41784 224.000000 62 56 7 7 7001.000000 10946208.000000 11.928716 48867 224.000000 62 55 8 8 8002.000000 12472320.000000 11.891558 55680 224.000000 62 54 9 9 9002.000000 14111104.000000 11.959473 62996 224.000000 62 53 10 10 10003.000000 15656704.000000 11.941535 69896 224.000000 62 52 11 11 11004.000000 17188864.000000 11.917541 76736 224.000000 
1384445205.971000 63 63 1 1 1001.000000 1351840.000000 10.303417 6035 224.000000 63 62 2 2 2001.000000 2861152.000000 10.908974 12773 224.000000 63 61 3 3 3001.000000 4414816.000000 11.223716 19709 224.000000 63 60 4 4 4002.000000 5946752.000000 11.336861 26548 224.000000 63 59 5 5 5002.000000 7482944.000000 11.413501 33406 224.000000 63 58 6 6 6002.000000 9117696.000000 11.589887 40704 224.000000 63 57 7 7 7002.000000 10711456.000000 11.671226 47819 224.000000 63 56 8 8 8002.000000 12298048.000000 11.725401 54902 224.000000 63 55 9 9 9003.000000 13824160.000000 11.714981 61715 224.000000 63 54 10 10 10003.000000 15462944.000000 11.793752 69031 224.000000 63 53 11 11 11004.000000 17008544.000000 11.792520 75931 224.000000 
1384445206.972000 64 64 1 1 1001.000000 1575168.000000 12.005573 7032 224.000000 64 63 2 2 2002.000000 2927008.000000 11.154495 13067 224.000000 64 62 3 3 3002.000000 4436320.000000 11.274629 19805 224.000000 64 61 4 4 4002.000000 5989984.000000 11.419278 26741 224.000000 64 60 5 5 5003.000000 7521920.000000 11.470657 33580 224.000000 64 59 6 6 6003.000000 9058112.000000 11.512229 40438 224.000000 64 58 7 7 7003.000000 10692864.000000 11.649304 47736 224.000000 64 57 8 8 8003.000000 12286624.000000 11.713045 54851 224.000000 64 56 9 9 9003.000000 13873216.000000 11.756552 61934 224.000000 64 55 10 10 10004.000000 15399328.000000 11.744057 68747 224.000000 64 54 11 11 11004.000000 17038112.000000 11.813021 76063 224.000000 
1384445207.973000 65 65 1 1 1001.000000 1428896.000000 10.890721 6379 224.000000 65 64 2 2 2002.000000 3004064.000000 11.448147 13411 224.000000 65 63 3 3 3003.000000 4355904.000000 11.066570 19446 224.000000 65 62 4 4 4003.000000 5865216.000000 11.178628 26184 224.000000 65 61 5 5 5003.000000 7418880.000000 11.313524 33120 224.000000 65 60 6 6 6004.000000 8950816.000000 11.373968 39959 224.000000 65 59 7 7 7004.000000 10487008.000000 11.423404 46817 224.000000 65 58 8 8 8004.000000 12121760.000000 11.554434 54115 224.000000 65 57 9 9 9004.000000 13715520.000000 11.621625 61230 224.000000 65 56 10 10 10004.000000 15302112.000000 11.669917 68313 224.000000 65 55 11 11 11005.000000 16828224.000000 11.666439 75126 224.000000 
1384445208.973000 66 66 1 1 1000.000000 1484672.000000 11.327148 6628 224.000000 66 65 2 2 2001.000000 2913568.000000 11.108825 13007 224.000000 66 64 3 3 3002.000000 4488736.000000 11.407841 20039 224.000000 66 63 4 4 4003.000000 5840576.000000 11.131666 26074 224.000000 66 62 5 5 5003.000000 7349888.000000 11.208314 32812 224.000000 66 61 6 6 6003.000000 8903552.000000 11.315794 39748 224.000000 66 60 7 7 7004.000000 10435488.000000 11.367284 46587 224.000000 66 59 8 8 8004.000000 11971680.000000 11.411378 53445 224.000000 66 58 9 9 9004.000000 13606432.000000 11.529191 60743 224.000000 66 57 10 10 10004.000000 15200192.000000 11.592189 67858 224.000000 66 56 11 11 11004.000000 16786784.000000 11.638768 74941 224.000000 
1384445209.973000 67 67 1 1 1000.000000 1451520.000000 11.074219 6480 224.000000 67 66 2 2 2000.000000 2936192.000000 11.200684 13108 224.000000 67 65 3 3 3001.000000 4365088.000000 11.097294 19487 224.000000 67 64 4 4 4002.000000 5940256.000000 11.324477 26519 224.000000 67 63 5 5 5003.000000 7292096.000000 11.120183 32554 224.000000 67 62 6 6 6003.000000 8801408.000000 11.185976 39292 224.000000 67 61 7 7 7003.000000 10355072.000000 11.281298 46228 224.000000 67 60 8 8 8004.000000 11887008.000000 11.330669 53067 224.000000 67 59 9 9 9004.000000 13423200.000000 11.373933 59925 224.000000 67 58 10 10 10004.000000 15057952.000000 11.483712 67223 224.000000 67 57 11 11 11004.000000 16651712.000000 11.545118 74338 224.000000 
1384445210.974000 68 68 1 1 1001.000000 1509312.000000 11.503633 6738 224.000000 68 67 2 2 2001.000000 2960832.000000 11.289033 13218 224.000000 68 66 3 3 3001.000000 4445504.000000 11.301734 19846 224.000000 68 65 4 4 4002.000000 5874400.000000 11.198929 26225 224.000000 68 64 5 5 5003.000000 7449568.000000 11.360322 33257 224.000000 68 63 6 6 6004.000000 8801408.000000 11.184113 39292 224.000000 68 62 7 7 7004.000000 10310720.000000 11.231375 46030 224.000000 68 61 8 8 8004.000000 11864384.000000 11.309104 52966 224.000000 68 60 9 9 9005.000000 13396320.000000 11.349896 59805 224.000000 68 59 10 10 10005.000000 14932512.000000 11.386909 66663 224.000000 68 58 11 11 11005.000000 16567264.000000 11.485524 73961 224.000000 
1384445211.974000 69 69 1 1 1000.000000 1557024.000000 11.879150 6951 224.000000 69 68 2 2 2001.000000 3066336.000000 11.691298 13689 224.000000 69 67 3 3 3001.000000 4517856.000000 11.485673 20169 224.000000 69 66 4 4 4001.000000 6002528.000000 11.446052 26797 224.000000 69 65 5 5 5002.000000 7431424.000000 11.334919 33176 224.000000 69 64 6 6 6003.000000 9006592.000000 11.446751 40208 224.000000 69 63 7 7 7004.000000 10358432.000000 11.283347 46243 224.000000 69 62 8 8 8004.000000 11867744.000000 11.312306 52981 224.000000 69 61 9 9 9004.000000 13421408.000000 11.372414 59917 224.000000 69 60 10 10 10005.000000 14953344.000000 11.402795 66756 224.000000 69 59 11 11 11005.000000 16489536.000000 11.431638 73614 224.000000 
1384445212.975000 70 70 1 1 1001.000000 1485344.000000 11.320954 6631 224.000000 70 69 2 2 2001.000000 3042368.000000 11.599913 13582 224.000000 70 68 3 3 3002.000000 4551680.000000 11.567809 20320 224.000000 70 67 4 4 4002.000000 6003200.000000 11.444473 26800 224.000000 70 66 5 5 5002.000000 7487872.000000 11.421018 33428 224.000000 70 65 6 6 6003.000000 8916768.000000 11.332591 39807 224.000000 70 64 7 7 7004.000000 10491936.000000 11.428772 46839 224.000000 70 63 8 8 8005.000000 11843776.000000 11.288050 52874 224.000000 70 62 9 9 9005.000000 13353088.000000 11.313268 59612 224.000000 70 61 10 10 10005.000000 14906752.000000 11.367266 66548 224.000000 70 60 11 11 11006.000000 16438688.000000 11.395351 73387 224.000000 
1384445213.975000 71 71 1 1 1000.000000 1552992.000000 11.848389 6933 224.000000 71 70 2 2 2001.000000 3038336.000000 11.584540 13564 224.000000 71 69 3 3 3001.000000 4595360.000000 11.682711 20515 224.000000 71 68 4 4 4002.000000 6104672.000000 11.637919 27253 224.000000 71 67 5 5 5002.000000 7556192.000000 11.525224 33733 224.000000 71 66 6 6 6002.000000 9040864.000000 11.492222 40361 224.000000 71 65 7 7 7003.000000 10469760.000000 11.406244 46740 224.000000 71 64 8 8 8004.000000 12044928.000000 11.481198 53772 224.000000 71 63 9 9 9005.000000 13396768.000000 11.350275 59807 224.000000 71 62 10 10 10005.000000 14906080.000000 11.366753 66545 224.000000 71 61 11 11 11005.000000 16459744.000000 11.410984 73481 224.000000 
1384445214.976000 72 72 1 1 1001.000000 1515808.000000 11.553144 6767 224.000000 72 71 2 2 2001.000000 3068800.000000 11.700693 13700 224.000000 72 70 3 3 3002.000000 4554144.000000 11.574071 20331 224.000000 72 69 4 4 4002.000000 6111168.000000 11.650303 27282 224.000000 72 68 5 5 5003.000000 7620480.000000 11.620957 34020 224.000000 72 67 6 6 6003.000000 9072000.000000 11.529880 40500 224.000000 72 66 7 7 7003.000000 10556672.000000 11.500930 47128 224.000000 72 65 8 8 8004.000000 11985568.000000 11.424616 53507 224.000000 72 64 9 9 9005.000000 13560736.000000 11.489195 60539 224.000000 72 63 10 10 10006.000000 14912576.000000 11.370570 66574 224.000000 72 62 11 11 11006.000000 16421888.000000 11.383705 73312 224.000000 
1384445215.976000 73 73 1 1 1000.000000 1617280.000000 12.338867 7220 224.000000 73 72 2 2 2001.000000 3133088.000000 11.945809 13987 224.000000 73 71 3 3 3001.000000 4686080.000000 11.913347 20920 224.000000 73 70 4 4 4002.000000 6171424.000000 11.765175 27551 224.000000 73 69 5 5 5002.000000 7728448.000000 11.787961 34502 224.000000 73 68 6 6 6003.000000 9237760.000000 11.740549 41240 224.000000 73 67 7 7 7003.000000 10689280.000000 11.645400 47720 224.000000 73 66 8 8 8003.000000 12173952.000000 11.605633 54348 224.000000 73 65 9 9 9004.000000 13602848.000000 11.526154 60727 224.000000 73 64 10 10 10005.000000 15178016.000000 11.574120 67759 224.000000 73 63 11 11 11006.000000 16529856.000000 11.458549 73794 224.000000 
1384445216.976000 74 74 1 1 1000.000000 1585920.000000 12.099609 7080 224.000000 74 73 2 2 2000.000000 3203200.000000 12.219238 14300 224.000000 74 72 3 3 3001.000000 4719008.000000 11.997059 21067 224.000000 74 71 4 4 4001.000000 6272000.000000 11.959901 28000 224.000000 74 70 5 5 5002.000000 7757344.000000 11.832035 34631 224.000000 74 69 6 6 6002.000000 9314368.000000 11.839885 41582 224.000000 74 68 7 7 7003.000000 10823680.000000 11.791821 48320 224.000000 74 67 8 8 8003.000000 12275200.000000 11.702155 54800 224.000000 74 66 9 9 9003.000000 13759872.000000 11.660501 61428 224.000000 74 65 10 10 10004.000000 15188768.000000 11.583477 67807 224.000000 74 64 11 11 11005.000000 16763936.000000 11.621870 74839 224.000000 
1384445217.976000 75 75 1 1 1000.000000 1610560.000000 12.287598 7190 224.000000 75 74 2 2 2000.000000 3196480.000000 12.193604 14270 224.000000 75 73 3 3 3000.000000 4813760.000000 12.242025 21490 224.000000 75 72 4 4 4001.000000 6329568.000000 12.069675 28257 224.000000 75 71 5 5 5001.000000 7882560.000000 12.025427 35190 224.000000 75 70 6 6 6002.000000 9367904.000000 11.907937 41821 224.000000 75 69 7 7 7002.000000 10924928.000000 11.903825 48772 224.000000 75 68 8 8 8003.000000 12434240.000000 11.853770 55510 224.000000 75 67 9 9 9003.000000 13885760.000000 11.767182 61990 224.000000 75 66 10 10 10003.000000 15370432.000000 11.723192 68618 224.000000 75 65 11 11 11004.000000 16799328.000000 11.647465 74997 224.000000 
1384445218.976000 76 76 1 1 1000.000000 1636992.000000 12.489258 7308 224.000000 76 75 2 2 2000.000000 3247552.000000 12.388428 14498 224.000000 76 74 3 3 3000.000000 4833472.000000 12.292155 21578 224.000000 76 73 4 4 4000.000000 6450752.000000 12.303833 28798 224.000000 76 72 5 5 5001.000000 7966560.000000 12.153575 35565 224.000000 76 71 6 6 6001.000000 9519552.000000 12.102719 42498 224.000000 76 70 7 7 7002.000000 11004896.000000 11.990959 49129 224.000000 76 69 8 8 8002.000000 12561920.000000 11.976986 56080 224.000000 76 68 9 9 9003.000000 14071232.000000 11.924356 62818 224.000000 76 67 10 10 10003.000000 15522752.000000 11.839368 69298 224.000000 76 66 11 11 11003.000000 17007424.000000 11.792815 75926 224.000000 
1384445219.977000 77 77 1 1 1001.000000 1627808.000000 12.406783 7267 224.000000 77 76 2 2 2001.000000 3264800.000000 12.448000 14575 224.000000 77 75 3 3 3001.000000 4875360.000000 12.394550 21765 224.000000 77 74 4 4 4001.000000 6461280.000000 12.320833 28845 224.000000 77 73 5 5 5001.000000 8078560.000000 12.324439 36065 224.000000 77 72 6 6 6002.000000 9594368.000000 12.195805 42832 224.000000 77 71 7 7 7002.000000 11147360.000000 12.146188 49765 224.000000 77 70 8 8 8003.000000 12632704.000000 12.042969 56396 224.000000 77 69 9 9 9003.000000 14189728.000000 12.024773 63347 224.000000 77 68 10 10 10004.000000 15699040.000000 11.972628 70085 224.000000 77 67 11 11 11004.000000 17150560.000000 11.890984 76565 224.000000 
1384445220.978000 78 78 1 1 1001.000000 1536640.000000 11.711921 6860 224.000000 78 77 2 2 2002.000000 3164448.000000 12.059352 14127 224.000000 78 76 3 3 3002.000000 4801440.000000 12.202558 21435 224.000000 78 75 4 4 4002.000000 6412000.000000 12.223808 28625 224.000000 78 74 5 5 5002.000000 7997920.000000 12.198978 35705 224.000000 78 73 6 6 6002.000000 9615200.000000 12.222285 42925 224.000000 78 72 7 7 7003.000000 11131008.000000 12.126639 49692 224.000000 78 71 8 8 8003.000000 12684000.000000 12.091871 56625 224.000000 78 70 9 9 9004.000000 14169344.000000 12.006166 63256 224.000000 78 69 10 10 10004.000000 15726368.000000 11.993469 70207 224.000000 78 68 11 11 11005.000000 17235680.000000 11.948914 76945 224.000000 
1384445221.978000 79 79 1 1 1000.000000 1560160.000000 11.903076 6965 224.000000 79 78 2 2 2001.000000 3096800.000000 11.807451 13825 224.000000 79 77 3 3 3002.000000 4724608.000000 12.007295 21092 224.000000 79 76 4 4 4002.000000 6361600.000000 12.127725 28400 224.000000 79 75 5 5 5002.000000 7972160.000000 12.159687 35590 224.000000 79 74 6 6 6002.000000 9558080.000000 12.149677 42670 224.000000 79 73 7 7 7002.000000 11175360.000000 12.176697 49890 224.000000 79 72 8 8 8003.000000 12691168.000000 12.098704 56657 224.000000 79 71 9 9 9003.000000 14244160.000000 12.070900 63590 224.000000 79 70 10 10 10004.000000 15729504.000000 11.995861 70221 224.000000 79 69 11 11 11004.000000 17286528.000000 11.985255 77172 224.000000 
1384445222.978000 80 80 1 1 1000.000000 1522304.000000 11.614258 6796 224.000000 80 79 2 2 2000.000000 3082464.000000 11.758667 13761 224.000000 80 78 3 3 3001.000000 4619104.000000 11.743075 20621 224.000000 80 77 4 4 4002.000000 6246912.000000 11.909085 27888 224.000000 80 76 5 5 5002.000000 7883904.000000 12.025073 35196 224.000000 80 75 6 6 6002.000000 9494464.000000 12.068812 42386 224.000000 80 74 7 7 7002.000000 11080384.000000 12.073211 49466 224.000000 80 73 8 8 8002.000000 12697664.000000 12.106409 56686 224.000000 80 72 9 9 9003.000000 14213472.000000 12.044895 63453 224.000000 80 71 10 10 10003.000000 15766464.000000 12.025250 70386 224.000000 80 70 11 11 11004.000000 17251808.000000 11.961182 77017 224.000000 
1384445223.978000 81 81 1 1 1000.000000 1498112.000000 11.429688 6688 224.000000 81 80 2 2 2000.000000 3020416.000000 11.521973 13484 224.000000 81 79 3 3 3000.000000 4580576.000000 11.649007 20449 224.000000 81 78 4 4 4001.000000 6117216.000000 11.664747 27309 224.000000 81 77 5 5 5002.000000 7745024.000000 11.813243 34576 224.000000 81 76 6 6 6002.000000 9382016.000000 11.925875 41884 224.000000 81 75 7 7 7002.000000 10992576.000000 11.977535 49074 224.000000 81 74 8 8 8002.000000 12578496.000000 11.992790 56154 224.000000 81 73 9 9 9002.000000 14195776.000000 12.031235 63374 224.000000 81 72 10 10 10003.000000 15711584.000000 11.983392 70141 224.000000 81 71 11 11 11003.000000 17264576.000000 11.971123 77074 224.000000 
1384445224.978000 82 82 1 1 1000.000000 1494528.000000 11.402344 6672 224.000000 82 81 2 2 2000.000000 2992640.000000 11.416016 13360 224.000000 82 80 3 3 3000.000000 4514944.000000 11.482096 20156 224.000000 82 79 4 4 4000.000000 6075104.000000 11.587341 27121 224.000000 82 78 5 5 5001.000000 7611744.000000 11.612277 33981 224.000000 82 77 6 6 6002.000000 9239552.000000 11.744783 41248 224.000000 82 76 7 7 7002.000000 10876544.000000 11.851106 48556 224.000000 82 75 8 8 8002.000000 12487104.000000 11.905654 55746 224.000000 82 74 9 9 9002.000000 14073024.000000 11.927200 62826 224.000000 82 73 10 10 10002.000000 15690304.000000 11.968358 70046 224.000000 82 72 11 11 11003.000000 17206112.000000 11.930584 76813 224.000000 
1384445225.978000 83 83 1 1 999.000000 1505952.000000 11.501003 6723 224.000000 83 82 2 2 1999.000000 3000480.000000 11.451649 13395 224.000000 83 81 3 3 2999.000000 4498592.000000 11.444326 20083 224.000000 83 80 4 4 3999.000000 6020896.000000 11.486819 26879 224.000000 83 79 5 5 4999.000000 7581056.000000 11.570087 33844 224.000000 83 78 6 6 6000.000000 9117696.000000 11.593750 40704 224.000000 83 77 7 7 7001.000000 10745504.000000 11.709997 47971 224.000000 83 76 8 8 8001.000000 12382496.000000 11.807392 55279 224.000000 83 75 9 9 9001.000000 13993056.000000 11.860743 62469 224.000000 83 74 10 10 10001.000000 15578976.000000 11.884627 69549 224.000000 83 73 11 11 11001.000000 17196256.000000 11.925918 76769 224.000000 
1384445226.979000 84 84 1 1 1000.000000 1492288.000000 11.385254 6662 224.000000 84 83 2 2 1999.000000 2998240.000000 11.443099 13385 224.000000 84 82 3 3 2999.000000 4492768.000000 11.429510 20057 224.000000 84 81 4 4 3999.000000 5990880.000000 11.429554 26745 224.000000 84 80 5 5 4999.000000 7513184.000000 11.466502 33541 224.000000 84 79 6 6 5999.000000 9073344.000000 11.539277 40506 224.000000 84 78 7 7 7000.000000 10609984.000000 11.563965 47366 224.000000 84 77 8 8 8001.000000 12237792.000000 11.669409 54633 224.000000 84 76 9 9 9001.000000 13874784.000000 11.760493 61941 224.000000 84 75 10 10 10001.000000 15485344.000000 11.813199 69131 224.000000 84 74 11 11 11001.000000 17071264.000000 11.839234 76211 224.000000 
1384445227.979000 85 85 1 1 1000.000000 1437856.000000 10.969971 6419 224.000000 85 84 2 2 2000.000000 2930144.000000 11.177612 13081 224.000000 85 83 3 3 2999.000000 4436096.000000 11.285337 19804 224.000000 85 82 4 4 3999.000000 5930624.000000 11.314596 26476 224.000000 85 81 5 5 4999.000000 7428736.000000 11.337619 33164 224.000000 85 80 6 6 5999.000000 8951040.000000 11.383733 39960 224.000000 85 79 7 7 6999.000000 10511200.000000 11.457936 46925 224.000000 85 78 8 8 8000.000000 12047840.000000 11.489716 53785 224.000000 85 77 9 9 9001.000000 13675648.000000 11.591702 61052 224.000000 85 76 10 10 10001.000000 15312640.000000 11.681449 68360 224.000000 85 75 11 11 11001.000000 16923200.000000 11.736548 75550 224.000000 
1384445228.979000 86 86 1 1 1000.000000 1553664.000000 11.853516 6936 224.000000 86 85 2 2 2000.000000 2991520.000000 11.411743 13355 224.000000 86 84 3 3 3000.000000 4483808.000000 11.402913 20017 224.000000 86 83 4 4 3999.000000 5989760.000000 11.427417 26740 224.000000 86 82 5 5 4999.000000 7484288.000000 11.422402 33412 224.000000 86 81 6 6 5999.000000 8982400.000000 11.423616 40100 224.000000 86 80 7 7 6999.000000 10504704.000000 11.450855 46896 224.000000 86 79 8 8 7999.000000 12064864.000000 11.507389 53861 224.000000 86 78 9 9 9000.000000 13601504.000000 11.530138 60721 224.000000 86 77 10 10 10001.000000 15229312.000000 11.617881 67988 224.000000 86 76 11 11 11001.000000 16866304.000000 11.697090 75296 224.000000 
1384445229.979000 87 87 1 1 1000.000000 1492512.000000 11.386963 6663 224.000000 87 86 2 2 2000.000000 3046176.000000 11.620239 13599 224.000000 87 85 3 3 3000.000000 4484032.000000 11.403483 20018 224.000000 87 84 4 4 4000.000000 5976320.000000 11.398926 26680 224.000000 87 83 5 5 4999.000000 7482272.000000 11.419325 33403 224.000000 87 82 6 6 5999.000000 8976800.000000 11.416494 40075 224.000000 87 81 7 7 6999.000000 10474912.000000 11.418379 46763 224.000000 87 80 8 8 7999.000000 11997216.000000 11.442867 53559 224.000000 87 79 9 9 8999.000000 13557376.000000 11.494007 60524 224.000000 87 78 10 10 10000.000000 15094016.000000 11.515820 67384 224.000000 87 77 11 11 11001.000000 16721824.000000 11.596891 74651 224.000000 
1384445230.980000 88 88 1 1 1001.000000 1556128.000000 11.860454 6947 224.000000 88 87 2 2 2001.000000 3048640.000000 11.623827 13610 224.000000 88 86 3 3 3001.000000 4602304.000000 11.700364 20546 224.000000 88 85 4 4 4001.000000 6040160.000000 11.517811 26965 224.000000 88 84 5 5 5001.000000 7532448.000000 11.491305 33627 224.000000 88 83 6 6 6000.000000 9038400.000000 11.492920 40350 224.000000 88 82 7 7 7000.000000 10532928.000000 11.479980 47022 224.000000 88 81 8 8 8000.000000 12031040.000000 11.473694 53710 224.000000 88 80 9 9 9000.000000 13553344.000000 11.489312 60506 224.000000 88 79 10 10 10000.000000 15113504.000000 11.530688 67471 224.000000 88 78 11 11 11001.000000 16650144.000000 11.547179 74331 224.000000 
1384445231.980000 89 89 1 1 1000.000000 1514016.000000 11.551025 6759 224.000000 89 88 2 2 2001.000000 3070144.000000 11.705817 13706 224.000000 89 87 3 3 3001.000000 4562656.000000 11.599568 20369 224.000000 89 86 4 4 4001.000000 6116320.000000 11.663039 27305 224.000000 89 85 5 5 5001.000000 7554176.000000 11.524453 33724 224.000000 89 84 6 6 6001.000000 9046464.000000 11.501257 40386 224.000000 89 83 7 7 7000.000000 10552416.000000 11.501221 47109 224.000000 89 82 8 8 8000.000000 12046944.000000 11.488861 53781 224.000000 89 81 9 9 9000.000000 13545056.000000 11.482286 60469 224.000000 89 80 10 10 10000.000000 15067360.000000 11.495483 67265 224.000000 89 79 11 11 11000.000000 16627520.000000 11.532537 74230 224.000000 
1384445232.981000 90 90 1 1 1000.000000 1541568.000000 11.761230 6882 224.000000 90 89 2 2 2000.000000 3055584.000000 11.656128 13641 224.000000 90 88 3 3 3001.000000 4611712.000000 11.724282 20588 224.000000 90 87 4 4 4001.000000 6104224.000000 11.639973 27251 224.000000 90 86 5 5 5001.000000 7657888.000000 11.682673 34187 224.000000 90 85 6 6 6001.000000 9095744.000000 11.563909 40606 224.000000 90 84 7 7 7001.000000 10588032.000000 11.538391 47268 224.000000 90 83 8 8 8000.000000 12093984.000000 11.533722 53991 224.000000 90 82 9 9 9000.000000 13588512.000000 11.519124 60663 224.000000 90 81 10 10 10000.000000 15086624.000000 11.510181 67351 224.000000 90 80 11 11 11000.000000 16608928.000000 11.519642 74147 224.000000 
1384445233.982000 91 91 1 1 1001.000000 1621760.000000 12.360686 7240 224.000000 91 90 2 2 2001.000000 3163328.000000 12.061108 14122 224.000000 91 89 3 3 3001.000000 4677344.000000 11.891137 20881 224.000000 91 88 4 4 4002.000000 6233472.000000 11.883463 27828 224.000000 91 87 5 5 5002.000000 7725984.000000 11.784202 34491 224.000000 91 86 6 6 6002.000000 9279648.000000 11.795751 41427 224.000000 91 85 7 7 7002.000000 10717504.000000 11.677816 47846 224.000000 91 84 8 8 8002.000000 12209792.000000 11.641255 54508 224.000000 91 83 9 9 9001.000000 13715744.000000 11.625689 61231 224.000000 91 82 10 10 10001.000000 15210272.000000 11.603356 67903 224.000000 91 81 11 11 11001.000000 16708384.000000 11.587570 74591 224.000000 
1384445234.982000 92 92 1 1 1000.000000 1550976.000000 11.833008 6924 224.000000 92 91 2 2 2001.000000 3172736.000000 12.096979 14164 224.000000 92 90 3 3 3001.000000 4714304.000000 11.985100 21046 224.000000 92 89 4 4 4001.000000 6228320.000000 11.876608 27805 224.000000 92 88 5 5 5002.000000 7784448.000000 11.873376 34752 224.000000 92 87 6 6 6002.000000 9276960.000000 11.792334 41415 224.000000 92 86 7 7 7002.000000 10830624.000000 11.801072 48351 224.000000 92 85 8 8 8002.000000 12268480.000000 11.697210 54770 224.000000 92 84 9 9 9002.000000 13760768.000000 11.662556 61432 224.000000 92 83 10 10 10001.000000 15266720.000000 11.646418 68155 224.000000 92 82 11 11 11001.000000 16761248.000000 11.624232 74827 224.000000 
1384445235.983000 93 93 1 1 1001.000000 1371104.000000 10.450243 6121 224.000000 93 92 2 2 2001.000000 2922080.000000 11.141280 13045 224.000000 93 91 3 3 3002.000000 4543840.000000 11.547884 20285 224.000000 93 90 4 4 4002.000000 6085408.000000 11.601194 27167 224.000000 93 89 5 5 5002.000000 7599424.000000 11.591164 33926 224.000000 93 88 6 6 6003.000000 9155552.000000 11.636068 40873 224.000000 93 87 7 7 7003.000000 10648064.000000 11.600497 47536 224.000000 93 86 8 8 8003.000000 12201728.000000 11.632113 54472 224.000000 93 85 9 9 9003.000000 13639584.000000 11.558566 60891 224.000000 93 84 10 10 10003.000000 15131872.000000 11.541240 67553 224.000000 93 83 11 11 11002.000000 16637824.000000 11.537586 74276 224.000000 
1384445236.983000 94 94 1 1 1000.000000 1501920.000000 11.458740 6705 224.000000 94 93 2 2 2001.000000 2873024.000000 10.954240 12826 224.000000 94 92 3 3 3001.000000 4424000.000000 11.247065 19750 224.000000 94 91 4 4 4002.000000 6045760.000000 11.525609 26990 224.000000 94 90 5 5 5002.000000 7587328.000000 11.572715 33872 224.000000 94 89 6 6 6002.000000 9101344.000000 11.569101 40631 224.000000 94 88 7 7 7003.000000 10657472.000000 11.610747 47578 224.000000 94 87 8 8 8003.000000 12149984.000000 11.582784 54241 224.000000 94 86 9 9 9003.000000 13703648.000000 11.612855 61177 224.000000 94 85 10 10 10003.000000 15141504.000000 11.548586 67596 224.000000 94 84 11 11 11003.000000 16633792.000000 11.533742 74258 224.000000 
1384445237.983000 95 95 1 1 1000.000000 1522976.000000 11.619385 6799 224.000000 95 94 2 2 2000.000000 3024896.000000 11.539062 13504 224.000000 95 93 3 3 3001.000000 4396000.000000 11.175881 19625 224.000000 95 92 4 4 4001.000000 5946976.000000 11.340122 26549 224.000000 95 91 5 5 5002.000000 7568736.000000 11.544357 33789 224.000000 95 90 6 6 6002.000000 9110304.000000 11.580490 40671 224.000000 95 89 7 7 7002.000000 10624320.000000 11.576282 47430 224.000000 95 88 8 8 8003.000000 12180448.000000 11.611826 54377 224.000000 95 87 9 9 9003.000000 13672960.000000 11.586850 61040 224.000000 95 86 10 10 10003.000000 15226624.000000 11.613508 67976 224.000000 95 85 11 11 11003.000000 16664480.000000 11.555021 74395 224.000000 
1384445238.983000 96 96 1 1 1000.000000 1448160.000000 11.048584 6465 224.000000 96 95 2 2 2000.000000 2971136.000000 11.333984 13264 224.000000 96 94 3 3 3000.000000 4473056.000000 11.375570 19969 224.000000 96 93 4 4 4001.000000 5844160.000000 11.144065 26090 224.000000 96 92 5 5 5001.000000 7395136.000000 11.281826 33014 224.000000 96 91 6 6 6002.000000 9016896.000000 11.461756 40254 224.000000 96 90 7 7 7002.000000 10558464.000000 11.504525 47136 224.000000 96 89 8 8 8002.000000 12072480.000000 11.510337 53895 224.000000 96 88 9 9 9003.000000 13628608.000000 11.549264 60842 224.000000 96 87 10 10 10003.000000 15121120.000000 11.533039 67505 224.000000 96 86 11 11 11003.000000 16674784.000000 11.562165 74441 224.000000 
1384445239.984000 97 97 1 1 1000.000000 1610784.000000 12.289307 7191 224.000000 97 96 2 2 2000.000000 3058944.000000 11.668945 13656 224.000000 97 95 3 3 3000.000000 4581920.000000 11.652425 20455 224.000000 97 94 4 4 4000.000000 6083840.000000 11.604004 27160 224.000000 97 93 5 5 5001.000000 7454944.000000 11.373067 33281 224.000000 97 92 6 6 6001.000000 9005920.000000 11.449711 40205 224.000000 97 91 7 7 7002.000000 10627680.000000 11.579943 47445 224.000000 97 90 8 8 8002.000000 12169248.000000 11.602599 54327 224.000000 97 89 9 9 9002.000000 13683264.000000 11.596870 61086 224.000000 97 88 10 10 10003.000000 15239392.000000 11.623246 68033 224.000000 97 87 11 11 11003.000000 16731904.000000 11.601772 74696 224.000000 
1384445240.985000 98 98 1 1 1001.000000 1569568.000000 11.962891 7007 224.000000 98 97 2 2 2001.000000 3180352.000000 12.126017 14198 224.000000 98 96 3 3 3001.000000 4628512.000000 11.766992 20663 224.000000 98 95 4 4 4001.000000 6151488.000000 11.730100 27462 224.000000 98 94 5 5 5001.000000 7653408.000000 11.675839 34167 224.000000 98 93 6 6 6002.000000 9024512.000000 11.471437 40288 224.000000 98 92 7 7 7002.000000 10575488.000000 11.523075 47212 224.000000 98 91 8 8 8003.000000 12197248.000000 11.627842 54452 224.000000 98 90 9 9 9003.000000 13738816.000000 11.642658 61334 224.000000 98 89 10 10 10003.000000 15252832.000000 11.633497 68093 224.000000 98 88 11 11 11004.000000 16808960.000000 11.654143 75040 224.000000 
1384445241.985000 99 99 1 1 1000.000000 1543360.000000 11.774902 6890 224.000000 99 98 2 2 2001.000000 3112928.000000 11.868943 13897 224.000000 99 97 3 3 3001.000000 4723712.000000 12.009018 21088 224.000000 99 96 4 4 4001.000000 6171872.000000 11.768969 27553 224.000000 99 95 5 5 5001.000000 7694848.000000 11.739058 34352 224.000000 99 94 6 6 6001.000000 9196768.000000 11.692347 41057 224.000000 99 93 7 7 7002.000000 10567872.000000 11.514776 47178 224.000000 99 92 8 8 8002.000000 12118848.000000 11.554545 54102 224.000000 99 91 9 9 9003.000000 13740608.000000 11.644176 61342 224.000000 99 90 10 10 10003.000000 15282176.000000 11.655878 68224 224.000000 99 89 11 11 11003.000000 16796192.000000 11.646349 74983 224.000000 
1384445242.985000 100 100 1 1 1000.000000 1608768.000000 12.273926 7182 224.000000 100 99 2 2 2000.000000 3152128.000000 12.024414 14072 224.000000 100 98 3 3 3001.000000 4721696.000000 12.003893 21079 224.000000 100 97 4 4 4001.000000 6332480.000000 12.075228 28270 224.000000 100 96 5 5 5001.000000 7780640.000000 11.869940 34735 224.000000 100 95 6 6 6001.000000 9303616.000000 11.828188 41534 224.000000 100 94 7 7 7001.000000 10805536.000000 11.775417 48239 224.000000 100 93 8 8 8002.000000 12176640.000000 11.609646 54360 224.000000 100 92 9 9 9002.000000 13727616.000000 11.634459 61284 224.000000 100 91 10 10 10003.000000 15349376.000000 11.707132 68524 224.000000 100 90 11 11 11003.000000 16890944.000000 11.712049 75406 224.000000 
1384445243.986000 101 101 1 1 1001.000000 1572480.000000 11.985085 7020 224.000000 101 100 2 2 2001.000000 3181248.000000 12.129433 14202 224.000000 101 99 3 3 3001.000000 4724608.000000 12.011296 21092 224.000000 101 98 4 4 4002.000000 6294176.000000 11.999188 28099 224.000000 101 97 5 5 5002.000000 7904960.000000 12.057189 35290 224.000000 101 96 6 6 6002.000000 9353120.000000 11.889144 41755 224.000000 101 95 7 7 7002.000000 10876096.000000 11.850618 48554 224.000000 101 94 8 8 8002.000000 12378016.000000 11.801646 55259 224.000000 101 93 9 9 9003.000000 13749120.000000 11.651390 61380 224.000000 101 92 10 10 10003.000000 15300096.000000 11.669546 68304 224.000000 101 91 11 11 11004.000000 16921856.000000 11.732417 75544 224.000000 
1384445244.986000 102 102 1 1 1000.000000 1503488.000000 11.470703 6712 224.000000 102 101 2 2 2001.000000 3075968.000000 11.728023 13732 224.000000 102 100 3 3 3001.000000 4684736.000000 11.909930 20914 224.000000 102 99 4 4 4001.000000 6228096.000000 11.876181 27804 224.000000 102 98 5 5 5002.000000 7797664.000000 11.893534 34811 224.000000 102 97 6 6 6002.000000 9408448.000000 11.959474 42002 224.000000 102 96 7 7 7002.000000 10856608.000000 11.829384 48467 224.000000 102 95 8 8 8002.000000 12379584.000000 11.803141 55266 224.000000 102 94 9 9 9002.000000 13881504.000000 11.764882 61971 224.000000 102 93 10 10 10003.000000 15252608.000000 11.633326 68092 224.000000 102 92 11 11 11003.000000 16803584.000000 11.651474 75016 224.000000 
1384445245.987000 103 103 1 1 1001.000000 1583904.000000 12.072156 7071 224.000000 103 102 2 2 2001.000000 3087392.000000 11.771580 13783 224.000000 103 101 3 3 3002.000000 4659872.000000 11.842772 20803 224.000000 103 100 4 4 4002.000000 6268640.000000 11.950507 27985 224.000000 103 99 5 5 5002.000000 7812000.000000 11.915400 34875 224.000000 103 98 6 6 6003.000000 9381568.000000 11.923319 41882 224.000000 103 97 7 7 7003.000000 10992352.000000 11.975580 49073 224.000000 103 96 8 8 8003.000000 12440512.000000 11.859749 55538 224.000000 103 95 9 9 9003.000000 13963488.000000 11.833051 62337 224.000000 103 94 10 10 10003.000000 15465408.000000 11.795631 69042 224.000000 103 93 11 11 11004.000000 16836512.000000 11.673245 75163 224.000000 
1384445246.987000 104 104 1 1 1000.000000 1548064.000000 11.810791 6911 224.000000 104 103 2 2 2001.000000 3131968.000000 11.941539 13982 224.000000 104 102 3 3 3001.000000 4635456.000000 11.784646 20694 224.000000 104 101 4 4 4002.000000 6207936.000000 11.834781 27714 224.000000 104 100 5 5 5002.000000 7816704.000000 11.922575 34896 224.000000 104 99 6 6 6002.000000 9360064.000000 11.897971 41786 224.000000 104 98 7 7 7003.000000 10929632.000000 11.907250 48793 224.000000 104 97 8 8 8003.000000 12540416.000000 11.954990 55984 224.000000 104 96 9 9 9003.000000 13988576.000000 11.854311 62449 224.000000 104 95 10 10 10003.000000 15511552.000000 11.830826 69248 224.000000 104 94 11 11 11003.000000 17013472.000000 11.797009 75953 224.000000 
1384445247.988000 105 105 1 1 1001.000000 1572032.000000 11.981671 7018 224.000000 105 104 2 2 2001.000000 3120096.000000 11.896274 13929 224.000000 105 103 3 3 3002.000000 4704000.000000 11.954921 21000 224.000000 105 102 4 4 4002.000000 6207488.000000 11.833927 27712 224.000000 105 101 5 5 5003.000000 7779968.000000 11.864171 34732 224.000000 105 100 6 6 6003.000000 9388736.000000 11.932429 41914 224.000000 105 99 7 7 7003.000000 10932096.000000 11.909935 48804 224.000000 105 98 8 8 8004.000000 12501664.000000 11.916558 55811 224.000000 105 97 9 9 9004.000000 14112448.000000 11.957956 63002 224.000000 105 96 10 10 10004.000000 15560608.000000 11.867055 69467 224.000000 105 95 11 11 11004.000000 17083584.000000 11.844548 76266 224.000000 
1384445248.989000 106 106 1 1 1001.000000 1446368.000000 11.023888 6457 224.000000 106 105 2 2 2002.000000 3018400.000000 11.502779 13475 224.000000 106 104 3 3 3002.000000 4566464.000000 11.605382 20386 224.000000 106 103 4 4 4003.000000 6150368.000000 11.722104 27457 224.000000 106 102 5 5 5003.000000 7653856.000000 11.671854 34169 224.000000 106 101 6 6 6004.000000 9226336.000000 11.724077 41189 224.000000 106 100 7 7 7004.000000 10835104.000000 11.802582 48371 224.000000 106 99 8 8 8004.000000 12378464.000000 11.799124 55261 224.000000 106 98 9 9 9005.000000 13948032.000000 11.817328 62268 224.000000 106 97 10 10 10005.000000 15558816.000000 11.864502 69459 224.000000 106 96 11 11 11005.000000 17006976.000000 11.790362 75924 224.000000 
1384445249.990000 107 107 1 1 1001.000000 1637888.000000 12.483610 7312 224.000000 107 106 2 2 2002.000000 3084256.000000 11.753749 13769 224.000000 107 105 3 3 3003.000000 4656288.000000 11.829723 20787 224.000000 107 104 4 4 4003.000000 6204352.000000 11.824994 27698 224.000000 107 103 5 5 5004.000000 7788256.000000 11.874436 34769 224.000000 107 102 6 6 6004.000000 9291744.000000 11.807192 41481 224.000000 107 101 7 7 7005.000000 10864224.000000 11.832613 48501 224.000000 107 100 8 8 8005.000000 12472992.000000 11.887742 55683 224.000000 107 99 9 9 9005.000000 14016352.000000 11.875211 62573 224.000000 107 98 10 10 10006.000000 15585920.000000 11.883983 69580 224.000000 107 97 11 11 11006.000000 17196704.000000 11.920810 76771 224.000000 
1384445250.990000 108 108 1 1 1000.000000 1512224.000000 11.537354 6751 224.000000 108 107 2 2 2001.000000 3150112.000000 12.010718 14063 224.000000 108 106 3 3 3002.000000 4596480.000000 11.681665 20520 224.000000 108 105 4 4 4003.000000 6168512.000000 11.756685 27538 224.000000 108 104 5 5 5003.000000 7716576.000000 11.767500 34449 224.000000 108 103 6 6 6004.000000 9300480.000000 11.818293 41520 224.000000 108 102 7 7 7004.000000 10803968.000000 11.768666 48232 224.000000 108 101 8 8 8005.000000 12376448.000000 11.795728 55252 224.000000 108 100 9 9 9005.000000 13985216.000000 11.848832 62434 224.000000 108 99 10 10 10005.000000 15528576.000000 11.841443 69324 224.000000 108 98 11 11 11006.000000 17098144.000000 11.852488 76331 224.000000 
1384445251.990000 109 109 1 1 1000.000000 1494752.000000 11.404053 6673 224.000000 109 108 2 2 2000.000000 3006976.000000 11.470703 13424 224.000000 109 107 3 3 3001.000000 4644864.000000 11.808564 20736 224.000000 109 106 4 4 4002.000000 6091232.000000 11.612297 27193 224.000000 109 105 5 5 5003.000000 7663264.000000 11.686201 34211 224.000000 109 104 6 6 6003.000000 9211328.000000 11.706956 41122 224.000000 109 103 7 7 7004.000000 10795232.000000 11.759150 48193 224.000000 109 102 8 8 8004.000000 12298720.000000 11.723112 54905 224.000000 109 101 9 9 9005.000000 13871200.000000 11.752233 61925 224.000000 109 100 10 10 10005.000000 15479968.000000 11.804376 69107 224.000000 109 99 11 11 11005.000000 17023328.000000 11.801698 75997 224.000000 
1384445252.990000 110 110 1 1 1000.000000 1613472.000000 12.309814 7203 224.000000 110 109 2 2 2000.000000 3108224.000000 11.856934 13876 224.000000 110 108 3 3 3000.000000 4620448.000000 11.750407 20627 224.000000 110 107 4 4 4001.000000 6258336.000000 11.933845 27939 224.000000 110 106 5 5 5002.000000 7704704.000000 11.751745 34396 224.000000 110 105 6 6 6003.000000 9276736.000000 11.790085 41414 224.000000 110 104 7 7 7003.000000 10824800.000000 11.793042 48325 224.000000 110 103 8 8 8004.000000 12408704.000000 11.827948 55396 224.000000 110 102 9 9 9004.000000 13912192.000000 11.788272 62108 224.000000 110 101 10 10 10005.000000 15484672.000000 11.807963 69128 224.000000 110 100 11 11 11005.000000 17093440.000000 11.850304 76310 224.000000 
1384445253.990000 111 111 1 1 1000.000000 1532384.000000 11.691162 6841 224.000000 111 110 2 2 2000.000000 3145856.000000 12.000488 14044 224.000000 111 109 3 3 3000.000000 4640608.000000 11.801676 20717 224.000000 111 108 4 4 4000.000000 6152832.000000 11.735596 27468 224.000000 111 107 5 5 5001.000000 7790720.000000 11.885318 34780 224.000000 111 106 6 6 6002.000000 9237088.000000 11.741651 41237 224.000000 111 105 7 7 7003.000000 10809120.000000 11.775959 48255 224.000000 111 104 8 8 8003.000000 12357184.000000 11.780311 55166 224.000000 111 103 9 9 9004.000000 13941088.000000 11.812757 62237 224.000000 111 102 10 10 10004.000000 15444576.000000 11.778565 68949 224.000000 111 101 11 11 11005.000000 17017056.000000 11.797350 75969 224.000000 
1384445254.991000 112 112 1 1 1000.000000 1671936.000000 12.755859 7464 224.000000 112 111 2 2 2000.000000 3204320.000000 12.223511 14305 224.000000 112 110 3 3 3000.000000 4817792.000000 12.252279 21508 224.000000 112 109 4 4 4000.000000 6312544.000000 12.040222 28181 224.000000 112 108 5 5 5000.000000 7824768.000000 11.939648 34932 224.000000 112 107 6 6 6001.000000 9462656.000000 12.030384 42244 224.000000 112 106 7 7 7002.000000 10909024.000000 11.886496 48701 224.000000 112 105 8 8 8003.000000 12481056.000000 11.898401 55719 224.000000 112 104 9 9 9003.000000 14029120.000000 11.888669 62630 224.000000 112 103 10 10 10004.000000 15613024.000000 11.907029 69701 224.000000 112 102 11 11 11004.000000 17116512.000000 11.867378 76413 224.000000 
1384445255.992000 113 113 1 1 1001.000000 1525664.000000 11.628264 6811 224.000000 113 112 2 2 2001.000000 3197600.000000 12.191780 14275 224.000000 113 111 3 3 3001.000000 4729984.000000 12.024963 21116 224.000000 113 110 4 4 4001.000000 6343456.000000 12.096158 28319 224.000000 113 109 5 5 5001.000000 7838208.000000 11.957765 34992 224.000000 113 108 6 6 6001.000000 9350432.000000 11.887708 41743 224.000000 113 107 7 7 7002.000000 10988320.000000 11.972898 49055 224.000000 113 106 8 8 8003.000000 12434688.000000 11.854197 55512 224.000000 113 105 9 9 9004.000000 14006720.000000 11.868369 62530 224.000000 113 104 10 10 10004.000000 15554784.000000 11.862613 69441 224.000000 113 103 11 11 11005.000000 17138688.000000 11.881673 76512 224.000000 
1384445256.992000 114 114 1 1 1000.000000 1475488.000000 11.257080 6587 224.000000 114 113 2 2 2001.000000 3001152.000000 11.442765 13398 224.000000 114 112 3 3 3001.000000 4673088.000000 11.880317 20862 224.000000 114 111 4 4 4001.000000 6205472.000000 11.833040 27703 224.000000 114 110 5 5 5001.000000 7818944.000000 11.928376 34906 224.000000 114 109 6 6 6001.000000 9313696.000000 11.841003 41579 224.000000 114 108 7 7 7001.000000 10825920.000000 11.797631 48330 224.000000 114 107 8 8 8002.000000 12463808.000000 11.883443 55642 224.000000 114 106 9 9 9003.000000 13910176.000000 11.787873 62099 224.000000 114 105 10 10 10004.000000 15482208.000000 11.807264 69117 224.000000 114 104 11 11 11004.000000 17030272.000000 11.807585 76028 224.000000 
1384445257.992000 115 115 1 1 1000.000000 1641024.000000 12.520020 7326 224.000000 115 114 2 2 2000.000000 3116512.000000 11.888550 13913 224.000000 115 113 3 3 3001.000000 4642176.000000 11.801730 20724 224.000000 115 112 4 4 4001.000000 6314112.000000 12.040203 28188 224.000000 115 111 5 5 5001.000000 7846496.000000 11.970409 35029 224.000000 115 110 6 6 6001.000000 9459968.000000 12.026967 42232 224.000000 115 109 7 7 7001.000000 10954720.000000 11.937992 48905 224.000000 115 108 8 8 8001.000000 12466944.000000 11.887918 55656 224.000000 115 107 9 9 9002.000000 14104832.000000 11.954158 62968 224.000000 115 106 10 10 10003.000000 15551200.000000 11.861066 69425 224.000000 115 105 11 11 11004.000000 17123232.000000 11.872037 76443 224.000000 
1384445258.992000 116 116 1 1 1000.000000 1520736.000000 11.602295 6789 224.000000 116 115 2 2 2000.000000 3161760.000000 12.061157 14115 224.000000 116 114 3 3 3000.000000 4637248.000000 11.793132 20702 224.000000 116 113 4 4 4001.000000 6162912.000000 11.751884 27513 224.000000 116 112 5 5 5001.000000 7834848.000000 11.952639 34977 224.000000 116 111 6 6 6001.000000 9367232.000000 11.909067 41818 224.000000 116 110 7 7 7001.000000 10980704.000000 11.966308 49021 224.000000 116 109 8 8 8001.000000 12475456.000000 11.896035 55694 224.000000 116 108 9 9 9001.000000 13987680.000000 11.856186 62445 224.000000 116 107 10 10 10002.000000 15625568.000000 11.918979 69757 224.000000 116 106 11 11 11003.000000 17071936.000000 11.837548 76214 224.000000 
1384445259.992000 117 117 1 1 1000.000000 1662976.000000 12.687500 7424 224.000000 117 116 2 2 2000.000000 3183712.000000 12.144897 14213 224.000000 117 115 3 3 3000.000000 4824736.000000 12.269938 21539 224.000000 117 114 4 4 4000.000000 6300224.000000 12.016724 28126 224.000000 117 113 5 5 5001.000000 7825888.000000 11.938970 34937 224.000000 117 112 6 6 6001.000000 9497824.000000 12.075095 42401 224.000000 117 111 7 7 7001.000000 11030208.000000 12.020255 49242 224.000000 117 110 8 8 8001.000000 12643680.000000 12.056446 56445 224.000000 117 109 9 9 9001.000000 14138432.000000 11.983966 63118 224.000000 117 108 10 10 10001.000000 15650656.000000 11.939309 69869 224.000000 117 107 11 11 11002.000000 17288544.000000 11.988831 77181 224.000000 
1384445260.992000 118 118 1 1 1000.000000 1443904.000000 11.016113 6446 224.000000 118 117 2 2 2000.000000 3106880.000000 11.851807 13870 224.000000 118 116 3 3 3000.000000 4627616.000000 11.768636 20659 224.000000 118 115 4 4 4000.000000 6268640.000000 11.956482 27985 224.000000 118 114 5 5 5000.000000 7744128.000000 11.816602 34572 224.000000 118 113 6 6 6001.000000 9269792.000000 11.785186 41383 224.000000 118 112 7 7 7001.000000 10941728.000000 11.923834 48847 224.000000 118 111 8 8 8001.000000 12474112.000000 11.894753 55688 224.000000 118 110 9 9 9001.000000 14087584.000000 11.940866 62891 224.000000 118 109 10 10 10001.000000 15582336.000000 11.887190 69564 224.000000 118 108 11 11 11001.000000 17094560.000000 11.855390 76315 224.000000 
1384445261.993000 119 119 1 1 1000.000000 1564864.000000 11.938965 6986 224.000000 119 118 2 2 2000.000000 3008768.000000 11.477539 13432 224.000000 119 117 3 3 3000.000000 4671744.000000 11.880859 20856 224.000000 119 116 4 4 4000.000000 6192480.000000 11.811218 27645 224.000000 119 115 5 5 5000.000000 7833504.000000 11.952979 34971 224.000000 119 114 6 6 6000.000000 9308992.000000 11.836995 41558 224.000000 119 113 7 7 7001.000000 10834656.000000 11.807151 48369 224.000000 119 112 8 8 8001.000000 12506592.000000 11.925725 55833 224.000000 119 111 9 9 9001.000000 14038976.000000 11.899665 62674 224.000000 119 110 10 10 10001.000000 15652448.000000 11.940676 69877 224.000000 119 109 11 11 11001.000000 17147200.000000 11.891897 76550 224.000000 
1384445262.994000 120 120 1 1 1001.000000 1639232.000000 12.493854 7318 224.000000 120 119 2 2 2001.000000 3204096.000000 12.216548 14304 224.000000 120 118 3 3 3001.000000 4648000.000000 11.816536 20750 224.000000 120 117 4 4 4001.000000 6310976.000000 12.034223 28174 224.000000 120 116 5 5 5001.000000 7831712.000000 11.947855 34963 224.000000 120 115 6 6 6001.000000 9472736.000000 12.043200 42289 224.000000 120 114 7 7 7001.000000 10948224.000000 11.930913 48876 224.000000 120 113 8 8 8002.000000 12473888.000000 11.893053 55687 224.000000 120 112 9 9 9002.000000 14145824.000000 11.988899 63151 224.000000 120 111 10 10 10002.000000 15678208.000000 11.959132 69992 224.000000 120 110 11 11 11002.000000 17291680.000000 11.991006 77195 224.000000 
1384445263.994000 121 121 1 1 1000.000000 1480640.000000 11.296387 6610 224.000000 121 120 2 2 2001.000000 3119872.000000 11.895419 13928 224.000000 121 119 3 3 3001.000000 4684736.000000 11.909930 20914 224.000000 121 118 4 4 4001.000000 6128640.000000 11.686531 27360 224.000000 121 117 5 5 5001.000000 7791616.000000 11.886685 34784 224.000000 121 116 6 6 6001.000000 9312352.000000 11.839295 41573 224.000000 121 115 7 7 7001.000000 10953376.000000 11.936527 48899 224.000000 121 114 8 8 8001.000000 12428864.000000 11.851607 55486 224.000000 121 113 9 9 9002.000000 13954528.000000 11.826772 62297 224.000000 121 112 10 10 10002.000000 15626464.000000 11.919662 69761 224.000000 121 111 11 11 11002.000000 17158848.000000 11.898893 76602 224.000000 
1384445264.995000 122 122 1 1 1001.000000 1655360.000000 12.616778 7390 224.000000 122 121 2 2 2001.000000 3136000.000000 11.956912 14000 224.000000 122 120 3 3 3002.000000 4775232.000000 12.135952 21318 224.000000 122 119 4 4 4002.000000 6340096.000000 12.086730 28304 224.000000 122 118 5 5 5002.000000 7784000.000000 11.872692 34750 224.000000 122 117 6 6 6002.000000 9446976.000000 12.008448 42174 224.000000 122 116 7 7 7002.000000 10967712.000000 11.950443 48963 224.000000 122 115 8 8 8002.000000 12608736.000000 12.021622 56289 224.000000 122 114 9 9 9002.000000 14084224.000000 11.936692 62876 224.000000 122 113 10 10 10003.000000 15609888.000000 11.905828 69687 224.000000 122 112 11 11 11003.000000 17281824.000000 11.983082 77151 224.000000 
1384445265.996000 123 123 1 1 1000.000000 1524992.000000 11.634766 6808 224.000000 123 122 2 2 2001.000000 3180352.000000 12.126017 14198 224.000000 123 121 3 3 3001.000000 4660992.000000 11.849566 20808 224.000000 123 120 4 4 4002.000000 6300224.000000 12.010718 28126 224.000000 123 119 5 5 5002.000000 7865088.000000 11.996373 35112 224.000000 123 118 6 6 6002.000000 9308992.000000 11.833051 41558 224.000000 123 117 7 7 7002.000000 10971968.000000 11.955080 48982 224.000000 123 116 8 8 8002.000000 12492704.000000 11.910993 55771 224.000000 123 115 9 9 9002.000000 14133728.000000 11.978648 63097 224.000000 123 114 10 10 10002.000000 15609216.000000 11.906505 69684 224.000000 123 113 11 11 11003.000000 17134880.000000 11.881192 76495 224.000000 
1384445266.997000 124 124 1 1 1000.000000 1586368.000000 12.103027 7082 224.000000 124 123 2 2 2000.000000 3111360.000000 11.868896 13890 224.000000 124 122 3 3 3001.000000 4766720.000000 12.118356 21280 224.000000 124 121 4 4 4001.000000 6247360.000000 11.912915 27890 224.000000 124 120 5 5 5002.000000 7886592.000000 12.029173 35208 224.000000 124 119 6 6 6002.000000 9451456.000000 12.014143 42194 224.000000 124 118 7 7 7002.000000 10895360.000000 11.871608 48640 224.000000 124 117 8 8 8002.000000 12558336.000000 11.973569 56064 224.000000 124 116 9 9 9002.000000 14079072.000000 11.932326 62853 224.000000 124 115 10 10 10002.000000 15720096.000000 11.991083 70179 224.000000 124 114 11 11 11002.000000 17195584.000000 11.924368 76766 224.000000 
1384445267.998000 125 125 1 1 1001.000000 1581440.000000 12.053376 7060 224.000000 125 124 2 2 2001.000000 3167808.000000 12.078189 14142 224.000000 125 123 3 3 3001.000000 4692800.000000 11.930431 20950 224.000000 125 122 4 4 4002.000000 6348160.000000 12.102103 28340 224.000000 125 121 5 5 5002.000000 7828800.000000 11.941024 34950 224.000000 125 120 6 6 6003.000000 9468032.000000 12.033209 42268 224.000000 125 119 7 7 7003.000000 11032896.000000 12.019751 49254 224.000000 125 118 8 8 8003.000000 12476800.000000 11.894343 55700 224.000000 125 117 9 9 9003.000000 14139776.000000 11.982442 63124 224.000000 125 116 10 10 10003.000000 15660512.000000 11.944439 69913 224.000000 125 115 11 11 11003.000000 17301536.000000 11.996750 77239 224.000000 
1384445268.998000 126 126 1 1 1000.000000 1527904.000000 11.656982 6821 224.000000 126 125 2 2 2001.000000 3109344.000000 11.855278 13881 224.000000 126 124 3 3 3001.000000 4695712.000000 11.937834 20963 224.000000 126 123 4 4 4001.000000 6220704.000000 11.862086 27771 224.000000 126 122 5 5 5002.000000 7876064.000000 12.013115 35161 224.000000 126 121 6 6 6002.000000 9356704.000000 11.893700 41771 224.000000 126 120 7 7 7003.000000 10995936.000000 11.979485 49089 224.000000 126 119 8 8 8003.000000 12560800.000000 11.974422 56075 224.000000 126 118 9 9 9003.000000 14004704.000000 11.867979 62521 224.000000 126 117 10 10 10003.000000 15667680.000000 11.949906 69945 224.000000 126 116 11 11 11003.000000 17188416.000000 11.918314 76734 224.000000 
1384445269.998000 127 127 1 1 1000.000000 1486240.000000 11.339111 6635 224.000000 127 126 2 2 2000.000000 3014144.000000 11.498047 13456 224.000000 127 125 3 3 3001.000000 4595584.000000 11.683280 20516 224.000000 127 124 4 4 4001.000000 6181952.000000 11.788191 27598 224.000000 127 123 5 5 5001.000000 7706944.000000 11.757512 34406 224.000000 127 122 6 6 6002.000000 9362304.000000 11.900818 41796 224.000000 127 121 7 7 7002.000000 10842944.000000 11.814496 48406 224.000000 127 120 8 8 8003.000000 12482176.000000 11.899468 55724 224.000000 127 119 9 9 9003.000000 14047040.000000 11.903855 62710 224.000000 127 118 10 10 10003.000000 15490944.000000 11.815108 69156 224.000000 127 117 11 11 11003.000000 17153920.000000 11.894395 76580 224.000000 
1384445270.999000 128 128 1 1 1001.000000 1566880.000000 11.942403 6995 224.000000 128 127 2 2 2001.000000 3053120.000000 11.640908 13630 224.000000 128 126 3 3 3001.000000 4581024.000000 11.646264 20451 224.000000 128 125 4 4 4002.000000 6162464.000000 11.748093 27511 224.000000 128 124 5 5 5002.000000 7748832.000000 11.819052 34593 224.000000 128 123 6 6 6002.000000 9273824.000000 11.788348 41401 224.000000 128 122 7 7 7003.000000 10929184.000000 11.906762 48791 224.000000 128 121 8 8 8003.000000 12409824.000000 11.830494 55401 224.000000 128 120 9 9 9004.000000 14049056.000000 11.904242 62719 224.000000 128 119 10 10 10004.000000 15613920.000000 11.907713 69705 224.000000 128 118 11 11 11004.000000 17057824.000000 11.826687 76151 224.000000 
1384445271.999000 129 129 1 1 1000.000000 1544256.000000 11.781738 6894 224.000000 129 128 2 2 2001.000000 3111136.000000 11.862111 13889 224.000000 129 127 3 3 3001.000000 4597376.000000 11.687836 20524 224.000000 129 126 4 4 4001.000000 6125280.000000 11.680124 27345 224.000000 129 125 5 5 5002.000000 7706720.000000 11.754820 34405 224.000000 129 124 6 6 6002.000000 9293088.000000 11.812835 41487 224.000000 129 123 7 7 7002.000000 10818080.000000 11.787404 48295 224.000000 129 122 8 8 8003.000000 12473440.000000 11.891140 55685 224.000000 129 121 9 9 9003.000000 13954080.000000 11.825078 62295 224.000000 129 120 10 10 10004.000000 15593312.000000 11.891996 69613 224.000000 129 119 11 11 11004.000000 17158176.000000 11.896264 76599 224.000000 
1384445272.999000 130 130 1 1 1000.000000 1601376.000000 12.217529 7149 224.000000 130 129 2 2 2000.000000 3145632.000000 11.999634 14043 224.000000 130 128 3 3 3001.000000 4712512.000000 11.980544 21038 224.000000 130 127 4 4 4001.000000 6198752.000000 11.820226 27673 224.000000 130 126 5 5 5001.000000 7726656.000000 11.787584 34494 224.000000 130 125 6 6 6002.000000 9308096.000000 11.831912 41554 224.000000 130 124 7 7 7002.000000 10894464.000000 11.870632 48636 224.000000 130 123 8 8 8002.000000 12419456.000000 11.841156 55444 224.000000 130 122 9 9 9003.000000 14074816.000000 11.927394 62834 224.000000 130 121 10 10 10003.000000 15555456.000000 11.864312 69444 224.000000 130 120 11 11 11004.000000 17194688.000000 11.921579 76762 224.000000 
1384445273.999000 131 131 1 1 1000.000000 1485568.000000 11.333984 6632 224.000000 131 130 2 2 2000.000000 3086944.000000 11.775757 13781 224.000000 131 129 3 3 3000.000000 4631200.000000 11.777751 20675 224.000000 131 128 4 4 4001.000000 6198080.000000 11.818945 27670 224.000000 131 127 5 5 5001.000000 7684320.000000 11.722997 34305 224.000000 131 126 6 6 6001.000000 9212224.000000 11.711997 41126 224.000000 131 125 7 7 7002.000000 10793664.000000 11.760800 48186 224.000000 131 124 8 8 8002.000000 12380032.000000 11.803568 55268 224.000000 131 123 9 9 9002.000000 13905024.000000 11.784816 62076 224.000000 131 122 10 10 10003.000000 15560384.000000 11.868070 69466 224.000000 131 121 11 11 11003.000000 17041024.000000 11.816113 76076 224.000000 
1384445275.000000 132 132 1 1 1001.000000 1542016.000000 11.752896 6884 224.000000 132 131 2 2 2001.000000 3027584.000000 11.543545 13516 224.000000 132 130 3 3 3001.000000 4628960.000000 11.768131 20665 224.000000 132 129 4 4 4001.000000 6173216.000000 11.771532 27559 224.000000 132 128 5 5 5002.000000 7740096.000000 11.805727 34554 224.000000 132 127 6 6 6002.000000 9226336.000000 11.727984 41189 224.000000 132 126 7 7 7002.000000 10754240.000000 11.717843 48010 224.000000 132 125 8 8 8003.000000 12335680.000000 11.759811 55070 224.000000 132 124 9 9 9003.000000 13922048.000000 11.797934 62152 224.000000 132 123 10 10 10003.000000 15447040.000000 11.781622 68960 224.000000 132 122 11 11 11004.000000 17102400.000000 11.857593 76350 224.000000 
1384445276.000000 133 133 1 1 1000.000000 1445920.000000 11.031494 6455 224.000000 133 132 2 2 2001.000000 2987936.000000 11.392375 13339 224.000000 133 131 3 3 3001.000000 4473504.000000 11.372918 19971 224.000000 133 130 4 4 4001.000000 6074880.000000 11.584018 27120 224.000000 133 129 5 5 5001.000000 7619136.000000 11.623554 34014 224.000000 133 128 6 6 6002.000000 9186016.000000 11.676731 41009 224.000000 133 127 7 7 7002.000000 10672256.000000 11.628514 47644 224.000000 133 126 8 8 8002.000000 12200160.000000 11.632071 54465 224.000000 133 125 9 9 9003.000000 13781600.000000 11.678914 61525 224.000000 133 124 10 10 10003.000000 15367968.000000 11.721313 68607 224.000000 133 123 11 11 11003.000000 16892960.000000 11.713447 75415 224.000000 
1384445277.000000 134 134 1 1 1000.000000 1548288.000000 11.812500 6912 224.000000 134 133 2 2 2000.000000 2994208.000000 11.421997 13367 224.000000 134 132 3 3 3001.000000 4536224.000000 11.532370 20251 224.000000 134 131 4 4 4001.000000 6021792.000000 11.482786 26883 224.000000 134 130 5 5 5001.000000 7623168.000000 11.629705 34032 224.000000 134 129 6 6 6001.000000 9167424.000000 11.655040 40926 224.000000 134 128 7 7 7002.000000 10734304.000000 11.696121 47921 224.000000 134 127 8 8 8002.000000 12220544.000000 11.651506 54556 224.000000 134 126 9 9 9002.000000 13748448.000000 11.652114 61377 224.000000 134 125 10 10 10003.000000 15329888.000000 11.692269 68437 224.000000 134 124 11 11 11003.000000 16916256.000000 11.729600 75519 224.000000 
1384445278.000000 135 135 1 1 999.000000 1548288.000000 11.824324 6912 224.000000 135 134 2 2 1999.000000 3096576.000000 11.818409 13824 224.000000 135 133 3 3 2999.000000 4542496.000000 11.556017 20279 224.000000 135 132 4 4 4000.000000 6084512.000000 11.605286 27163 224.000000 135 131 5 5 5000.000000 7570080.000000 11.551025 33795 224.000000 135 130 6 6 6000.000000 9171456.000000 11.662109 40944 224.000000 135 129 7 7 7000.000000 10715712.000000 11.679199 47838 224.000000 135 128 8 8 8001.000000 12282592.000000 11.712129 54833 224.000000 135 127 9 9 9001.000000 13768832.000000 11.670687 61468 224.000000 135 126 10 10 10001.000000 15296736.000000 11.669316 68289 224.000000 135 125 11 11 11002.000000 16878176.000000 11.704260 75349 224.000000 
1384445279.001000 136 136 1 1 1001.000000 1555456.000000 11.855332 6944 224.000000 136 135 2 2 2000.000000 3103744.000000 11.839844 13856 224.000000 136 134 3 3 3000.000000 4652032.000000 11.830729 20768 224.000000 136 133 4 4 4000.000000 6097952.000000 11.630920 27223 224.000000 136 132 5 5 5001.000000 7639968.000000 11.655335 34107 224.000000 136 131 6 6 6001.000000 9125536.000000 11.601785 40739 224.000000 136 130 7 7 7001.000000 10726912.000000 11.689736 47888 224.000000 136 129 8 8 8001.000000 12271168.000000 11.701235 54782 224.000000 136 128 9 9 9002.000000 13838048.000000 11.728052 61777 224.000000 136 127 10 10 10002.000000 15324288.000000 11.689166 68412 224.000000 136 126 11 11 11002.000000 16852192.000000 11.686241 75233 224.000000 
1384445280.002000 137 137 1 1 1001.000000 1589056.000000 12.111424 7094 224.000000 137 136 2 2 2002.000000 3144512.000000 11.983378 14038 224.000000 137 135 3 3 3001.000000 4692800.000000 11.930431 20950 224.000000 137 134 4 4 4001.000000 6241088.000000 11.900955 27862 224.000000 137 133 5 5 5001.000000 7687008.000000 11.727098 34317 224.000000 137 132 6 6 6002.000000 9229024.000000 11.731400 41201 224.000000 137 131 7 7 7002.000000 10714592.000000 11.674643 47833 224.000000 137 130 8 8 8002.000000 12315968.000000 11.742487 54982 224.000000 137 129 9 9 9002.000000 13860224.000000 11.746847 61876 224.000000 137 128 10 10 10003.000000 15427104.000000 11.766416 68871 224.000000 137 127 11 11 11003.000000 16913344.000000 11.727581 75506 224.000000 
1384445281.002000 138 138 1 1 1000.000000 1445248.000000 11.026367 6452 224.000000 138 137 2 2 2001.000000 3034304.000000 11.569167 13546 224.000000 138 136 3 3 3002.000000 4589760.000000 11.664587 20490 224.000000 138 135 4 4 4001.000000 6138048.000000 11.704471 27402 224.000000 138 134 5 5 5001.000000 7686336.000000 11.726073 34314 224.000000 138 133 6 6 6001.000000 9132256.000000 11.610329 40769 224.000000 138 132 7 7 7002.000000 10674272.000000 11.630710 47653 224.000000 138 131 8 8 8002.000000 12159840.000000 11.593629 54285 224.000000 138 130 9 9 9002.000000 13761216.000000 11.662936 61434 224.000000 138 129 10 10 10002.000000 15305472.000000 11.674813 68328 224.000000 138 128 11 11 11003.000000 16872352.000000 11.699158 75323 224.000000 
1384445282.003000 139 139 1 1 1000.000000 1489824.000000 11.366455 6651 224.000000 139 138 2 2 2000.000000 2935072.000000 11.196411 13103 224.000000 139 137 3 3 3001.000000 4524128.000000 11.501619 20197 224.000000 139 136 4 4 4002.000000 6079584.000000 11.590091 27141 224.000000 139 135 5 5 5001.000000 7627872.000000 11.636882 34053 224.000000 139 134 6 6 6001.000000 9176160.000000 11.666146 40965 224.000000 139 133 7 7 7001.000000 10622080.000000 11.575495 47420 224.000000 139 132 8 8 8002.000000 12164096.000000 11.597687 54304 224.000000 139 131 9 9 9002.000000 13649664.000000 11.568393 60936 224.000000 139 130 10 10 10002.000000 15251040.000000 11.633293 68085 224.000000 139 129 11 11 11002.000000 16795296.000000 11.646786 74979 224.000000 
1384445283.003000 140 140 1 1 1000.000000 1429568.000000 10.906738 6382 224.000000 140 139 2 2 2000.000000 2919392.000000 11.136597 13033 224.000000 140 138 3 3 3000.000000 4364640.000000 11.099854 19485 224.000000 140 137 4 4 4001.000000 5953696.000000 11.352936 26579 224.000000 140 136 5 5 5002.000000 7509152.000000 11.453475 33523 224.000000 140 135 6 6 6001.000000 9057440.000000 11.515211 40435 224.000000 140 134 7 7 7001.000000 10605728.000000 11.557675 47347 224.000000 140 133 8 8 8001.000000 12051648.000000 11.491911 53802 224.000000 140 132 9 9 9002.000000 13593664.000000 11.520932 60686 224.000000 140 131 10 10 10002.000000 15079232.000000 11.502241 67318 224.000000 140 130 11 11 11002.000000 16680608.000000 11.567255 74467 224.000000 
1384445284.003000 141 141 1 1 1000.000000 1466752.000000 11.190430 6548 224.000000 141 140 2 2 2000.000000 2896320.000000 11.048584 12930 224.000000 141 139 3 3 3000.000000 4386144.000000 11.154541 19581 224.000000 141 138 4 4 4000.000000 5831392.000000 11.122498 26033 224.000000 141 137 5 5 5001.000000 7420448.000000 11.320441 33127 224.000000 141 136 6 6 6002.000000 8975904.000000 11.409649 40071 224.000000 141 135 7 7 7001.000000 10524192.000000 11.468821 46983 224.000000 141 134 8 8 8001.000000 12072480.000000 11.511775 53895 224.000000 141 133 9 9 9001.000000 13518400.000000 11.458417 60350 224.000000 141 132 10 10 10002.000000 15060416.000000 11.487888 67234 224.000000 141 131 11 11 11002.000000 16545984.000000 11.473899 73866 224.000000 
1384445285.003000 142 142 1 1 1000.000000 1504160.000000 11.475830 6715 224.000000 142 141 2 2 2000.000000 2970912.000000 11.333130 13263 224.000000 142 140 3 3 3000.000000 4400480.000000 11.190999 19645 224.000000 142 139 4 4 4000.000000 5890304.000000 11.234863 26296 224.000000 142 138 5 5 5000.000000 7335552.000000 11.193164 32748 224.000000 142 137 6 6 6001.000000 8924608.000000 11.346335 39842 224.000000 142 136 7 7 7002.000000 10480064.000000 11.419101 46786 224.000000 142 135 8 8 8001.000000 12028352.000000 11.469697 53698 224.000000 142 134 9 9 9001.000000 13576640.000000 11.507782 60610 224.000000 142 133 10 10 10001.000000 15022560.000000 11.460158 67065 224.000000 142 132 11 11 11002.000000 16564576.000000 11.486792 73949 224.000000 
1384445286.004000 143 143 1 1 1001.000000 1515360.000000 11.549730 6765 224.000000 143 142 2 2 2001.000000 3019520.000000 11.512798 13480 224.000000 143 141 3 3 3001.000000 4486272.000000 11.405378 20028 224.000000 143 140 4 4 4001.000000 5915840.000000 11.280749 26410 224.000000 143 139 5 5 5001.000000 7405664.000000 11.297887 33061 224.000000 143 138 6 6 6001.000000 8850912.000000 11.252641 39513 224.000000 143 137 7 7 7002.000000 10439968.000000 11.375412 46607 224.000000 143 136 8 8 8003.000000 11995424.000000 11.435439 53551 224.000000 143 135 9 9 9002.000000 13543712.000000 11.478596 60463 224.000000 143 134 10 10 10002.000000 15092000.000000 11.511980 67375 224.000000 143 133 11 11 11002.000000 16537920.000000 11.468307 73830 224.000000 
1384445287.004000 144 144 1 1 1000.000000 1492960.000000 11.390381 6665 224.000000 144 143 2 2 2001.000000 3008320.000000 11.470095 13430 224.000000 144 142 3 3 3001.000000 4512480.000000 11.472006 20145 224.000000 144 141 4 4 4001.000000 5979232.000000 11.401630 26693 224.000000 144 140 5 5 5001.000000 7408800.000000 11.302671 33075 224.000000 144 139 6 6 6001.000000 8898624.000000 11.313300 39726 224.000000 144 138 7 7 7001.000000 10343872.000000 11.272315 46178 224.000000 144 137 8 8 8002.000000 11932928.000000 11.377283 53272 224.000000 144 136 9 9 9003.000000 13488384.000000 11.430435 60216 224.000000 144 135 10 10 10002.000000 15036672.000000 11.469776 67128 224.000000 144 134 11 11 11002.000000 16584960.000000 11.500927 74040 224.000000 
1384445288.004000 145 145 1 1 1000.000000 1505280.000000 11.484375 6720 224.000000 145 144 2 2 2000.000000 2998240.000000 11.437378 13385 224.000000 145 143 3 3 3001.000000 4513600.000000 11.474853 20150 224.000000 145 142 4 4 4001.000000 6017760.000000 11.475098 26865 224.000000 145 141 5 5 5001.000000 7484512.000000 11.418175 33413 224.000000 145 140 6 6 6001.000000 8914080.000000 11.332950 39795 224.000000 145 139 7 7 7001.000000 10403904.000000 11.337736 46446 224.000000 145 138 8 8 8001.000000 11849152.000000 11.298820 52898 224.000000 145 137 9 9 9002.000000 13438208.000000 11.389179 59992 224.000000 145 136 10 10 10003.000000 14993664.000000 11.435827 66936 224.000000 145 135 11 11 11002.000000 16541952.000000 11.471103 73848 224.000000 
1384445289.005000 146 146 1 1 1001.000000 1587040.000000 12.096058 7085 224.000000 146 145 2 2 2001.000000 3092320.000000 11.790369 13805 224.000000 146 144 3 3 3001.000000 4585280.000000 11.657084 20470 224.000000 146 143 4 4 4002.000000 6100640.000000 11.630232 27235 224.000000 146 142 5 5 5002.000000 7604800.000000 11.599364 33950 224.000000 146 141 6 6 6002.000000 9071552.000000 11.531231 40498 224.000000 146 140 7 7 7002.000000 10501120.000000 11.442043 46880 224.000000 146 139 8 8 8002.000000 11990944.000000 11.432597 53531 224.000000 146 138 9 9 9002.000000 13436192.000000 11.387471 59983 224.000000 146 137 10 10 10003.000000 15025248.000000 11.459917 67077 224.000000 146 136 11 11 11004.000000 16580704.000000 11.495886 74021 224.000000 
1384445290.005000 147 147 1 1 1000.000000 1555456.000000 11.867188 6944 224.000000 147 146 2 2 2001.000000 3142496.000000 11.981680 14029 224.000000 147 145 3 3 3001.000000 4647776.000000 11.815967 20749 224.000000 147 144 4 4 4001.000000 6140736.000000 11.709597 27414 224.000000 147 143 5 5 5002.000000 7656096.000000 11.677604 34179 224.000000 147 142 6 6 6002.000000 9160256.000000 11.643987 40894 224.000000 147 141 7 7 7002.000000 10627008.000000 11.579211 47442 224.000000 147 140 8 8 8002.000000 12056576.000000 11.495173 53824 224.000000 147 139 9 9 9002.000000 13546400.000000 11.480874 60475 224.000000 147 138 10 10 10002.000000 14991648.000000 11.435433 66927 224.000000 147 137 11 11 11003.000000 16580704.000000 11.496931 74021 224.000000 
1384445291.005000 148 148 1 1 1000.000000 1508640.000000 11.510010 6735 224.000000 148 147 2 2 2000.000000 3064096.000000 11.688599 13679 224.000000 148 146 3 3 3001.000000 4651136.000000 11.824509 20764 224.000000 148 145 4 4 4001.000000 6156416.000000 11.739497 27484 224.000000 148 144 5 5 5001.000000 7649376.000000 11.669688 34149 224.000000 148 143 6 6 6002.000000 9164736.000000 11.649681 40914 224.000000 148 142 7 7 7002.000000 10668896.000000 11.624852 47629 224.000000 148 141 8 8 8002.000000 12135648.000000 11.570563 54177 224.000000 148 140 9 9 9002.000000 13565216.000000 11.496821 60559 224.000000 148 139 10 10 10002.000000 15055040.000000 11.483787 67210 224.000000 148 138 11 11 11002.000000 16500288.000000 11.442211 73662 224.000000 
1384445292.006000 149 149 1 1 1001.000000 1607648.000000 12.253128 7177 224.000000 149 148 2 2 2001.000000 3116288.000000 11.881754 13912 224.000000 149 147 3 3 3001.000000 4671744.000000 11.876900 20856 224.000000 149 146 4 4 4002.000000 6258784.000000 11.931717 27941 224.000000 149 145 5 5 5002.000000 7764064.000000 11.842285 34661 224.000000 149 144 6 6 6002.000000 9257024.000000 11.766992 41326 224.000000 149 143 7 7 7003.000000 10772384.000000 11.735937 48091 224.000000 149 142 8 8 8003.000000 12276544.000000 11.703436 54806 224.000000 149 141 9 9 9003.000000 13743296.000000 11.646454 61354 224.000000 149 140 10 10 10003.000000 15172864.000000 11.572505 67736 224.000000 149 139 11 11 11003.000000 16662688.000000 11.553778 74387 224.000000 
1384445293.006000 150 150 1 1 1000.000000 1539104.000000 11.742432 6871 224.000000 150 149 2 2 2001.000000 3146752.000000 11.997907 14048 224.000000 150 148 3 3 3001.000000 4655392.000000 11.835329 20783 224.000000 150 147 4 4 4001.000000 6210848.000000 11.843292 27727 224.000000 150 146 5 5 5002.000000 7797888.000000 11.893875 34812 224.000000 150 145 6 6 6002.000000 9303168.000000 11.825648 41532 224.000000 150 144 7 7 7002.000000 10796128.000000 11.763485 48197 224.000000 150 143 8 8 8003.000000 12311488.000000 11.736749 54962 224.000000 150 142 9 9 9003.000000 13815648.000000 11.707767 61677 224.000000 150 141 10 10 10003.000000 15282400.000000 11.656049 68225 224.000000 150 140 11 11 11003.000000 16711968.000000 11.587948 74607 224.000000 
1384445294.007000 151 151 1 1 1001.000000 1531040.000000 11.669239 6835 224.000000 151 150 2 2 2001.000000 3070144.000000 11.705817 13706 224.000000 151 149 3 3 3002.000000 4677792.000000 11.888315 20883 224.000000 151 148 4 4 4002.000000 6186432.000000 11.793786 27618 224.000000 151 147 5 5 5002.000000 7741888.000000 11.808460 34562 224.000000 151 146 6 6 6003.000000 9328928.000000 11.856417 41647 224.000000 151 145 7 7 7003.000000 10834208.000000 11.803291 48367 224.000000 151 144 8 8 8003.000000 12327168.000000 11.751697 55032 224.000000 151 143 9 9 9004.000000 13842528.000000 11.729243 61797 224.000000 151 142 10 10 10004.000000 15346688.000000 11.703912 68512 224.000000 151 141 11 11 11004.000000 16813440.000000 11.657249 75060 224.000000 
1384445295.007000 152 152 1 1 1000.000000 1554112.000000 11.856934 6938 224.000000 152 151 2 2 2001.000000 3085152.000000 11.763039 13773 224.000000 152 150 3 3 3001.000000 4624256.000000 11.756172 20644 224.000000 152 149 4 4 4002.000000 6231904.000000 11.880473 27821 224.000000 152 148 5 5 5002.000000 7740544.000000 11.806410 34556 224.000000 152 147 6 6 6002.000000 9296000.000000 11.816536 41500 224.000000 152 146 7 7 7003.000000 10883040.000000 11.856491 48585 224.000000 152 145 8 8 8003.000000 12388320.000000 11.809994 55305 224.000000 152 144 9 9 9003.000000 13881280.000000 11.763386 61970 224.000000 152 143 10 10 10004.000000 15396640.000000 11.742007 68735 224.000000 152 142 11 11 11004.000000 16900800.000000 11.717818 75450 224.000000 
1384445296.007000 153 153 1 1 1000.000000 1600256.000000 12.208984 7144 224.000000 153 152 2 2 2000.000000 3154368.000000 12.032959 14082 224.000000 153 151 3 3 3001.000000 4685408.000000 11.911638 20917 224.000000 153 150 4 4 4001.000000 6224512.000000 11.869347 27788 224.000000 153 149 5 5 5002.000000 7832160.000000 11.946149 34965 224.000000 153 148 6 6 6002.000000 9340800.000000 11.873484 41700 224.000000 153 147 7 7 7002.000000 10896256.000000 11.872584 48644 224.000000 153 146 8 8 8003.000000 12483296.000000 11.900536 55729 224.000000 153 145 9 9 9003.000000 13988576.000000 11.854311 62449 224.000000 153 144 10 10 10003.000000 15481536.000000 11.807932 69114 224.000000 153 143 11 11 11004.000000 16996896.000000 11.784444 75879 224.000000 
1384445297.007000 154 154 1 1 1000.000000 1592192.000000 12.147461 7108 224.000000 154 153 2 2 2000.000000 3192448.000000 12.178223 14252 224.000000 154 152 3 3 3000.000000 4746560.000000 12.071126 21190 224.000000 154 151 4 4 4001.000000 6277600.000000 11.970579 28025 224.000000 154 150 5 5 5001.000000 7816704.000000 11.924959 34896 224.000000 154 149 6 6 6002.000000 9424352.000000 11.979690 42073 224.000000 154 148 7 7 7002.000000 10932992.000000 11.912612 48808 224.000000 154 147 8 8 8002.000000 12488448.000000 11.906935 55752 224.000000 154 146 9 9 9003.000000 14075488.000000 11.927963 62837 224.000000 154 145 10 10 10003.000000 15580768.000000 11.883618 69557 224.000000 154 144 11 11 11003.000000 17073728.000000 11.838790 76222 224.000000 
1384445298.007000 155 155 1 1 1000.000000 1617280.000000 12.338867 7220 224.000000 155 154 2 2 2000.000000 3209472.000000 12.243164 14328 224.000000 155 153 3 3 3000.000000 4809728.000000 12.231771 21472 224.000000 155 152 4 4 4000.000000 6363840.000000 12.138062 28410 224.000000 155 151 5 5 5001.000000 7894880.000000 12.044222 35245 224.000000 155 150 6 6 6001.000000 9433984.000000 11.993932 42116 224.000000 155 149 7 7 7002.000000 11041632.000000 12.030986 49293 224.000000 155 148 8 8 8002.000000 12550272.000000 11.965881 56028 224.000000 155 147 9 9 9002.000000 14105728.000000 11.954917 62972 224.000000 155 146 10 10 10003.000000 15692768.000000 11.969041 70057 224.000000 155 145 11 11 11003.000000 17198048.000000 11.924993 76777 224.000000 
1384445299.008000 156 156 1 1 1001.000000 1550752.000000 11.819479 6923 224.000000 156 155 2 2 2001.000000 3168032.000000 12.079043 14143 224.000000 156 154 3 3 3001.000000 4760224.000000 12.101842 21251 224.000000 156 153 4 4 4001.000000 6360480.000000 12.128621 28395 224.000000 156 152 5 5 5001.000000 7914592.000000 12.074294 35333 224.000000 156 151 6 6 6002.000000 9445632.000000 12.006740 42168 224.000000 156 150 7 7 7002.000000 10984736.000000 11.968992 49039 224.000000 156 149 8 8 8003.000000 12592384.000000 12.004532 56216 224.000000 156 148 9 9 9003.000000 14101024.000000 11.949603 62951 224.000000 156 147 10 10 10003.000000 15656480.000000 11.941364 69895 224.000000 156 146 11 11 11004.000000 17243520.000000 11.955436 76980 224.000000 
1384445300.008000 157 157 1 1 1000.000000 1561056.000000 11.909912 6969 224.000000 157 156 2 2 2001.000000 3111808.000000 11.864673 13892 224.000000 157 155 3 3 3001.000000 4729088.000000 12.022685 21112 224.000000 157 154 4 4 4001.000000 6321280.000000 12.053871 28220 224.000000 157 153 5 5 5001.000000 7921536.000000 12.084888 35364 224.000000 157 152 6 6 6001.000000 9475648.000000 12.046902 42302 224.000000 157 151 7 7 7002.000000 11006688.000000 11.992911 49137 224.000000 157 150 8 8 8002.000000 12545792.000000 11.961609 56008 224.000000 157 149 9 9 9003.000000 14153440.000000 11.994022 63185 224.000000 157 148 10 10 10003.000000 15662080.000000 11.945635 69920 224.000000 157 147 11 11 11003.000000 17217536.000000 11.938505 76864 224.000000 
1384445301.008000 158 158 1 1 1000.000000 1600256.000000 12.208984 7144 224.000000 158 157 2 2 2000.000000 3161312.000000 12.059448 14113 224.000000 158 156 3 3 3001.000000 4712064.000000 11.979405 21036 224.000000 158 155 4 4 4001.000000 6329344.000000 12.069248 28256 224.000000 158 154 5 5 5001.000000 7921536.000000 12.084888 35364 224.000000 158 153 6 6 6001.000000 9521792.000000 12.105567 42508 224.000000 158 152 7 7 7001.000000 11075904.000000 12.070053 49446 224.000000 158 151 8 8 8002.000000 12606944.000000 12.019914 56281 224.000000 158 150 9 9 9002.000000 14146048.000000 11.989089 63152 224.000000 158 149 10 10 10003.000000 15753696.000000 12.015512 70329 224.000000 158 148 11 11 11003.000000 17262336.000000 11.969569 77064 224.000000 
1384445302.008000 159 159 1 1 1000.000000 1650656.000000 12.593506 7369 224.000000 159 158 2 2 2000.000000 3250912.000000 12.401245 14513 224.000000 159 157 3 3 3000.000000 4811968.000000 12.237467 21482 224.000000 159 156 4 4 4001.000000 6362720.000000 12.132892 28405 224.000000 159 155 5 5 5001.000000 7980000.000000 12.174079 35625 224.000000 159 154 6 6 6001.000000 9572192.000000 12.169643 42733 224.000000 159 153 7 7 7001.000000 11172448.000000 12.175263 49877 224.000000 159 152 8 8 8001.000000 12726560.000000 12.135476 56815 224.000000 159 151 9 9 9002.000000 14257600.000000 12.083632 63650 224.000000 159 150 10 10 10002.000000 15796704.000000 12.049519 70521 224.000000 159 149 11 11 11003.000000 17404352.000000 12.068042 77698 224.000000 
1384445303.008000 160 160 1 1 1000.000000 1661856.000000 12.678955 7419 224.000000 160 159 2 2 2000.000000 3312512.000000 12.636230 14788 224.000000 160 158 3 3 3000.000000 4912768.000000 12.493815 21932 224.000000 160 157 4 4 4000.000000 6473824.000000 12.347839 28901 224.000000 160 156 5 5 5001.000000 8024576.000000 12.242083 35824 224.000000 160 155 6 6 6001.000000 9641856.000000 12.258211 43044 224.000000 160 154 7 7 7001.000000 11234048.000000 12.242392 50152 224.000000 160 153 8 8 8001.000000 12834304.000000 12.238216 57296 224.000000 160 152 9 9 9001.000000 14388416.000000 12.195856 64234 224.000000 160 151 10 10 10002.000000 15919456.000000 12.143152 71069 224.000000 160 150 11 11 11002.000000 17458560.000000 12.106730 77940 224.000000 
1384445304.008000 161 161 1 1 1000.000000 1590624.000000 12.135498 7101 224.000000 161 160 2 2 2000.000000 3252480.000000 12.407227 14520 224.000000 161 159 3 3 3000.000000 4903136.000000 12.469320 21889 224.000000 161 158 4 4 4000.000000 6503392.000000 12.404236 29033 224.000000 161 157 5 5 5000.000000 8064448.000000 12.305371 36002 224.000000 161 156 6 6 6001.000000 9615200.000000 12.224322 42925 224.000000 161 155 7 7 7001.000000 11232480.000000 12.240683 50145 224.000000 161 154 8 8 8001.000000 12824672.000000 12.229032 57253 224.000000 161 153 9 9 9001.000000 14424928.000000 12.226804 64397 224.000000 161 152 10 10 10001.000000 15979040.000000 12.189821 71335 224.000000 161 151 11 11 11002.000000 17510080.000000 12.142457 78170 224.000000 
1384445305.009000 162 162 1 1 1001.000000 1625120.000000 12.386295 7255 224.000000 162 161 2 2 2001.000000 3215744.000000 12.260959 14356 224.000000 162 160 3 3 3001.000000 4877600.000000 12.400245 21775 224.000000 162 159 4 4 4001.000000 6528256.000000 12.448548 29144 224.000000 162 158 5 5 5001.000000 8128512.000000 12.400645 36288 224.000000 162 157 6 6 6001.000000 9689568.000000 12.318870 43257 224.000000 162 156 7 7 7002.000000 11240320.000000 12.247477 50180 224.000000 162 155 8 8 8002.000000 12857600.000000 12.258898 57400 224.000000 162 154 9 9 9002.000000 14449792.000000 12.246519 64508 224.000000 162 153 10 10 10002.000000 16050048.000000 12.242766 71652 224.000000 162 152 11 11 11002.000000 17604160.000000 12.207697 78590 224.000000 
1384445306.009000 163 163 1 1 1000.000000 1516032.000000 11.566406 6768 224.000000 163 162 2 2 2001.000000 3141152.000000 11.976556 14023 224.000000 163 161 3 3 3001.000000 4731776.000000 12.029519 21124 224.000000 163 160 4 4 4001.000000 6393632.000000 12.191837 28543 224.000000 163 159 5 5 5001.000000 8044288.000000 12.272155 35912 224.000000 163 158 6 6 6001.000000 9644544.000000 12.261628 43056 224.000000 163 157 7 7 7001.000000 11205600.000000 12.211390 50025 224.000000 163 156 8 8 8002.000000 12756352.000000 12.162365 56948 224.000000 163 155 9 9 9002.000000 14373632.000000 12.181972 64168 224.000000 163 154 10 10 10002.000000 15965824.000000 12.178521 71276 224.000000 163 153 11 11 11002.000000 17566080.000000 12.181290 78420 224.000000 
1384445307.009000 164 164 1 1 1000.000000 1602272.000000 12.224365 7153 224.000000 164 163 2 2 2000.000000 3118304.000000 11.895386 13921 224.000000 164 162 3 3 3001.000000 4743424.000000 12.059131 21176 224.000000 164 161 4 4 4001.000000 6334048.000000 12.078218 28277 224.000000 164 160 5 5 5001.000000 7995904.000000 12.198342 35696 224.000000 164 159 6 6 6001.000000 9646560.000000 12.264191 43065 224.000000 164 158 7 7 7001.000000 11246816.000000 12.256306 50209 224.000000 164 157 8 8 8001.000000 12807872.000000 12.213012 57178 224.000000 164 156 9 9 9002.000000 14358624.000000 12.169252 64101 224.000000 164 155 10 10 10002.000000 15975904.000000 12.186210 71321 224.000000 164 154 11 11 11002.000000 17568096.000000 12.182688 78429 224.000000 
1384445308.010000 165 165 1 1 1000.000000 1648416.000000 12.576416 7359 224.000000 165 164 2 2 2000.000000 3250688.000000 12.400391 14512 224.000000 165 163 3 3 3000.000000 4766720.000000 12.122396 21280 224.000000 165 162 4 4 4001.000000 6391840.000000 12.188420 28535 224.000000 165 161 5 5 5001.000000 7982464.000000 12.177838 35636 224.000000 165 160 6 6 6001.000000 9644320.000000 12.261343 43055 224.000000 165 159 7 7 7001.000000 11294976.000000 12.308788 50424 224.000000 165 158 8 8 8001.000000 12895232.000000 12.296315 57568 224.000000 165 157 9 9 9001.000000 14456288.000000 12.253386 64537 224.000000 165 156 10 10 10002.000000 16007040.000000 12.209960 71460 224.000000 165 155 11 11 11002.000000 17624320.000000 12.221677 78680 224.000000 
1384445309.010000 166 166 1 1 1000.000000 1611232.000000 12.292725 7193 224.000000 166 165 2 2 2000.000000 3259648.000000 12.434570 14552 224.000000 166 164 3 3 3000.000000 4861920.000000 12.364502 21705 224.000000 166 163 4 4 4000.000000 6377952.000000 12.164978 28473 224.000000 166 162 5 5 5001.000000 8003072.000000 12.209277 35728 224.000000 166 161 6 6 6001.000000 9593696.000000 12.196982 42829 224.000000 166 160 7 7 7001.000000 11255552.000000 12.265826 50248 224.000000 166 159 8 8 8001.000000 12906208.000000 12.306781 57617 224.000000 166 158 9 9 9001.000000 14506464.000000 12.295916 64761 224.000000 166 157 10 10 10001.000000 16067520.000000 12.257319 71730 224.000000 166 156 11 11 11002.000000 17618272.000000 12.217483 78653 224.000000 
1384445310.011000 167 167 1 1 1000.000000 1562848.000000 11.923584 6977 224.000000 167 166 2 2 2000.000000 3174080.000000 12.108154 14170 224.000000 167 165 3 3 3000.000000 4822496.000000 12.264242 21529 224.000000 167 164 4 4 4000.000000 6424768.000000 12.254272 28682 224.000000 167 163 5 5 5000.000000 7940800.000000 12.116699 35450 224.000000 167 162 6 6 6001.000000 9565920.000000 12.161669 42705 224.000000 167 161 7 7 7001.000000 11156544.000000 12.157931 49806 224.000000 167 160 8 8 8001.000000 12818400.000000 12.223051 57225 224.000000 167 159 9 9 9001.000000 14469056.000000 12.264208 64594 224.000000 167 158 10 10 10001.000000 16069312.000000 12.258686 71738 224.000000 167 157 11 11 11001.000000 17630368.000000 12.226982 78707 224.000000 
1384445311.011000 168 168 1 1 1000.000000 1612128.000000 12.299561 7197 224.000000 168 167 2 2 2000.000000 3174976.000000 12.111572 14174 224.000000 168 166 3 3 3000.000000 4786208.000000 12.171956 21367 224.000000 168 165 4 4 4000.000000 6434624.000000 12.273071 28726 224.000000 168 164 5 5 5000.000000 8036896.000000 12.263330 35879 224.000000 168 163 6 6 6000.000000 9552928.000000 12.147176 42647 224.000000 168 162 7 7 7001.000000 11178048.000000 12.181365 49902 224.000000 168 161 8 8 8001.000000 12768672.000000 12.175633 57003 224.000000 168 160 9 9 9001.000000 14430528.000000 12.231551 64422 224.000000 168 159 10 10 10001.000000 16081184.000000 12.267743 71791 224.000000 168 158 11 11 11001.000000 17681440.000000 12.262402 78935 224.000000 
1384445312.011000 169 169 1 1 1000.000000 1543136.000000 11.773193 6889 224.000000 169 168 2 2 2000.000000 3155264.000000 12.036377 14086 224.000000 169 167 3 3 3000.000000 4718112.000000 11.998779 21063 224.000000 169 166 4 4 4000.000000 6329344.000000 12.072266 28256 224.000000 169 165 5 5 5000.000000 7977760.000000 12.173096 35615 224.000000 169 164 6 6 6000.000000 9580032.000000 12.181641 42768 224.000000 169 163 7 7 7000.000000 11096064.000000 12.093750 49536 224.000000 169 162 8 8 8001.000000 12721184.000000 12.130350 56791 224.000000 169 161 9 9 9001.000000 14311808.000000 12.130922 63892 224.000000 169 160 10 10 10001.000000 15973664.000000 12.185720 71311 224.000000 169 159 11 11 11001.000000 17624320.000000 12.222788 78680 224.000000 
1384445313.012000 170 170 1 1 1000.000000 1658272.000000 12.651611 7403 224.000000 170 169 2 2 2000.000000 3201408.000000 12.212402 14292 224.000000 170 168 3 3 3000.000000 4813536.000000 12.241455 21489 224.000000 170 167 4 4 4000.000000 6376384.000000 12.161987 28466 224.000000 170 166 5 5 5000.000000 7987616.000000 12.188135 35659 224.000000 170 165 6 6 6000.000000 9636032.000000 12.252848 43018 224.000000 170 164 7 7 7000.000000 11238304.000000 12.248779 50171 224.000000 170 163 8 8 8000.000000 12754336.000000 12.163483 56939 224.000000 170 162 9 9 9001.000000 14379456.000000 12.188262 64194 224.000000 170 161 10 10 10001.000000 15970080.000000 12.182986 71295 224.000000 170 160 11 11 11001.000000 17631936.000000 12.228070 78714 224.000000 
1384445314.012000 171 171 1 1 1000.000000 1586592.000000 12.104736 7083 224.000000 171 170 2 2 2000.000000 3244864.000000 12.378174 14486 224.000000 171 169 3 3 3000.000000 4788000.000000 12.176514 21375 224.000000 171 168 4 4 4000.000000 6400128.000000 12.207275 28572 224.000000 171 167 5 5 5000.000000 7962976.000000 12.150537 35549 224.000000 171 166 6 6 6000.000000 9574208.000000 12.174235 42742 224.000000 171 165 7 7 7000.000000 11222624.000000 12.231689 50101 224.000000 171 164 8 8 8000.000000 12824896.000000 12.230774 57254 224.000000 171 163 9 9 9000.000000 14340928.000000 12.156955 64022 224.000000 171 162 10 10 10001.000000 15966048.000000 12.179910 71277 224.000000 171 161 11 11 11001.000000 17556672.000000 12.175873 78378 224.000000 
1384445315.013000 172 172 1 1 1001.000000 1542464.000000 11.756310 6886 224.000000 172 171 2 2 2001.000000 3129056.000000 11.930436 13969 224.000000 172 170 3 3 3001.000000 4787328.000000 12.170748 21372 224.000000 172 169 4 4 4001.000000 6330464.000000 12.071384 28261 224.000000 172 168 5 5 5001.000000 7942592.000000 12.117010 35458 224.000000 172 167 6 6 6001.000000 9505440.000000 12.084778 42435 224.000000 172 166 7 7 7001.000000 11116672.000000 12.114480 49628 224.000000 172 165 8 8 8001.000000 12765088.000000 12.172215 56987 224.000000 172 164 9 9 9001.000000 14367360.000000 12.178009 64140 224.000000 172 163 10 10 10001.000000 15883392.000000 12.116855 70908 224.000000 172 162 11 11 11002.000000 17508512.000000 12.141369 78163 224.000000 
1384445316.013000 173 173 1 1 1000.000000 1609440.000000 12.279053 7185 224.000000 173 172 2 2 2001.000000 3151904.000000 12.017551 14071 224.000000 173 171 3 3 3001.000000 4738496.000000 12.046603 21154 224.000000 173 170 4 4 4001.000000 6396768.000000 12.197817 28557 224.000000 173 169 5 5 5001.000000 7939904.000000 12.112909 35446 224.000000 173 168 6 6 6001.000000 9552032.000000 12.144013 42643 224.000000 173 167 7 7 7001.000000 11114880.000000 12.112527 49620 224.000000 173 166 8 8 8001.000000 12726112.000000 12.135049 56813 224.000000 173 165 9 9 9001.000000 14374528.000000 12.184085 64172 224.000000 173 164 10 10 10001.000000 15976800.000000 12.188112 71325 224.000000 173 163 11 11 11001.000000 17492832.000000 12.131599 78093 224.000000 
1384445317.014000 174 174 1 1 1001.000000 1635424.000000 12.464830 7301 224.000000 174 173 2 2 2001.000000 3244864.000000 12.371988 14486 224.000000 174 172 3 3 3002.000000 4787328.000000 12.166694 21372 224.000000 174 171 4 4 4002.000000 6373920.000000 12.151212 28455 224.000000 174 170 5 5 5002.000000 8032192.000000 12.251252 35858 224.000000 174 169 6 6 6002.000000 9575328.000000 12.171602 42747 224.000000 174 168 7 7 7002.000000 11187456.000000 12.189877 49944 224.000000 174 167 8 8 8002.000000 12750304.000000 12.156598 56921 224.000000 174 166 9 9 9002.000000 14361536.000000 12.171720 64114 224.000000 174 165 10 10 10002.000000 16009952.000000 12.212182 71473 224.000000 174 164 11 11 11002.000000 17612224.000000 12.213289 78626 224.000000 
1384445318.014000 175 175 1 1 1000.000000 1536192.000000 11.720215 6858 224.000000 175 174 2 2 2001.000000 3171616.000000 12.092709 14159 224.000000 175 173 3 3 3001.000000 4781056.000000 12.154803 21344 224.000000 175 172 4 4 4002.000000 6323520.000000 12.055130 28230 224.000000 175 171 5 5 5002.000000 7910112.000000 12.065047 35313 224.000000 175 170 6 6 6002.000000 9568384.000000 12.162775 42716 224.000000 175 169 7 7 7002.000000 11111520.000000 12.107137 49605 224.000000 175 168 8 8 8002.000000 12723648.000000 12.131184 56802 224.000000 175 167 9 9 9002.000000 14286496.000000 12.108122 63779 224.000000 175 166 10 10 10002.000000 15897728.000000 12.126579 70972 224.000000 175 165 11 11 11002.000000 17546144.000000 12.167465 78331 224.000000 
1384445319.014000 176 176 1 1 1000.000000 1550080.000000 11.826172 6920 224.000000 176 175 2 2 2000.000000 3086272.000000 11.773193 13778 224.000000 176 174 3 3 3001.000000 4721696.000000 12.003893 21079 224.000000 176 173 4 4 4001.000000 6331136.000000 12.072665 28264 224.000000 176 172 5 5 5002.000000 7873600.000000 12.009356 35150 224.000000 176 171 6 6 6002.000000 9460192.000000 12.025248 42233 224.000000 176 170 7 7 7002.000000 11118464.000000 12.114703 49636 224.000000 176 169 8 8 8002.000000 12661600.000000 12.072025 56525 224.000000 176 168 9 9 9002.000000 14273728.000000 12.097301 63722 224.000000 176 167 10 10 10002.000000 15836576.000000 12.079933 70699 224.000000 176 166 11 11 11002.000000 17447808.000000 12.099274 77892 224.000000 
1384445320.014000 177 177 1 1 999.000000 1603616.000000 12.246866 7159 224.000000 177 176 2 2 1999.000000 3153696.000000 12.036414 14079 224.000000 177 175 3 3 2999.000000 4689888.000000 11.930979 20937 224.000000 177 174 4 4 4000.000000 6325312.000000 12.064575 28238 224.000000 177 173 5 5 5000.000000 7934752.000000 12.107471 35423 224.000000 177 172 6 6 6001.000000 9477216.000000 12.048895 42309 224.000000 177 171 7 7 7001.000000 11063808.000000 12.056871 49392 224.000000 177 170 8 8 8001.000000 12722080.000000 12.131205 56795 224.000000 177 169 9 9 9001.000000 14265216.000000 12.091430 63684 224.000000 177 168 10 10 10001.000000 15877344.000000 12.112241 70881 224.000000 177 167 11 11 11001.000000 17440192.000000 12.095092 77858 224.000000 
1384445321.015000 178 178 1 1 1000.000000 1524992.000000 11.634766 6808 224.000000 178 177 2 2 1999.000000 3128608.000000 11.940663 13967 224.000000 178 176 3 3 2999.000000 4678688.000000 11.902486 20887 224.000000 178 175 4 4 3999.000000 6214880.000000 11.856907 27745 224.000000 178 174 5 5 5000.000000 7850304.000000 11.978613 35046 224.000000 178 173 6 6 6000.000000 9459744.000000 12.028687 42231 224.000000 178 172 7 7 7001.000000 11002208.000000 11.989742 49117 224.000000 178 171 8 8 8001.000000 12588800.000000 12.004115 56200 224.000000 178 170 9 9 9001.000000 14247072.000000 12.076051 63603 224.000000 178 169 10 10 10001.000000 15790208.000000 12.045768 70492 224.000000 178 168 11 11 11001.000000 17402336.000000 12.068838 77689 224.000000 
1384445322.016000 179 179 1 1 1001.000000 1548064.000000 11.798992 6911 224.000000 179 178 2 2 2001.000000 3073056.000000 11.716920 13719 224.000000 179 177 3 3 3000.000000 4676672.000000 11.893392 20878 224.000000 179 176 4 4 4000.000000 6226752.000000 11.876587 27798 224.000000 179 175 5 5 5000.000000 7762944.000000 11.845313 34656 224.000000 179 174 6 6 6001.000000 9398368.000000 11.948651 41957 224.000000 179 173 7 7 7001.000000 11007808.000000 11.995845 49142 224.000000 179 172 8 8 8002.000000 12550272.000000 11.965881 56028 224.000000 179 171 9 9 9002.000000 14136864.000000 11.981306 63111 224.000000 179 170 10 10 10002.000000 15795136.000000 12.048323 70514 224.000000 179 169 11 11 11002.000000 17338272.000000 12.023316 77403 224.000000 
1384445323.016000 180 180 1 1 1000.000000 1618400.000000 12.347412 7225 224.000000 180 179 2 2 2001.000000 3166464.000000 12.073065 14136 224.000000 180 178 3 3 3001.000000 4691456.000000 11.927014 20944 224.000000 180 177 4 4 4000.000000 6295072.000000 12.006897 28103 224.000000 180 176 5 5 5000.000000 7845152.000000 11.970752 35023 224.000000 180 175 6 6 6000.000000 9381344.000000 11.928996 41881 224.000000 180 174 7 7 7001.000000 11016768.000000 12.005609 49182 224.000000 180 173 8 8 8001.000000 12626208.000000 12.039785 56367 224.000000 180 172 9 9 9002.000000 14168672.000000 12.008264 63253 224.000000 180 171 10 10 10002.000000 15755264.000000 12.017909 70336 224.000000 180 170 11 11 11002.000000 17413536.000000 12.075508 77739 224.000000 
1384445324.017000 181 181 1 1 1000.000000 1552768.000000 11.846680 6932 224.000000 181 180 2 2 2000.000000 3171168.000000 12.097046 14157 224.000000 181 179 3 3 3001.000000 4719232.000000 11.997628 21068 224.000000 181 178 4 4 4001.000000 6244224.000000 11.906935 27876 224.000000 181 177 5 5 5000.000000 7847840.000000 11.974854 35035 224.000000 181 176 6 6 6000.000000 9397920.000000 11.950073 41955 224.000000 181 175 7 7 7000.000000 10934112.000000 11.917236 48813 224.000000 181 174 8 8 8001.000000 12569536.000000 11.985745 56114 224.000000 181 173 9 9 9001.000000 14178976.000000 12.018332 63299 224.000000 181 172 10 10 10002.000000 15721440.000000 11.992108 70185 224.000000 181 171 11 11 11002.000000 17308032.000000 12.002345 77268 224.000000 
1384445325.017000 182 182 1 1 1000.000000 1460928.000000 11.145996 6522 224.000000 182 181 2 2 2000.000000 3013696.000000 11.496338 13454 224.000000 182 180 3 3 3000.000000 4632096.000000 11.780029 20679 224.000000 182 179 4 4 4001.000000 6180160.000000 11.784774 27590 224.000000 182 178 5 5 5001.000000 7705152.000000 11.754778 34398 224.000000 182 177 6 6 6000.000000 9308768.000000 11.836711 41557 224.000000 182 176 7 7 7000.000000 10858848.000000 11.835205 48477 224.000000 182 175 8 8 8000.000000 12395040.000000 11.820831 55335 224.000000 182 174 9 9 9001.000000 14030464.000000 11.892450 62636 224.000000 182 173 10 10 10001.000000 15639904.000000 11.931107 69821 224.000000 182 172 11 11 11002.000000 17182368.000000 11.915203 76707 224.000000 
1384445326.018000 183 183 1 1 1001.000000 1555680.000000 11.857039 6945 224.000000 183 182 2 2 2001.000000 3016608.000000 11.501695 13467 224.000000 183 181 3 3 3001.000000 4569376.000000 11.616652 20399 224.000000 183 180 4 4 4001.000000 6187776.000000 11.799296 27624 224.000000 183 179 5 5 5002.000000 7735840.000000 11.799235 34535 224.000000 183 178 6 6 6002.000000 9260832.000000 11.771833 41343 224.000000 183 177 7 7 7001.000000 10864448.000000 11.839617 48502 224.000000 183 176 8 8 8001.000000 12414528.000000 11.837937 55422 224.000000 183 175 9 9 9001.000000 13950720.000000 11.824858 62280 224.000000 183 174 10 10 10002.000000 15586144.000000 11.888906 69581 224.000000 183 173 11 11 11002.000000 17195584.000000 11.924368 76766 224.000000 
1384445327.018000 184 184 1 1 1000.000000 1656032.000000 12.634521 7393 224.000000 184 183 2 2 2001.000000 3211712.000000 12.245586 14338 224.000000 184 182 3 3 3001.000000 4672640.000000 11.879178 20860 224.000000 184 181 4 4 4001.000000 6225408.000000 11.871056 27792 224.000000 184 180 5 5 5001.000000 7843808.000000 11.966308 35017 224.000000 184 179 6 6 6002.000000 9391872.000000 11.938403 41928 224.000000 184 178 7 7 7002.000000 10916864.000000 11.895039 48736 224.000000 184 177 8 8 8001.000000 12520480.000000 11.938968 55895 224.000000 184 176 9 9 9001.000000 14070560.000000 11.926436 62815 224.000000 184 175 10 10 10001.000000 15606752.000000 11.905816 69673 224.000000 184 174 11 11 11002.000000 17242176.000000 11.956677 76974 224.000000 
1384445328.018000 185 185 1 1 1000.000000 1590624.000000 12.135498 7101 224.000000 185 184 2 2 2000.000000 3246656.000000 12.385010 14494 224.000000 185 183 3 3 3001.000000 4802336.000000 12.208902 21439 224.000000 185 182 4 4 4001.000000 6263264.000000 11.943242 27961 224.000000 185 181 5 5 5001.000000 7816032.000000 11.923934 34893 224.000000 185 180 6 6 6001.000000 9434432.000000 11.994502 42118 224.000000 185 179 7 7 7002.000000 10982496.000000 11.966552 49029 224.000000 185 178 8 8 8002.000000 12507488.000000 11.925089 55837 224.000000 185 177 9 9 9001.000000 14111104.000000 11.960802 62996 224.000000 185 176 10 10 10001.000000 15661184.000000 11.947340 69916 224.000000 185 175 11 11 11001.000000 17197376.000000 11.926695 76774 224.000000 
1384445329.018000 186 186 1 1 1000.000000 1677312.000000 12.796875 7488 224.000000 186 185 2 2 2000.000000 3267936.000000 12.466187 14589 224.000000 186 184 3 3 3000.000000 4923968.000000 12.522298 21982 224.000000 186 183 4 4 4001.000000 6479648.000000 12.355859 28927 224.000000 186 182 5 5 5001.000000 7940576.000000 12.113935 35449 224.000000 186 181 6 6 6001.000000 9493344.000000 12.069400 42381 224.000000 186 180 7 7 7001.000000 11111744.000000 12.109110 49606 224.000000 186 179 8 8 8002.000000 12659808.000000 12.070316 56517 224.000000 186 178 9 9 9002.000000 14184800.000000 12.021932 63325 224.000000 186 177 10 10 10001.000000 15788416.000000 12.044401 70484 224.000000 186 176 11 11 11001.000000 17338496.000000 12.024564 77404 224.000000 
1384445330.018000 187 187 1 1 1000.000000 1639456.000000 12.508057 7319 224.000000 187 186 2 2 2000.000000 3316768.000000 12.652466 14807 224.000000 187 185 3 3 3000.000000 4907392.000000 12.480143 21908 224.000000 187 184 4 4 4000.000000 6563424.000000 12.518738 29301 224.000000 187 183 5 5 5001.000000 8119104.000000 12.386292 36246 224.000000 187 182 6 6 6001.000000 9580032.000000 12.179611 42768 224.000000 187 181 7 7 7001.000000 11132800.000000 12.132056 49700 224.000000 187 180 8 8 8001.000000 12751200.000000 12.158972 56925 224.000000 187 179 9 9 9002.000000 14299264.000000 12.118943 63836 224.000000 187 178 10 10 10002.000000 15824256.000000 12.070535 70644 224.000000 187 177 11 11 11001.000000 17427872.000000 12.086548 77803 224.000000 
1384445331.019000 188 188 1 1 1001.000000 1632288.000000 12.440928 7287 224.000000 188 187 2 2 2001.000000 3271744.000000 12.474476 14606 224.000000 188 186 3 3 3001.000000 4949056.000000 12.581906 22094 224.000000 188 185 4 4 4001.000000 6539680.000000 12.470332 29195 224.000000 188 184 5 5 5001.000000 8195712.000000 12.503163 36588 224.000000 188 183 6 6 6002.000000 9751392.000000 12.395404 43533 224.000000 188 182 7 7 7002.000000 11212320.000000 12.216968 50055 224.000000 188 181 8 8 8002.000000 12765088.000000 12.170694 56987 224.000000 188 180 9 9 9002.000000 14383488.000000 12.190325 64212 224.000000 188 179 10 10 10003.000000 15931552.000000 12.151164 71123 224.000000 188 178 11 11 11003.000000 17456544.000000 12.104232 77931 224.000000 
1384445332.019000 189 189 1 1 1000.000000 1672832.000000 12.762695 7468 224.000000 189 188 2 2 2001.000000 3305120.000000 12.601731 14755 224.000000 189 187 3 3 3001.000000 4944576.000000 12.570517 22074 224.000000 189 186 4 4 4001.000000 6621888.000000 12.627092 29562 224.000000 189 185 5 5 5001.000000 8212512.000000 12.528793 36663 224.000000 189 184 6 6 6001.000000 9868544.000000 12.546412 44056 224.000000 189 183 7 7 7002.000000 11424224.000000 12.447859 51001 224.000000 189 182 8 8 8002.000000 12885152.000000 12.285167 57523 224.000000 189 181 9 9 9002.000000 14437920.000000 12.236457 64455 224.000000 189 180 10 10 10002.000000 16056320.000000 12.247550 71680 224.000000 189 179 11 11 11003.000000 17604384.000000 12.206743 78591 224.000000 
1384445333.020000 190 190 1 1 1000.000000 1665888.000000 12.709717 7437 224.000000 190 189 2 2 2000.000000 3338720.000000 12.736206 14905 224.000000 190 188 3 3 3001.000000 4971008.000000 12.637715 22192 224.000000 190 187 4 4 4001.000000 6610464.000000 12.605308 29511 224.000000 190 186 5 5 5001.000000 8287776.000000 12.643614 36999 224.000000 190 185 6 6 6001.000000 9878400.000000 12.558942 44100 224.000000 190 184 7 7 7001.000000 11534432.000000 12.569738 51493 224.000000 190 183 8 8 8002.000000 13090112.000000 12.480583 58438 224.000000 190 182 9 9 9002.000000 14551040.000000 12.332329 64960 224.000000 190 181 10 10 10002.000000 16103808.000000 12.283774 71892 224.000000 190 180 11 11 11002.000000 17722208.000000 12.289558 79117 224.000000 
1384445334.021000 191 191 1 1 1000.000000 1665440.000000 12.706299 7435 224.000000 191 190 2 2 2000.000000 3331328.000000 12.708008 14872 224.000000 191 189 3 3 3000.000000 5004160.000000 12.726237 22340 224.000000 191 188 4 4 4001.000000 6636448.000000 12.654856 29627 224.000000 191 187 5 5 5001.000000 8275904.000000 12.625502 36946 224.000000 191 186 6 6 6001.000000 9953216.000000 12.654060 44434 224.000000 191 185 7 7 7001.000000 11543840.000000 12.579990 51535 224.000000 191 184 8 8 8001.000000 13199872.000000 12.586806 58928 224.000000 191 183 9 9 9002.000000 14755552.000000 12.505657 65873 224.000000 191 182 10 10 10002.000000 16216480.000000 12.369718 72395 224.000000 191 181 11 11 11002.000000 17769248.000000 12.322178 79327 224.000000 
1384445335.021000 192 192 1 1 1000.000000 1619744.000000 12.357666 7231 224.000000 192 191 2 2 2000.000000 3285184.000000 12.531982 14666 224.000000 192 190 3 3 3000.000000 4951072.000000 12.591227 22103 224.000000 192 189 4 4 4000.000000 6623904.000000 12.634094 29571 224.000000 192 188 5 5 5001.000000 8256192.000000 12.595430 36858 224.000000 192 187 6 6 6001.000000 9895648.000000 12.580870 44177 224.000000 192 186 7 7 7001.000000 11572960.000000 12.611724 51665 224.000000 192 185 8 8 8001.000000 13163584.000000 12.552203 58766 224.000000 192 184 9 9 9001.000000 14819616.000000 12.561348 66159 224.000000 192 183 10 10 10002.000000 16375296.000000 12.490861 73104 224.000000 192 182 11 11 11002.000000 17836224.000000 12.368623 79626 224.000000 
1384445336.021000 193 193 1 1 1000.000000 1585472.000000 12.096191 7078 224.000000 193 192 2 2 2000.000000 3205216.000000 12.226929 14309 224.000000 193 191 3 3 3000.000000 4870656.000000 12.386719 21744 224.000000 193 190 4 4 4000.000000 6536544.000000 12.467468 29181 224.000000 193 189 5 5 5000.000000 8209376.000000 12.526514 36649 224.000000 193 188 6 6 6001.000000 9841664.000000 12.512238 43936 224.000000 193 187 7 7 7001.000000 11481120.000000 12.511640 51255 224.000000 193 186 8 8 8001.000000 13158432.000000 12.547290 58743 224.000000 193 185 9 9 9001.000000 14749056.000000 12.501541 65844 224.000000 193 184 10 10 10001.000000 16405088.000000 12.514837 73237 224.000000 193 183 11 11 11002.000000 17960768.000000 12.454989 80182 224.000000 
1384445337.021000 194 194 1 1 999.000000 1628032.000000 12.433332 7268 224.000000 194 193 2 2 1999.000000 3213504.000000 12.264677 14346 224.000000 194 192 3 3 2999.000000 4833248.000000 12.295684 21577 224.000000 194 191 4 4 3999.000000 6498688.000000 12.398363 29012 224.000000 194 190 5 5 4999.000000 8164576.000000 12.460646 36449 224.000000 194 189 6 6 5999.000000 9837408.000000 12.510996 43917 224.000000 194 188 7 7 7000.000000 11469696.000000 12.500977 51204 224.000000 194 187 8 8 8000.000000 13109152.000000 12.501862 58523 224.000000 194 186 9 9 9000.000000 14786464.000000 12.534641 66011 224.000000 194 185 10 10 10000.000000 16377088.000000 12.494727 73112 224.000000 194 184 11 11 11000.000000 18033120.000000 12.507435 80505 224.000000 
1384445338.022000 195 195 1 1 1000.000000 1639904.000000 12.511475 7321 224.000000 195 194 2 2 1999.000000 3267936.000000 12.472423 14589 224.000000 195 193 3 3 2999.000000 4853408.000000 12.346970 21667 224.000000 195 192 4 4 3999.000000 6473152.000000 12.349645 28898 224.000000 195 191 5 5 4999.000000 8138592.000000 12.420990 36333 224.000000 195 190 6 6 5999.000000 9804480.000000 12.469119 43770 224.000000 195 189 7 7 6999.000000 11477312.000000 12.511065 51238 224.000000 195 188 8 8 8000.000000 13109600.000000 12.502289 58525 224.000000 195 187 9 9 9000.000000 14749056.000000 12.502930 65844 224.000000 195 186 10 10 10000.000000 16426368.000000 12.532324 73332 224.000000 195 185 11 11 11000.000000 18016992.000000 12.496249 80433 224.000000 
1384445339.022000 196 196 1 1 1000.000000 1641920.000000 12.526855 7330 224.000000 196 195 2 2 2000.000000 3281824.000000 12.519165 14651 224.000000 196 194 3 3 2999.000000 4909856.000000 12.490573 21919 224.000000 196 193 4 4 3999.000000 6495328.000000 12.391953 28997 224.000000 196 192 5 5 4999.000000 8115072.000000 12.385094 36228 224.000000 196 191 6 6 5999.000000 9780512.000000 12.438637 43663 224.000000 196 190 7 7 6999.000000 11446400.000000 12.477368 51100 224.000000 196 189 8 8 7999.000000 13119232.000000 12.513039 58568 224.000000 196 188 9 9 9000.000000 14751520.000000 12.505018 65855 224.000000 196 187 10 10 10000.000000 16390976.000000 12.505322 73174 224.000000 196 186 11 11 11000.000000 18068288.000000 12.531827 80662 224.000000 
1384445340.022000 197 197 1 1 1000.000000 1593088.000000 12.154297 7112 224.000000 197 196 2 2 2000.000000 3235008.000000 12.340576 14442 224.000000 197 195 3 3 3000.000000 4874912.000000 12.397542 21763 224.000000 197 194 4 4 3999.000000 6502944.000000 12.406483 29031 224.000000 197 193 5 5 4999.000000 8088416.000000 12.344412 36109 224.000000 197 192 6 6 5999.000000 9708160.000000 12.346622 43340 224.000000 197 191 7 7 6999.000000 11373600.000000 12.398011 50775 224.000000 197 190 8 8 7999.000000 13039488.000000 12.436979 58212 224.000000 197 189 9 9 8999.000000 14712320.000000 12.473174 65680 224.000000 197 188 10 10 10000.000000 16344608.000000 12.469946 72967 224.000000 197 187 11 11 11000.000000 17984064.000000 12.473411 80286 224.000000 
1384445341.023000 198 198 1 1 1001.000000 1602496.000000 12.213860 7154 224.000000 198 197 2 2 2001.000000 3195584.000000 12.184094 14266 224.000000 198 196 3 3 3001.000000 4837504.000000 12.298309 21596 224.000000 198 195 4 4 4001.000000 6477408.000000 12.351587 28917 224.000000 198 194 5 5 5000.000000 8105440.000000 12.367920 36185 224.000000 198 193 6 6 6000.000000 9690912.000000 12.322632 43263 224.000000 198 192 7 7 7000.000000 11310656.000000 12.327637 50494 224.000000 198 191 8 8 8000.000000 12976096.000000 12.374969 57929 224.000000 198 190 9 9 9000.000000 14641984.000000 12.412164 65366 224.000000 198 189 10 10 10000.000000 16314816.000000 12.447217 72834 224.000000 198 188 11 11 11001.000000 17947104.000000 12.446645 80121 224.000000 
1384445342.023000 199 199 1 1 1000.000000 1486688.000000 11.342529 6637 224.000000 199 198 2 2 2001.000000 3089184.000000 11.778413 13791 224.000000 199 197 3 3 3001.000000 4682272.000000 11.903666 20903 224.000000 199 196 4 4 4001.000000 6324192.000000 12.059424 28233 224.000000 199 195 5 5 5001.000000 7964096.000000 12.149816 35554 224.000000 199 194 6 6 6000.000000 9592128.000000 12.197021 42822 224.000000 199 193 7 7 7000.000000 11177600.000000 12.182617 49900 224.000000 199 192 8 8 8000.000000 12797344.000000 12.204498 57131 224.000000 199 191 9 9 9000.000000 14462784.000000 12.260254 64566 224.000000 199 190 10 10 10000.000000 16128672.000000 12.305200 72003 224.000000 199 189 11 11 11000.000000 17801504.000000 12.346791 79471 224.000000 
1384445343.023000 200 200 1 1 1000.000000 1593088.000000 12.154297 7112 224.000000 200 199 2 2 2000.000000 3079776.000000 11.748413 13749 224.000000 200 198 3 3 3001.000000 4682272.000000 11.903666 20903 224.000000 200 197 4 4 4001.000000 6275360.000000 11.966308 28015 224.000000 200 196 5 5 5001.000000 7917280.000000 12.078395 35345 224.000000 200 195 6 6 6001.000000 9557184.000000 12.150563 42666 224.000000 200 194 7 7 7000.000000 11185216.000000 12.190918 49934 224.000000 200 193 8 8 8000.000000 12770688.000000 12.179077 57012 224.000000 200 192 9 9 9000.000000 14390432.000000 12.198920 64243 224.000000 200 191 10 10 10000.000000 16055872.000000 12.249658 71678 224.000000 200 190 11 11 11000.000000 17721760.000000 12.291482 79115 224.000000 
1384445344.024000 201 201 1 1 1000.000000 1573376.000000 12.003906 7024 224.000000 201 200 2 2 2000.000000 3166464.000000 12.079102 14136 224.000000 201 199 3 3 3000.000000 4653152.000000 11.833577 20773 224.000000 201 198 4 4 4001.000000 6255648.000000 11.928719 27927 224.000000 201 197 5 5 5001.000000 7848736.000000 11.973826 35039 224.000000 201 196 6 6 6001.000000 9490656.000000 12.065982 42369 224.000000 201 195 7 7 7001.000000 11130560.000000 12.129615 49690 224.000000 201 194 8 8 8000.000000 12758592.000000 12.167542 56958 224.000000 201 193 9 9 9000.000000 14344064.000000 12.159614 64036 224.000000 201 192 10 10 10000.000000 15963808.000000 12.179419 71267 224.000000 201 191 11 11 11000.000000 17629248.000000 12.227317 78702 224.000000 
1384445345.024000 202 202 1 1 1000.000000 1559040.000000 11.894531 6960 224.000000 202 201 2 2 2000.000000 3132416.000000 11.949219 13984 224.000000 202 200 3 3 3000.000000 4725504.000000 12.017578 21096 224.000000 202 199 4 4 4000.000000 6212192.000000 11.848816 27733 224.000000 202 198 5 5 5001.000000 7814688.000000 11.921883 34887 224.000000 202 197 6 6 6001.000000 9407776.000000 11.960612 41999 224.000000 202 196 7 7 7001.000000 11049696.000000 12.041493 49329 224.000000 202 195 8 8 8001.000000 12689600.000000 12.100233 56650 224.000000 202 194 9 9 9000.000000 14317632.000000 12.137207 63918 224.000000 202 193 10 10 10000.000000 15903104.000000 12.133105 70996 224.000000 202 192 11 11 11000.000000 17522848.000000 12.153520 78227 224.000000 
1384445346.025000 203 203 1 1 1000.000000 1509312.000000 11.515137 6738 224.000000 203 202 2 2 2000.000000 3068352.000000 11.704834 13698 224.000000 203 201 3 3 3000.000000 4641728.000000 11.804525 20722 224.000000 203 200 4 4 4000.000000 6234816.000000 11.891968 27834 224.000000 203 199 5 5 5000.000000 7721504.000000 11.782080 34471 224.000000 203 198 6 6 6001.000000 9324000.000000 11.854103 41625 224.000000 203 197 7 7 7001.000000 10917088.000000 11.896982 48737 224.000000 203 196 8 8 8001.000000 12559008.000000 11.975706 56067 224.000000 203 195 9 9 9001.000000 14198912.000000 12.035230 63388 224.000000 203 194 10 10 10000.000000 15826944.000000 12.075000 70656 224.000000 203 193 11 11 11000.000000 17412416.000000 12.076926 77734 224.000000 
1384445347.025000 204 204 1 1 1000.000000 1578528.000000 12.043213 7047 224.000000 204 203 2 2 2000.000000 3087840.000000 11.779175 13785 224.000000 204 202 3 3 3000.000000 4646880.000000 11.817627 20745 224.000000 204 201 4 4 4000.000000 6220256.000000 11.864197 27769 224.000000 204 200 5 5 5000.000000 7813344.000000 11.922217 34881 224.000000 204 199 6 6 6000.000000 9300032.000000 11.825602 41518 224.000000 204 198 7 7 7001.000000 10902528.000000 11.881115 48672 224.000000 204 197 8 8 8001.000000 12495616.000000 11.915259 55784 224.000000 204 196 9 9 9001.000000 14137536.000000 11.983206 63114 224.000000 204 195 10 10 10001.000000 15777440.000000 12.036028 70435 224.000000 204 194 11 11 11000.000000 17405472.000000 12.072110 77703 224.000000 
1384445348.025000 205 205 1 1 1000.000000 1622880.000000 12.381592 7245 224.000000 205 204 2 2 2000.000000 3201408.000000 12.212402 14292 224.000000 205 203 3 3 3000.000000 4710720.000000 11.979980 21030 224.000000 205 202 4 4 4000.000000 6269760.000000 11.958618 27990 224.000000 205 201 5 5 5000.000000 7843136.000000 11.967676 35014 224.000000 205 200 6 6 6000.000000 9436224.000000 11.998779 42126 224.000000 205 199 7 7 7000.000000 10922912.000000 11.905029 48763 224.000000 205 198 8 8 8001.000000 12525408.000000 11.943667 55917 224.000000 205 197 9 9 9001.000000 14118496.000000 11.967068 63029 224.000000 205 196 10 10 10001.000000 15760416.000000 12.023041 70359 224.000000 205 195 11 11 11001.000000 17400320.000000 12.067440 77680 224.000000 
1384445349.026000 206 206 1 1 1000.000000 1537088.000000 11.727051 6862 224.000000 206 205 2 2 2000.000000 3159968.000000 12.054321 14107 224.000000 206 204 3 3 3000.000000 4738496.000000 12.050618 21154 224.000000 206 203 4 4 4000.000000 6247808.000000 11.916748 27892 224.000000 206 202 5 5 5000.000000 7806848.000000 11.912305 34852 224.000000 206 201 6 6 6000.000000 9380224.000000 11.927572 41876 224.000000 206 200 7 7 7000.000000 10973312.000000 11.959961 48988 224.000000 206 199 8 8 8000.000000 12460000.000000 11.882782 55625 224.000000 206 198 9 9 9001.000000 14062496.000000 11.919601 62779 224.000000 206 197 10 10 10001.000000 15655584.000000 11.943068 69891 224.000000 206 196 11 11 11001.000000 17297504.000000 11.996135 77221 224.000000 
1384445350.026000 207 207 1 1 1000.000000 1617728.000000 12.342285 7222 224.000000 207 206 2 2 2000.000000 3154816.000000 12.034668 14084 224.000000 207 205 3 3 3000.000000 4777696.000000 12.150309 21329 224.000000 207 204 4 4 4000.000000 6356224.000000 12.123535 28376 224.000000 207 203 5 5 5000.000000 7865536.000000 12.001855 35114 224.000000 207 202 6 6 6000.000000 9424576.000000 11.983968 42074 224.000000 207 201 7 7 7000.000000 10997952.000000 11.986816 49098 224.000000 207 200 8 8 8000.000000 12591040.000000 12.007751 56210 224.000000 207 199 9 9 9000.000000 14077728.000000 11.933838 62847 224.000000 207 198 10 10 10001.000000 15680224.000000 11.961865 70001 224.000000 207 197 11 11 11001.000000 17273312.000000 11.979358 77113 224.000000 
1384445351.027000 208 208 1 1 1001.000000 1635872.000000 12.468245 7303 224.000000 208 207 2 2 2001.000000 3253600.000000 12.405296 14525 224.000000 208 206 3 3 3001.000000 4790688.000000 12.179290 21387 224.000000 208 205 4 4 4001.000000 6413568.000000 12.229853 28632 224.000000 208 204 5 5 5001.000000 7992096.000000 12.192532 35679 224.000000 208 203 6 6 6001.000000 9501408.000000 12.079652 42417 224.000000 208 202 7 7 7001.000000 11060448.000000 12.053210 49377 224.000000 208 201 8 8 8001.000000 12633824.000000 12.047048 56401 224.000000 208 200 9 9 9001.000000 14226912.000000 12.058963 63513 224.000000 208 199 10 10 10001.000000 15713600.000000 11.987327 70150 224.000000 208 198 11 11 11002.000000 17316096.000000 12.007937 77304 224.000000 
1384445352.027000 209 209 1 1 1000.000000 1601376.000000 12.217529 7149 224.000000 209 208 2 2 2001.000000 3237248.000000 12.342950 14452 224.000000 209 207 3 3 3001.000000 4854976.000000 12.342728 21674 224.000000 209 206 4 4 4001.000000 6392064.000000 12.188847 28536 224.000000 209 205 5 5 5001.000000 8014944.000000 12.227389 35781 224.000000 209 204 6 6 6001.000000 9593472.000000 12.196698 42828 224.000000 209 203 7 7 7001.000000 11102784.000000 12.099346 49566 224.000000 209 202 8 8 8001.000000 12661824.000000 12.073747 56526 224.000000 209 201 9 9 9001.000000 14235200.000000 12.065988 63550 224.000000 209 200 10 10 10001.000000 15828288.000000 12.074818 70662 224.000000 209 199 11 11 11001.000000 17314976.000000 12.008252 77299 224.000000 
1384445353.027000 210 210 1 1 1000.000000 1667680.000000 12.723389 7445 224.000000 210 209 2 2 2000.000000 3269056.000000 12.470459 14594 224.000000 210 208 3 3 3001.000000 4904928.000000 12.469720 21897 224.000000 210 207 4 4 4001.000000 6522656.000000 12.437870 29119 224.000000 210 206 5 5 5001.000000 8059744.000000 12.295734 35981 224.000000 210 205 6 6 6001.000000 9682624.000000 12.310041 43226 224.000000 210 204 7 7 7001.000000 11261152.000000 12.271929 50273 224.000000 210 203 8 8 8001.000000 12770464.000000 12.177341 57011 224.000000 210 202 9 9 9001.000000 14329504.000000 12.145922 63971 224.000000 210 201 10 10 10001.000000 15902880.000000 12.131721 70995 224.000000 210 200 11 11 11001.000000 17495968.000000 12.133774 78107 224.000000 
1384445354.027000 211 211 1 1 1000.000000 1600704.000000 12.212402 7146 224.000000 211 210 2 2 2000.000000 3268384.000000 12.467896 14591 224.000000 211 209 3 3 3000.000000 4869760.000000 12.384440 21740 224.000000 211 208 4 4 4001.000000 6505632.000000 12.405407 29043 224.000000 211 207 5 5 5001.000000 8123360.000000 12.392785 36265 224.000000 211 206 6 6 6001.000000 9660448.000000 12.281848 43127 224.000000 211 205 7 7 7001.000000 11283328.000000 12.296095 50372 224.000000 211 204 8 8 8001.000000 12861856.000000 12.264489 57419 224.000000 211 203 9 9 9001.000000 14371168.000000 12.181237 64157 224.000000 211 202 10 10 10001.000000 15930208.000000 12.152569 71117 224.000000 211 201 11 11 11001.000000 17503584.000000 12.139055 78141 224.000000 
1384445355.028000 212 212 1 1 1000.000000 1621312.000000 12.369629 7238 224.000000 212 211 2 2 2000.000000 3222016.000000 12.291016 14384 224.000000 212 210 3 3 3000.000000 4889696.000000 12.435140 21829 224.000000 212 209 4 4 4000.000000 6491072.000000 12.380737 28978 224.000000 212 208 5 5 5001.000000 8126944.000000 12.398253 36281 224.000000 212 207 6 6 6001.000000 9744672.000000 12.388926 43503 224.000000 212 206 7 7 7001.000000 11281760.000000 12.294386 50365 224.000000 212 205 8 8 8001.000000 12904640.000000 12.305286 57610 224.000000 212 204 9 9 9001.000000 14483168.000000 12.276170 64657 224.000000 212 203 10 10 10001.000000 15992480.000000 12.200074 71395 224.000000 212 202 11 11 11001.000000 17551520.000000 12.172300 78355 224.000000 
1384445356.029000 213 213 1 1 1001.000000 1630944.000000 12.430685 7281 224.000000 213 212 2 2 2001.000000 3252256.000000 12.400172 14519 224.000000 213 211 3 3 3001.000000 4852960.000000 12.337603 21665 224.000000 213 210 4 4 4001.000000 6520640.000000 12.434025 29110 224.000000 213 209 5 5 5001.000000 8122016.000000 12.390735 36259 224.000000 213 208 6 6 6002.000000 9757888.000000 12.403662 43562 224.000000 213 207 7 7 7002.000000 11375616.000000 12.394896 50784 224.000000 213 206 8 8 8002.000000 12912704.000000 12.311436 57646 224.000000 213 205 9 9 9002.000000 14535584.000000 12.319230 64891 224.000000 213 204 10 10 10002.000000 16114112.000000 12.291633 71938 224.000000 213 203 11 11 11002.000000 17623424.000000 12.221056 78676 224.000000 
1384445357.029000 214 214 1 1 1000.000000 1655584.000000 12.631104 7391 224.000000 214 213 2 2 2001.000000 3286528.000000 12.530844 14672 224.000000 214 212 3 3 3001.000000 4907840.000000 12.477124 21910 224.000000 214 211 4 4 4001.000000 6508544.000000 12.410960 29056 224.000000 214 210 5 5 5001.000000 8176224.000000 12.473433 36501 224.000000 214 209 6 6 6001.000000 9777600.000000 12.430790 43650 224.000000 214 208 7 7 7002.000000 11413472.000000 12.436144 50953 224.000000 214 207 8 8 8002.000000 13031200.000000 12.424415 58175 224.000000 214 206 9 9 9002.000000 14568288.000000 12.346947 65037 224.000000 214 205 10 10 10002.000000 16191168.000000 12.350411 72282 224.000000 214 204 11 11 11002.000000 17769696.000000 12.322489 79329 224.000000 
1384445358.029000 215 215 1 1 1000.000000 1689184.000000 12.887451 7541 224.000000 215 214 2 2 2000.000000 3344768.000000 12.759277 14932 224.000000 215 213 3 3 3001.000000 4975712.000000 12.649673 22213 224.000000 215 212 4 4 4001.000000 6597024.000000 12.579680 29451 224.000000 215 211 5 5 5001.000000 8197728.000000 12.506239 36597 224.000000 215 210 6 6 6001.000000 9865408.000000 12.542425 44042 224.000000 215 209 7 7 7001.000000 11466784.000000 12.496018 51191 224.000000 215 208 8 8 8002.000000 13102656.000000 12.492543 58494 224.000000 215 207 9 9 9002.000000 14720384.000000 12.475852 65716 224.000000 215 206 10 10 10002.000000 16257472.000000 12.400987 72578 224.000000 215 205 11 11 11002.000000 17880352.000000 12.399224 79823 224.000000 
1384445359.029000 216 216 1 1 1000.000000 1668800.000000 12.731934 7450 224.000000 216 215 2 2 2000.000000 3357984.000000 12.809692 14991 224.000000 216 214 3 3 3000.000000 5013568.000000 12.750163 22382 224.000000 216 213 4 4 4001.000000 6644512.000000 12.670233 29663 224.000000 216 212 5 5 5001.000000 8265824.000000 12.610124 36901 224.000000 216 211 6 6 6001.000000 9866528.000000 12.543848 44047 224.000000 216 210 7 7 7001.000000 11534208.000000 12.569493 51492 224.000000 216 209 8 8 8001.000000 13135584.000000 12.525503 58641 224.000000 216 208 9 9 9002.000000 14771456.000000 12.519136 65944 224.000000 216 207 10 10 10002.000000 16389184.000000 12.501455 73166 224.000000 216 206 11 11 11002.000000 17926272.000000 12.431067 80028 224.000000 
1384445360.030000 217 217 1 1 1001.000000 1637440.000000 12.480196 7310 224.000000 217 216 2 2 2001.000000 3306240.000000 12.606002 14760 224.000000 217 215 3 3 3001.000000 4995424.000000 12.699787 22301 224.000000 217 214 4 4 4001.000000 6651008.000000 12.682620 29692 224.000000 217 213 5 5 5002.000000 8281952.000000 12.632203 36973 224.000000 217 212 6 6 6002.000000 9903264.000000 12.588455 44211 224.000000 217 211 7 7 7002.000000 11503968.000000 12.534749 51357 224.000000 217 210 8 8 8002.000000 13171648.000000 12.558323 58802 224.000000 217 209 9 9 9002.000000 14773024.000000 12.520465 65951 224.000000 217 208 10 10 10003.000000 16408896.000000 12.515240 73254 224.000000 217 207 11 11 11003.000000 18026624.000000 12.499521 80476 224.000000 
1384445361.031000 218 218 1 1 1001.000000 1645056.000000 12.538243 7344 224.000000 218 217 2 2 2002.000000 3282496.000000 12.509219 14654 224.000000 218 216 3 3 3002.000000 4951296.000000 12.583408 22104 224.000000 218 215 4 4 4002.000000 6640480.000000 12.659381 29645 224.000000 218 214 5 5 5002.000000 8296064.000000 12.653728 37036 224.000000 218 213 6 6 6003.000000 9927008.000000 12.616535 44317 224.000000 218 212 7 7 7003.000000 11548320.000000 12.581278 51555 224.000000 218 211 8 8 8003.000000 13149024.000000 12.535186 58701 224.000000 218 210 9 9 9003.000000 14816704.000000 12.556090 66146 224.000000 218 209 10 10 10003.000000 16418080.000000 12.522244 73295 224.000000 218 208 11 11 11004.000000 18053952.000000 12.517332 80598 224.000000 
1384445362.031000 219 219 1 1 1000.000000 1644384.000000 12.545654 7341 224.000000 219 218 2 2 2001.000000 3289440.000000 12.541947 14685 224.000000 219 217 3 3 3002.000000 4926880.000000 12.521356 21995 224.000000 219 216 4 4 4002.000000 6595680.000000 12.573974 29445 224.000000 219 215 5 5 5002.000000 8284864.000000 12.636645 36986 224.000000 219 214 6 6 6002.000000 9940448.000000 12.635721 44377 224.000000 219 213 7 7 7003.000000 11571392.000000 12.606414 51658 224.000000 219 212 8 8 8003.000000 13192704.000000 12.576827 58896 224.000000 219 211 9 9 9003.000000 14793408.000000 12.536349 66042 224.000000 219 210 10 10 10003.000000 16461088.000000 12.555047 73487 224.000000 219 209 11 11 11003.000000 18062464.000000 12.524372 80636 224.000000 
1384445363.031000 220 220 1 1 1000.000000 1570464.000000 11.981689 7011 224.000000 220 219 2 2 2000.000000 3214848.000000 12.263672 14352 224.000000 220 218 3 3 3001.000000 4859904.000000 12.355257 21696 224.000000 220 217 4 4 4002.000000 6497344.000000 12.386507 29006 224.000000 220 216 5 5 5002.000000 8166144.000000 12.455565 36456 224.000000 220 215 6 6 6002.000000 9855328.000000 12.527522 43997 224.000000 220 214 7 7 7002.000000 11510912.000000 12.542315 51388 224.000000 220 213 8 8 8003.000000 13141856.000000 12.528352 58669 224.000000 220 212 9 9 9003.000000 14763168.000000 12.510722 65907 224.000000 220 211 10 10 10003.000000 16363872.000000 12.480899 73053 224.000000 220 210 11 11 11003.000000 18031552.000000 12.502938 80498 224.000000 
1384445364.032000 221 221 1 1 1001.000000 1675072.000000 12.767018 7478 224.000000 221 220 2 2 2001.000000 3245536.000000 12.374550 14489 224.000000 221 219 3 3 3001.000000 4889920.000000 12.431566 21830 224.000000 221 218 4 4 4002.000000 6534976.000000 12.458248 29174 224.000000 221 217 5 5 5003.000000 8172416.000000 12.462640 36484 224.000000 221 216 6 6 6003.000000 9841216.000000 12.507500 43934 224.000000 221 215 7 7 7003.000000 11530400.000000 12.561755 51475 224.000000 221 214 8 8 8003.000000 13185984.000000 12.570420 58866 224.000000 221 213 9 9 9004.000000 14816928.000000 12.554886 66147 224.000000 221 212 10 10 10004.000000 16438240.000000 12.536367 73385 224.000000 221 211 11 11 11004.000000 18038944.000000 12.506927 80531 224.000000 
1384445365.033000 222 222 1 1 1001.000000 1629600.000000 12.420441 7275 224.000000 222 221 2 2 2002.000000 3304672.000000 12.593730 14753 224.000000 222 220 3 3 3002.000000 4875136.000000 12.389852 21764 224.000000 222 219 4 4 4002.000000 6519520.000000 12.428783 29105 224.000000 222 218 5 5 5003.000000 8164576.000000 12.450684 36449 224.000000 222 217 6 6 6004.000000 9802016.000000 12.455604 43759 224.000000 222 216 7 7 7004.000000 11470816.000000 12.495057 51209 224.000000 222 215 8 8 8004.000000 13160000.000000 12.544082 58750 224.000000 222 214 9 9 9004.000000 14815584.000000 12.553747 66141 224.000000 222 213 10 10 10005.000000 16446528.000000 12.541434 73422 224.000000 222 212 11 11 11005.000000 18067840.000000 12.525823 80660 224.000000 
1384445366.034000 223 223 1 1 1001.000000 1572480.000000 11.985085 7020 224.000000 223 222 2 2 2002.000000 3202080.000000 12.202763 14295 224.000000 223 221 3 3 3003.000000 4877152.000000 12.390848 21773 224.000000 223 220 4 4 4003.000000 6447616.000000 12.288635 28784 224.000000 223 219 5 5 5003.000000 8092000.000000 12.340008 36125 224.000000 223 218 6 6 6004.000000 9737056.000000 12.373058 43469 224.000000 223 217 7 7 7005.000000 11374496.000000 12.388368 50779 224.000000 223 216 8 8 8005.000000 13043296.000000 12.431287 58229 224.000000 223 215 9 9 9005.000000 14732480.000000 12.481944 65770 224.000000 223 214 10 10 10005.000000 16388064.000000 12.496852 73161 224.000000 223 213 11 11 11006.000000 18019008.000000 12.490834 80442 224.000000 
1384445367.034000 224 224 1 1 1000.000000 1623104.000000 12.383301 7246 224.000000 224 223 2 2 2001.000000 3195584.000000 12.184094 14266 224.000000 224 222 3 3 3002.000000 4825184.000000 12.262902 21541 224.000000 224 221 4 4 4003.000000 6500256.000000 12.388963 29019 224.000000 224 220 5 5 5003.000000 8070720.000000 12.307557 36030 224.000000 224 219 6 6 6003.000000 9715104.000000 12.347220 43371 224.000000 224 218 7 7 7004.000000 11360160.000000 12.374521 50715 224.000000 224 217 8 8 8005.000000 12997600.000000 12.387735 58025 224.000000 224 216 9 9 9005.000000 14666400.000000 12.425958 65475 224.000000 224 215 10 10 10005.000000 16355584.000000 12.472084 73016 224.000000 224 214 11 11 11005.000000 18011168.000000 12.486534 80407 224.000000 
1384445368.034000 225 225 1 1 1000.000000 1618400.000000 12.347412 7225 224.000000 225 224 2 2 2000.000000 3241504.000000 12.365356 14471 224.000000 225 223 3 3 3001.000000 4813984.000000 12.238515 21491 224.000000 225 222 4 4 4002.000000 6443584.000000 12.284019 28766 224.000000 225 221 5 5 5003.000000 8118656.000000 12.380658 36244 224.000000 225 220 6 6 6003.000000 9689120.000000 12.314196 43255 224.000000 225 219 7 7 7003.000000 11333504.000000 12.347247 50596 224.000000 225 218 8 8 8004.000000 12978560.000000 12.371134 57940 224.000000 225 217 9 9 9005.000000 14616000.000000 12.383257 65250 224.000000 225 216 10 10 10005.000000 16284800.000000 12.418107 72700 224.000000 225 215 11 11 11005.000000 17973984.000000 12.460756 80241 224.000000 
1384445369.034000 226 226 1 1 1000.000000 1649760.000000 12.586670 7365 224.000000 226 225 2 2 2000.000000 3268160.000000 12.467041 14590 224.000000 226 224 3 3 3000.000000 4891264.000000 12.439128 21836 224.000000 226 223 4 4 4001.000000 6463744.000000 12.325532 28856 224.000000 226 222 5 5 5002.000000 8093344.000000 12.344525 36131 224.000000 226 221 6 6 6003.000000 9768416.000000 12.414976 43609 224.000000 226 220 7 7 7003.000000 11338880.000000 12.353104 50620 224.000000 226 219 8 8 8003.000000 12983264.000000 12.377164 57961 224.000000 226 218 9 9 9004.000000 14628320.000000 12.395072 65305 224.000000 226 217 10 10 10005.000000 16265760.000000 12.403588 72615 224.000000 226 216 11 11 11005.000000 17934560.000000 12.433424 80065 224.000000 
1384445370.034000 227 227 1 1 1000.000000 1643264.000000 12.537109 7336 224.000000 227 226 2 2 2000.000000 3293024.000000 12.561890 14701 224.000000 227 225 3 3 3000.000000 4911424.000000 12.490397 21926 224.000000 227 224 4 4 4000.000000 6534528.000000 12.463623 29172 224.000000 227 223 5 5 5001.000000 8107008.000000 12.367839 36192 224.000000 227 222 6 6 6002.000000 9736608.000000 12.376612 43467 224.000000 227 221 7 7 7003.000000 11411680.000000 12.432416 50945 224.000000 227 220 8 8 8003.000000 12982144.000000 12.376096 57956 224.000000 227 219 9 9 9003.000000 14626528.000000 12.394930 65297 224.000000 227 218 10 10 10004.000000 16271584.000000 12.409270 72641 224.000000 227 217 11 11 11005.000000 17909024.000000 12.415721 79951 224.000000 
1384445371.035000 228 228 1 1 1001.000000 961856.000000 7.331048 4294 224.000000 228 227 2 2 2001.000000 2605120.000000 9.932778 11630 224.000000 228 226 3 3 3001.000000 4254880.000000 10.817114 18995 224.000000 228 225 4 4 4001.000000 5873280.000000 11.199593 26220 224.000000 228 224 5 5 5001.000000 7496384.000000 11.436287 33466 224.000000 228 223 6 6 6002.000000 9068864.000000 11.527814 40486 224.000000 228 222 7 7 7003.000000 10698464.000000 11.655405 47761 224.000000 228 221 8 8 8004.000000 12373536.000000 11.794426 55239 224.000000 228 220 9 9 9004.000000 13944000.000000 11.815224 62250 224.000000 228 219 10 10 10004.000000 15588384.000000 11.888238 69591 224.000000 228 218 11 11 11005.000000 17233440.000000 11.947361 76935 224.000000 
1384445372.036000 229 229 1 1 1001.000000 797216.000000 6.076199 3559 224.000000 229 228 2 2 2002.000000 1759072.000000 6.703624 7853 224.000000 229 227 3 3 3002.000000 3402336.000000 8.646823 15189 224.000000 229 226 4 4 4002.000000 5052096.000000 9.631293 22554 224.000000 229 225 5 5 5002.000000 6670496.000000 10.174299 29779 224.000000 229 224 6 6 6002.000000 8293600.000000 10.542344 37025 224.000000 229 223 7 7 7003.000000 9866080.000000 10.748567 44045 224.000000 229 222 8 8 8004.000000 11495680.000000 10.957656 51320 224.000000 229 221 9 9 9005.000000 13170752.000000 11.158785 58798 224.000000 229 220 10 10 10005.000000 14741216.000000 11.241035 65809 224.000000 229 219 11 11 11005.000000 16385600.000000 11.359583 73150 224.000000 
1384445373.037000 230 230 1 1 1001.000000 796320.000000 6.069370 3555 224.000000 230 229 2 2 2002.000000 1593536.000000 6.072785 7114 224.000000 230 228 3 3 3003.000000 2555392.000000 6.492206 11408 224.000000 230 227 4 4 4003.000000 4198656.000000 8.002299 18744 224.000000 230 226 5 5 5003.000000 5848416.000000 8.918623 26109 224.000000 230 225 6 6 6003.000000 7466816.000000 9.489803 33334 224.000000 230 224 7 7 7003.000000 9089920.000000 9.902982 40580 224.000000 230 223 8 8 8004.000000 10662400.000000 10.163375 47600 224.000000 230 222 9 9 9005.000000 12292000.000000 10.414272 54875 224.000000 230 221 10 10 10006.000000 13967072.000000 10.649640 62353 224.000000 230 220 11 11 11006.000000 15537536.000000 10.770670 69364 224.000000 
1384445374.037000 231 231 1 1 1000.000000 402752.000000 3.072754 1798 224.000000 231 230 2 2 2001.000000 1199072.000000 4.571811 5353 224.000000 231 229 3 3 3002.000000 1996288.000000 5.073441 8912 224.000000 231 228 4 4 4003.000000 2958144.000000 5.637983 13206 224.000000 231 227 5 5 5003.000000 4601408.000000 7.016981 20542 224.000000 231 226 6 6 6003.000000 6251168.000000 7.944799 27907 224.000000 231 225 7 7 7003.000000 7869568.000000 8.573474 35132 224.000000 231 224 8 8 8003.000000 9492672.000000 9.049524 42378 224.000000 231 223 9 9 9004.000000 11065152.000000 9.375879 49398 224.000000 231 222 10 10 10005.000000 12694752.000000 9.680487 56673 224.000000 231 221 11 11 11006.000000 14369824.000000 9.961208 64151 224.000000 
1384445375.038000 232 232 1 1 1001.000000 147392.000000 1.123388 658 224.000000 232 231 2 2 2001.000000 550144.000000 2.097584 2456 224.000000 232 230 3 3 3002.000000 1346464.000000 3.421954 6011 224.000000 232 229 4 4 4003.000000 2143680.000000 4.085681 9570 224.000000 232 228 5 5 5004.000000 3105536.000000 4.734884 13864 224.000000 232 227 6 6 6004.000000 4748800.000000 6.034389 21200 224.000000 232 226 7 7 7004.000000 6398560.000000 6.969894 28565 224.000000 232 225 8 8 8004.000000 8016960.000000 7.641748 35790 224.000000 232 224 9 9 9004.000000 9640064.000000 8.168353 43036 224.000000 232 223 10 10 10005.000000 11212544.000000 8.550217 50056 224.000000 232 222 11 11 11006.000000 12842144.000000 8.902215 57331 224.000000 


==> graph-collection/cpu-bound/libpaxos/thr.txt <==
1384445142.943000 0 0 1 1 999.000000 1462944.000000 11.172550 6531 224.000000 
1384445143.943000 1 1 1 1 1000.000000 1545152.000000 11.788574 6898 224.000000 1 0 2 2 1999.000000 3008096.000000 11.480716 13429 224.000000 
1384445144.943000 2 2 1 1 1000.000000 1573600.000000 12.005615 7025 224.000000 2 1 2 2 2000.000000 3118752.000000 11.897095 13923 224.000000 2 0 3 3 2999.000000 4581696.000000 11.655741 20454 224.000000 
1384445145.943000 3 3 1 1 1000.000000 1530816.000000 11.679199 6834 224.000000 3 2 2 2 2000.000000 3104416.000000 11.842407 13859 224.000000 3 1 3 3 3000.000000 4649568.000000 11.824463 20757 224.000000 3 0 4 4 3999.000000 6112512.000000 11.661607 27288 224.000000 
1384445146.943000 4 4 1 1 1000.000000 1518496.000000 11.585205 6779 224.000000 4 3 2 2 2000.000000 3049312.000000 11.632202 13613 224.000000 4 2 3 3 3000.000000 4622912.000000 11.756673 20638 224.000000 4 1 4 4 4000.000000 6168064.000000 11.764648 27536 224.000000 4 0 5 5 4999.000000 7631008.000000 11.646323 34067 224.000000 
1384445147.944000 5 5 1 1 1001.000000 1494080.000000 11.387538 6670 224.000000 5 4 2 2 2001.000000 3012576.000000 11.486322 13449 224.000000 5 3 3 3 3001.000000 4543392.000000 11.550593 20283 224.000000 5 2 4 4 4001.000000 6116992.000000 11.664320 27308 224.000000 5 1 5 5 5001.000000 7662144.000000 11.689166 34206 224.000000 5 0 6 6 6000.000000 9125088.000000 11.603149 40737 224.000000 
1384445148.944000 6 6 1 1 1000.000000 1472128.000000 11.231445 6572 224.000000 6 5 2 2 2001.000000 2966208.000000 11.309531 13242 224.000000 6 4 3 3 3001.000000 4484704.000000 11.401392 20021 224.000000 6 3 4 4 4001.000000 6015520.000000 11.470826 26855 224.000000 6 2 5 5 5001.000000 7589120.000000 11.577763 33880 224.000000 6 1 6 6 6001.000000 9134272.000000 11.612892 40778 224.000000 6 0 7 7 7000.000000 10597216.000000 11.550049 47309 224.000000 
1384445149.944000 7 7 1 1 1000.000000 1550304.000000 11.827881 6921 224.000000 7 6 2 2 2000.000000 3022432.000000 11.529663 13493 224.000000 7 5 3 3 3001.000000 4516512.000000 11.482257 20163 224.000000 7 4 4 4 4001.000000 6035008.000000 11.507987 26942 224.000000 7 3 5 5 5001.000000 7565824.000000 11.542223 33776 224.000000 7 2 6 6 6001.000000 9139424.000000 11.619442 40801 224.000000 7 1 7 7 7001.000000 10684576.000000 11.643600 47699 224.000000 7 0 8 8 8000.000000 12147520.000000 11.584778 54230 224.000000 
1384445150.945000 8 8 1 1 1001.000000 1545376.000000 11.778505 6899 224.000000 8 7 2 2 2001.000000 3095680.000000 11.803180 13820 224.000000 8 6 3 3 3001.000000 4567808.000000 11.612666 20392 224.000000 8 5 4 4 4002.000000 6061888.000000 11.556356 27062 224.000000 8 4 5 5 5002.000000 7580384.000000 11.562123 33841 224.000000 8 3 6 6 6002.000000 9111200.000000 11.581629 40675 224.000000 8 2 7 7 7002.000000 10684800.000000 11.642181 47700 224.000000 8 1 8 8 8002.000000 12229952.000000 11.660476 54598 224.000000 8 0 9 9 9001.000000 13692896.000000 11.606322 61129 224.000000 
1384445151.945000 9 9 1 1 1000.000000 1528352.000000 11.660400 6823 224.000000 9 8 2 2 2001.000000 3073728.000000 11.719482 13722 224.000000 9 7 3 3 3001.000000 4624032.000000 11.755603 20643 224.000000 9 6 4 4 4001.000000 6096160.000000 11.624596 27215 224.000000 9 5 5 5 5002.000000 7590240.000000 11.577156 33885 224.000000 9 4 6 6 6002.000000 9108736.000000 11.578497 40664 224.000000 9 3 7 7 7002.000000 10639552.000000 11.592879 47498 224.000000 9 2 8 8 8002.000000 12213152.000000 11.644458 54523 224.000000 9 1 9 9 9002.000000 13758304.000000 11.660468 61421 224.000000 9 0 10 10 10001.000000 15221248.000000 11.611729 67952 224.000000 
1384445152.946000 10 10 1 1 1000.000000 1387008.000000 10.582031 6192 224.000000 10 9 2 2 2000.000000 2915360.000000 11.121216 13015 224.000000 10 8 3 3 3001.000000 4460736.000000 11.340458 19914 224.000000 10 7 4 4 4001.000000 6011040.000000 11.462283 26835 224.000000 10 6 5 5 5001.000000 7483168.000000 11.416125 33407 224.000000 10 5 6 6 6002.000000 8977248.000000 11.411357 40077 224.000000 10 4 7 7 7002.000000 10495744.000000 11.436186 46856 224.000000 10 3 8 8 8002.000000 12026560.000000 11.466555 53690 224.000000 10 2 9 9 9002.000000 13600160.000000 11.526437 60715 224.000000 10 1 10 10 10002.000000 15145312.000000 11.552646 67613 224.000000 10 0 11 11 11001.000000 16608256.000000 11.518129 74144 224.000000 
1384445153.946000 11 11 1 1 1000.000000 1471008.000000 11.222900 6567 224.000000 11 10 2 2 2000.000000 2858016.000000 10.902466 12759 224.000000 11 9 3 3 3000.000000 4386368.000000 11.155111 19582 224.000000 11 8 4 4 4001.000000 5931744.000000 11.311076 26481 224.000000 11 7 5 5 5001.000000 7482048.000000 11.414416 33402 224.000000 11 6 6 6 6001.000000 8954176.000000 11.383926 39974 224.000000 11 5 7 7 7002.000000 10448256.000000 11.384443 46644 224.000000 11 4 8 8 8002.000000 11966752.000000 11.409532 53423 224.000000 11 3 9 9 9002.000000 13497568.000000 11.439488 60257 224.000000 11 2 10 10 10002.000000 15071168.000000 11.496089 67282 224.000000 11 1 11 11 11002.000000 16616320.000000 11.522674 74180 224.000000 
1384445154.946000 12 12 1 1 1000.000000 1408064.000000 10.742676 6286 224.000000 12 11 2 2 2000.000000 2879072.000000 10.982788 12853 224.000000 12 10 3 3 3000.000000 4266080.000000 10.849202 19045 224.000000 12 9 4 4 4000.000000 5794432.000000 11.052002 25868 224.000000 12 8 5 5 5001.000000 7339808.000000 11.197419 32767 224.000000 12 7 6 6 6001.000000 8890112.000000 11.302478 39688 224.000000 12 6 7 7 7001.000000 10362240.000000 11.292332 46260 224.000000 12 5 8 8 8002.000000 11856320.000000 11.304242 52930 224.000000 12 4 9 9 9002.000000 13374816.000000 11.335453 59709 224.000000 12 3 10 10 10002.000000 14905632.000000 11.369821 66543 224.000000 12 2 11 11 11002.000000 16479232.000000 11.427610 73568 224.000000 
1384445155.946000 13 13 1 1 1000.000000 1465184.000000 11.178467 6541 224.000000 13 12 2 2 2000.000000 2873248.000000 10.960571 12827 224.000000 13 11 3 3 3000.000000 4344256.000000 11.048014 19394 224.000000 13 10 4 4 4000.000000 5731264.000000 10.931519 25586 224.000000 13 9 5 5 5000.000000 7259616.000000 11.077295 32409 224.000000 13 8 6 6 6001.000000 8804992.000000 11.194261 39308 224.000000 13 7 7 7 7001.000000 10355296.000000 11.284765 46229 224.000000 13 6 8 8 8001.000000 11827424.000000 11.278101 52801 224.000000 13 5 9 9 9002.000000 13321504.000000 11.290270 59471 224.000000 13 4 10 10 10002.000000 14840000.000000 11.319758 66250 224.000000 13 3 11 11 11002.000000 16370816.000000 11.352428 73084 224.000000 
1384445156.946000 14 14 1 1 999.000000 1466976.000000 11.203342 6549 224.000000 14 13 2 2 1999.000000 2932160.000000 11.190898 13090 224.000000 14 12 3 3 2999.000000 4340224.000000 11.041441 19376 224.000000 14 11 4 4 3999.000000 5811232.000000 11.086817 25943 224.000000 14 10 5 5 4999.000000 7198240.000000 10.985840 32135 224.000000 14 9 6 6 5999.000000 8726592.000000 11.098285 38958 224.000000 14 8 7 7 7000.000000 10271968.000000 11.195557 45857 224.000000 14 7 8 8 8000.000000 11822272.000000 11.274597 52778 224.000000 14 6 9 9 9000.000000 13294400.000000 11.269803 59350 224.000000 14 5 10 10 10001.000000 14788480.000000 11.281587 66020 224.000000 14 4 11 11 11001.000000 16306976.000000 11.309186 72799 224.000000 
1384445157.947000 15 15 1 1 1001.000000 1455776.000000 11.095594 6499 224.000000 15 14 2 2 2000.000000 2922752.000000 11.149414 13048 224.000000 15 13 3 3 3000.000000 4387936.000000 11.159098 19589 224.000000 15 12 4 4 4000.000000 5796000.000000 11.054993 25875 224.000000 15 11 5 5 5000.000000 7267008.000000 11.088574 32442 224.000000 15 10 6 6 6000.000000 8654016.000000 11.004150 38634 224.000000 15 9 7 7 7000.000000 10182368.000000 11.097900 45457 224.000000 15 8 8 8 8001.000000 11727744.000000 11.183050 52356 224.000000 15 7 9 9 9001.000000 13278048.000000 11.254690 59277 224.000000 15 6 10 10 10001.000000 14750176.000000 11.252366 65849 224.000000 15 5 11 11 11002.000000 16244256.000000 11.264664 72519 224.000000 
1384445158.947000 16 16 1 1 1000.000000 1450848.000000 11.069092 6477 224.000000 16 15 2 2 2001.000000 2906624.000000 11.082349 12976 224.000000 16 14 3 3 3000.000000 4373600.000000 11.122640 19525 224.000000 16 13 4 4 4000.000000 5838784.000000 11.136597 26066 224.000000 16 12 5 5 5000.000000 7246848.000000 11.057813 32352 224.000000 16 11 6 6 6000.000000 8717856.000000 11.085327 38919 224.000000 16 10 7 7 7000.000000 10104864.000000 11.013428 45111 224.000000 16 9 8 8 8000.000000 11633216.000000 11.094299 51934 224.000000 16 8 9 9 9001.000000 13178592.000000 11.170390 58833 224.000000 16 7 10 10 10001.000000 14728896.000000 11.236132 65754 224.000000 16 6 11 11 11001.000000 16201024.000000 11.235706 72326 224.000000 
1384445159.947000 17 17 1 1 1000.000000 1450400.000000 11.065674 6475 224.000000 17 16 2 2 2000.000000 2901248.000000 11.067383 12952 224.000000 17 15 3 3 3001.000000 4357024.000000 11.076793 19451 224.000000 17 14 4 4 4000.000000 5824000.000000 11.108398 26000 224.000000 17 13 5 5 5000.000000 7289184.000000 11.122412 32541 224.000000 17 12 6 6 6000.000000 8697248.000000 11.059123 38827 224.000000 17 11 7 7 7000.000000 10168256.000000 11.082520 45394 224.000000 17 10 8 8 8000.000000 11555264.000000 11.019958 51586 224.000000 17 9 9 9 9000.000000 13083616.000000 11.091119 58409 224.000000 17 8 10 10 10001.000000 14628992.000000 11.159919 65308 224.000000 17 7 11 11 11001.000000 16179296.000000 11.220637 72229 224.000000 
1384445160.947000 18 18 1 1 1000.000000 1499456.000000 11.439941 6694 224.000000 18 17 2 2 2000.000000 2949856.000000 11.252808 13169 224.000000 18 16 3 3 3000.000000 4400704.000000 11.191569 19646 224.000000 18 15 4 4 4001.000000 5856480.000000 11.167557 26145 224.000000 18 14 5 5 5000.000000 7323456.000000 11.174707 32694 224.000000 18 13 6 6 6000.000000 8788640.000000 11.175334 39235 224.000000 18 12 7 7 7000.000000 10196704.000000 11.113525 45521 224.000000 18 11 8 8 8000.000000 11667712.000000 11.127197 52088 224.000000 18 10 9 9 9000.000000 13054720.000000 11.066623 58280 224.000000 18 9 10 10 10000.000000 14583072.000000 11.126001 65103 224.000000 18 8 11 11 11001.000000 16128448.000000 11.185373 72002 224.000000 
1384445161.948000 19 19 1 1 1000.000000 1458240.000000 11.125488 6510 224.000000 19 18 2 2 2000.000000 2957696.000000 11.282715 13204 224.000000 19 17 3 3 3000.000000 4408096.000000 11.210368 19679 224.000000 19 16 4 4 4000.000000 5858944.000000 11.175049 26156 224.000000 19 15 5 5 5001.000000 7314720.000000 11.159145 32655 224.000000 19 14 6 6 6000.000000 8781696.000000 11.166504 39204 224.000000 19 13 7 7 7000.000000 10246880.000000 11.168213 45745 224.000000 19 12 8 8 8000.000000 11654944.000000 11.115021 52031 224.000000 19 11 9 9 9000.000000 13125952.000000 11.127007 58598 224.000000 19 10 10 10 10000.000000 14512960.000000 11.072510 64790 224.000000 19 9 11 11 11000.000000 16041312.000000 11.125954 71613 224.000000 
1384445162.948000 20 20 1 1 1000.000000 1414784.000000 10.793945 6316 224.000000 20 19 2 2 2000.000000 2873024.000000 10.959717 12826 224.000000 20 18 3 3 3000.000000 4372480.000000 11.119792 19520 224.000000 20 17 4 4 4000.000000 5822880.000000 11.106262 25995 224.000000 20 16 5 5 5000.000000 7273728.000000 11.098828 32472 224.000000 20 15 6 6 6001.000000 8729504.000000 11.098289 38971 224.000000 20 14 7 7 7000.000000 10196480.000000 11.113281 45520 224.000000 20 13 8 8 8000.000000 11661664.000000 11.121429 52061 224.000000 20 12 9 9 9000.000000 13069728.000000 11.079346 58347 224.000000 20 11 10 10 10000.000000 14540736.000000 11.093701 64914 224.000000 20 10 11 11 11000.000000 15927744.000000 11.047186 71106 224.000000 
1384445163.949000 21 21 1 1 1000.000000 1395968.000000 10.650391 6232 224.000000 21 20 2 2 2000.000000 2810752.000000 10.722168 12548 224.000000 21 19 3 3 3000.000000 4268992.000000 10.856608 19058 224.000000 21 18 4 4 4000.000000 5768448.000000 11.002441 25752 224.000000 21 17 5 5 5000.000000 7218848.000000 11.015088 32227 224.000000 21 16 6 6 6000.000000 8669696.000000 11.024089 38704 224.000000 21 15 7 7 7001.000000 10125472.000000 11.034312 45203 224.000000 21 14 8 8 8000.000000 11592448.000000 11.055420 51752 224.000000 21 13 9 9 9000.000000 13057632.000000 11.069092 58293 224.000000 21 12 10 10 10000.000000 14465696.000000 11.036450 64579 224.000000 21 11 11 11 11000.000000 15936704.000000 11.053400 71146 224.000000 
1384445164.950000 22 22 1 1 1001.000000 1406048.000000 10.716578 6277 224.000000 22 21 2 2 2001.000000 2802016.000000 10.683501 12509 224.000000 22 20 3 3 3001.000000 4216800.000000 10.720304 18825 224.000000 22 19 4 4 4001.000000 5675040.000000 10.821574 25335 224.000000 22 18 5 5 5001.000000 7174496.000000 10.945223 32029 224.000000 22 17 6 6 6001.000000 8624896.000000 10.965295 38504 224.000000 22 16 7 7 7001.000000 10075744.000000 10.980121 44981 224.000000 22 15 8 8 8002.000000 11531520.000000 10.994566 51480 224.000000 22 14 9 9 9001.000000 12998496.000000 11.017737 58029 224.000000 22 13 10 10 10001.000000 14463680.000000 11.033809 64570 224.000000 22 12 11 11 11001.000000 15871744.000000 11.007345 70856 224.000000 
1384445165.951000 23 23 1 1 1001.000000 1424416.000000 10.856575 6359 224.000000 23 22 2 2 2002.000000 2830464.000000 10.786577 12636 224.000000 23 21 3 3 3002.000000 4226432.000000 10.741212 18868 224.000000 23 20 4 4 4002.000000 5641216.000000 10.754388 25184 224.000000 23 19 5 5 5002.000000 7099456.000000 10.828579 31694 224.000000 23 18 6 6 6002.000000 8598912.000000 10.930439 38388 224.000000 23 17 7 7 7002.000000 10049312.000000 10.949752 44863 224.000000 23 16 8 8 8002.000000 11500160.000000 10.964666 51340 224.000000 23 15 9 9 9003.000000 12955936.000000 10.979223 57839 224.000000 23 14 10 10 10002.000000 14422912.000000 11.001608 64388 224.000000 23 13 11 11 11002.000000 15888096.000000 11.017683 70929 224.000000 
1384445166.951000 24 24 1 1 1000.000000 1344224.000000 10.255615 6001 224.000000 24 23 2 2 2001.000000 2768640.000000 10.556245 12360 224.000000 24 22 3 3 3002.000000 4174688.000000 10.609707 18637 224.000000 24 21 4 4 4002.000000 5570656.000000 10.619873 24869 224.000000 24 20 5 5 5002.000000 6985440.000000 10.654674 31185 224.000000 24 19 6 6 6002.000000 8443680.000000 10.733117 37695 224.000000 24 18 7 7 7002.000000 9943136.000000 10.834063 44389 224.000000 24 17 8 8 8002.000000 11393536.000000 10.863007 50864 224.000000 24 16 9 9 9002.000000 12844384.000000 10.885900 57341 224.000000 24 15 10 10 10003.000000 14300160.000000 10.906884 63840 224.000000 24 14 11 11 11002.000000 15767136.000000 10.933803 70389 224.000000 
1384445167.951000 25 25 1 1 1000.000000 1327200.000000 10.125732 5925 224.000000 25 24 2 2 2000.000000 2671424.000000 10.190674 11926 224.000000 25 23 3 3 3001.000000 4095840.000000 10.412789 18285 224.000000 25 22 4 4 4002.000000 5501888.000000 10.488774 24562 224.000000 25 21 5 5 5002.000000 6897856.000000 10.521085 30794 224.000000 25 20 6 6 6002.000000 8312640.000000 10.566546 37110 224.000000 25 19 7 7 7002.000000 9770880.000000 10.646372 43620 224.000000 25 18 8 8 8002.000000 11270336.000000 10.745544 50314 224.000000 25 17 9 9 9002.000000 12720736.000000 10.781106 56789 224.000000 25 16 10 10 10002.000000 14171584.000000 10.809899 63266 224.000000 25 15 11 11 11003.000000 15627360.000000 10.835890 69765 224.000000 
1384445168.952000 26 26 1 1 1001.000000 1425088.000000 10.861697 6362 224.000000 26 25 2 2 2001.000000 2752288.000000 10.493899 12287 224.000000 26 24 3 3 3001.000000 4096512.000000 10.414497 18288 224.000000 26 23 4 4 4002.000000 5520928.000000 10.525072 24647 224.000000 26 22 5 5 5003.000000 6926976.000000 10.563389 30924 224.000000 26 21 6 6 6003.000000 8322944.000000 10.577882 37156 224.000000 26 20 7 7 7003.000000 9737728.000000 10.608735 43472 224.000000 26 19 8 8 8003.000000 11195968.000000 10.673305 49982 224.000000 26 18 9 9 9003.000000 12695424.000000 10.758458 56676 224.000000 26 17 10 10 10003.000000 14145824.000000 10.789170 63151 224.000000 26 16 11 11 11003.000000 15596672.000000 10.814611 69628 224.000000 
1384445169.952000 27 27 1 1 1000.000000 1509984.000000 11.520264 6741 224.000000 27 26 2 2 2001.000000 2935072.000000 11.190816 13103 224.000000 27 25 3 3 3001.000000 4262272.000000 10.835906 19028 224.000000 27 24 4 4 4001.000000 5606496.000000 10.690870 25029 224.000000 27 23 5 5 5002.000000 7030912.000000 10.724031 31388 224.000000 27 22 6 6 6003.000000 8436960.000000 10.722788 37665 224.000000 27 21 7 7 7003.000000 9832928.000000 10.712450 43897 224.000000 27 20 8 8 8003.000000 11247712.000000 10.722633 50213 224.000000 27 19 9 9 9003.000000 12705952.000000 10.767380 56723 224.000000 27 18 10 10 10003.000000 14205408.000000 10.834616 63417 224.000000 27 17 11 11 11003.000000 15655808.000000 10.855615 69892 224.000000 
1384445170.952000 28 28 1 1 1000.000000 1468992.000000 11.207520 6558 224.000000 28 27 2 2 2000.000000 2978976.000000 11.363892 13299 224.000000 28 26 3 3 3001.000000 4404064.000000 11.196382 19661 224.000000 28 25 4 4 4001.000000 5731264.000000 10.928786 25586 224.000000 28 24 5 5 5001.000000 7075488.000000 10.794179 31587 224.000000 28 23 6 6 6002.000000 8499904.000000 10.804585 37946 224.000000 28 22 7 7 7003.000000 9905952.000000 10.792006 44223 224.000000 28 21 8 8 8003.000000 11301920.000000 10.774310 50455 224.000000 28 20 9 9 9003.000000 12716704.000000 10.776491 56771 224.000000 28 19 10 10 10003.000000 14174944.000000 10.811381 63281 224.000000 28 18 11 11 11003.000000 15674400.000000 10.868507 69975 224.000000 
1384445171.952000 29 29 1 1 1000.000000 1187872.000000 9.062744 5303 224.000000 29 28 2 2 2000.000000 2656864.000000 10.135132 11861 224.000000 29 27 3 3 3000.000000 4166848.000000 10.596842 18602 224.000000 29 26 4 4 4001.000000 5591936.000000 10.663106 24964 224.000000 29 25 5 5 5001.000000 6919136.000000 10.555653 30889 224.000000 29 24 6 6 6001.000000 8263360.000000 10.505655 36890 224.000000 29 23 7 7 7002.000000 9687776.000000 10.555822 43249 224.000000 29 22 8 8 8003.000000 11093824.000000 10.575929 49526 224.000000 29 21 9 9 9003.000000 12489792.000000 10.584200 55758 224.000000 29 20 10 10 10003.000000 13904576.000000 10.605168 62074 224.000000 29 19 11 11 11003.000000 15362816.000000 10.652457 68584 224.000000 
1384445172.952000 30 30 1 1 1000.000000 1435392.000000 10.951172 6408 224.000000 30 29 2 2 2000.000000 2623264.000000 10.006958 11711 224.000000 30 28 3 3 3000.000000 4092256.000000 10.407145 18269 224.000000 30 27 4 4 4000.000000 5602240.000000 10.685425 25010 224.000000 30 26 5 5 5001.000000 7027328.000000 10.720707 31372 224.000000 30 25 6 6 6001.000000 8354528.000000 10.621561 37297 224.000000 30 24 7 7 7001.000000 9698752.000000 10.569291 43298 224.000000 30 23 8 8 8002.000000 11123168.000000 10.605228 49657 224.000000 30 22 9 9 9003.000000 12529216.000000 10.617609 55934 224.000000 30 21 10 10 10003.000000 13925184.000000 10.620886 62166 224.000000 30 20 11 11 11003.000000 15339968.000000 10.636614 68482 224.000000 
1384445173.953000 31 31 1 1 1001.000000 1490048.000000 11.356807 6652 224.000000 31 30 2 2 2001.000000 2925440.000000 11.154091 13060 224.000000 31 29 3 3 3001.000000 4113312.000000 10.457208 18363 224.000000 31 28 4 4 4001.000000 5582304.000000 10.644739 24921 224.000000 31 27 5 5 5001.000000 7092288.000000 10.819809 31662 224.000000 31 26 6 6 6002.000000 8517376.000000 10.826795 38024 224.000000 31 25 7 7 7002.000000 9844576.000000 10.726672 43949 224.000000 31 24 8 8 8002.000000 11188800.000000 10.667804 49950 224.000000 31 23 9 9 9003.000000 12613216.000000 10.688793 56309 224.000000 31 22 10 10 10004.000000 14019264.000000 10.691573 62586 224.000000 31 21 11 11 11004.000000 15415232.000000 10.687830 68818 224.000000 
1384445174.953000 32 32 1 1 1000.000000 1489824.000000 11.366455 6651 224.000000 32 31 2 2 2001.000000 2979872.000000 11.361629 13303 224.000000 32 30 3 3 3001.000000 4415264.000000 11.224855 19711 224.000000 32 29 4 4 4001.000000 5603136.000000 10.684463 25014 224.000000 32 28 5 5 5001.000000 7072128.000000 10.789053 31572 224.000000 32 27 6 6 6001.000000 8582112.000000 10.910901 38313 224.000000 32 26 7 7 7002.000000 10007200.000000 10.903867 44675 224.000000 32 25 8 8 8002.000000 11334400.000000 10.806625 50600 224.000000 32 24 9 9 9002.000000 12678624.000000 10.745415 56601 224.000000 32 23 10 10 10003.000000 14103040.000000 10.756539 62960 224.000000 32 22 11 11 11004.000000 15509088.000000 10.752904 69237 224.000000 
1384445175.953000 33 33 1 1 1000.000000 1478624.000000 11.281006 6601 224.000000 33 32 2 2 2000.000000 2968448.000000 11.323730 13252 224.000000 33 31 3 3 3001.000000 4458496.000000 11.334763 19904 224.000000 33 30 4 4 4001.000000 5893888.000000 11.238889 26312 224.000000 33 29 5 5 5001.000000 7081760.000000 10.803747 31615 224.000000 33 28 6 6 6001.000000 8550752.000000 10.871032 38173 224.000000 33 27 7 7 7001.000000 10060736.000000 10.963766 44914 224.000000 33 26 8 8 8002.000000 11485824.000000 10.950998 51276 224.000000 33 25 9 9 9002.000000 12813024.000000 10.859322 57201 224.000000 33 24 10 10 10002.000000 14157248.000000 10.798963 63202 224.000000 33 23 11 11 11003.000000 15581664.000000 10.804204 69561 224.000000 
1384445176.954000 34 34 1 1 1001.000000 1432032.000000 10.914622 6393 224.000000 34 33 2 2 2001.000000 2910656.000000 11.097723 12994 224.000000 34 32 3 3 3001.000000 4400480.000000 11.187270 19645 224.000000 34 31 4 4 4002.000000 5890528.000000 11.229676 26297 224.000000 34 30 5 5 5002.000000 7325920.000000 11.173997 32705 224.000000 34 29 6 6 6002.000000 8513792.000000 10.822239 38008 224.000000 34 28 7 7 7002.000000 9982784.000000 10.877263 44566 224.000000 34 27 8 8 8002.000000 11492768.000000 10.957618 51307 224.000000 34 26 9 9 9003.000000 12917856.000000 10.946953 57669 224.000000 34 25 10 10 10003.000000 14245056.000000 10.864856 63594 224.000000 34 24 11 11 11003.000000 15589280.000000 10.809485 69595 224.000000 
1384445177.954000 35 35 1 1 1000.000000 1449056.000000 11.055420 6469 224.000000 35 34 2 2 2001.000000 2881088.000000 10.984986 12862 224.000000 35 33 3 3 3001.000000 4359712.000000 11.083626 19463 224.000000 35 32 4 4 4001.000000 5849536.000000 11.154316 26114 224.000000 35 31 5 5 5002.000000 7339584.000000 11.194838 32766 224.000000 35 30 6 6 6002.000000 8774976.000000 11.154241 39174 224.000000 35 29 7 7 7002.000000 9962848.000000 10.855541 44477 224.000000 35 28 8 8 8002.000000 11431840.000000 10.899527 51035 224.000000 35 27 9 9 9002.000000 12941824.000000 10.968483 57776 224.000000 35 26 10 10 10003.000000 14366912.000000 10.957797 64138 224.000000 35 25 11 11 11003.000000 15694112.000000 10.882175 70063 224.000000 
1384445178.954000 36 36 1 1 1000.000000 1471008.000000 11.222900 6567 224.000000 36 35 2 2 2000.000000 2920064.000000 11.139160 13036 224.000000 36 34 3 3 3001.000000 4352096.000000 11.064264 19429 224.000000 36 33 4 4 4001.000000 5830720.000000 11.118436 26030 224.000000 36 32 5 5 5001.000000 7320544.000000 11.168030 32681 224.000000 36 31 6 6 6002.000000 8810592.000000 11.199514 39333 224.000000 36 30 7 7 7002.000000 10245984.000000 11.164047 45741 224.000000 36 29 8 8 8002.000000 11433856.000000 10.901449 51044 224.000000 36 28 9 9 9002.000000 12902848.000000 10.935450 57602 224.000000 36 27 10 10 10002.000000 14412832.000000 10.993919 64343 224.000000 36 26 11 11 11003.000000 15837920.000000 10.981890 70705 224.000000 
1384445179.958000 37 37 1 1 1004.000000 1411424.000000 10.725409 6301 224.000000 37 36 2 2 2004.000000 2882432.000000 10.973658 12868 224.000000 37 35 3 3 3004.000000 4331488.000000 11.000876 19337 224.000000 37 34 4 4 4005.000000 5763520.000000 10.979318 25730 224.000000 37 33 5 5 5005.000000 7242144.000000 11.039595 32331 224.000000 37 32 6 6 6005.000000 8731968.000000 11.094026 38982 224.000000 37 31 7 7 7006.000000 10222016.000000 11.131572 45634 224.000000 37 30 8 8 8006.000000 11657408.000000 11.109039 52042 224.000000 37 29 9 9 9006.000000 12845280.000000 10.881824 57345 224.000000 37 28 10 10 10006.000000 14314272.000000 10.914374 63903 224.000000 37 27 11 11 11006.000000 15824256.000000 10.969425 70644 224.000000 
1384445180.961000 38 38 1 1 1003.000000 1407392.000000 10.705433 6283 224.000000 38 37 2 2 2007.000000 2818816.000000 10.715426 12584 224.000000 38 36 3 3 3007.000000 4289824.000000 10.884190 19151 224.000000 38 35 4 4 4007.000000 5738880.000000 10.926923 25620 224.000000 38 34 5 5 5008.000000 7170912.000000 10.924464 32013 224.000000 38 33 6 6 6008.000000 8649536.000000 10.983809 38614 224.000000 38 32 7 7 7008.000000 10139360.000000 11.038410 45265 224.000000 38 31 8 8 8009.000000 11629408.000000 11.078205 51917 224.000000 38 30 9 9 9009.000000 13064800.000000 11.064104 58325 224.000000 38 29 10 10 10009.000000 14252672.000000 10.864148 63628 224.000000 38 28 11 11 11009.000000 15721664.000000 10.895338 70186 224.000000 
1384445181.961000 39 39 1 1 1000.000000 1435616.000000 10.952881 6409 224.000000 39 38 2 2 2003.000000 2843008.000000 10.828971 12692 224.000000 39 37 3 3 3007.000000 4254432.000000 10.794393 18993 224.000000 39 36 4 4 4007.000000 5725440.000000 10.901333 25560 224.000000 39 35 5 5 5007.000000 7174496.000000 10.932107 32029 224.000000 39 34 6 6 6008.000000 8606528.000000 10.929194 38422 224.000000 39 33 7 7 7008.000000 10085152.000000 10.979395 45023 224.000000 39 32 8 8 8008.000000 11574976.000000 11.027730 51674 224.000000 39 31 9 9 9009.000000 13065024.000000 11.064294 58326 224.000000 39 30 10 10 10009.000000 14500416.000000 11.052992 64734 224.000000 39 29 11 11 11009.000000 15688288.000000 10.872208 70037 224.000000 
1384445182.962000 40 40 1 1 1000.000000 1400000.000000 10.681152 6250 224.000000 40 39 2 2 2000.000000 2835616.000000 10.817017 12659 224.000000 40 38 3 3 3003.000000 4243008.000000 10.779748 18942 224.000000 40 37 4 4 4007.000000 5654432.000000 10.766132 25243 224.000000 40 36 5 5 5007.000000 7125440.000000 10.857358 31810 224.000000 40 35 6 6 6007.000000 8574496.000000 10.890330 38279 224.000000 40 34 7 7 7008.000000 10006528.000000 10.893800 44672 224.000000 40 33 8 8 8008.000000 11485152.000000 10.942152 51273 224.000000 40 32 9 9 9008.000000 12974976.000000 10.989255 57924 224.000000 40 31 10 10 10009.000000 14465024.000000 11.026014 64576 224.000000 40 30 11 11 11009.000000 15900416.000000 11.019216 70984 224.000000 
1384445183.962000 41 41 1 1 1000.000000 1438304.000000 10.973389 6421 224.000000 41 40 2 2 2000.000000 2838304.000000 10.827271 12671 224.000000 41 39 3 3 3000.000000 4273920.000000 10.869141 19080 224.000000 41 38 4 4 4003.000000 5681312.000000 10.828122 25363 224.000000 41 37 5 5 5007.000000 7092736.000000 10.807526 31664 224.000000 41 36 6 6 6007.000000 8563744.000000 10.876674 38231 224.000000 41 35 7 7 7007.000000 10012800.000000 10.902184 44700 224.000000 41 34 8 8 8008.000000 11444832.000000 10.903739 51093 224.000000 41 33 9 9 9008.000000 12923456.000000 10.945620 57694 224.000000 41 32 10 10 10008.000000 14413280.000000 10.987670 64345 224.000000 41 31 11 11 11009.000000 15903328.000000 11.021234 70997 224.000000 
1384445184.963000 42 42 1 1 1000.000000 1390816.000000 10.611084 6209 224.000000 42 41 2 2 2000.000000 2829120.000000 10.792236 12630 224.000000 42 40 3 3 3000.000000 4229120.000000 10.755208 18880 224.000000 42 39 4 4 4000.000000 5664736.000000 10.804626 25289 224.000000 42 38 5 5 5003.000000 7072128.000000 10.784740 31572 224.000000 42 37 6 6 6007.000000 8483552.000000 10.774824 37873 224.000000 42 36 7 7 7007.000000 9954560.000000 10.838771 44440 224.000000 42 35 8 8 8007.000000 11403616.000000 10.865828 50909 224.000000 42 34 9 9 9008.000000 12835648.000000 10.871250 57302 224.000000 42 33 10 10 10008.000000 14314272.000000 10.912193 63903 224.000000 42 32 11 11 11008.000000 15804096.000000 10.953460 70554 224.000000 
1384445185.963000 43 43 1 1 1000.000000 1394400.000000 10.638428 6225 224.000000 43 42 2 2 2000.000000 2785216.000000 10.624756 12434 224.000000 43 41 3 3 3000.000000 4223520.000000 10.740967 18855 224.000000 43 40 4 4 4000.000000 5623520.000000 10.726013 25105 224.000000 43 39 5 5 5000.000000 7059136.000000 10.771387 31514 224.000000 43 38 6 6 6003.000000 8466528.000000 10.760367 37797 224.000000 43 37 7 7 7007.000000 9877952.000000 10.755358 44098 224.000000 43 36 8 8 8007.000000 11348960.000000 10.813750 50665 224.000000 43 35 9 9 9007.000000 12798016.000000 10.840581 57134 224.000000 43 34 10 10 10008.000000 14230048.000000 10.847987 63527 224.000000 43 33 11 11 11008.000000 15708672.000000 10.887323 70128 224.000000 
1384445186.964000 44 44 1 1 1001.000000 1441216.000000 10.984621 6434 224.000000 44 43 2 2 2001.000000 2835616.000000 10.811611 12659 224.000000 44 42 3 3 3001.000000 4226432.000000 10.744791 18868 224.000000 44 41 4 4 4001.000000 5664736.000000 10.801926 25289 224.000000 44 40 5 5 5001.000000 7064736.000000 10.777776 31539 224.000000 44 39 6 6 6001.000000 8500352.000000 10.806955 37948 224.000000 44 38 7 7 7004.000000 9907744.000000 10.792417 44231 224.000000 44 37 8 8 8008.000000 11319168.000000 10.784016 50532 224.000000 44 36 9 9 9008.000000 12790176.000000 10.832737 57099 224.000000 44 35 10 10 10008.000000 14239232.000000 10.854988 63568 224.000000 44 34 11 11 11009.000000 15671264.000000 10.860410 69961 224.000000 
1384445187.964000 45 45 1 1 1000.000000 1333920.000000 10.177002 5955 224.000000 45 44 2 2 2001.000000 2775136.000000 10.581013 12389 224.000000 45 43 3 3 3001.000000 4169536.000000 10.600145 18614 224.000000 45 42 4 4 4001.000000 5560352.000000 10.602879 24823 224.000000 45 41 5 5 5001.000000 6998656.000000 10.676966 31244 224.000000 45 40 6 6 6001.000000 8398656.000000 10.677664 37494 224.000000 45 39 7 7 7001.000000 9834272.000000 10.716975 43903 224.000000 45 38 8 8 8004.000000 11241664.000000 10.715528 50186 224.000000 45 37 9 9 9008.000000 12653088.000000 10.716630 56487 224.000000 45 36 10 10 10008.000000 14124096.000000 10.767216 63054 224.000000 45 35 11 11 11008.000000 15573152.000000 10.793398 69523 224.000000 
1384445188.965000 46 46 1 1 1001.000000 1469216.000000 11.198030 6559 224.000000 46 45 2 2 2001.000000 2803136.000000 10.687771 12514 224.000000 46 44 3 3 3002.000000 4244352.000000 10.786754 18948 224.000000 46 43 4 4 4002.000000 5638752.000000 10.749691 25173 224.000000 46 42 5 5 5002.000000 7029568.000000 10.721981 31382 224.000000 46 41 6 6 6002.000000 8467872.000000 10.763868 37803 224.000000 46 40 7 7 7002.000000 9867872.000000 10.752055 44053 224.000000 46 39 8 8 8002.000000 11303488.000000 10.777152 50462 224.000000 46 38 9 9 9005.000000 12710880.000000 10.769164 56745 224.000000 46 37 10 10 10009.000000 14122304.000000 10.764775 63046 224.000000 46 36 11 11 11009.000000 15593312.000000 10.806388 69613 224.000000 
1384445189.965000 47 47 1 1 1000.000000 1396192.000000 10.652100 6233 224.000000 47 46 2 2 2001.000000 2865408.000000 10.925201 12792 224.000000 47 45 3 3 3001.000000 4199328.000000 10.675885 18747 224.000000 47 44 4 4 4002.000000 5640544.000000 10.753107 25181 224.000000 47 43 5 5 5002.000000 7034944.000000 10.730181 31406 224.000000 47 42 6 6 6002.000000 8425760.000000 10.710338 37615 224.000000 47 41 7 7 7002.000000 9864064.000000 10.747906 44036 224.000000 47 40 8 8 8002.000000 11264064.000000 10.739564 50286 224.000000 47 39 9 9 9002.000000 12699680.000000 10.763260 56695 224.000000 47 38 10 10 10005.000000 14107072.000000 10.757463 62978 224.000000 47 37 11 11 11009.000000 15518496.000000 10.754540 69279 224.000000 
1384445190.965000 48 48 1 1 1000.000000 1272768.000000 9.710449 5682 224.000000 48 47 2 2 2000.000000 2668960.000000 10.181274 11915 224.000000 48 46 3 3 3001.000000 4138176.000000 10.520419 18474 224.000000 48 45 4 4 4001.000000 5472096.000000 10.434586 24429 224.000000 48 44 5 5 5002.000000 6913312.000000 10.544659 30863 224.000000 48 43 6 6 6002.000000 8307712.000000 10.560282 37088 224.000000 48 42 7 7 7002.000000 9698528.000000 10.567537 43297 224.000000 48 41 8 8 8002.000000 11136832.000000 10.618256 49718 224.000000 48 40 9 9 9002.000000 12536832.000000 10.625243 55968 224.000000 48 39 10 10 10002.000000 13972448.000000 10.658000 62377 224.000000 48 38 11 11 11005.000000 15379840.000000 10.662323 68660 224.000000 
1384445191.965000 49 49 1 1 1000.000000 1283072.000000 9.789062 5728 224.000000 49 48 2 2 2000.000000 2555840.000000 9.749756 11410 224.000000 49 47 3 3 3000.000000 3952032.000000 10.050537 17643 224.000000 49 46 4 4 4001.000000 5421248.000000 10.337626 24202 224.000000 49 45 5 5 5001.000000 6755168.000000 10.305507 30157 224.000000 49 44 6 6 6002.000000 8196384.000000 10.418768 36591 224.000000 49 43 7 7 7002.000000 9590784.000000 10.450139 42816 224.000000 49 42 8 8 8002.000000 10981600.000000 10.470252 49025 224.000000 49 41 9 9 9002.000000 12419904.000000 10.526144 55446 224.000000 49 40 10 10 10002.000000 13819904.000000 10.541642 61696 224.000000 49 39 11 11 11002.000000 15255520.000000 10.579020 68105 224.000000 
1384445192.965000 50 50 1 1 1000.000000 1463840.000000 11.168213 6535 224.000000 50 49 2 2 2000.000000 2746912.000000 10.478638 12263 224.000000 50 48 3 3 3000.000000 4019680.000000 10.222575 17945 224.000000 50 47 4 4 4000.000000 5415872.000000 10.329956 24178 224.000000 50 46 5 5 5001.000000 6885088.000000 10.503710 30737 224.000000 50 45 6 6 6001.000000 8219008.000000 10.449268 36692 224.000000 50 44 7 7 7002.000000 9660224.000000 10.525801 43126 224.000000 50 43 8 8 8002.000000 11054624.000000 10.539876 49351 224.000000 50 42 9 9 9002.000000 12445440.000000 10.547786 55560 224.000000 50 41 10 10 10002.000000 13883744.000000 10.590338 61981 224.000000 50 40 11 11 11002.000000 15283744.000000 10.598592 68231 224.000000 
1384445193.966000 51 51 1 1 1001.000000 1500128.000000 11.433635 6697 224.000000 51 50 2 2 2001.000000 2963968.000000 11.300990 13232 224.000000 51 49 3 3 3001.000000 4247040.000000 10.797182 18960 224.000000 51 48 4 4 4001.000000 5519808.000000 10.525567 24642 224.000000 51 47 5 5 5001.000000 6916000.000000 10.550868 30875 224.000000 51 46 6 6 6002.000000 8385216.000000 10.658801 37434 224.000000 51 45 7 7 7002.000000 9719136.000000 10.589992 43389 224.000000 51 44 8 8 8003.000000 11160352.000000 10.639351 49823 224.000000 51 43 9 9 9003.000000 12554752.000000 10.639249 56048 224.000000 51 42 10 10 10003.000000 13945568.000000 10.636433 62257 224.000000 51 41 11 11 11003.000000 15383872.000000 10.667057 68678 224.000000 
1384445194.967000 52 52 1 1 1001.000000 1532160.000000 11.677775 6840 224.000000 52 51 2 2 2002.000000 3032288.000000 11.555705 13537 224.000000 52 50 3 3 3002.000000 4496128.000000 11.426627 20072 224.000000 52 49 4 4 4002.000000 5779200.000000 11.017440 25800 224.000000 52 48 5 5 5002.000000 7051968.000000 10.756147 31482 224.000000 52 47 6 6 6002.000000 8448160.000000 10.738811 37715 224.000000 52 46 7 7 7003.000000 9917376.000000 10.804452 44274 224.000000 52 45 8 8 8003.000000 11251296.000000 10.726050 50229 224.000000 52 44 9 9 9004.000000 12692512.000000 10.754796 56663 224.000000 52 43 10 10 10004.000000 14086912.000000 10.743164 62888 224.000000 52 42 11 11 11004.000000 15477728.000000 10.731161 69097 224.000000 
1384445195.968000 53 53 1 1 1001.000000 1545600.000000 11.780212 6900 224.000000 53 52 2 2 2002.000000 3077760.000000 11.728994 13740 224.000000 53 51 3 3 3003.000000 4577888.000000 11.630541 20437 224.000000 53 50 4 4 4003.000000 6041728.000000 11.515045 26972 224.000000 53 49 5 5 5003.000000 7324800.000000 11.170056 32700 224.000000 53 48 6 6 6003.000000 8597568.000000 10.926910 38382 224.000000 53 47 7 7 7003.000000 9993760.000000 10.887668 44615 224.000000 53 46 8 8 8004.000000 11462976.000000 10.926483 51174 224.000000 53 45 9 9 9004.000000 12796896.000000 10.843244 57129 224.000000 53 44 10 10 10005.000000 14238112.000000 10.857389 63563 224.000000 53 43 11 11 11005.000000 15632512.000000 10.837492 69788 224.000000 
1384445196.968000 54 54 1 1 1000.000000 1638784.000000 12.502930 7316 224.000000 54 53 2 2 2001.000000 3184384.000000 12.141390 14216 224.000000 54 52 3 3 3002.000000 4716544.000000 11.986800 21056 224.000000 54 51 4 4 4003.000000 6216672.000000 11.848474 27753 224.000000 54 50 5 5 5003.000000 7680512.000000 11.712504 34288 224.000000 54 49 6 6 6003.000000 8963584.000000 11.392090 40016 224.000000 54 48 7 7 7003.000000 10236352.000000 11.151959 45698 224.000000 54 47 8 8 8003.000000 11632544.000000 11.089500 51931 224.000000 54 46 9 9 9004.000000 13101760.000000 11.101566 58490 224.000000 54 45 10 10 10004.000000 14435680.000000 11.009146 64445 224.000000 54 44 11 11 11005.000000 15876896.000000 11.006915 70879 224.000000 
1384445197.969000 55 55 1 1 1001.000000 1526112.000000 11.631679 6813 224.000000 55 54 2 2 2001.000000 3164896.000000 12.067087 14129 224.000000 55 53 3 3 3002.000000 4710496.000000 11.971430 21029 224.000000 55 52 4 4 4003.000000 6242656.000000 11.897998 27869 224.000000 55 51 5 5 5004.000000 7742784.000000 11.805107 34566 224.000000 55 50 6 6 6004.000000 9206624.000000 11.699028 41101 224.000000 55 49 7 7 7004.000000 10489696.000000 11.426332 46829 224.000000 55 48 8 8 8004.000000 11762464.000000 11.211954 52511 224.000000 55 47 9 9 9004.000000 13158656.000000 11.149775 58744 224.000000 55 46 10 10 10005.000000 14627872.000000 11.154603 65303 224.000000 55 45 11 11 11005.000000 15961792.000000 11.065771 71258 224.000000 
1384445198.969000 56 56 1 1 1000.000000 1586592.000000 12.104736 7083 224.000000 56 55 2 2 2001.000000 3112704.000000 11.868089 13896 224.000000 56 54 3 3 3001.000000 4751488.000000 12.079632 21212 224.000000 56 53 4 4 4002.000000 6297088.000000 12.004740 28112 224.000000 56 52 5 5 5003.000000 7829248.000000 11.939321 34952 224.000000 56 51 6 6 6004.000000 9329376.000000 11.855012 41649 224.000000 56 50 7 7 7004.000000 10793216.000000 11.756954 48184 224.000000 56 49 8 8 8004.000000 12076288.000000 11.511090 53912 224.000000 56 48 9 9 9004.000000 13349056.000000 11.311108 59594 224.000000 56 47 10 10 10004.000000 14745248.000000 11.245233 65827 224.000000 56 46 11 11 11005.000000 16214464.000000 11.240940 72386 224.000000 
1384445199.969000 57 57 1 1 1000.000000 1593760.000000 12.159424 7115 224.000000 57 56 2 2 2000.000000 3180352.000000 12.132080 14198 224.000000 57 55 3 3 3001.000000 4706464.000000 11.965169 21011 224.000000 57 54 4 4 4001.000000 6345248.000000 12.099575 28327 224.000000 57 53 5 5 5002.000000 7890848.000000 12.035664 35227 224.000000 57 52 6 6 6003.000000 9423008.000000 11.975986 42067 224.000000 57 51 7 7 7004.000000 10923136.000000 11.898474 48764 224.000000 57 50 8 8 8004.000000 12386976.000000 11.807237 55299 224.000000 57 49 9 9 9004.000000 13670048.000000 11.583095 61027 224.000000 57 48 10 10 10004.000000 14942816.000000 11.395906 66709 224.000000 57 47 11 11 11004.000000 16339008.000000 11.328311 72942 224.000000 
1384445200.969000 58 58 1 1 1000.000000 1634752.000000 12.472168 7298 224.000000 58 57 2 2 2000.000000 3228512.000000 12.315796 14413 224.000000 58 56 3 3 3000.000000 4815104.000000 12.245443 21496 224.000000 58 55 4 4 4001.000000 6341216.000000 12.091887 28309 224.000000 58 54 5 5 5001.000000 7980000.000000 12.174079 35625 224.000000 58 53 6 6 6002.000000 9525600.000000 12.108391 42525 224.000000 58 52 7 7 7003.000000 11057760.000000 12.046839 49365 224.000000 58 51 8 8 8004.000000 12557888.000000 11.970150 56062 224.000000 58 50 9 9 9004.000000 14021728.000000 11.881086 62597 224.000000 58 49 10 10 10004.000000 15304800.000000 11.671967 68325 224.000000 58 48 11 11 11004.000000 16577568.000000 11.493712 74007 224.000000 
1384445201.969000 59 59 1 1 1000.000000 1536192.000000 11.720215 6858 224.000000 59 58 2 2 2000.000000 3170944.000000 12.096191 14156 224.000000 59 57 3 3 3000.000000 4764704.000000 12.117269 21271 224.000000 59 56 4 4 4000.000000 6351296.000000 12.114136 28354 224.000000 59 55 5 5 5001.000000 7877408.000000 12.017567 35167 224.000000 59 54 6 6 6001.000000 9516192.000000 12.098447 42483 224.000000 59 53 7 7 7002.000000 11061792.000000 12.052953 49383 224.000000 59 52 8 8 8003.000000 12593952.000000 12.006026 56223 224.000000 59 51 9 9 9004.000000 14094080.000000 11.942392 62920 224.000000 59 50 10 10 10004.000000 15557920.000000 11.865005 69455 224.000000 59 49 11 11 11004.000000 16840992.000000 11.676352 75183 224.000000 
1384445202.970000 60 60 1 1 1001.000000 1531936.000000 11.676068 6839 224.000000 60 59 2 2 2001.000000 3068128.000000 11.698130 13697 224.000000 60 58 3 3 3001.000000 4702880.000000 11.956057 20995 224.000000 60 57 4 4 4001.000000 6296640.000000 12.006886 28110 224.000000 60 56 5 5 5001.000000 7883232.000000 12.026452 35193 224.000000 60 55 6 6 6002.000000 9409344.000000 11.960613 42006 224.000000 60 54 7 7 7002.000000 11048128.000000 12.038064 49322 224.000000 60 53 8 8 8003.000000 12593728.000000 12.005813 56222 224.000000 60 52 9 9 9004.000000 14125888.000000 11.969344 63062 224.000000 60 51 10 10 10005.000000 15626016.000000 11.915746 69759 224.000000 60 50 11 11 11005.000000 17089856.000000 11.847820 76294 224.000000 
1384445203.970000 61 61 1 1 1000.000000 1553664.000000 11.853516 6936 224.000000 61 60 2 2 2001.000000 3085600.000000 11.764748 13775 224.000000 61 59 3 3 3001.000000 4621792.000000 11.749908 20633 224.000000 61 58 4 4 4001.000000 6256544.000000 11.930428 27931 224.000000 61 57 5 5 5001.000000 7850304.000000 11.976218 35046 224.000000 61 56 6 6 6001.000000 9436896.000000 11.997634 42129 224.000000 61 55 7 7 7002.000000 10963008.000000 11.945318 48942 224.000000 61 54 8 8 8002.000000 12601792.000000 12.015002 56258 224.000000 61 53 9 9 9003.000000 14147392.000000 11.988896 63158 224.000000 61 52 10 10 10004.000000 15679552.000000 11.957766 69998 224.000000 61 51 11 11 11005.000000 17179680.000000 11.910091 76695 224.000000 
1384445204.970000 62 62 1 1 1000.000000 1509312.000000 11.515137 6738 224.000000 62 61 2 2 2000.000000 3062976.000000 11.684326 13674 224.000000 62 60 3 3 3001.000000 4594912.000000 11.681572 20513 224.000000 62 59 4 4 4001.000000 6131104.000000 11.691230 27371 224.000000 62 58 5 5 5001.000000 7765856.000000 11.847386 34669 224.000000 62 57 6 6 6001.000000 9359616.000000 11.899384 41784 224.000000 62 56 7 7 7001.000000 10946208.000000 11.928716 48867 224.000000 62 55 8 8 8002.000000 12472320.000000 11.891558 55680 224.000000 62 54 9 9 9002.000000 14111104.000000 11.959473 62996 224.000000 62 53 10 10 10003.000000 15656704.000000 11.941535 69896 224.000000 62 52 11 11 11004.000000 17188864.000000 11.917541 76736 224.000000 
1384445205.971000 63 63 1 1 1001.000000 1351840.000000 10.303417 6035 224.000000 63 62 2 2 2001.000000 2861152.000000 10.908974 12773 224.000000 63 61 3 3 3001.000000 4414816.000000 11.223716 19709 224.000000 63 60 4 4 4002.000000 5946752.000000 11.336861 26548 224.000000 63 59 5 5 5002.000000 7482944.000000 11.413501 33406 224.000000 63 58 6 6 6002.000000 9117696.000000 11.589887 40704 224.000000 63 57 7 7 7002.000000 10711456.000000 11.671226 47819 224.000000 63 56 8 8 8002.000000 12298048.000000 11.725401 54902 224.000000 63 55 9 9 9003.000000 13824160.000000 11.714981 61715 224.000000 63 54 10 10 10003.000000 15462944.000000 11.793752 69031 224.000000 63 53 11 11 11004.000000 17008544.000000 11.792520 75931 224.000000 
1384445206.972000 64 64 1 1 1001.000000 1575168.000000 12.005573 7032 224.000000 64 63 2 2 2002.000000 2927008.000000 11.154495 13067 224.000000 64 62 3 3 3002.000000 4436320.000000 11.274629 19805 224.000000 64 61 4 4 4002.000000 5989984.000000 11.419278 26741 224.000000 64 60 5 5 5003.000000 7521920.000000 11.470657 33580 224.000000 64 59 6 6 6003.000000 9058112.000000 11.512229 40438 224.000000 64 58 7 7 7003.000000 10692864.000000 11.649304 47736 224.000000 64 57 8 8 8003.000000 12286624.000000 11.713045 54851 224.000000 64 56 9 9 9003.000000 13873216.000000 11.756552 61934 224.000000 64 55 10 10 10004.000000 15399328.000000 11.744057 68747 224.000000 64 54 11 11 11004.000000 17038112.000000 11.813021 76063 224.000000 
1384445207.973000 65 65 1 1 1001.000000 1428896.000000 10.890721 6379 224.000000 65 64 2 2 2002.000000 3004064.000000 11.448147 13411 224.000000 65 63 3 3 3003.000000 4355904.000000 11.066570 19446 224.000000 65 62 4 4 4003.000000 5865216.000000 11.178628 26184 224.000000 65 61 5 5 5003.000000 7418880.000000 11.313524 33120 224.000000 65 60 6 6 6004.000000 8950816.000000 11.373968 39959 224.000000 65 59 7 7 7004.000000 10487008.000000 11.423404 46817 224.000000 65 58 8 8 8004.000000 12121760.000000 11.554434 54115 224.000000 65 57 9 9 9004.000000 13715520.000000 11.621625 61230 224.000000 65 56 10 10 10004.000000 15302112.000000 11.669917 68313 224.000000 65 55 11 11 11005.000000 16828224.000000 11.666439 75126 224.000000 
1384445208.973000 66 66 1 1 1000.000000 1484672.000000 11.327148 6628 224.000000 66 65 2 2 2001.000000 2913568.000000 11.108825 13007 224.000000 66 64 3 3 3002.000000 4488736.000000 11.407841 20039 224.000000 66 63 4 4 4003.000000 5840576.000000 11.131666 26074 224.000000 66 62 5 5 5003.000000 7349888.000000 11.208314 32812 224.000000 66 61 6 6 6003.000000 8903552.000000 11.315794 39748 224.000000 66 60 7 7 7004.000000 10435488.000000 11.367284 46587 224.000000 66 59 8 8 8004.000000 11971680.000000 11.411378 53445 224.000000 66 58 9 9 9004.000000 13606432.000000 11.529191 60743 224.000000 66 57 10 10 10004.000000 15200192.000000 11.592189 67858 224.000000 66 56 11 11 11004.000000 16786784.000000 11.638768 74941 224.000000 
1384445209.973000 67 67 1 1 1000.000000 1451520.000000 11.074219 6480 224.000000 67 66 2 2 2000.000000 2936192.000000 11.200684 13108 224.000000 67 65 3 3 3001.000000 4365088.000000 11.097294 19487 224.000000 67 64 4 4 4002.000000 5940256.000000 11.324477 26519 224.000000 67 63 5 5 5003.000000 7292096.000000 11.120183 32554 224.000000 67 62 6 6 6003.000000 8801408.000000 11.185976 39292 224.000000 67 61 7 7 7003.000000 10355072.000000 11.281298 46228 224.000000 67 60 8 8 8004.000000 11887008.000000 11.330669 53067 224.000000 67 59 9 9 9004.000000 13423200.000000 11.373933 59925 224.000000 67 58 10 10 10004.000000 15057952.000000 11.483712 67223 224.000000 67 57 11 11 11004.000000 16651712.000000 11.545118 74338 224.000000 
1384445210.974000 68 68 1 1 1001.000000 1509312.000000 11.503633 6738 224.000000 68 67 2 2 2001.000000 2960832.000000 11.289033 13218 224.000000 68 66 3 3 3001.000000 4445504.000000 11.301734 19846 224.000000 68 65 4 4 4002.000000 5874400.000000 11.198929 26225 224.000000 68 64 5 5 5003.000000 7449568.000000 11.360322 33257 224.000000 68 63 6 6 6004.000000 8801408.000000 11.184113 39292 224.000000 68 62 7 7 7004.000000 10310720.000000 11.231375 46030 224.000000 68 61 8 8 8004.000000 11864384.000000 11.309104 52966 224.000000 68 60 9 9 9005.000000 13396320.000000 11.349896 59805 224.000000 68 59 10 10 10005.000000 14932512.000000 11.386909 66663 224.000000 68 58 11 11 11005.000000 16567264.000000 11.485524 73961 224.000000 
1384445211.974000 69 69 1 1 1000.000000 1557024.000000 11.879150 6951 224.000000 69 68 2 2 2001.000000 3066336.000000 11.691298 13689 224.000000 69 67 3 3 3001.000000 4517856.000000 11.485673 20169 224.000000 69 66 4 4 4001.000000 6002528.000000 11.446052 26797 224.000000 69 65 5 5 5002.000000 7431424.000000 11.334919 33176 224.000000 69 64 6 6 6003.000000 9006592.000000 11.446751 40208 224.000000 69 63 7 7 7004.000000 10358432.000000 11.283347 46243 224.000000 69 62 8 8 8004.000000 11867744.000000 11.312306 52981 224.000000 69 61 9 9 9004.000000 13421408.000000 11.372414 59917 224.000000 69 60 10 10 10005.000000 14953344.000000 11.402795 66756 224.000000 69 59 11 11 11005.000000 16489536.000000 11.431638 73614 224.000000 
1384445212.975000 70 70 1 1 1001.000000 1485344.000000 11.320954 6631 224.000000 70 69 2 2 2001.000000 3042368.000000 11.599913 13582 224.000000 70 68 3 3 3002.000000 4551680.000000 11.567809 20320 224.000000 70 67 4 4 4002.000000 6003200.000000 11.444473 26800 224.000000 70 66 5 5 5002.000000 7487872.000000 11.421018 33428 224.000000 70 65 6 6 6003.000000 8916768.000000 11.332591 39807 224.000000 70 64 7 7 7004.000000 10491936.000000 11.428772 46839 224.000000 70 63 8 8 8005.000000 11843776.000000 11.288050 52874 224.000000 70 62 9 9 9005.000000 13353088.000000 11.313268 59612 224.000000 70 61 10 10 10005.000000 14906752.000000 11.367266 66548 224.000000 70 60 11 11 11006.000000 16438688.000000 11.395351 73387 224.000000 
1384445213.975000 71 71 1 1 1000.000000 1552992.000000 11.848389 6933 224.000000 71 70 2 2 2001.000000 3038336.000000 11.584540 13564 224.000000 71 69 3 3 3001.000000 4595360.000000 11.682711 20515 224.000000 71 68 4 4 4002.000000 6104672.000000 11.637919 27253 224.000000 71 67 5 5 5002.000000 7556192.000000 11.525224 33733 224.000000 71 66 6 6 6002.000000 9040864.000000 11.492222 40361 224.000000 71 65 7 7 7003.000000 10469760.000000 11.406244 46740 224.000000 71 64 8 8 8004.000000 12044928.000000 11.481198 53772 224.000000 71 63 9 9 9005.000000 13396768.000000 11.350275 59807 224.000000 71 62 10 10 10005.000000 14906080.000000 11.366753 66545 224.000000 71 61 11 11 11005.000000 16459744.000000 11.410984 73481 224.000000 
1384445214.976000 72 72 1 1 1001.000000 1515808.000000 11.553144 6767 224.000000 72 71 2 2 2001.000000 3068800.000000 11.700693 13700 224.000000 72 70 3 3 3002.000000 4554144.000000 11.574071 20331 224.000000 72 69 4 4 4002.000000 6111168.000000 11.650303 27282 224.000000 72 68 5 5 5003.000000 7620480.000000 11.620957 34020 224.000000 72 67 6 6 6003.000000 9072000.000000 11.529880 40500 224.000000 72 66 7 7 7003.000000 10556672.000000 11.500930 47128 224.000000 72 65 8 8 8004.000000 11985568.000000 11.424616 53507 224.000000 72 64 9 9 9005.000000 13560736.000000 11.489195 60539 224.000000 72 63 10 10 10006.000000 14912576.000000 11.370570 66574 224.000000 72 62 11 11 11006.000000 16421888.000000 11.383705 73312 224.000000 
1384445215.976000 73 73 1 1 1000.000000 1617280.000000 12.338867 7220 224.000000 73 72 2 2 2001.000000 3133088.000000 11.945809 13987 224.000000 73 71 3 3 3001.000000 4686080.000000 11.913347 20920 224.000000 73 70 4 4 4002.000000 6171424.000000 11.765175 27551 224.000000 73 69 5 5 5002.000000 7728448.000000 11.787961 34502 224.000000 73 68 6 6 6003.000000 9237760.000000 11.740549 41240 224.000000 73 67 7 7 7003.000000 10689280.000000 11.645400 47720 224.000000 73 66 8 8 8003.000000 12173952.000000 11.605633 54348 224.000000 73 65 9 9 9004.000000 13602848.000000 11.526154 60727 224.000000 73 64 10 10 10005.000000 15178016.000000 11.574120 67759 224.000000 73 63 11 11 11006.000000 16529856.000000 11.458549 73794 224.000000 
1384445216.976000 74 74 1 1 1000.000000 1585920.000000 12.099609 7080 224.000000 74 73 2 2 2000.000000 3203200.000000 12.219238 14300 224.000000 74 72 3 3 3001.000000 4719008.000000 11.997059 21067 224.000000 74 71 4 4 4001.000000 6272000.000000 11.959901 28000 224.000000 74 70 5 5 5002.000000 7757344.000000 11.832035 34631 224.000000 74 69 6 6 6002.000000 9314368.000000 11.839885 41582 224.000000 74 68 7 7 7003.000000 10823680.000000 11.791821 48320 224.000000 74 67 8 8 8003.000000 12275200.000000 11.702155 54800 224.000000 74 66 9 9 9003.000000 13759872.000000 11.660501 61428 224.000000 74 65 10 10 10004.000000 15188768.000000 11.583477 67807 224.000000 74 64 11 11 11005.000000 16763936.000000 11.621870 74839 224.000000 
1384445217.976000 75 75 1 1 1000.000000 1610560.000000 12.287598 7190 224.000000 75 74 2 2 2000.000000 3196480.000000 12.193604 14270 224.000000 75 73 3 3 3000.000000 4813760.000000 12.242025 21490 224.000000 75 72 4 4 4001.000000 6329568.000000 12.069675 28257 224.000000 75 71 5 5 5001.000000 7882560.000000 12.025427 35190 224.000000 75 70 6 6 6002.000000 9367904.000000 11.907937 41821 224.000000 75 69 7 7 7002.000000 10924928.000000 11.903825 48772 224.000000 75 68 8 8 8003.000000 12434240.000000 11.853770 55510 224.000000 75 67 9 9 9003.000000 13885760.000000 11.767182 61990 224.000000 75 66 10 10 10003.000000 15370432.000000 11.723192 68618 224.000000 75 65 11 11 11004.000000 16799328.000000 11.647465 74997 224.000000 
1384445218.976000 76 76 1 1 1000.000000 1636992.000000 12.489258 7308 224.000000 76 75 2 2 2000.000000 3247552.000000 12.388428 14498 224.000000 76 74 3 3 3000.000000 4833472.000000 12.292155 21578 224.000000 76 73 4 4 4000.000000 6450752.000000 12.303833 28798 224.000000 76 72 5 5 5001.000000 7966560.000000 12.153575 35565 224.000000 76 71 6 6 6001.000000 9519552.000000 12.102719 42498 224.000000 76 70 7 7 7002.000000 11004896.000000 11.990959 49129 224.000000 76 69 8 8 8002.000000 12561920.000000 11.976986 56080 224.000000 76 68 9 9 9003.000000 14071232.000000 11.924356 62818 224.000000 76 67 10 10 10003.000000 15522752.000000 11.839368 69298 224.000000 76 66 11 11 11003.000000 17007424.000000 11.792815 75926 224.000000 
1384445219.977000 77 77 1 1 1001.000000 1627808.000000 12.406783 7267 224.000000 77 76 2 2 2001.000000 3264800.000000 12.448000 14575 224.000000 77 75 3 3 3001.000000 4875360.000000 12.394550 21765 224.000000 77 74 4 4 4001.000000 6461280.000000 12.320833 28845 224.000000 77 73 5 5 5001.000000 8078560.000000 12.324439 36065 224.000000 77 72 6 6 6002.000000 9594368.000000 12.195805 42832 224.000000 77 71 7 7 7002.000000 11147360.000000 12.146188 49765 224.000000 77 70 8 8 8003.000000 12632704.000000 12.042969 56396 224.000000 77 69 9 9 9003.000000 14189728.000000 12.024773 63347 224.000000 77 68 10 10 10004.000000 15699040.000000 11.972628 70085 224.000000 77 67 11 11 11004.000000 17150560.000000 11.890984 76565 224.000000 
1384445220.978000 78 78 1 1 1001.000000 1536640.000000 11.711921 6860 224.000000 78 77 2 2 2002.000000 3164448.000000 12.059352 14127 224.000000 78 76 3 3 3002.000000 4801440.000000 12.202558 21435 224.000000 78 75 4 4 4002.000000 6412000.000000 12.223808 28625 224.000000 78 74 5 5 5002.000000 7997920.000000 12.198978 35705 224.000000 78 73 6 6 6002.000000 9615200.000000 12.222285 42925 224.000000 78 72 7 7 7003.000000 11131008.000000 12.126639 49692 224.000000 78 71 8 8 8003.000000 12684000.000000 12.091871 56625 224.000000 78 70 9 9 9004.000000 14169344.000000 12.006166 63256 224.000000 78 69 10 10 10004.000000 15726368.000000 11.993469 70207 224.000000 78 68 11 11 11005.000000 17235680.000000 11.948914 76945 224.000000 
1384445221.978000 79 79 1 1 1000.000000 1560160.000000 11.903076 6965 224.000000 79 78 2 2 2001.000000 3096800.000000 11.807451 13825 224.000000 79 77 3 3 3002.000000 4724608.000000 12.007295 21092 224.000000 79 76 4 4 4002.000000 6361600.000000 12.127725 28400 224.000000 79 75 5 5 5002.000000 7972160.000000 12.159687 35590 224.000000 79 74 6 6 6002.000000 9558080.000000 12.149677 42670 224.000000 79 73 7 7 7002.000000 11175360.000000 12.176697 49890 224.000000 79 72 8 8 8003.000000 12691168.000000 12.098704 56657 224.000000 79 71 9 9 9003.000000 14244160.000000 12.070900 63590 224.000000 79 70 10 10 10004.000000 15729504.000000 11.995861 70221 224.000000 79 69 11 11 11004.000000 17286528.000000 11.985255 77172 224.000000 
1384445222.978000 80 80 1 1 1000.000000 1522304.000000 11.614258 6796 224.000000 80 79 2 2 2000.000000 3082464.000000 11.758667 13761 224.000000 80 78 3 3 3001.000000 4619104.000000 11.743075 20621 224.000000 80 77 4 4 4002.000000 6246912.000000 11.909085 27888 224.000000 80 76 5 5 5002.000000 7883904.000000 12.025073 35196 224.000000 80 75 6 6 6002.000000 9494464.000000 12.068812 42386 224.000000 80 74 7 7 7002.000000 11080384.000000 12.073211 49466 224.000000 80 73 8 8 8002.000000 12697664.000000 12.106409 56686 224.000000 80 72 9 9 9003.000000 14213472.000000 12.044895 63453 224.000000 80 71 10 10 10003.000000 15766464.000000 12.025250 70386 224.000000 80 70 11 11 11004.000000 17251808.000000 11.961182 77017 224.000000 
1384445223.978000 81 81 1 1 1000.000000 1498112.000000 11.429688 6688 224.000000 81 80 2 2 2000.000000 3020416.000000 11.521973 13484 224.000000 81 79 3 3 3000.000000 4580576.000000 11.649007 20449 224.000000 81 78 4 4 4001.000000 6117216.000000 11.664747 27309 224.000000 81 77 5 5 5002.000000 7745024.000000 11.813243 34576 224.000000 81 76 6 6 6002.000000 9382016.000000 11.925875 41884 224.000000 81 75 7 7 7002.000000 10992576.000000 11.977535 49074 224.000000 81 74 8 8 8002.000000 12578496.000000 11.992790 56154 224.000000 81 73 9 9 9002.000000 14195776.000000 12.031235 63374 224.000000 81 72 10 10 10003.000000 15711584.000000 11.983392 70141 224.000000 81 71 11 11 11003.000000 17264576.000000 11.971123 77074 224.000000 
1384445224.978000 82 82 1 1 1000.000000 1494528.000000 11.402344 6672 224.000000 82 81 2 2 2000.000000 2992640.000000 11.416016 13360 224.000000 82 80 3 3 3000.000000 4514944.000000 11.482096 20156 224.000000 82 79 4 4 4000.000000 6075104.000000 11.587341 27121 224.000000 82 78 5 5 5001.000000 7611744.000000 11.612277 33981 224.000000 82 77 6 6 6002.000000 9239552.000000 11.744783 41248 224.000000 82 76 7 7 7002.000000 10876544.000000 11.851106 48556 224.000000 82 75 8 8 8002.000000 12487104.000000 11.905654 55746 224.000000 82 74 9 9 9002.000000 14073024.000000 11.927200 62826 224.000000 82 73 10 10 10002.000000 15690304.000000 11.968358 70046 224.000000 82 72 11 11 11003.000000 17206112.000000 11.930584 76813 224.000000 
1384445225.978000 83 83 1 1 999.000000 1505952.000000 11.501003 6723 224.000000 83 82 2 2 1999.000000 3000480.000000 11.451649 13395 224.000000 83 81 3 3 2999.000000 4498592.000000 11.444326 20083 224.000000 83 80 4 4 3999.000000 6020896.000000 11.486819 26879 224.000000 83 79 5 5 4999.000000 7581056.000000 11.570087 33844 224.000000 83 78 6 6 6000.000000 9117696.000000 11.593750 40704 224.000000 83 77 7 7 7001.000000 10745504.000000 11.709997 47971 224.000000 83 76 8 8 8001.000000 12382496.000000 11.807392 55279 224.000000 83 75 9 9 9001.000000 13993056.000000 11.860743 62469 224.000000 83 74 10 10 10001.000000 15578976.000000 11.884627 69549 224.000000 83 73 11 11 11001.000000 17196256.000000 11.925918 76769 224.000000 
1384445226.979000 84 84 1 1 1000.000000 1492288.000000 11.385254 6662 224.000000 84 83 2 2 1999.000000 2998240.000000 11.443099 13385 224.000000 84 82 3 3 2999.000000 4492768.000000 11.429510 20057 224.000000 84 81 4 4 3999.000000 5990880.000000 11.429554 26745 224.000000 84 80 5 5 4999.000000 7513184.000000 11.466502 33541 224.000000 84 79 6 6 5999.000000 9073344.000000 11.539277 40506 224.000000 84 78 7 7 7000.000000 10609984.000000 11.563965 47366 224.000000 84 77 8 8 8001.000000 12237792.000000 11.669409 54633 224.000000 84 76 9 9 9001.000000 13874784.000000 11.760493 61941 224.000000 84 75 10 10 10001.000000 15485344.000000 11.813199 69131 224.000000 84 74 11 11 11001.000000 17071264.000000 11.839234 76211 224.000000 
1384445227.979000 85 85 1 1 1000.000000 1437856.000000 10.969971 6419 224.000000 85 84 2 2 2000.000000 2930144.000000 11.177612 13081 224.000000 85 83 3 3 2999.000000 4436096.000000 11.285337 19804 224.000000 85 82 4 4 3999.000000 5930624.000000 11.314596 26476 224.000000 85 81 5 5 4999.000000 7428736.000000 11.337619 33164 224.000000 85 80 6 6 5999.000000 8951040.000000 11.383733 39960 224.000000 85 79 7 7 6999.000000 10511200.000000 11.457936 46925 224.000000 85 78 8 8 8000.000000 12047840.000000 11.489716 53785 224.000000 85 77 9 9 9001.000000 13675648.000000 11.591702 61052 224.000000 85 76 10 10 10001.000000 15312640.000000 11.681449 68360 224.000000 85 75 11 11 11001.000000 16923200.000000 11.736548 75550 224.000000 
1384445228.979000 86 86 1 1 1000.000000 1553664.000000 11.853516 6936 224.000000 86 85 2 2 2000.000000 2991520.000000 11.411743 13355 224.000000 86 84 3 3 3000.000000 4483808.000000 11.402913 20017 224.000000 86 83 4 4 3999.000000 5989760.000000 11.427417 26740 224.000000 86 82 5 5 4999.000000 7484288.000000 11.422402 33412 224.000000 86 81 6 6 5999.000000 8982400.000000 11.423616 40100 224.000000 86 80 7 7 6999.000000 10504704.000000 11.450855 46896 224.000000 86 79 8 8 7999.000000 12064864.000000 11.507389 53861 224.000000 86 78 9 9 9000.000000 13601504.000000 11.530138 60721 224.000000 86 77 10 10 10001.000000 15229312.000000 11.617881 67988 224.000000 86 76 11 11 11001.000000 16866304.000000 11.697090 75296 224.000000 
1384445229.979000 87 87 1 1 1000.000000 1492512.000000 11.386963 6663 224.000000 87 86 2 2 2000.000000 3046176.000000 11.620239 13599 224.000000 87 85 3 3 3000.000000 4484032.000000 11.403483 20018 224.000000 87 84 4 4 4000.000000 5976320.000000 11.398926 26680 224.000000 87 83 5 5 4999.000000 7482272.000000 11.419325 33403 224.000000 87 82 6 6 5999.000000 8976800.000000 11.416494 40075 224.000000 87 81 7 7 6999.000000 10474912.000000 11.418379 46763 224.000000 87 80 8 8 7999.000000 11997216.000000 11.442867 53559 224.000000 87 79 9 9 8999.000000 13557376.000000 11.494007 60524 224.000000 87 78 10 10 10000.000000 15094016.000000 11.515820 67384 224.000000 87 77 11 11 11001.000000 16721824.000000 11.596891 74651 224.000000 
1384445230.980000 88 88 1 1 1001.000000 1556128.000000 11.860454 6947 224.000000 88 87 2 2 2001.000000 3048640.000000 11.623827 13610 224.000000 88 86 3 3 3001.000000 4602304.000000 11.700364 20546 224.000000 88 85 4 4 4001.000000 6040160.000000 11.517811 26965 224.000000 88 84 5 5 5001.000000 7532448.000000 11.491305 33627 224.000000 88 83 6 6 6000.000000 9038400.000000 11.492920 40350 224.000000 88 82 7 7 7000.000000 10532928.000000 11.479980 47022 224.000000 88 81 8 8 8000.000000 12031040.000000 11.473694 53710 224.000000 88 80 9 9 9000.000000 13553344.000000 11.489312 60506 224.000000 88 79 10 10 10000.000000 15113504.000000 11.530688 67471 224.000000 88 78 11 11 11001.000000 16650144.000000 11.547179 74331 224.000000 
1384445231.980000 89 89 1 1 1000.000000 1514016.000000 11.551025 6759 224.000000 89 88 2 2 2001.000000 3070144.000000 11.705817 13706 224.000000 89 87 3 3 3001.000000 4562656.000000 11.599568 20369 224.000000 89 86 4 4 4001.000000 6116320.000000 11.663039 27305 224.000000 89 85 5 5 5001.000000 7554176.000000 11.524453 33724 224.000000 89 84 6 6 6001.000000 9046464.000000 11.501257 40386 224.000000 89 83 7 7 7000.000000 10552416.000000 11.501221 47109 224.000000 89 82 8 8 8000.000000 12046944.000000 11.488861 53781 224.000000 89 81 9 9 9000.000000 13545056.000000 11.482286 60469 224.000000 89 80 10 10 10000.000000 15067360.000000 11.495483 67265 224.000000 89 79 11 11 11000.000000 16627520.000000 11.532537 74230 224.000000 
1384445232.981000 90 90 1 1 1000.000000 1541568.000000 11.761230 6882 224.000000 90 89 2 2 2000.000000 3055584.000000 11.656128 13641 224.000000 90 88 3 3 3001.000000 4611712.000000 11.724282 20588 224.000000 90 87 4 4 4001.000000 6104224.000000 11.639973 27251 224.000000 90 86 5 5 5001.000000 7657888.000000 11.682673 34187 224.000000 90 85 6 6 6001.000000 9095744.000000 11.563909 40606 224.000000 90 84 7 7 7001.000000 10588032.000000 11.538391 47268 224.000000 90 83 8 8 8000.000000 12093984.000000 11.533722 53991 224.000000 90 82 9 9 9000.000000 13588512.000000 11.519124 60663 224.000000 90 81 10 10 10000.000000 15086624.000000 11.510181 67351 224.000000 90 80 11 11 11000.000000 16608928.000000 11.519642 74147 224.000000 
1384445233.982000 91 91 1 1 1001.000000 1621760.000000 12.360686 7240 224.000000 91 90 2 2 2001.000000 3163328.000000 12.061108 14122 224.000000 91 89 3 3 3001.000000 4677344.000000 11.891137 20881 224.000000 91 88 4 4 4002.000000 6233472.000000 11.883463 27828 224.000000 91 87 5 5 5002.000000 7725984.000000 11.784202 34491 224.000000 91 86 6 6 6002.000000 9279648.000000 11.795751 41427 224.000000 91 85 7 7 7002.000000 10717504.000000 11.677816 47846 224.000000 91 84 8 8 8002.000000 12209792.000000 11.641255 54508 224.000000 91 83 9 9 9001.000000 13715744.000000 11.625689 61231 224.000000 91 82 10 10 10001.000000 15210272.000000 11.603356 67903 224.000000 91 81 11 11 11001.000000 16708384.000000 11.587570 74591 224.000000 
1384445234.982000 92 92 1 1 1000.000000 1550976.000000 11.833008 6924 224.000000 92 91 2 2 2001.000000 3172736.000000 12.096979 14164 224.000000 92 90 3 3 3001.000000 4714304.000000 11.985100 21046 224.000000 92 89 4 4 4001.000000 6228320.000000 11.876608 27805 224.000000 92 88 5 5 5002.000000 7784448.000000 11.873376 34752 224.000000 92 87 6 6 6002.000000 9276960.000000 11.792334 41415 224.000000 92 86 7 7 7002.000000 10830624.000000 11.801072 48351 224.000000 92 85 8 8 8002.000000 12268480.000000 11.697210 54770 224.000000 92 84 9 9 9002.000000 13760768.000000 11.662556 61432 224.000000 92 83 10 10 10001.000000 15266720.000000 11.646418 68155 224.000000 92 82 11 11 11001.000000 16761248.000000 11.624232 74827 224.000000 
1384445235.983000 93 93 1 1 1001.000000 1371104.000000 10.450243 6121 224.000000 93 92 2 2 2001.000000 2922080.000000 11.141280 13045 224.000000 93 91 3 3 3002.000000 4543840.000000 11.547884 20285 224.000000 93 90 4 4 4002.000000 6085408.000000 11.601194 27167 224.000000 93 89 5 5 5002.000000 7599424.000000 11.591164 33926 224.000000 93 88 6 6 6003.000000 9155552.000000 11.636068 40873 224.000000 93 87 7 7 7003.000000 10648064.000000 11.600497 47536 224.000000 93 86 8 8 8003.000000 12201728.000000 11.632113 54472 224.000000 93 85 9 9 9003.000000 13639584.000000 11.558566 60891 224.000000 93 84 10 10 10003.000000 15131872.000000 11.541240 67553 224.000000 93 83 11 11 11002.000000 16637824.000000 11.537586 74276 224.000000 
1384445236.983000 94 94 1 1 1000.000000 1501920.000000 11.458740 6705 224.000000 94 93 2 2 2001.000000 2873024.000000 10.954240 12826 224.000000 94 92 3 3 3001.000000 4424000.000000 11.247065 19750 224.000000 94 91 4 4 4002.000000 6045760.000000 11.525609 26990 224.000000 94 90 5 5 5002.000000 7587328.000000 11.572715 33872 224.000000 94 89 6 6 6002.000000 9101344.000000 11.569101 40631 224.000000 94 88 7 7 7003.000000 10657472.000000 11.610747 47578 224.000000 94 87 8 8 8003.000000 12149984.000000 11.582784 54241 224.000000 94 86 9 9 9003.000000 13703648.000000 11.612855 61177 224.000000 94 85 10 10 10003.000000 15141504.000000 11.548586 67596 224.000000 94 84 11 11 11003.000000 16633792.000000 11.533742 74258 224.000000 
1384445237.983000 95 95 1 1 1000.000000 1522976.000000 11.619385 6799 224.000000 95 94 2 2 2000.000000 3024896.000000 11.539062 13504 224.000000 95 93 3 3 3001.000000 4396000.000000 11.175881 19625 224.000000 95 92 4 4 4001.000000 5946976.000000 11.340122 26549 224.000000 95 91 5 5 5002.000000 7568736.000000 11.544357 33789 224.000000 95 90 6 6 6002.000000 9110304.000000 11.580490 40671 224.000000 95 89 7 7 7002.000000 10624320.000000 11.576282 47430 224.000000 95 88 8 8 8003.000000 12180448.000000 11.611826 54377 224.000000 95 87 9 9 9003.000000 13672960.000000 11.586850 61040 224.000000 95 86 10 10 10003.000000 15226624.000000 11.613508 67976 224.000000 95 85 11 11 11003.000000 16664480.000000 11.555021 74395 224.000000 
1384445238.983000 96 96 1 1 1000.000000 1448160.000000 11.048584 6465 224.000000 96 95 2 2 2000.000000 2971136.000000 11.333984 13264 224.000000 96 94 3 3 3000.000000 4473056.000000 11.375570 19969 224.000000 96 93 4 4 4001.000000 5844160.000000 11.144065 26090 224.000000 96 92 5 5 5001.000000 7395136.000000 11.281826 33014 224.000000 96 91 6 6 6002.000000 9016896.000000 11.461756 40254 224.000000 96 90 7 7 7002.000000 10558464.000000 11.504525 47136 224.000000 96 89 8 8 8002.000000 12072480.000000 11.510337 53895 224.000000 96 88 9 9 9003.000000 13628608.000000 11.549264 60842 224.000000 96 87 10 10 10003.000000 15121120.000000 11.533039 67505 224.000000 96 86 11 11 11003.000000 16674784.000000 11.562165 74441 224.000000 
1384445239.984000 97 97 1 1 1000.000000 1610784.000000 12.289307 7191 224.000000 97 96 2 2 2000.000000 3058944.000000 11.668945 13656 224.000000 97 95 3 3 3000.000000 4581920.000000 11.652425 20455 224.000000 97 94 4 4 4000.000000 6083840.000000 11.604004 27160 224.000000 97 93 5 5 5001.000000 7454944.000000 11.373067 33281 224.000000 97 92 6 6 6001.000000 9005920.000000 11.449711 40205 224.000000 97 91 7 7 7002.000000 10627680.000000 11.579943 47445 224.000000 97 90 8 8 8002.000000 12169248.000000 11.602599 54327 224.000000 97 89 9 9 9002.000000 13683264.000000 11.596870 61086 224.000000 97 88 10 10 10003.000000 15239392.000000 11.623246 68033 224.000000 97 87 11 11 11003.000000 16731904.000000 11.601772 74696 224.000000 
1384445240.985000 98 98 1 1 1001.000000 1569568.000000 11.962891 7007 224.000000 98 97 2 2 2001.000000 3180352.000000 12.126017 14198 224.000000 98 96 3 3 3001.000000 4628512.000000 11.766992 20663 224.000000 98 95 4 4 4001.000000 6151488.000000 11.730100 27462 224.000000 98 94 5 5 5001.000000 7653408.000000 11.675839 34167 224.000000 98 93 6 6 6002.000000 9024512.000000 11.471437 40288 224.000000 98 92 7 7 7002.000000 10575488.000000 11.523075 47212 224.000000 98 91 8 8 8003.000000 12197248.000000 11.627842 54452 224.000000 98 90 9 9 9003.000000 13738816.000000 11.642658 61334 224.000000 98 89 10 10 10003.000000 15252832.000000 11.633497 68093 224.000000 98 88 11 11 11004.000000 16808960.000000 11.654143 75040 224.000000 
1384445241.985000 99 99 1 1 1000.000000 1543360.000000 11.774902 6890 224.000000 99 98 2 2 2001.000000 3112928.000000 11.868943 13897 224.000000 99 97 3 3 3001.000000 4723712.000000 12.009018 21088 224.000000 99 96 4 4 4001.000000 6171872.000000 11.768969 27553 224.000000 99 95 5 5 5001.000000 7694848.000000 11.739058 34352 224.000000 99 94 6 6 6001.000000 9196768.000000 11.692347 41057 224.000000 99 93 7 7 7002.000000 10567872.000000 11.514776 47178 224.000000 99 92 8 8 8002.000000 12118848.000000 11.554545 54102 224.000000 99 91 9 9 9003.000000 13740608.000000 11.644176 61342 224.000000 99 90 10 10 10003.000000 15282176.000000 11.655878 68224 224.000000 99 89 11 11 11003.000000 16796192.000000 11.646349 74983 224.000000 
1384445242.985000 100 100 1 1 1000.000000 1608768.000000 12.273926 7182 224.000000 100 99 2 2 2000.000000 3152128.000000 12.024414 14072 224.000000 100 98 3 3 3001.000000 4721696.000000 12.003893 21079 224.000000 100 97 4 4 4001.000000 6332480.000000 12.075228 28270 224.000000 100 96 5 5 5001.000000 7780640.000000 11.869940 34735 224.000000 100 95 6 6 6001.000000 9303616.000000 11.828188 41534 224.000000 100 94 7 7 7001.000000 10805536.000000 11.775417 48239 224.000000 100 93 8 8 8002.000000 12176640.000000 11.609646 54360 224.000000 100 92 9 9 9002.000000 13727616.000000 11.634459 61284 224.000000 100 91 10 10 10003.000000 15349376.000000 11.707132 68524 224.000000 100 90 11 11 11003.000000 16890944.000000 11.712049 75406 224.000000 
1384445243.986000 101 101 1 1 1001.000000 1572480.000000 11.985085 7020 224.000000 101 100 2 2 2001.000000 3181248.000000 12.129433 14202 224.000000 101 99 3 3 3001.000000 4724608.000000 12.011296 21092 224.000000 101 98 4 4 4002.000000 6294176.000000 11.999188 28099 224.000000 101 97 5 5 5002.000000 7904960.000000 12.057189 35290 224.000000 101 96 6 6 6002.000000 9353120.000000 11.889144 41755 224.000000 101 95 7 7 7002.000000 10876096.000000 11.850618 48554 224.000000 101 94 8 8 8002.000000 12378016.000000 11.801646 55259 224.000000 101 93 9 9 9003.000000 13749120.000000 11.651390 61380 224.000000 101 92 10 10 10003.000000 15300096.000000 11.669546 68304 224.000000 101 91 11 11 11004.000000 16921856.000000 11.732417 75544 224.000000 
1384445244.986000 102 102 1 1 1000.000000 1503488.000000 11.470703 6712 224.000000 102 101 2 2 2001.000000 3075968.000000 11.728023 13732 224.000000 102 100 3 3 3001.000000 4684736.000000 11.909930 20914 224.000000 102 99 4 4 4001.000000 6228096.000000 11.876181 27804 224.000000 102 98 5 5 5002.000000 7797664.000000 11.893534 34811 224.000000 102 97 6 6 6002.000000 9408448.000000 11.959474 42002 224.000000 102 96 7 7 7002.000000 10856608.000000 11.829384 48467 224.000000 102 95 8 8 8002.000000 12379584.000000 11.803141 55266 224.000000 102 94 9 9 9002.000000 13881504.000000 11.764882 61971 224.000000 102 93 10 10 10003.000000 15252608.000000 11.633326 68092 224.000000 102 92 11 11 11003.000000 16803584.000000 11.651474 75016 224.000000 
1384445245.987000 103 103 1 1 1001.000000 1583904.000000 12.072156 7071 224.000000 103 102 2 2 2001.000000 3087392.000000 11.771580 13783 224.000000 103 101 3 3 3002.000000 4659872.000000 11.842772 20803 224.000000 103 100 4 4 4002.000000 6268640.000000 11.950507 27985 224.000000 103 99 5 5 5002.000000 7812000.000000 11.915400 34875 224.000000 103 98 6 6 6003.000000 9381568.000000 11.923319 41882 224.000000 103 97 7 7 7003.000000 10992352.000000 11.975580 49073 224.000000 103 96 8 8 8003.000000 12440512.000000 11.859749 55538 224.000000 103 95 9 9 9003.000000 13963488.000000 11.833051 62337 224.000000 103 94 10 10 10003.000000 15465408.000000 11.795631 69042 224.000000 103 93 11 11 11004.000000 16836512.000000 11.673245 75163 224.000000 
1384445246.987000 104 104 1 1 1000.000000 1548064.000000 11.810791 6911 224.000000 104 103 2 2 2001.000000 3131968.000000 11.941539 13982 224.000000 104 102 3 3 3001.000000 4635456.000000 11.784646 20694 224.000000 104 101 4 4 4002.000000 6207936.000000 11.834781 27714 224.000000 104 100 5 5 5002.000000 7816704.000000 11.922575 34896 224.000000 104 99 6 6 6002.000000 9360064.000000 11.897971 41786 224.000000 104 98 7 7 7003.000000 10929632.000000 11.907250 48793 224.000000 104 97 8 8 8003.000000 12540416.000000 11.954990 55984 224.000000 104 96 9 9 9003.000000 13988576.000000 11.854311 62449 224.000000 104 95 10 10 10003.000000 15511552.000000 11.830826 69248 224.000000 104 94 11 11 11003.000000 17013472.000000 11.797009 75953 224.000000 
1384445247.988000 105 105 1 1 1001.000000 1572032.000000 11.981671 7018 224.000000 105 104 2 2 2001.000000 3120096.000000 11.896274 13929 224.000000 105 103 3 3 3002.000000 4704000.000000 11.954921 21000 224.000000 105 102 4 4 4002.000000 6207488.000000 11.833927 27712 224.000000 105 101 5 5 5003.000000 7779968.000000 11.864171 34732 224.000000 105 100 6 6 6003.000000 9388736.000000 11.932429 41914 224.000000 105 99 7 7 7003.000000 10932096.000000 11.909935 48804 224.000000 105 98 8 8 8004.000000 12501664.000000 11.916558 55811 224.000000 105 97 9 9 9004.000000 14112448.000000 11.957956 63002 224.000000 105 96 10 10 10004.000000 15560608.000000 11.867055 69467 224.000000 105 95 11 11 11004.000000 17083584.000000 11.844548 76266 224.000000 
1384445248.989000 106 106 1 1 1001.000000 1446368.000000 11.023888 6457 224.000000 106 105 2 2 2002.000000 3018400.000000 11.502779 13475 224.000000 106 104 3 3 3002.000000 4566464.000000 11.605382 20386 224.000000 106 103 4 4 4003.000000 6150368.000000 11.722104 27457 224.000000 106 102 5 5 5003.000000 7653856.000000 11.671854 34169 224.000000 106 101 6 6 6004.000000 9226336.000000 11.724077 41189 224.000000 106 100 7 7 7004.000000 10835104.000000 11.802582 48371 224.000000 106 99 8 8 8004.000000 12378464.000000 11.799124 55261 224.000000 106 98 9 9 9005.000000 13948032.000000 11.817328 62268 224.000000 106 97 10 10 10005.000000 15558816.000000 11.864502 69459 224.000000 106 96 11 11 11005.000000 17006976.000000 11.790362 75924 224.000000 
1384445249.990000 107 107 1 1 1001.000000 1637888.000000 12.483610 7312 224.000000 107 106 2 2 2002.000000 3084256.000000 11.753749 13769 224.000000 107 105 3 3 3003.000000 4656288.000000 11.829723 20787 224.000000 107 104 4 4 4003.000000 6204352.000000 11.824994 27698 224.000000 107 103 5 5 5004.000000 7788256.000000 11.874436 34769 224.000000 107 102 6 6 6004.000000 9291744.000000 11.807192 41481 224.000000 107 101 7 7 7005.000000 10864224.000000 11.832613 48501 224.000000 107 100 8 8 8005.000000 12472992.000000 11.887742 55683 224.000000 107 99 9 9 9005.000000 14016352.000000 11.875211 62573 224.000000 107 98 10 10 10006.000000 15585920.000000 11.883983 69580 224.000000 107 97 11 11 11006.000000 17196704.000000 11.920810 76771 224.000000 
1384445250.990000 108 108 1 1 1000.000000 1512224.000000 11.537354 6751 224.000000 108 107 2 2 2001.000000 3150112.000000 12.010718 14063 224.000000 108 106 3 3 3002.000000 4596480.000000 11.681665 20520 224.000000 108 105 4 4 4003.000000 6168512.000000 11.756685 27538 224.000000 108 104 5 5 5003.000000 7716576.000000 11.767500 34449 224.000000 108 103 6 6 6004.000000 9300480.000000 11.818293 41520 224.000000 108 102 7 7 7004.000000 10803968.000000 11.768666 48232 224.000000 108 101 8 8 8005.000000 12376448.000000 11.795728 55252 224.000000 108 100 9 9 9005.000000 13985216.000000 11.848832 62434 224.000000 108 99 10 10 10005.000000 15528576.000000 11.841443 69324 224.000000 108 98 11 11 11006.000000 17098144.000000 11.852488 76331 224.000000 
1384445251.990000 109 109 1 1 1000.000000 1494752.000000 11.404053 6673 224.000000 109 108 2 2 2000.000000 3006976.000000 11.470703 13424 224.000000 109 107 3 3 3001.000000 4644864.000000 11.808564 20736 224.000000 109 106 4 4 4002.000000 6091232.000000 11.612297 27193 224.000000 109 105 5 5 5003.000000 7663264.000000 11.686201 34211 224.000000 109 104 6 6 6003.000000 9211328.000000 11.706956 41122 224.000000 109 103 7 7 7004.000000 10795232.000000 11.759150 48193 224.000000 109 102 8 8 8004.000000 12298720.000000 11.723112 54905 224.000000 109 101 9 9 9005.000000 13871200.000000 11.752233 61925 224.000000 109 100 10 10 10005.000000 15479968.000000 11.804376 69107 224.000000 109 99 11 11 11005.000000 17023328.000000 11.801698 75997 224.000000 
1384445252.990000 110 110 1 1 1000.000000 1613472.000000 12.309814 7203 224.000000 110 109 2 2 2000.000000 3108224.000000 11.856934 13876 224.000000 110 108 3 3 3000.000000 4620448.000000 11.750407 20627 224.000000 110 107 4 4 4001.000000 6258336.000000 11.933845 27939 224.000000 110 106 5 5 5002.000000 7704704.000000 11.751745 34396 224.000000 110 105 6 6 6003.000000 9276736.000000 11.790085 41414 224.000000 110 104 7 7 7003.000000 10824800.000000 11.793042 48325 224.000000 110 103 8 8 8004.000000 12408704.000000 11.827948 55396 224.000000 110 102 9 9 9004.000000 13912192.000000 11.788272 62108 224.000000 110 101 10 10 10005.000000 15484672.000000 11.807963 69128 224.000000 110 100 11 11 11005.000000 17093440.000000 11.850304 76310 224.000000 
1384445253.990000 111 111 1 1 1000.000000 1532384.000000 11.691162 6841 224.000000 111 110 2 2 2000.000000 3145856.000000 12.000488 14044 224.000000 111 109 3 3 3000.000000 4640608.000000 11.801676 20717 224.000000 111 108 4 4 4000.000000 6152832.000000 11.735596 27468 224.000000 111 107 5 5 5001.000000 7790720.000000 11.885318 34780 224.000000 111 106 6 6 6002.000000 9237088.000000 11.741651 41237 224.000000 111 105 7 7 7003.000000 10809120.000000 11.775959 48255 224.000000 111 104 8 8 8003.000000 12357184.000000 11.780311 55166 224.000000 111 103 9 9 9004.000000 13941088.000000 11.812757 62237 224.000000 111 102 10 10 10004.000000 15444576.000000 11.778565 68949 224.000000 111 101 11 11 11005.000000 17017056.000000 11.797350 75969 224.000000 
1384445254.991000 112 112 1 1 1000.000000 1671936.000000 12.755859 7464 224.000000 112 111 2 2 2000.000000 3204320.000000 12.223511 14305 224.000000 112 110 3 3 3000.000000 4817792.000000 12.252279 21508 224.000000 112 109 4 4 4000.000000 6312544.000000 12.040222 28181 224.000000 112 108 5 5 5000.000000 7824768.000000 11.939648 34932 224.000000 112 107 6 6 6001.000000 9462656.000000 12.030384 42244 224.000000 112 106 7 7 7002.000000 10909024.000000 11.886496 48701 224.000000 112 105 8 8 8003.000000 12481056.000000 11.898401 55719 224.000000 112 104 9 9 9003.000000 14029120.000000 11.888669 62630 224.000000 112 103 10 10 10004.000000 15613024.000000 11.907029 69701 224.000000 112 102 11 11 11004.000000 17116512.000000 11.867378 76413 224.000000 
1384445255.992000 113 113 1 1 1001.000000 1525664.000000 11.628264 6811 224.000000 113 112 2 2 2001.000000 3197600.000000 12.191780 14275 224.000000 113 111 3 3 3001.000000 4729984.000000 12.024963 21116 224.000000 113 110 4 4 4001.000000 6343456.000000 12.096158 28319 224.000000 113 109 5 5 5001.000000 7838208.000000 11.957765 34992 224.000000 113 108 6 6 6001.000000 9350432.000000 11.887708 41743 224.000000 113 107 7 7 7002.000000 10988320.000000 11.972898 49055 224.000000 113 106 8 8 8003.000000 12434688.000000 11.854197 55512 224.000000 113 105 9 9 9004.000000 14006720.000000 11.868369 62530 224.000000 113 104 10 10 10004.000000 15554784.000000 11.862613 69441 224.000000 113 103 11 11 11005.000000 17138688.000000 11.881673 76512 224.000000 
1384445256.992000 114 114 1 1 1000.000000 1475488.000000 11.257080 6587 224.000000 114 113 2 2 2001.000000 3001152.000000 11.442765 13398 224.000000 114 112 3 3 3001.000000 4673088.000000 11.880317 20862 224.000000 114 111 4 4 4001.000000 6205472.000000 11.833040 27703 224.000000 114 110 5 5 5001.000000 7818944.000000 11.928376 34906 224.000000 114 109 6 6 6001.000000 9313696.000000 11.841003 41579 224.000000 114 108 7 7 7001.000000 10825920.000000 11.797631 48330 224.000000 114 107 8 8 8002.000000 12463808.000000 11.883443 55642 224.000000 114 106 9 9 9003.000000 13910176.000000 11.787873 62099 224.000000 114 105 10 10 10004.000000 15482208.000000 11.807264 69117 224.000000 114 104 11 11 11004.000000 17030272.000000 11.807585 76028 224.000000 
1384445257.992000 115 115 1 1 1000.000000 1641024.000000 12.520020 7326 224.000000 115 114 2 2 2000.000000 3116512.000000 11.888550 13913 224.000000 115 113 3 3 3001.000000 4642176.000000 11.801730 20724 224.000000 115 112 4 4 4001.000000 6314112.000000 12.040203 28188 224.000000 115 111 5 5 5001.000000 7846496.000000 11.970409 35029 224.000000 115 110 6 6 6001.000000 9459968.000000 12.026967 42232 224.000000 115 109 7 7 7001.000000 10954720.000000 11.937992 48905 224.000000 115 108 8 8 8001.000000 12466944.000000 11.887918 55656 224.000000 115 107 9 9 9002.000000 14104832.000000 11.954158 62968 224.000000 115 106 10 10 10003.000000 15551200.000000 11.861066 69425 224.000000 115 105 11 11 11004.000000 17123232.000000 11.872037 76443 224.000000 
1384445258.992000 116 116 1 1 1000.000000 1520736.000000 11.602295 6789 224.000000 116 115 2 2 2000.000000 3161760.000000 12.061157 14115 224.000000 116 114 3 3 3000.000000 4637248.000000 11.793132 20702 224.000000 116 113 4 4 4001.000000 6162912.000000 11.751884 27513 224.000000 116 112 5 5 5001.000000 7834848.000000 11.952639 34977 224.000000 116 111 6 6 6001.000000 9367232.000000 11.909067 41818 224.000000 116 110 7 7 7001.000000 10980704.000000 11.966308 49021 224.000000 116 109 8 8 8001.000000 12475456.000000 11.896035 55694 224.000000 116 108 9 9 9001.000000 13987680.000000 11.856186 62445 224.000000 116 107 10 10 10002.000000 15625568.000000 11.918979 69757 224.000000 116 106 11 11 11003.000000 17071936.000000 11.837548 76214 224.000000 
1384445259.992000 117 117 1 1 1000.000000 1662976.000000 12.687500 7424 224.000000 117 116 2 2 2000.000000 3183712.000000 12.144897 14213 224.000000 117 115 3 3 3000.000000 4824736.000000 12.269938 21539 224.000000 117 114 4 4 4000.000000 6300224.000000 12.016724 28126 224.000000 117 113 5 5 5001.000000 7825888.000000 11.938970 34937 224.000000 117 112 6 6 6001.000000 9497824.000000 12.075095 42401 224.000000 117 111 7 7 7001.000000 11030208.000000 12.020255 49242 224.000000 117 110 8 8 8001.000000 12643680.000000 12.056446 56445 224.000000 117 109 9 9 9001.000000 14138432.000000 11.983966 63118 224.000000 117 108 10 10 10001.000000 15650656.000000 11.939309 69869 224.000000 117 107 11 11 11002.000000 17288544.000000 11.988831 77181 224.000000 
1384445260.992000 118 118 1 1 1000.000000 1443904.000000 11.016113 6446 224.000000 118 117 2 2 2000.000000 3106880.000000 11.851807 13870 224.000000 118 116 3 3 3000.000000 4627616.000000 11.768636 20659 224.000000 118 115 4 4 4000.000000 6268640.000000 11.956482 27985 224.000000 118 114 5 5 5000.000000 7744128.000000 11.816602 34572 224.000000 118 113 6 6 6001.000000 9269792.000000 11.785186 41383 224.000000 118 112 7 7 7001.000000 10941728.000000 11.923834 48847 224.000000 118 111 8 8 8001.000000 12474112.000000 11.894753 55688 224.000000 118 110 9 9 9001.000000 14087584.000000 11.940866 62891 224.000000 118 109 10 10 10001.000000 15582336.000000 11.887190 69564 224.000000 118 108 11 11 11001.000000 17094560.000000 11.855390 76315 224.000000 
1384445261.993000 119 119 1 1 1000.000000 1564864.000000 11.938965 6986 224.000000 119 118 2 2 2000.000000 3008768.000000 11.477539 13432 224.000000 119 117 3 3 3000.000000 4671744.000000 11.880859 20856 224.000000 119 116 4 4 4000.000000 6192480.000000 11.811218 27645 224.000000 119 115 5 5 5000.000000 7833504.000000 11.952979 34971 224.000000 119 114 6 6 6000.000000 9308992.000000 11.836995 41558 224.000000 119 113 7 7 7001.000000 10834656.000000 11.807151 48369 224.000000 119 112 8 8 8001.000000 12506592.000000 11.925725 55833 224.000000 119 111 9 9 9001.000000 14038976.000000 11.899665 62674 224.000000 119 110 10 10 10001.000000 15652448.000000 11.940676 69877 224.000000 119 109 11 11 11001.000000 17147200.000000 11.891897 76550 224.000000 
1384445262.994000 120 120 1 1 1001.000000 1639232.000000 12.493854 7318 224.000000 120 119 2 2 2001.000000 3204096.000000 12.216548 14304 224.000000 120 118 3 3 3001.000000 4648000.000000 11.816536 20750 224.000000 120 117 4 4 4001.000000 6310976.000000 12.034223 28174 224.000000 120 116 5 5 5001.000000 7831712.000000 11.947855 34963 224.000000 120 115 6 6 6001.000000 9472736.000000 12.043200 42289 224.000000 120 114 7 7 7001.000000 10948224.000000 11.930913 48876 224.000000 120 113 8 8 8002.000000 12473888.000000 11.893053 55687 224.000000 120 112 9 9 9002.000000 14145824.000000 11.988899 63151 224.000000 120 111 10 10 10002.000000 15678208.000000 11.959132 69992 224.000000 120 110 11 11 11002.000000 17291680.000000 11.991006 77195 224.000000 
1384445263.994000 121 121 1 1 1000.000000 1480640.000000 11.296387 6610 224.000000 121 120 2 2 2001.000000 3119872.000000 11.895419 13928 224.000000 121 119 3 3 3001.000000 4684736.000000 11.909930 20914 224.000000 121 118 4 4 4001.000000 6128640.000000 11.686531 27360 224.000000 121 117 5 5 5001.000000 7791616.000000 11.886685 34784 224.000000 121 116 6 6 6001.000000 9312352.000000 11.839295 41573 224.000000 121 115 7 7 7001.000000 10953376.000000 11.936527 48899 224.000000 121 114 8 8 8001.000000 12428864.000000 11.851607 55486 224.000000 121 113 9 9 9002.000000 13954528.000000 11.826772 62297 224.000000 121 112 10 10 10002.000000 15626464.000000 11.919662 69761 224.000000 121 111 11 11 11002.000000 17158848.000000 11.898893 76602 224.000000 
1384445264.995000 122 122 1 1 1001.000000 1655360.000000 12.616778 7390 224.000000 122 121 2 2 2001.000000 3136000.000000 11.956912 14000 224.000000 122 120 3 3 3002.000000 4775232.000000 12.135952 21318 224.000000 122 119 4 4 4002.000000 6340096.000000 12.086730 28304 224.000000 122 118 5 5 5002.000000 7784000.000000 11.872692 34750 224.000000 122 117 6 6 6002.000000 9446976.000000 12.008448 42174 224.000000 122 116 7 7 7002.000000 10967712.000000 11.950443 48963 224.000000 122 115 8 8 8002.000000 12608736.000000 12.021622 56289 224.000000 122 114 9 9 9002.000000 14084224.000000 11.936692 62876 224.000000 122 113 10 10 10003.000000 15609888.000000 11.905828 69687 224.000000 122 112 11 11 11003.000000 17281824.000000 11.983082 77151 224.000000 
1384445265.996000 123 123 1 1 1000.000000 1524992.000000 11.634766 6808 224.000000 123 122 2 2 2001.000000 3180352.000000 12.126017 14198 224.000000 123 121 3 3 3001.000000 4660992.000000 11.849566 20808 224.000000 123 120 4 4 4002.000000 6300224.000000 12.010718 28126 224.000000 123 119 5 5 5002.000000 7865088.000000 11.996373 35112 224.000000 123 118 6 6 6002.000000 9308992.000000 11.833051 41558 224.000000 123 117 7 7 7002.000000 10971968.000000 11.955080 48982 224.000000 123 116 8 8 8002.000000 12492704.000000 11.910993 55771 224.000000 123 115 9 9 9002.000000 14133728.000000 11.978648 63097 224.000000 123 114 10 10 10002.000000 15609216.000000 11.906505 69684 224.000000 123 113 11 11 11003.000000 17134880.000000 11.881192 76495 224.000000 
1384445266.997000 124 124 1 1 1000.000000 1586368.000000 12.103027 7082 224.000000 124 123 2 2 2000.000000 3111360.000000 11.868896 13890 224.000000 124 122 3 3 3001.000000 4766720.000000 12.118356 21280 224.000000 124 121 4 4 4001.000000 6247360.000000 11.912915 27890 224.000000 124 120 5 5 5002.000000 7886592.000000 12.029173 35208 224.000000 124 119 6 6 6002.000000 9451456.000000 12.014143 42194 224.000000 124 118 7 7 7002.000000 10895360.000000 11.871608 48640 224.000000 124 117 8 8 8002.000000 12558336.000000 11.973569 56064 224.000000 124 116 9 9 9002.000000 14079072.000000 11.932326 62853 224.000000 124 115 10 10 10002.000000 15720096.000000 11.991083 70179 224.000000 124 114 11 11 11002.000000 17195584.000000 11.924368 76766 224.000000 
1384445267.998000 125 125 1 1 1001.000000 1581440.000000 12.053376 7060 224.000000 125 124 2 2 2001.000000 3167808.000000 12.078189 14142 224.000000 125 123 3 3 3001.000000 4692800.000000 11.930431 20950 224.000000 125 122 4 4 4002.000000 6348160.000000 12.102103 28340 224.000000 125 121 5 5 5002.000000 7828800.000000 11.941024 34950 224.000000 125 120 6 6 6003.000000 9468032.000000 12.033209 42268 224.000000 125 119 7 7 7003.000000 11032896.000000 12.019751 49254 224.000000 125 118 8 8 8003.000000 12476800.000000 11.894343 55700 224.000000 125 117 9 9 9003.000000 14139776.000000 11.982442 63124 224.000000 125 116 10 10 10003.000000 15660512.000000 11.944439 69913 224.000000 125 115 11 11 11003.000000 17301536.000000 11.996750 77239 224.000000 
1384445268.998000 126 126 1 1 1000.000000 1527904.000000 11.656982 6821 224.000000 126 125 2 2 2001.000000 3109344.000000 11.855278 13881 224.000000 126 124 3 3 3001.000000 4695712.000000 11.937834 20963 224.000000 126 123 4 4 4001.000000 6220704.000000 11.862086 27771 224.000000 126 122 5 5 5002.000000 7876064.000000 12.013115 35161 224.000000 126 121 6 6 6002.000000 9356704.000000 11.893700 41771 224.000000 126 120 7 7 7003.000000 10995936.000000 11.979485 49089 224.000000 126 119 8 8 8003.000000 12560800.000000 11.974422 56075 224.000000 126 118 9 9 9003.000000 14004704.000000 11.867979 62521 224.000000 126 117 10 10 10003.000000 15667680.000000 11.949906 69945 224.000000 126 116 11 11 11003.000000 17188416.000000 11.918314 76734 224.000000 
1384445269.998000 127 127 1 1 1000.000000 1486240.000000 11.339111 6635 224.000000 127 126 2 2 2000.000000 3014144.000000 11.498047 13456 224.000000 127 125 3 3 3001.000000 4595584.000000 11.683280 20516 224.000000 127 124 4 4 4001.000000 6181952.000000 11.788191 27598 224.000000 127 123 5 5 5001.000000 7706944.000000 11.757512 34406 224.000000 127 122 6 6 6002.000000 9362304.000000 11.900818 41796 224.000000 127 121 7 7 7002.000000 10842944.000000 11.814496 48406 224.000000 127 120 8 8 8003.000000 12482176.000000 11.899468 55724 224.000000 127 119 9 9 9003.000000 14047040.000000 11.903855 62710 224.000000 127 118 10 10 10003.000000 15490944.000000 11.815108 69156 224.000000 127 117 11 11 11003.000000 17153920.000000 11.894395 76580 224.000000 
1384445270.999000 128 128 1 1 1001.000000 1566880.000000 11.942403 6995 224.000000 128 127 2 2 2001.000000 3053120.000000 11.640908 13630 224.000000 128 126 3 3 3001.000000 4581024.000000 11.646264 20451 224.000000 128 125 4 4 4002.000000 6162464.000000 11.748093 27511 224.000000 128 124 5 5 5002.000000 7748832.000000 11.819052 34593 224.000000 128 123 6 6 6002.000000 9273824.000000 11.788348 41401 224.000000 128 122 7 7 7003.000000 10929184.000000 11.906762 48791 224.000000 128 121 8 8 8003.000000 12409824.000000 11.830494 55401 224.000000 128 120 9 9 9004.000000 14049056.000000 11.904242 62719 224.000000 128 119 10 10 10004.000000 15613920.000000 11.907713 69705 224.000000 128 118 11 11 11004.000000 17057824.000000 11.826687 76151 224.000000 
1384445271.999000 129 129 1 1 1000.000000 1544256.000000 11.781738 6894 224.000000 129 128 2 2 2001.000000 3111136.000000 11.862111 13889 224.000000 129 127 3 3 3001.000000 4597376.000000 11.687836 20524 224.000000 129 126 4 4 4001.000000 6125280.000000 11.680124 27345 224.000000 129 125 5 5 5002.000000 7706720.000000 11.754820 34405 224.000000 129 124 6 6 6002.000000 9293088.000000 11.812835 41487 224.000000 129 123 7 7 7002.000000 10818080.000000 11.787404 48295 224.000000 129 122 8 8 8003.000000 12473440.000000 11.891140 55685 224.000000 129 121 9 9 9003.000000 13954080.000000 11.825078 62295 224.000000 129 120 10 10 10004.000000 15593312.000000 11.891996 69613 224.000000 129 119 11 11 11004.000000 17158176.000000 11.896264 76599 224.000000 
1384445272.999000 130 130 1 1 1000.000000 1601376.000000 12.217529 7149 224.000000 130 129 2 2 2000.000000 3145632.000000 11.999634 14043 224.000000 130 128 3 3 3001.000000 4712512.000000 11.980544 21038 224.000000 130 127 4 4 4001.000000 6198752.000000 11.820226 27673 224.000000 130 126 5 5 5001.000000 7726656.000000 11.787584 34494 224.000000 130 125 6 6 6002.000000 9308096.000000 11.831912 41554 224.000000 130 124 7 7 7002.000000 10894464.000000 11.870632 48636 224.000000 130 123 8 8 8002.000000 12419456.000000 11.841156 55444 224.000000 130 122 9 9 9003.000000 14074816.000000 11.927394 62834 224.000000 130 121 10 10 10003.000000 15555456.000000 11.864312 69444 224.000000 130 120 11 11 11004.000000 17194688.000000 11.921579 76762 224.000000 
1384445273.999000 131 131 1 1 1000.000000 1485568.000000 11.333984 6632 224.000000 131 130 2 2 2000.000000 3086944.000000 11.775757 13781 224.000000 131 129 3 3 3000.000000 4631200.000000 11.777751 20675 224.000000 131 128 4 4 4001.000000 6198080.000000 11.818945 27670 224.000000 131 127 5 5 5001.000000 7684320.000000 11.722997 34305 224.000000 131 126 6 6 6001.000000 9212224.000000 11.711997 41126 224.000000 131 125 7 7 7002.000000 10793664.000000 11.760800 48186 224.000000 131 124 8 8 8002.000000 12380032.000000 11.803568 55268 224.000000 131 123 9 9 9002.000000 13905024.000000 11.784816 62076 224.000000 131 122 10 10 10003.000000 15560384.000000 11.868070 69466 224.000000 131 121 11 11 11003.000000 17041024.000000 11.816113 76076 224.000000 
1384445275.000000 132 132 1 1 1001.000000 1542016.000000 11.752896 6884 224.000000 132 131 2 2 2001.000000 3027584.000000 11.543545 13516 224.000000 132 130 3 3 3001.000000 4628960.000000 11.768131 20665 224.000000 132 129 4 4 4001.000000 6173216.000000 11.771532 27559 224.000000 132 128 5 5 5002.000000 7740096.000000 11.805727 34554 224.000000 132 127 6 6 6002.000000 9226336.000000 11.727984 41189 224.000000 132 126 7 7 7002.000000 10754240.000000 11.717843 48010 224.000000 132 125 8 8 8003.000000 12335680.000000 11.759811 55070 224.000000 132 124 9 9 9003.000000 13922048.000000 11.797934 62152 224.000000 132 123 10 10 10003.000000 15447040.000000 11.781622 68960 224.000000 132 122 11 11 11004.000000 17102400.000000 11.857593 76350 224.000000 
1384445276.000000 133 133 1 1 1000.000000 1445920.000000 11.031494 6455 224.000000 133 132 2 2 2001.000000 2987936.000000 11.392375 13339 224.000000 133 131 3 3 3001.000000 4473504.000000 11.372918 19971 224.000000 133 130 4 4 4001.000000 6074880.000000 11.584018 27120 224.000000 133 129 5 5 5001.000000 7619136.000000 11.623554 34014 224.000000 133 128 6 6 6002.000000 9186016.000000 11.676731 41009 224.000000 133 127 7 7 7002.000000 10672256.000000 11.628514 47644 224.000000 133 126 8 8 8002.000000 12200160.000000 11.632071 54465 224.000000 133 125 9 9 9003.000000 13781600.000000 11.678914 61525 224.000000 133 124 10 10 10003.000000 15367968.000000 11.721313 68607 224.000000 133 123 11 11 11003.000000 16892960.000000 11.713447 75415 224.000000 
1384445277.000000 134 134 1 1 1000.000000 1548288.000000 11.812500 6912 224.000000 134 133 2 2 2000.000000 2994208.000000 11.421997 13367 224.000000 134 132 3 3 3001.000000 4536224.000000 11.532370 20251 224.000000 134 131 4 4 4001.000000 6021792.000000 11.482786 26883 224.000000 134 130 5 5 5001.000000 7623168.000000 11.629705 34032 224.000000 134 129 6 6 6001.000000 9167424.000000 11.655040 40926 224.000000 134 128 7 7 7002.000000 10734304.000000 11.696121 47921 224.000000 134 127 8 8 8002.000000 12220544.000000 11.651506 54556 224.000000 134 126 9 9 9002.000000 13748448.000000 11.652114 61377 224.000000 134 125 10 10 10003.000000 15329888.000000 11.692269 68437 224.000000 134 124 11 11 11003.000000 16916256.000000 11.729600 75519 224.000000 
1384445278.000000 135 135 1 1 999.000000 1548288.000000 11.824324 6912 224.000000 135 134 2 2 1999.000000 3096576.000000 11.818409 13824 224.000000 135 133 3 3 2999.000000 4542496.000000 11.556017 20279 224.000000 135 132 4 4 4000.000000 6084512.000000 11.605286 27163 224.000000 135 131 5 5 5000.000000 7570080.000000 11.551025 33795 224.000000 135 130 6 6 6000.000000 9171456.000000 11.662109 40944 224.000000 135 129 7 7 7000.000000 10715712.000000 11.679199 47838 224.000000 135 128 8 8 8001.000000 12282592.000000 11.712129 54833 224.000000 135 127 9 9 9001.000000 13768832.000000 11.670687 61468 224.000000 135 126 10 10 10001.000000 15296736.000000 11.669316 68289 224.000000 135 125 11 11 11002.000000 16878176.000000 11.704260 75349 224.000000 
1384445279.001000 136 136 1 1 1001.000000 1555456.000000 11.855332 6944 224.000000 136 135 2 2 2000.000000 3103744.000000 11.839844 13856 224.000000 136 134 3 3 3000.000000 4652032.000000 11.830729 20768 224.000000 136 133 4 4 4000.000000 6097952.000000 11.630920 27223 224.000000 136 132 5 5 5001.000000 7639968.000000 11.655335 34107 224.000000 136 131 6 6 6001.000000 9125536.000000 11.601785 40739 224.000000 136 130 7 7 7001.000000 10726912.000000 11.689736 47888 224.000000 136 129 8 8 8001.000000 12271168.000000 11.701235 54782 224.000000 136 128 9 9 9002.000000 13838048.000000 11.728052 61777 224.000000 136 127 10 10 10002.000000 15324288.000000 11.689166 68412 224.000000 136 126 11 11 11002.000000 16852192.000000 11.686241 75233 224.000000 
1384445280.002000 137 137 1 1 1001.000000 1589056.000000 12.111424 7094 224.000000 137 136 2 2 2002.000000 3144512.000000 11.983378 14038 224.000000 137 135 3 3 3001.000000 4692800.000000 11.930431 20950 224.000000 137 134 4 4 4001.000000 6241088.000000 11.900955 27862 224.000000 137 133 5 5 5001.000000 7687008.000000 11.727098 34317 224.000000 137 132 6 6 6002.000000 9229024.000000 11.731400 41201 224.000000 137 131 7 7 7002.000000 10714592.000000 11.674643 47833 224.000000 137 130 8 8 8002.000000 12315968.000000 11.742487 54982 224.000000 137 129 9 9 9002.000000 13860224.000000 11.746847 61876 224.000000 137 128 10 10 10003.000000 15427104.000000 11.766416 68871 224.000000 137 127 11 11 11003.000000 16913344.000000 11.727581 75506 224.000000 
1384445281.002000 138 138 1 1 1000.000000 1445248.000000 11.026367 6452 224.000000 138 137 2 2 2001.000000 3034304.000000 11.569167 13546 224.000000 138 136 3 3 3002.000000 4589760.000000 11.664587 20490 224.000000 138 135 4 4 4001.000000 6138048.000000 11.704471 27402 224.000000 138 134 5 5 5001.000000 7686336.000000 11.726073 34314 224.000000 138 133 6 6 6001.000000 9132256.000000 11.610329 40769 224.000000 138 132 7 7 7002.000000 10674272.000000 11.630710 47653 224.000000 138 131 8 8 8002.000000 12159840.000000 11.593629 54285 224.000000 138 130 9 9 9002.000000 13761216.000000 11.662936 61434 224.000000 138 129 10 10 10002.000000 15305472.000000 11.674813 68328 224.000000 138 128 11 11 11003.000000 16872352.000000 11.699158 75323 224.000000 
1384445282.003000 139 139 1 1 1000.000000 1489824.000000 11.366455 6651 224.000000 139 138 2 2 2000.000000 2935072.000000 11.196411 13103 224.000000 139 137 3 3 3001.000000 4524128.000000 11.501619 20197 224.000000 139 136 4 4 4002.000000 6079584.000000 11.590091 27141 224.000000 139 135 5 5 5001.000000 7627872.000000 11.636882 34053 224.000000 139 134 6 6 6001.000000 9176160.000000 11.666146 40965 224.000000 139 133 7 7 7001.000000 10622080.000000 11.575495 47420 224.000000 139 132 8 8 8002.000000 12164096.000000 11.597687 54304 224.000000 139 131 9 9 9002.000000 13649664.000000 11.568393 60936 224.000000 139 130 10 10 10002.000000 15251040.000000 11.633293 68085 224.000000 139 129 11 11 11002.000000 16795296.000000 11.646786 74979 224.000000 
1384445283.003000 140 140 1 1 1000.000000 1429568.000000 10.906738 6382 224.000000 140 139 2 2 2000.000000 2919392.000000 11.136597 13033 224.000000 140 138 3 3 3000.000000 4364640.000000 11.099854 19485 224.000000 140 137 4 4 4001.000000 5953696.000000 11.352936 26579 224.000000 140 136 5 5 5002.000000 7509152.000000 11.453475 33523 224.000000 140 135 6 6 6001.000000 9057440.000000 11.515211 40435 224.000000 140 134 7 7 7001.000000 10605728.000000 11.557675 47347 224.000000 140 133 8 8 8001.000000 12051648.000000 11.491911 53802 224.000000 140 132 9 9 9002.000000 13593664.000000 11.520932 60686 224.000000 140 131 10 10 10002.000000 15079232.000000 11.502241 67318 224.000000 140 130 11 11 11002.000000 16680608.000000 11.567255 74467 224.000000 
1384445284.003000 141 141 1 1 1000.000000 1466752.000000 11.190430 6548 224.000000 141 140 2 2 2000.000000 2896320.000000 11.048584 12930 224.000000 141 139 3 3 3000.000000 4386144.000000 11.154541 19581 224.000000 141 138 4 4 4000.000000 5831392.000000 11.122498 26033 224.000000 141 137 5 5 5001.000000 7420448.000000 11.320441 33127 224.000000 141 136 6 6 6002.000000 8975904.000000 11.409649 40071 224.000000 141 135 7 7 7001.000000 10524192.000000 11.468821 46983 224.000000 141 134 8 8 8001.000000 12072480.000000 11.511775 53895 224.000000 141 133 9 9 9001.000000 13518400.000000 11.458417 60350 224.000000 141 132 10 10 10002.000000 15060416.000000 11.487888 67234 224.000000 141 131 11 11 11002.000000 16545984.000000 11.473899 73866 224.000000 
1384445285.003000 142 142 1 1 1000.000000 1504160.000000 11.475830 6715 224.000000 142 141 2 2 2000.000000 2970912.000000 11.333130 13263 224.000000 142 140 3 3 3000.000000 4400480.000000 11.190999 19645 224.000000 142 139 4 4 4000.000000 5890304.000000 11.234863 26296 224.000000 142 138 5 5 5000.000000 7335552.000000 11.193164 32748 224.000000 142 137 6 6 6001.000000 8924608.000000 11.346335 39842 224.000000 142 136 7 7 7002.000000 10480064.000000 11.419101 46786 224.000000 142 135 8 8 8001.000000 12028352.000000 11.469697 53698 224.000000 142 134 9 9 9001.000000 13576640.000000 11.507782 60610 224.000000 142 133 10 10 10001.000000 15022560.000000 11.460158 67065 224.000000 142 132 11 11 11002.000000 16564576.000000 11.486792 73949 224.000000 
1384445286.004000 143 143 1 1 1001.000000 1515360.000000 11.549730 6765 224.000000 143 142 2 2 2001.000000 3019520.000000 11.512798 13480 224.000000 143 141 3 3 3001.000000 4486272.000000 11.405378 20028 224.000000 143 140 4 4 4001.000000 5915840.000000 11.280749 26410 224.000000 143 139 5 5 5001.000000 7405664.000000 11.297887 33061 224.000000 143 138 6 6 6001.000000 8850912.000000 11.252641 39513 224.000000 143 137 7 7 7002.000000 10439968.000000 11.375412 46607 224.000000 143 136 8 8 8003.000000 11995424.000000 11.435439 53551 224.000000 143 135 9 9 9002.000000 13543712.000000 11.478596 60463 224.000000 143 134 10 10 10002.000000 15092000.000000 11.511980 67375 224.000000 143 133 11 11 11002.000000 16537920.000000 11.468307 73830 224.000000 
1384445287.004000 144 144 1 1 1000.000000 1492960.000000 11.390381 6665 224.000000 144 143 2 2 2001.000000 3008320.000000 11.470095 13430 224.000000 144 142 3 3 3001.000000 4512480.000000 11.472006 20145 224.000000 144 141 4 4 4001.000000 5979232.000000 11.401630 26693 224.000000 144 140 5 5 5001.000000 7408800.000000 11.302671 33075 224.000000 144 139 6 6 6001.000000 8898624.000000 11.313300 39726 224.000000 144 138 7 7 7001.000000 10343872.000000 11.272315 46178 224.000000 144 137 8 8 8002.000000 11932928.000000 11.377283 53272 224.000000 144 136 9 9 9003.000000 13488384.000000 11.430435 60216 224.000000 144 135 10 10 10002.000000 15036672.000000 11.469776 67128 224.000000 144 134 11 11 11002.000000 16584960.000000 11.500927 74040 224.000000 
1384445288.004000 145 145 1 1 1000.000000 1505280.000000 11.484375 6720 224.000000 145 144 2 2 2000.000000 2998240.000000 11.437378 13385 224.000000 145 143 3 3 3001.000000 4513600.000000 11.474853 20150 224.000000 145 142 4 4 4001.000000 6017760.000000 11.475098 26865 224.000000 145 141 5 5 5001.000000 7484512.000000 11.418175 33413 224.000000 145 140 6 6 6001.000000 8914080.000000 11.332950 39795 224.000000 145 139 7 7 7001.000000 10403904.000000 11.337736 46446 224.000000 145 138 8 8 8001.000000 11849152.000000 11.298820 52898 224.000000 145 137 9 9 9002.000000 13438208.000000 11.389179 59992 224.000000 145 136 10 10 10003.000000 14993664.000000 11.435827 66936 224.000000 145 135 11 11 11002.000000 16541952.000000 11.471103 73848 224.000000 
1384445289.005000 146 146 1 1 1001.000000 1587040.000000 12.096058 7085 224.000000 146 145 2 2 2001.000000 3092320.000000 11.790369 13805 224.000000 146 144 3 3 3001.000000 4585280.000000 11.657084 20470 224.000000 146 143 4 4 4002.000000 6100640.000000 11.630232 27235 224.000000 146 142 5 5 5002.000000 7604800.000000 11.599364 33950 224.000000 146 141 6 6 6002.000000 9071552.000000 11.531231 40498 224.000000 146 140 7 7 7002.000000 10501120.000000 11.442043 46880 224.000000 146 139 8 8 8002.000000 11990944.000000 11.432597 53531 224.000000 146 138 9 9 9002.000000 13436192.000000 11.387471 59983 224.000000 146 137 10 10 10003.000000 15025248.000000 11.459917 67077 224.000000 146 136 11 11 11004.000000 16580704.000000 11.495886 74021 224.000000 
1384445290.005000 147 147 1 1 1000.000000 1555456.000000 11.867188 6944 224.000000 147 146 2 2 2001.000000 3142496.000000 11.981680 14029 224.000000 147 145 3 3 3001.000000 4647776.000000 11.815967 20749 224.000000 147 144 4 4 4001.000000 6140736.000000 11.709597 27414 224.000000 147 143 5 5 5002.000000 7656096.000000 11.677604 34179 224.000000 147 142 6 6 6002.000000 9160256.000000 11.643987 40894 224.000000 147 141 7 7 7002.000000 10627008.000000 11.579211 47442 224.000000 147 140 8 8 8002.000000 12056576.000000 11.495173 53824 224.000000 147 139 9 9 9002.000000 13546400.000000 11.480874 60475 224.000000 147 138 10 10 10002.000000 14991648.000000 11.435433 66927 224.000000 147 137 11 11 11003.000000 16580704.000000 11.496931 74021 224.000000 
1384445291.005000 148 148 1 1 1000.000000 1508640.000000 11.510010 6735 224.000000 148 147 2 2 2000.000000 3064096.000000 11.688599 13679 224.000000 148 146 3 3 3001.000000 4651136.000000 11.824509 20764 224.000000 148 145 4 4 4001.000000 6156416.000000 11.739497 27484 224.000000 148 144 5 5 5001.000000 7649376.000000 11.669688 34149 224.000000 148 143 6 6 6002.000000 9164736.000000 11.649681 40914 224.000000 148 142 7 7 7002.000000 10668896.000000 11.624852 47629 224.000000 148 141 8 8 8002.000000 12135648.000000 11.570563 54177 224.000000 148 140 9 9 9002.000000 13565216.000000 11.496821 60559 224.000000 148 139 10 10 10002.000000 15055040.000000 11.483787 67210 224.000000 148 138 11 11 11002.000000 16500288.000000 11.442211 73662 224.000000 
1384445292.006000 149 149 1 1 1001.000000 1607648.000000 12.253128 7177 224.000000 149 148 2 2 2001.000000 3116288.000000 11.881754 13912 224.000000 149 147 3 3 3001.000000 4671744.000000 11.876900 20856 224.000000 149 146 4 4 4002.000000 6258784.000000 11.931717 27941 224.000000 149 145 5 5 5002.000000 7764064.000000 11.842285 34661 224.000000 149 144 6 6 6002.000000 9257024.000000 11.766992 41326 224.000000 149 143 7 7 7003.000000 10772384.000000 11.735937 48091 224.000000 149 142 8 8 8003.000000 12276544.000000 11.703436 54806 224.000000 149 141 9 9 9003.000000 13743296.000000 11.646454 61354 224.000000 149 140 10 10 10003.000000 15172864.000000 11.572505 67736 224.000000 149 139 11 11 11003.000000 16662688.000000 11.553778 74387 224.000000 
1384445293.006000 150 150 1 1 1000.000000 1539104.000000 11.742432 6871 224.000000 150 149 2 2 2001.000000 3146752.000000 11.997907 14048 224.000000 150 148 3 3 3001.000000 4655392.000000 11.835329 20783 224.000000 150 147 4 4 4001.000000 6210848.000000 11.843292 27727 224.000000 150 146 5 5 5002.000000 7797888.000000 11.893875 34812 224.000000 150 145 6 6 6002.000000 9303168.000000 11.825648 41532 224.000000 150 144 7 7 7002.000000 10796128.000000 11.763485 48197 224.000000 150 143 8 8 8003.000000 12311488.000000 11.736749 54962 224.000000 150 142 9 9 9003.000000 13815648.000000 11.707767 61677 224.000000 150 141 10 10 10003.000000 15282400.000000 11.656049 68225 224.000000 150 140 11 11 11003.000000 16711968.000000 11.587948 74607 224.000000 
1384445294.007000 151 151 1 1 1001.000000 1531040.000000 11.669239 6835 224.000000 151 150 2 2 2001.000000 3070144.000000 11.705817 13706 224.000000 151 149 3 3 3002.000000 4677792.000000 11.888315 20883 224.000000 151 148 4 4 4002.000000 6186432.000000 11.793786 27618 224.000000 151 147 5 5 5002.000000 7741888.000000 11.808460 34562 224.000000 151 146 6 6 6003.000000 9328928.000000 11.856417 41647 224.000000 151 145 7 7 7003.000000 10834208.000000 11.803291 48367 224.000000 151 144 8 8 8003.000000 12327168.000000 11.751697 55032 224.000000 151 143 9 9 9004.000000 13842528.000000 11.729243 61797 224.000000 151 142 10 10 10004.000000 15346688.000000 11.703912 68512 224.000000 151 141 11 11 11004.000000 16813440.000000 11.657249 75060 224.000000 
1384445295.007000 152 152 1 1 1000.000000 1554112.000000 11.856934 6938 224.000000 152 151 2 2 2001.000000 3085152.000000 11.763039 13773 224.000000 152 150 3 3 3001.000000 4624256.000000 11.756172 20644 224.000000 152 149 4 4 4002.000000 6231904.000000 11.880473 27821 224.000000 152 148 5 5 5002.000000 7740544.000000 11.806410 34556 224.000000 152 147 6 6 6002.000000 9296000.000000 11.816536 41500 224.000000 152 146 7 7 7003.000000 10883040.000000 11.856491 48585 224.000000 152 145 8 8 8003.000000 12388320.000000 11.809994 55305 224.000000 152 144 9 9 9003.000000 13881280.000000 11.763386 61970 224.000000 152 143 10 10 10004.000000 15396640.000000 11.742007 68735 224.000000 152 142 11 11 11004.000000 16900800.000000 11.717818 75450 224.000000 
1384445296.007000 153 153 1 1 1000.000000 1600256.000000 12.208984 7144 224.000000 153 152 2 2 2000.000000 3154368.000000 12.032959 14082 224.000000 153 151 3 3 3001.000000 4685408.000000 11.911638 20917 224.000000 153 150 4 4 4001.000000 6224512.000000 11.869347 27788 224.000000 153 149 5 5 5002.000000 7832160.000000 11.946149 34965 224.000000 153 148 6 6 6002.000000 9340800.000000 11.873484 41700 224.000000 153 147 7 7 7002.000000 10896256.000000 11.872584 48644 224.000000 153 146 8 8 8003.000000 12483296.000000 11.900536 55729 224.000000 153 145 9 9 9003.000000 13988576.000000 11.854311 62449 224.000000 153 144 10 10 10003.000000 15481536.000000 11.807932 69114 224.000000 153 143 11 11 11004.000000 16996896.000000 11.784444 75879 224.000000 
1384445297.007000 154 154 1 1 1000.000000 1592192.000000 12.147461 7108 224.000000 154 153 2 2 2000.000000 3192448.000000 12.178223 14252 224.000000 154 152 3 3 3000.000000 4746560.000000 12.071126 21190 224.000000 154 151 4 4 4001.000000 6277600.000000 11.970579 28025 224.000000 154 150 5 5 5001.000000 7816704.000000 11.924959 34896 224.000000 154 149 6 6 6002.000000 9424352.000000 11.979690 42073 224.000000 154 148 7 7 7002.000000 10932992.000000 11.912612 48808 224.000000 154 147 8 8 8002.000000 12488448.000000 11.906935 55752 224.000000 154 146 9 9 9003.000000 14075488.000000 11.927963 62837 224.000000 154 145 10 10 10003.000000 15580768.000000 11.883618 69557 224.000000 154 144 11 11 11003.000000 17073728.000000 11.838790 76222 224.000000 
1384445298.007000 155 155 1 1 1000.000000 1617280.000000 12.338867 7220 224.000000 155 154 2 2 2000.000000 3209472.000000 12.243164 14328 224.000000 155 153 3 3 3000.000000 4809728.000000 12.231771 21472 224.000000 155 152 4 4 4000.000000 6363840.000000 12.138062 28410 224.000000 155 151 5 5 5001.000000 7894880.000000 12.044222 35245 224.000000 155 150 6 6 6001.000000 9433984.000000 11.993932 42116 224.000000 155 149 7 7 7002.000000 11041632.000000 12.030986 49293 224.000000 155 148 8 8 8002.000000 12550272.000000 11.965881 56028 224.000000 155 147 9 9 9002.000000 14105728.000000 11.954917 62972 224.000000 155 146 10 10 10003.000000 15692768.000000 11.969041 70057 224.000000 155 145 11 11 11003.000000 17198048.000000 11.924993 76777 224.000000 
1384445299.008000 156 156 1 1 1001.000000 1550752.000000 11.819479 6923 224.000000 156 155 2 2 2001.000000 3168032.000000 12.079043 14143 224.000000 156 154 3 3 3001.000000 4760224.000000 12.101842 21251 224.000000 156 153 4 4 4001.000000 6360480.000000 12.128621 28395 224.000000 156 152 5 5 5001.000000 7914592.000000 12.074294 35333 224.000000 156 151 6 6 6002.000000 9445632.000000 12.006740 42168 224.000000 156 150 7 7 7002.000000 10984736.000000 11.968992 49039 224.000000 156 149 8 8 8003.000000 12592384.000000 12.004532 56216 224.000000 156 148 9 9 9003.000000 14101024.000000 11.949603 62951 224.000000 156 147 10 10 10003.000000 15656480.000000 11.941364 69895 224.000000 156 146 11 11 11004.000000 17243520.000000 11.955436 76980 224.000000 
1384445300.008000 157 157 1 1 1000.000000 1561056.000000 11.909912 6969 224.000000 157 156 2 2 2001.000000 3111808.000000 11.864673 13892 224.000000 157 155 3 3 3001.000000 4729088.000000 12.022685 21112 224.000000 157 154 4 4 4001.000000 6321280.000000 12.053871 28220 224.000000 157 153 5 5 5001.000000 7921536.000000 12.084888 35364 224.000000 157 152 6 6 6001.000000 9475648.000000 12.046902 42302 224.000000 157 151 7 7 7002.000000 11006688.000000 11.992911 49137 224.000000 157 150 8 8 8002.000000 12545792.000000 11.961609 56008 224.000000 157 149 9 9 9003.000000 14153440.000000 11.994022 63185 224.000000 157 148 10 10 10003.000000 15662080.000000 11.945635 69920 224.000000 157 147 11 11 11003.000000 17217536.000000 11.938505 76864 224.000000 
1384445301.008000 158 158 1 1 1000.000000 1600256.000000 12.208984 7144 224.000000 158 157 2 2 2000.000000 3161312.000000 12.059448 14113 224.000000 158 156 3 3 3001.000000 4712064.000000 11.979405 21036 224.000000 158 155 4 4 4001.000000 6329344.000000 12.069248 28256 224.000000 158 154 5 5 5001.000000 7921536.000000 12.084888 35364 224.000000 158 153 6 6 6001.000000 9521792.000000 12.105567 42508 224.000000 158 152 7 7 7001.000000 11075904.000000 12.070053 49446 224.000000 158 151 8 8 8002.000000 12606944.000000 12.019914 56281 224.000000 158 150 9 9 9002.000000 14146048.000000 11.989089 63152 224.000000 158 149 10 10 10003.000000 15753696.000000 12.015512 70329 224.000000 158 148 11 11 11003.000000 17262336.000000 11.969569 77064 224.000000 
1384445302.008000 159 159 1 1 1000.000000 1650656.000000 12.593506 7369 224.000000 159 158 2 2 2000.000000 3250912.000000 12.401245 14513 224.000000 159 157 3 3 3000.000000 4811968.000000 12.237467 21482 224.000000 159 156 4 4 4001.000000 6362720.000000 12.132892 28405 224.000000 159 155 5 5 5001.000000 7980000.000000 12.174079 35625 224.000000 159 154 6 6 6001.000000 9572192.000000 12.169643 42733 224.000000 159 153 7 7 7001.000000 11172448.000000 12.175263 49877 224.000000 159 152 8 8 8001.000000 12726560.000000 12.135476 56815 224.000000 159 151 9 9 9002.000000 14257600.000000 12.083632 63650 224.000000 159 150 10 10 10002.000000 15796704.000000 12.049519 70521 224.000000 159 149 11 11 11003.000000 17404352.000000 12.068042 77698 224.000000 
1384445303.008000 160 160 1 1 1000.000000 1661856.000000 12.678955 7419 224.000000 160 159 2 2 2000.000000 3312512.000000 12.636230 14788 224.000000 160 158 3 3 3000.000000 4912768.000000 12.493815 21932 224.000000 160 157 4 4 4000.000000 6473824.000000 12.347839 28901 224.000000 160 156 5 5 5001.000000 8024576.000000 12.242083 35824 224.000000 160 155 6 6 6001.000000 9641856.000000 12.258211 43044 224.000000 160 154 7 7 7001.000000 11234048.000000 12.242392 50152 224.000000 160 153 8 8 8001.000000 12834304.000000 12.238216 57296 224.000000 160 152 9 9 9001.000000 14388416.000000 12.195856 64234 224.000000 160 151 10 10 10002.000000 15919456.000000 12.143152 71069 224.000000 160 150 11 11 11002.000000 17458560.000000 12.106730 77940 224.000000 
1384445304.008000 161 161 1 1 1000.000000 1590624.000000 12.135498 7101 224.000000 161 160 2 2 2000.000000 3252480.000000 12.407227 14520 224.000000 161 159 3 3 3000.000000 4903136.000000 12.469320 21889 224.000000 161 158 4 4 4000.000000 6503392.000000 12.404236 29033 224.000000 161 157 5 5 5000.000000 8064448.000000 12.305371 36002 224.000000 161 156 6 6 6001.000000 9615200.000000 12.224322 42925 224.000000 161 155 7 7 7001.000000 11232480.000000 12.240683 50145 224.000000 161 154 8 8 8001.000000 12824672.000000 12.229032 57253 224.000000 161 153 9 9 9001.000000 14424928.000000 12.226804 64397 224.000000 161 152 10 10 10001.000000 15979040.000000 12.189821 71335 224.000000 161 151 11 11 11002.000000 17510080.000000 12.142457 78170 224.000000 
1384445305.009000 162 162 1 1 1001.000000 1625120.000000 12.386295 7255 224.000000 162 161 2 2 2001.000000 3215744.000000 12.260959 14356 224.000000 162 160 3 3 3001.000000 4877600.000000 12.400245 21775 224.000000 162 159 4 4 4001.000000 6528256.000000 12.448548 29144 224.000000 162 158 5 5 5001.000000 8128512.000000 12.400645 36288 224.000000 162 157 6 6 6001.000000 9689568.000000 12.318870 43257 224.000000 162 156 7 7 7002.000000 11240320.000000 12.247477 50180 224.000000 162 155 8 8 8002.000000 12857600.000000 12.258898 57400 224.000000 162 154 9 9 9002.000000 14449792.000000 12.246519 64508 224.000000 162 153 10 10 10002.000000 16050048.000000 12.242766 71652 224.000000 162 152 11 11 11002.000000 17604160.000000 12.207697 78590 224.000000 
1384445306.009000 163 163 1 1 1000.000000 1516032.000000 11.566406 6768 224.000000 163 162 2 2 2001.000000 3141152.000000 11.976556 14023 224.000000 163 161 3 3 3001.000000 4731776.000000 12.029519 21124 224.000000 163 160 4 4 4001.000000 6393632.000000 12.191837 28543 224.000000 163 159 5 5 5001.000000 8044288.000000 12.272155 35912 224.000000 163 158 6 6 6001.000000 9644544.000000 12.261628 43056 224.000000 163 157 7 7 7001.000000 11205600.000000 12.211390 50025 224.000000 163 156 8 8 8002.000000 12756352.000000 12.162365 56948 224.000000 163 155 9 9 9002.000000 14373632.000000 12.181972 64168 224.000000 163 154 10 10 10002.000000 15965824.000000 12.178521 71276 224.000000 163 153 11 11 11002.000000 17566080.000000 12.181290 78420 224.000000 
1384445307.009000 164 164 1 1 1000.000000 1602272.000000 12.224365 7153 224.000000 164 163 2 2 2000.000000 3118304.000000 11.895386 13921 224.000000 164 162 3 3 3001.000000 4743424.000000 12.059131 21176 224.000000 164 161 4 4 4001.000000 6334048.000000 12.078218 28277 224.000000 164 160 5 5 5001.000000 7995904.000000 12.198342 35696 224.000000 164 159 6 6 6001.000000 9646560.000000 12.264191 43065 224.000000 164 158 7 7 7001.000000 11246816.000000 12.256306 50209 224.000000 164 157 8 8 8001.000000 12807872.000000 12.213012 57178 224.000000 164 156 9 9 9002.000000 14358624.000000 12.169252 64101 224.000000 164 155 10 10 10002.000000 15975904.000000 12.186210 71321 224.000000 164 154 11 11 11002.000000 17568096.000000 12.182688 78429 224.000000 
1384445308.010000 165 165 1 1 1000.000000 1648416.000000 12.576416 7359 224.000000 165 164 2 2 2000.000000 3250688.000000 12.400391 14512 224.000000 165 163 3 3 3000.000000 4766720.000000 12.122396 21280 224.000000 165 162 4 4 4001.000000 6391840.000000 12.188420 28535 224.000000 165 161 5 5 5001.000000 7982464.000000 12.177838 35636 224.000000 165 160 6 6 6001.000000 9644320.000000 12.261343 43055 224.000000 165 159 7 7 7001.000000 11294976.000000 12.308788 50424 224.000000 165 158 8 8 8001.000000 12895232.000000 12.296315 57568 224.000000 165 157 9 9 9001.000000 14456288.000000 12.253386 64537 224.000000 165 156 10 10 10002.000000 16007040.000000 12.209960 71460 224.000000 165 155 11 11 11002.000000 17624320.000000 12.221677 78680 224.000000 
1384445309.010000 166 166 1 1 1000.000000 1611232.000000 12.292725 7193 224.000000 166 165 2 2 2000.000000 3259648.000000 12.434570 14552 224.000000 166 164 3 3 3000.000000 4861920.000000 12.364502 21705 224.000000 166 163 4 4 4000.000000 6377952.000000 12.164978 28473 224.000000 166 162 5 5 5001.000000 8003072.000000 12.209277 35728 224.000000 166 161 6 6 6001.000000 9593696.000000 12.196982 42829 224.000000 166 160 7 7 7001.000000 11255552.000000 12.265826 50248 224.000000 166 159 8 8 8001.000000 12906208.000000 12.306781 57617 224.000000 166 158 9 9 9001.000000 14506464.000000 12.295916 64761 224.000000 166 157 10 10 10001.000000 16067520.000000 12.257319 71730 224.000000 166 156 11 11 11002.000000 17618272.000000 12.217483 78653 224.000000 
1384445310.011000 167 167 1 1 1000.000000 1562848.000000 11.923584 6977 224.000000 167 166 2 2 2000.000000 3174080.000000 12.108154 14170 224.000000 167 165 3 3 3000.000000 4822496.000000 12.264242 21529 224.000000 167 164 4 4 4000.000000 6424768.000000 12.254272 28682 224.000000 167 163 5 5 5000.000000 7940800.000000 12.116699 35450 224.000000 167 162 6 6 6001.000000 9565920.000000 12.161669 42705 224.000000 167 161 7 7 7001.000000 11156544.000000 12.157931 49806 224.000000 167 160 8 8 8001.000000 12818400.000000 12.223051 57225 224.000000 167 159 9 9 9001.000000 14469056.000000 12.264208 64594 224.000000 167 158 10 10 10001.000000 16069312.000000 12.258686 71738 224.000000 167 157 11 11 11001.000000 17630368.000000 12.226982 78707 224.000000 
1384445311.011000 168 168 1 1 1000.000000 1612128.000000 12.299561 7197 224.000000 168 167 2 2 2000.000000 3174976.000000 12.111572 14174 224.000000 168 166 3 3 3000.000000 4786208.000000 12.171956 21367 224.000000 168 165 4 4 4000.000000 6434624.000000 12.273071 28726 224.000000 168 164 5 5 5000.000000 8036896.000000 12.263330 35879 224.000000 168 163 6 6 6000.000000 9552928.000000 12.147176 42647 224.000000 168 162 7 7 7001.000000 11178048.000000 12.181365 49902 224.000000 168 161 8 8 8001.000000 12768672.000000 12.175633 57003 224.000000 168 160 9 9 9001.000000 14430528.000000 12.231551 64422 224.000000 168 159 10 10 10001.000000 16081184.000000 12.267743 71791 224.000000 168 158 11 11 11001.000000 17681440.000000 12.262402 78935 224.000000 
1384445312.011000 169 169 1 1 1000.000000 1543136.000000 11.773193 6889 224.000000 169 168 2 2 2000.000000 3155264.000000 12.036377 14086 224.000000 169 167 3 3 3000.000000 4718112.000000 11.998779 21063 224.000000 169 166 4 4 4000.000000 6329344.000000 12.072266 28256 224.000000 169 165 5 5 5000.000000 7977760.000000 12.173096 35615 224.000000 169 164 6 6 6000.000000 9580032.000000 12.181641 42768 224.000000 169 163 7 7 7000.000000 11096064.000000 12.093750 49536 224.000000 169 162 8 8 8001.000000 12721184.000000 12.130350 56791 224.000000 169 161 9 9 9001.000000 14311808.000000 12.130922 63892 224.000000 169 160 10 10 10001.000000 15973664.000000 12.185720 71311 224.000000 169 159 11 11 11001.000000 17624320.000000 12.222788 78680 224.000000 
1384445313.012000 170 170 1 1 1000.000000 1658272.000000 12.651611 7403 224.000000 170 169 2 2 2000.000000 3201408.000000 12.212402 14292 224.000000 170 168 3 3 3000.000000 4813536.000000 12.241455 21489 224.000000 170 167 4 4 4000.000000 6376384.000000 12.161987 28466 224.000000 170 166 5 5 5000.000000 7987616.000000 12.188135 35659 224.000000 170 165 6 6 6000.000000 9636032.000000 12.252848 43018 224.000000 170 164 7 7 7000.000000 11238304.000000 12.248779 50171 224.000000 170 163 8 8 8000.000000 12754336.000000 12.163483 56939 224.000000 170 162 9 9 9001.000000 14379456.000000 12.188262 64194 224.000000 170 161 10 10 10001.000000 15970080.000000 12.182986 71295 224.000000 170 160 11 11 11001.000000 17631936.000000 12.228070 78714 224.000000 
1384445314.012000 171 171 1 1 1000.000000 1586592.000000 12.104736 7083 224.000000 171 170 2 2 2000.000000 3244864.000000 12.378174 14486 224.000000 171 169 3 3 3000.000000 4788000.000000 12.176514 21375 224.000000 171 168 4 4 4000.000000 6400128.000000 12.207275 28572 224.000000 171 167 5 5 5000.000000 7962976.000000 12.150537 35549 224.000000 171 166 6 6 6000.000000 9574208.000000 12.174235 42742 224.000000 171 165 7 7 7000.000000 11222624.000000 12.231689 50101 224.000000 171 164 8 8 8000.000000 12824896.000000 12.230774 57254 224.000000 171 163 9 9 9000.000000 14340928.000000 12.156955 64022 224.000000 171 162 10 10 10001.000000 15966048.000000 12.179910 71277 224.000000 171 161 11 11 11001.000000 17556672.000000 12.175873 78378 224.000000 
1384445315.013000 172 172 1 1 1001.000000 1542464.000000 11.756310 6886 224.000000 172 171 2 2 2001.000000 3129056.000000 11.930436 13969 224.000000 172 170 3 3 3001.000000 4787328.000000 12.170748 21372 224.000000 172 169 4 4 4001.000000 6330464.000000 12.071384 28261 224.000000 172 168 5 5 5001.000000 7942592.000000 12.117010 35458 224.000000 172 167 6 6 6001.000000 9505440.000000 12.084778 42435 224.000000 172 166 7 7 7001.000000 11116672.000000 12.114480 49628 224.000000 172 165 8 8 8001.000000 12765088.000000 12.172215 56987 224.000000 172 164 9 9 9001.000000 14367360.000000 12.178009 64140 224.000000 172 163 10 10 10001.000000 15883392.000000 12.116855 70908 224.000000 172 162 11 11 11002.000000 17508512.000000 12.141369 78163 224.000000 
1384445316.013000 173 173 1 1 1000.000000 1609440.000000 12.279053 7185 224.000000 173 172 2 2 2001.000000 3151904.000000 12.017551 14071 224.000000 173 171 3 3 3001.000000 4738496.000000 12.046603 21154 224.000000 173 170 4 4 4001.000000 6396768.000000 12.197817 28557 224.000000 173 169 5 5 5001.000000 7939904.000000 12.112909 35446 224.000000 173 168 6 6 6001.000000 9552032.000000 12.144013 42643 224.000000 173 167 7 7 7001.000000 11114880.000000 12.112527 49620 224.000000 173 166 8 8 8001.000000 12726112.000000 12.135049 56813 224.000000 173 165 9 9 9001.000000 14374528.000000 12.184085 64172 224.000000 173 164 10 10 10001.000000 15976800.000000 12.188112 71325 224.000000 173 163 11 11 11001.000000 17492832.000000 12.131599 78093 224.000000 
1384445317.014000 174 174 1 1 1001.000000 1635424.000000 12.464830 7301 224.000000 174 173 2 2 2001.000000 3244864.000000 12.371988 14486 224.000000 174 172 3 3 3002.000000 4787328.000000 12.166694 21372 224.000000 174 171 4 4 4002.000000 6373920.000000 12.151212 28455 224.000000 174 170 5 5 5002.000000 8032192.000000 12.251252 35858 224.000000 174 169 6 6 6002.000000 9575328.000000 12.171602 42747 224.000000 174 168 7 7 7002.000000 11187456.000000 12.189877 49944 224.000000 174 167 8 8 8002.000000 12750304.000000 12.156598 56921 224.000000 174 166 9 9 9002.000000 14361536.000000 12.171720 64114 224.000000 174 165 10 10 10002.000000 16009952.000000 12.212182 71473 224.000000 174 164 11 11 11002.000000 17612224.000000 12.213289 78626 224.000000 
1384445318.014000 175 175 1 1 1000.000000 1536192.000000 11.720215 6858 224.000000 175 174 2 2 2001.000000 3171616.000000 12.092709 14159 224.000000 175 173 3 3 3001.000000 4781056.000000 12.154803 21344 224.000000 175 172 4 4 4002.000000 6323520.000000 12.055130 28230 224.000000 175 171 5 5 5002.000000 7910112.000000 12.065047 35313 224.000000 175 170 6 6 6002.000000 9568384.000000 12.162775 42716 224.000000 175 169 7 7 7002.000000 11111520.000000 12.107137 49605 224.000000 175 168 8 8 8002.000000 12723648.000000 12.131184 56802 224.000000 175 167 9 9 9002.000000 14286496.000000 12.108122 63779 224.000000 175 166 10 10 10002.000000 15897728.000000 12.126579 70972 224.000000 175 165 11 11 11002.000000 17546144.000000 12.167465 78331 224.000000 
1384445319.014000 176 176 1 1 1000.000000 1550080.000000 11.826172 6920 224.000000 176 175 2 2 2000.000000 3086272.000000 11.773193 13778 224.000000 176 174 3 3 3001.000000 4721696.000000 12.003893 21079 224.000000 176 173 4 4 4001.000000 6331136.000000 12.072665 28264 224.000000 176 172 5 5 5002.000000 7873600.000000 12.009356 35150 224.000000 176 171 6 6 6002.000000 9460192.000000 12.025248 42233 224.000000 176 170 7 7 7002.000000 11118464.000000 12.114703 49636 224.000000 176 169 8 8 8002.000000 12661600.000000 12.072025 56525 224.000000 176 168 9 9 9002.000000 14273728.000000 12.097301 63722 224.000000 176 167 10 10 10002.000000 15836576.000000 12.079933 70699 224.000000 176 166 11 11 11002.000000 17447808.000000 12.099274 77892 224.000000 
1384445320.014000 177 177 1 1 999.000000 1603616.000000 12.246866 7159 224.000000 177 176 2 2 1999.000000 3153696.000000 12.036414 14079 224.000000 177 175 3 3 2999.000000 4689888.000000 11.930979 20937 224.000000 177 174 4 4 4000.000000 6325312.000000 12.064575 28238 224.000000 177 173 5 5 5000.000000 7934752.000000 12.107471 35423 224.000000 177 172 6 6 6001.000000 9477216.000000 12.048895 42309 224.000000 177 171 7 7 7001.000000 11063808.000000 12.056871 49392 224.000000 177 170 8 8 8001.000000 12722080.000000 12.131205 56795 224.000000 177 169 9 9 9001.000000 14265216.000000 12.091430 63684 224.000000 177 168 10 10 10001.000000 15877344.000000 12.112241 70881 224.000000 177 167 11 11 11001.000000 17440192.000000 12.095092 77858 224.000000 
1384445321.015000 178 178 1 1 1000.000000 1524992.000000 11.634766 6808 224.000000 178 177 2 2 1999.000000 3128608.000000 11.940663 13967 224.000000 178 176 3 3 2999.000000 4678688.000000 11.902486 20887 224.000000 178 175 4 4 3999.000000 6214880.000000 11.856907 27745 224.000000 178 174 5 5 5000.000000 7850304.000000 11.978613 35046 224.000000 178 173 6 6 6000.000000 9459744.000000 12.028687 42231 224.000000 178 172 7 7 7001.000000 11002208.000000 11.989742 49117 224.000000 178 171 8 8 8001.000000 12588800.000000 12.004115 56200 224.000000 178 170 9 9 9001.000000 14247072.000000 12.076051 63603 224.000000 178 169 10 10 10001.000000 15790208.000000 12.045768 70492 224.000000 178 168 11 11 11001.000000 17402336.000000 12.068838 77689 224.000000 
1384445322.016000 179 179 1 1 1001.000000 1548064.000000 11.798992 6911 224.000000 179 178 2 2 2001.000000 3073056.000000 11.716920 13719 224.000000 179 177 3 3 3000.000000 4676672.000000 11.893392 20878 224.000000 179 176 4 4 4000.000000 6226752.000000 11.876587 27798 224.000000 179 175 5 5 5000.000000 7762944.000000 11.845313 34656 224.000000 179 174 6 6 6001.000000 9398368.000000 11.948651 41957 224.000000 179 173 7 7 7001.000000 11007808.000000 11.995845 49142 224.000000 179 172 8 8 8002.000000 12550272.000000 11.965881 56028 224.000000 179 171 9 9 9002.000000 14136864.000000 11.981306 63111 224.000000 179 170 10 10 10002.000000 15795136.000000 12.048323 70514 224.000000 179 169 11 11 11002.000000 17338272.000000 12.023316 77403 224.000000 
1384445323.016000 180 180 1 1 1000.000000 1618400.000000 12.347412 7225 224.000000 180 179 2 2 2001.000000 3166464.000000 12.073065 14136 224.000000 180 178 3 3 3001.000000 4691456.000000 11.927014 20944 224.000000 180 177 4 4 4000.000000 6295072.000000 12.006897 28103 224.000000 180 176 5 5 5000.000000 7845152.000000 11.970752 35023 224.000000 180 175 6 6 6000.000000 9381344.000000 11.928996 41881 224.000000 180 174 7 7 7001.000000 11016768.000000 12.005609 49182 224.000000 180 173 8 8 8001.000000 12626208.000000 12.039785 56367 224.000000 180 172 9 9 9002.000000 14168672.000000 12.008264 63253 224.000000 180 171 10 10 10002.000000 15755264.000000 12.017909 70336 224.000000 180 170 11 11 11002.000000 17413536.000000 12.075508 77739 224.000000 
1384445324.017000 181 181 1 1 1000.000000 1552768.000000 11.846680 6932 224.000000 181 180 2 2 2000.000000 3171168.000000 12.097046 14157 224.000000 181 179 3 3 3001.000000 4719232.000000 11.997628 21068 224.000000 181 178 4 4 4001.000000 6244224.000000 11.906935 27876 224.000000 181 177 5 5 5000.000000 7847840.000000 11.974854 35035 224.000000 181 176 6 6 6000.000000 9397920.000000 11.950073 41955 224.000000 181 175 7 7 7000.000000 10934112.000000 11.917236 48813 224.000000 181 174 8 8 8001.000000 12569536.000000 11.985745 56114 224.000000 181 173 9 9 9001.000000 14178976.000000 12.018332 63299 224.000000 181 172 10 10 10002.000000 15721440.000000 11.992108 70185 224.000000 181 171 11 11 11002.000000 17308032.000000 12.002345 77268 224.000000 
1384445325.017000 182 182 1 1 1000.000000 1460928.000000 11.145996 6522 224.000000 182 181 2 2 2000.000000 3013696.000000 11.496338 13454 224.000000 182 180 3 3 3000.000000 4632096.000000 11.780029 20679 224.000000 182 179 4 4 4001.000000 6180160.000000 11.784774 27590 224.000000 182 178 5 5 5001.000000 7705152.000000 11.754778 34398 224.000000 182 177 6 6 6000.000000 9308768.000000 11.836711 41557 224.000000 182 176 7 7 7000.000000 10858848.000000 11.835205 48477 224.000000 182 175 8 8 8000.000000 12395040.000000 11.820831 55335 224.000000 182 174 9 9 9001.000000 14030464.000000 11.892450 62636 224.000000 182 173 10 10 10001.000000 15639904.000000 11.931107 69821 224.000000 182 172 11 11 11002.000000 17182368.000000 11.915203 76707 224.000000 
1384445326.018000 183 183 1 1 1001.000000 1555680.000000 11.857039 6945 224.000000 183 182 2 2 2001.000000 3016608.000000 11.501695 13467 224.000000 183 181 3 3 3001.000000 4569376.000000 11.616652 20399 224.000000 183 180 4 4 4001.000000 6187776.000000 11.799296 27624 224.000000 183 179 5 5 5002.000000 7735840.000000 11.799235 34535 224.000000 183 178 6 6 6002.000000 9260832.000000 11.771833 41343 224.000000 183 177 7 7 7001.000000 10864448.000000 11.839617 48502 224.000000 183 176 8 8 8001.000000 12414528.000000 11.837937 55422 224.000000 183 175 9 9 9001.000000 13950720.000000 11.824858 62280 224.000000 183 174 10 10 10002.000000 15586144.000000 11.888906 69581 224.000000 183 173 11 11 11002.000000 17195584.000000 11.924368 76766 224.000000 
1384445327.018000 184 184 1 1 1000.000000 1656032.000000 12.634521 7393 224.000000 184 183 2 2 2001.000000 3211712.000000 12.245586 14338 224.000000 184 182 3 3 3001.000000 4672640.000000 11.879178 20860 224.000000 184 181 4 4 4001.000000 6225408.000000 11.871056 27792 224.000000 184 180 5 5 5001.000000 7843808.000000 11.966308 35017 224.000000 184 179 6 6 6002.000000 9391872.000000 11.938403 41928 224.000000 184 178 7 7 7002.000000 10916864.000000 11.895039 48736 224.000000 184 177 8 8 8001.000000 12520480.000000 11.938968 55895 224.000000 184 176 9 9 9001.000000 14070560.000000 11.926436 62815 224.000000 184 175 10 10 10001.000000 15606752.000000 11.905816 69673 224.000000 184 174 11 11 11002.000000 17242176.000000 11.956677 76974 224.000000 
1384445328.018000 185 185 1 1 1000.000000 1590624.000000 12.135498 7101 224.000000 185 184 2 2 2000.000000 3246656.000000 12.385010 14494 224.000000 185 183 3 3 3001.000000 4802336.000000 12.208902 21439 224.000000 185 182 4 4 4001.000000 6263264.000000 11.943242 27961 224.000000 185 181 5 5 5001.000000 7816032.000000 11.923934 34893 224.000000 185 180 6 6 6001.000000 9434432.000000 11.994502 42118 224.000000 185 179 7 7 7002.000000 10982496.000000 11.966552 49029 224.000000 185 178 8 8 8002.000000 12507488.000000 11.925089 55837 224.000000 185 177 9 9 9001.000000 14111104.000000 11.960802 62996 224.000000 185 176 10 10 10001.000000 15661184.000000 11.947340 69916 224.000000 185 175 11 11 11001.000000 17197376.000000 11.926695 76774 224.000000 
1384445329.018000 186 186 1 1 1000.000000 1677312.000000 12.796875 7488 224.000000 186 185 2 2 2000.000000 3267936.000000 12.466187 14589 224.000000 186 184 3 3 3000.000000 4923968.000000 12.522298 21982 224.000000 186 183 4 4 4001.000000 6479648.000000 12.355859 28927 224.000000 186 182 5 5 5001.000000 7940576.000000 12.113935 35449 224.000000 186 181 6 6 6001.000000 9493344.000000 12.069400 42381 224.000000 186 180 7 7 7001.000000 11111744.000000 12.109110 49606 224.000000 186 179 8 8 8002.000000 12659808.000000 12.070316 56517 224.000000 186 178 9 9 9002.000000 14184800.000000 12.021932 63325 224.000000 186 177 10 10 10001.000000 15788416.000000 12.044401 70484 224.000000 186 176 11 11 11001.000000 17338496.000000 12.024564 77404 224.000000 
1384445330.018000 187 187 1 1 1000.000000 1639456.000000 12.508057 7319 224.000000 187 186 2 2 2000.000000 3316768.000000 12.652466 14807 224.000000 187 185 3 3 3000.000000 4907392.000000 12.480143 21908 224.000000 187 184 4 4 4000.000000 6563424.000000 12.518738 29301 224.000000 187 183 5 5 5001.000000 8119104.000000 12.386292 36246 224.000000 187 182 6 6 6001.000000 9580032.000000 12.179611 42768 224.000000 187 181 7 7 7001.000000 11132800.000000 12.132056 49700 224.000000 187 180 8 8 8001.000000 12751200.000000 12.158972 56925 224.000000 187 179 9 9 9002.000000 14299264.000000 12.118943 63836 224.000000 187 178 10 10 10002.000000 15824256.000000 12.070535 70644 224.000000 187 177 11 11 11001.000000 17427872.000000 12.086548 77803 224.000000 
1384445331.019000 188 188 1 1 1001.000000 1632288.000000 12.440928 7287 224.000000 188 187 2 2 2001.000000 3271744.000000 12.474476 14606 224.000000 188 186 3 3 3001.000000 4949056.000000 12.581906 22094 224.000000 188 185 4 4 4001.000000 6539680.000000 12.470332 29195 224.000000 188 184 5 5 5001.000000 8195712.000000 12.503163 36588 224.000000 188 183 6 6 6002.000000 9751392.000000 12.395404 43533 224.000000 188 182 7 7 7002.000000 11212320.000000 12.216968 50055 224.000000 188 181 8 8 8002.000000 12765088.000000 12.170694 56987 224.000000 188 180 9 9 9002.000000 14383488.000000 12.190325 64212 224.000000 188 179 10 10 10003.000000 15931552.000000 12.151164 71123 224.000000 188 178 11 11 11003.000000 17456544.000000 12.104232 77931 224.000000 
1384445332.019000 189 189 1 1 1000.000000 1672832.000000 12.762695 7468 224.000000 189 188 2 2 2001.000000 3305120.000000 12.601731 14755 224.000000 189 187 3 3 3001.000000 4944576.000000 12.570517 22074 224.000000 189 186 4 4 4001.000000 6621888.000000 12.627092 29562 224.000000 189 185 5 5 5001.000000 8212512.000000 12.528793 36663 224.000000 189 184 6 6 6001.000000 9868544.000000 12.546412 44056 224.000000 189 183 7 7 7002.000000 11424224.000000 12.447859 51001 224.000000 189 182 8 8 8002.000000 12885152.000000 12.285167 57523 224.000000 189 181 9 9 9002.000000 14437920.000000 12.236457 64455 224.000000 189 180 10 10 10002.000000 16056320.000000 12.247550 71680 224.000000 189 179 11 11 11003.000000 17604384.000000 12.206743 78591 224.000000 
1384445333.020000 190 190 1 1 1000.000000 1665888.000000 12.709717 7437 224.000000 190 189 2 2 2000.000000 3338720.000000 12.736206 14905 224.000000 190 188 3 3 3001.000000 4971008.000000 12.637715 22192 224.000000 190 187 4 4 4001.000000 6610464.000000 12.605308 29511 224.000000 190 186 5 5 5001.000000 8287776.000000 12.643614 36999 224.000000 190 185 6 6 6001.000000 9878400.000000 12.558942 44100 224.000000 190 184 7 7 7001.000000 11534432.000000 12.569738 51493 224.000000 190 183 8 8 8002.000000 13090112.000000 12.480583 58438 224.000000 190 182 9 9 9002.000000 14551040.000000 12.332329 64960 224.000000 190 181 10 10 10002.000000 16103808.000000 12.283774 71892 224.000000 190 180 11 11 11002.000000 17722208.000000 12.289558 79117 224.000000 
1384445334.021000 191 191 1 1 1000.000000 1665440.000000 12.706299 7435 224.000000 191 190 2 2 2000.000000 3331328.000000 12.708008 14872 224.000000 191 189 3 3 3000.000000 5004160.000000 12.726237 22340 224.000000 191 188 4 4 4001.000000 6636448.000000 12.654856 29627 224.000000 191 187 5 5 5001.000000 8275904.000000 12.625502 36946 224.000000 191 186 6 6 6001.000000 9953216.000000 12.654060 44434 224.000000 191 185 7 7 7001.000000 11543840.000000 12.579990 51535 224.000000 191 184 8 8 8001.000000 13199872.000000 12.586806 58928 224.000000 191 183 9 9 9002.000000 14755552.000000 12.505657 65873 224.000000 191 182 10 10 10002.000000 16216480.000000 12.369718 72395 224.000000 191 181 11 11 11002.000000 17769248.000000 12.322178 79327 224.000000 
1384445335.021000 192 192 1 1 1000.000000 1619744.000000 12.357666 7231 224.000000 192 191 2 2 2000.000000 3285184.000000 12.531982 14666 224.000000 192 190 3 3 3000.000000 4951072.000000 12.591227 22103 224.000000 192 189 4 4 4000.000000 6623904.000000 12.634094 29571 224.000000 192 188 5 5 5001.000000 8256192.000000 12.595430 36858 224.000000 192 187 6 6 6001.000000 9895648.000000 12.580870 44177 224.000000 192 186 7 7 7001.000000 11572960.000000 12.611724 51665 224.000000 192 185 8 8 8001.000000 13163584.000000 12.552203 58766 224.000000 192 184 9 9 9001.000000 14819616.000000 12.561348 66159 224.000000 192 183 10 10 10002.000000 16375296.000000 12.490861 73104 224.000000 192 182 11 11 11002.000000 17836224.000000 12.368623 79626 224.000000 
1384445336.021000 193 193 1 1 1000.000000 1585472.000000 12.096191 7078 224.000000 193 192 2 2 2000.000000 3205216.000000 12.226929 14309 224.000000 193 191 3 3 3000.000000 4870656.000000 12.386719 21744 224.000000 193 190 4 4 4000.000000 6536544.000000 12.467468 29181 224.000000 193 189 5 5 5000.000000 8209376.000000 12.526514 36649 224.000000 193 188 6 6 6001.000000 9841664.000000 12.512238 43936 224.000000 193 187 7 7 7001.000000 11481120.000000 12.511640 51255 224.000000 193 186 8 8 8001.000000 13158432.000000 12.547290 58743 224.000000 193 185 9 9 9001.000000 14749056.000000 12.501541 65844 224.000000 193 184 10 10 10001.000000 16405088.000000 12.514837 73237 224.000000 193 183 11 11 11002.000000 17960768.000000 12.454989 80182 224.000000 
1384445337.021000 194 194 1 1 999.000000 1628032.000000 12.433332 7268 224.000000 194 193 2 2 1999.000000 3213504.000000 12.264677 14346 224.000000 194 192 3 3 2999.000000 4833248.000000 12.295684 21577 224.000000 194 191 4 4 3999.000000 6498688.000000 12.398363 29012 224.000000 194 190 5 5 4999.000000 8164576.000000 12.460646 36449 224.000000 194 189 6 6 5999.000000 9837408.000000 12.510996 43917 224.000000 194 188 7 7 7000.000000 11469696.000000 12.500977 51204 224.000000 194 187 8 8 8000.000000 13109152.000000 12.501862 58523 224.000000 194 186 9 9 9000.000000 14786464.000000 12.534641 66011 224.000000 194 185 10 10 10000.000000 16377088.000000 12.494727 73112 224.000000 194 184 11 11 11000.000000 18033120.000000 12.507435 80505 224.000000 
1384445338.022000 195 195 1 1 1000.000000 1639904.000000 12.511475 7321 224.000000 195 194 2 2 1999.000000 3267936.000000 12.472423 14589 224.000000 195 193 3 3 2999.000000 4853408.000000 12.346970 21667 224.000000 195 192 4 4 3999.000000 6473152.000000 12.349645 28898 224.000000 195 191 5 5 4999.000000 8138592.000000 12.420990 36333 224.000000 195 190 6 6 5999.000000 9804480.000000 12.469119 43770 224.000000 195 189 7 7 6999.000000 11477312.000000 12.511065 51238 224.000000 195 188 8 8 8000.000000 13109600.000000 12.502289 58525 224.000000 195 187 9 9 9000.000000 14749056.000000 12.502930 65844 224.000000 195 186 10 10 10000.000000 16426368.000000 12.532324 73332 224.000000 195 185 11 11 11000.000000 18016992.000000 12.496249 80433 224.000000 
1384445339.022000 196 196 1 1 1000.000000 1641920.000000 12.526855 7330 224.000000 196 195 2 2 2000.000000 3281824.000000 12.519165 14651 224.000000 196 194 3 3 2999.000000 4909856.000000 12.490573 21919 224.000000 196 193 4 4 3999.000000 6495328.000000 12.391953 28997 224.000000 196 192 5 5 4999.000000 8115072.000000 12.385094 36228 224.000000 196 191 6 6 5999.000000 9780512.000000 12.438637 43663 224.000000 196 190 7 7 6999.000000 11446400.000000 12.477368 51100 224.000000 196 189 8 8 7999.000000 13119232.000000 12.513039 58568 224.000000 196 188 9 9 9000.000000 14751520.000000 12.505018 65855 224.000000 196 187 10 10 10000.000000 16390976.000000 12.505322 73174 224.000000 196 186 11 11 11000.000000 18068288.000000 12.531827 80662 224.000000 
1384445340.022000 197 197 1 1 1000.000000 1593088.000000 12.154297 7112 224.000000 197 196 2 2 2000.000000 3235008.000000 12.340576 14442 224.000000 197 195 3 3 3000.000000 4874912.000000 12.397542 21763 224.000000 197 194 4 4 3999.000000 6502944.000000 12.406483 29031 224.000000 197 193 5 5 4999.000000 8088416.000000 12.344412 36109 224.000000 197 192 6 6 5999.000000 9708160.000000 12.346622 43340 224.000000 197 191 7 7 6999.000000 11373600.000000 12.398011 50775 224.000000 197 190 8 8 7999.000000 13039488.000000 12.436979 58212 224.000000 197 189 9 9 8999.000000 14712320.000000 12.473174 65680 224.000000 197 188 10 10 10000.000000 16344608.000000 12.469946 72967 224.000000 197 187 11 11 11000.000000 17984064.000000 12.473411 80286 224.000000 
1384445341.023000 198 198 1 1 1001.000000 1602496.000000 12.213860 7154 224.000000 198 197 2 2 2001.000000 3195584.000000 12.184094 14266 224.000000 198 196 3 3 3001.000000 4837504.000000 12.298309 21596 224.000000 198 195 4 4 4001.000000 6477408.000000 12.351587 28917 224.000000 198 194 5 5 5000.000000 8105440.000000 12.367920 36185 224.000000 198 193 6 6 6000.000000 9690912.000000 12.322632 43263 224.000000 198 192 7 7 7000.000000 11310656.000000 12.327637 50494 224.000000 198 191 8 8 8000.000000 12976096.000000 12.374969 57929 224.000000 198 190 9 9 9000.000000 14641984.000000 12.412164 65366 224.000000 198 189 10 10 10000.000000 16314816.000000 12.447217 72834 224.000000 198 188 11 11 11001.000000 17947104.000000 12.446645 80121 224.000000 
1384445342.023000 199 199 1 1 1000.000000 1486688.000000 11.342529 6637 224.000000 199 198 2 2 2001.000000 3089184.000000 11.778413 13791 224.000000 199 197 3 3 3001.000000 4682272.000000 11.903666 20903 224.000000 199 196 4 4 4001.000000 6324192.000000 12.059424 28233 224.000000 199 195 5 5 5001.000000 7964096.000000 12.149816 35554 224.000000 199 194 6 6 6000.000000 9592128.000000 12.197021 42822 224.000000 199 193 7 7 7000.000000 11177600.000000 12.182617 49900 224.000000 199 192 8 8 8000.000000 12797344.000000 12.204498 57131 224.000000 199 191 9 9 9000.000000 14462784.000000 12.260254 64566 224.000000 199 190 10 10 10000.000000 16128672.000000 12.305200 72003 224.000000 199 189 11 11 11000.000000 17801504.000000 12.346791 79471 224.000000 
1384445343.023000 200 200 1 1 1000.000000 1593088.000000 12.154297 7112 224.000000 200 199 2 2 2000.000000 3079776.000000 11.748413 13749 224.000000 200 198 3 3 3001.000000 4682272.000000 11.903666 20903 224.000000 200 197 4 4 4001.000000 6275360.000000 11.966308 28015 224.000000 200 196 5 5 5001.000000 7917280.000000 12.078395 35345 224.000000 200 195 6 6 6001.000000 9557184.000000 12.150563 42666 224.000000 200 194 7 7 7000.000000 11185216.000000 12.190918 49934 224.000000 200 193 8 8 8000.000000 12770688.000000 12.179077 57012 224.000000 200 192 9 9 9000.000000 14390432.000000 12.198920 64243 224.000000 200 191 10 10 10000.000000 16055872.000000 12.249658 71678 224.000000 200 190 11 11 11000.000000 17721760.000000 12.291482 79115 224.000000 
1384445344.024000 201 201 1 1 1000.000000 1573376.000000 12.003906 7024 224.000000 201 200 2 2 2000.000000 3166464.000000 12.079102 14136 224.000000 201 199 3 3 3000.000000 4653152.000000 11.833577 20773 224.000000 201 198 4 4 4001.000000 6255648.000000 11.928719 27927 224.000000 201 197 5 5 5001.000000 7848736.000000 11.973826 35039 224.000000 201 196 6 6 6001.000000 9490656.000000 12.065982 42369 224.000000 201 195 7 7 7001.000000 11130560.000000 12.129615 49690 224.000000 201 194 8 8 8000.000000 12758592.000000 12.167542 56958 224.000000 201 193 9 9 9000.000000 14344064.000000 12.159614 64036 224.000000 201 192 10 10 10000.000000 15963808.000000 12.179419 71267 224.000000 201 191 11 11 11000.000000 17629248.000000 12.227317 78702 224.000000 
1384445345.024000 202 202 1 1 1000.000000 1559040.000000 11.894531 6960 224.000000 202 201 2 2 2000.000000 3132416.000000 11.949219 13984 224.000000 202 200 3 3 3000.000000 4725504.000000 12.017578 21096 224.000000 202 199 4 4 4000.000000 6212192.000000 11.848816 27733 224.000000 202 198 5 5 5001.000000 7814688.000000 11.921883 34887 224.000000 202 197 6 6 6001.000000 9407776.000000 11.960612 41999 224.000000 202 196 7 7 7001.000000 11049696.000000 12.041493 49329 224.000000 202 195 8 8 8001.000000 12689600.000000 12.100233 56650 224.000000 202 194 9 9 9000.000000 14317632.000000 12.137207 63918 224.000000 202 193 10 10 10000.000000 15903104.000000 12.133105 70996 224.000000 202 192 11 11 11000.000000 17522848.000000 12.153520 78227 224.000000 
1384445346.025000 203 203 1 1 1000.000000 1509312.000000 11.515137 6738 224.000000 203 202 2 2 2000.000000 3068352.000000 11.704834 13698 224.000000 203 201 3 3 3000.000000 4641728.000000 11.804525 20722 224.000000 203 200 4 4 4000.000000 6234816.000000 11.891968 27834 224.000000 203 199 5 5 5000.000000 7721504.000000 11.782080 34471 224.000000 203 198 6 6 6001.000000 9324000.000000 11.854103 41625 224.000000 203 197 7 7 7001.000000 10917088.000000 11.896982 48737 224.000000 203 196 8 8 8001.000000 12559008.000000 11.975706 56067 224.000000 203 195 9 9 9001.000000 14198912.000000 12.035230 63388 224.000000 203 194 10 10 10000.000000 15826944.000000 12.075000 70656 224.000000 203 193 11 11 11000.000000 17412416.000000 12.076926 77734 224.000000 
1384445347.025000 204 204 1 1 1000.000000 1578528.000000 12.043213 7047 224.000000 204 203 2 2 2000.000000 3087840.000000 11.779175 13785 224.000000 204 202 3 3 3000.000000 4646880.000000 11.817627 20745 224.000000 204 201 4 4 4000.000000 6220256.000000 11.864197 27769 224.000000 204 200 5 5 5000.000000 7813344.000000 11.922217 34881 224.000000 204 199 6 6 6000.000000 9300032.000000 11.825602 41518 224.000000 204 198 7 7 7001.000000 10902528.000000 11.881115 48672 224.000000 204 197 8 8 8001.000000 12495616.000000 11.915259 55784 224.000000 204 196 9 9 9001.000000 14137536.000000 11.983206 63114 224.000000 204 195 10 10 10001.000000 15777440.000000 12.036028 70435 224.000000 204 194 11 11 11000.000000 17405472.000000 12.072110 77703 224.000000 
1384445348.025000 205 205 1 1 1000.000000 1622880.000000 12.381592 7245 224.000000 205 204 2 2 2000.000000 3201408.000000 12.212402 14292 224.000000 205 203 3 3 3000.000000 4710720.000000 11.979980 21030 224.000000 205 202 4 4 4000.000000 6269760.000000 11.958618 27990 224.000000 205 201 5 5 5000.000000 7843136.000000 11.967676 35014 224.000000 205 200 6 6 6000.000000 9436224.000000 11.998779 42126 224.000000 205 199 7 7 7000.000000 10922912.000000 11.905029 48763 224.000000 205 198 8 8 8001.000000 12525408.000000 11.943667 55917 224.000000 205 197 9 9 9001.000000 14118496.000000 11.967068 63029 224.000000 205 196 10 10 10001.000000 15760416.000000 12.023041 70359 224.000000 205 195 11 11 11001.000000 17400320.000000 12.067440 77680 224.000000 
1384445349.026000 206 206 1 1 1000.000000 1537088.000000 11.727051 6862 224.000000 206 205 2 2 2000.000000 3159968.000000 12.054321 14107 224.000000 206 204 3 3 3000.000000 4738496.000000 12.050618 21154 224.000000 206 203 4 4 4000.000000 6247808.000000 11.916748 27892 224.000000 206 202 5 5 5000.000000 7806848.000000 11.912305 34852 224.000000 206 201 6 6 6000.000000 9380224.000000 11.927572 41876 224.000000 206 200 7 7 7000.000000 10973312.000000 11.959961 48988 224.000000 206 199 8 8 8000.000000 12460000.000000 11.882782 55625 224.000000 206 198 9 9 9001.000000 14062496.000000 11.919601 62779 224.000000 206 197 10 10 10001.000000 15655584.000000 11.943068 69891 224.000000 206 196 11 11 11001.000000 17297504.000000 11.996135 77221 224.000000 
1384445350.026000 207 207 1 1 1000.000000 1617728.000000 12.342285 7222 224.000000 207 206 2 2 2000.000000 3154816.000000 12.034668 14084 224.000000 207 205 3 3 3000.000000 4777696.000000 12.150309 21329 224.000000 207 204 4 4 4000.000000 6356224.000000 12.123535 28376 224.000000 207 203 5 5 5000.000000 7865536.000000 12.001855 35114 224.000000 207 202 6 6 6000.000000 9424576.000000 11.983968 42074 224.000000 207 201 7 7 7000.000000 10997952.000000 11.986816 49098 224.000000 207 200 8 8 8000.000000 12591040.000000 12.007751 56210 224.000000 207 199 9 9 9000.000000 14077728.000000 11.933838 62847 224.000000 207 198 10 10 10001.000000 15680224.000000 11.961865 70001 224.000000 207 197 11 11 11001.000000 17273312.000000 11.979358 77113 224.000000 
1384445351.027000 208 208 1 1 1001.000000 1635872.000000 12.468245 7303 224.000000 208 207 2 2 2001.000000 3253600.000000 12.405296 14525 224.000000 208 206 3 3 3001.000000 4790688.000000 12.179290 21387 224.000000 208 205 4 4 4001.000000 6413568.000000 12.229853 28632 224.000000 208 204 5 5 5001.000000 7992096.000000 12.192532 35679 224.000000 208 203 6 6 6001.000000 9501408.000000 12.079652 42417 224.000000 208 202 7 7 7001.000000 11060448.000000 12.053210 49377 224.000000 208 201 8 8 8001.000000 12633824.000000 12.047048 56401 224.000000 208 200 9 9 9001.000000 14226912.000000 12.058963 63513 224.000000 208 199 10 10 10001.000000 15713600.000000 11.987327 70150 224.000000 208 198 11 11 11002.000000 17316096.000000 12.007937 77304 224.000000 
1384445352.027000 209 209 1 1 1000.000000 1601376.000000 12.217529 7149 224.000000 209 208 2 2 2001.000000 3237248.000000 12.342950 14452 224.000000 209 207 3 3 3001.000000 4854976.000000 12.342728 21674 224.000000 209 206 4 4 4001.000000 6392064.000000 12.188847 28536 224.000000 209 205 5 5 5001.000000 8014944.000000 12.227389 35781 224.000000 209 204 6 6 6001.000000 9593472.000000 12.196698 42828 224.000000 209 203 7 7 7001.000000 11102784.000000 12.099346 49566 224.000000 209 202 8 8 8001.000000 12661824.000000 12.073747 56526 224.000000 209 201 9 9 9001.000000 14235200.000000 12.065988 63550 224.000000 209 200 10 10 10001.000000 15828288.000000 12.074818 70662 224.000000 209 199 11 11 11001.000000 17314976.000000 12.008252 77299 224.000000 
1384445353.027000 210 210 1 1 1000.000000 1667680.000000 12.723389 7445 224.000000 210 209 2 2 2000.000000 3269056.000000 12.470459 14594 224.000000 210 208 3 3 3001.000000 4904928.000000 12.469720 21897 224.000000 210 207 4 4 4001.000000 6522656.000000 12.437870 29119 224.000000 210 206 5 5 5001.000000 8059744.000000 12.295734 35981 224.000000 210 205 6 6 6001.000000 9682624.000000 12.310041 43226 224.000000 210 204 7 7 7001.000000 11261152.000000 12.271929 50273 224.000000 210 203 8 8 8001.000000 12770464.000000 12.177341 57011 224.000000 210 202 9 9 9001.000000 14329504.000000 12.145922 63971 224.000000 210 201 10 10 10001.000000 15902880.000000 12.131721 70995 224.000000 210 200 11 11 11001.000000 17495968.000000 12.133774 78107 224.000000 
1384445354.027000 211 211 1 1 1000.000000 1600704.000000 12.212402 7146 224.000000 211 210 2 2 2000.000000 3268384.000000 12.467896 14591 224.000000 211 209 3 3 3000.000000 4869760.000000 12.384440 21740 224.000000 211 208 4 4 4001.000000 6505632.000000 12.405407 29043 224.000000 211 207 5 5 5001.000000 8123360.000000 12.392785 36265 224.000000 211 206 6 6 6001.000000 9660448.000000 12.281848 43127 224.000000 211 205 7 7 7001.000000 11283328.000000 12.296095 50372 224.000000 211 204 8 8 8001.000000 12861856.000000 12.264489 57419 224.000000 211 203 9 9 9001.000000 14371168.000000 12.181237 64157 224.000000 211 202 10 10 10001.000000 15930208.000000 12.152569 71117 224.000000 211 201 11 11 11001.000000 17503584.000000 12.139055 78141 224.000000 
1384445355.028000 212 212 1 1 1000.000000 1621312.000000 12.369629 7238 224.000000 212 211 2 2 2000.000000 3222016.000000 12.291016 14384 224.000000 212 210 3 3 3000.000000 4889696.000000 12.435140 21829 224.000000 212 209 4 4 4000.000000 6491072.000000 12.380737 28978 224.000000 212 208 5 5 5001.000000 8126944.000000 12.398253 36281 224.000000 212 207 6 6 6001.000000 9744672.000000 12.388926 43503 224.000000 212 206 7 7 7001.000000 11281760.000000 12.294386 50365 224.000000 212 205 8 8 8001.000000 12904640.000000 12.305286 57610 224.000000 212 204 9 9 9001.000000 14483168.000000 12.276170 64657 224.000000 212 203 10 10 10001.000000 15992480.000000 12.200074 71395 224.000000 212 202 11 11 11001.000000 17551520.000000 12.172300 78355 224.000000 
1384445356.029000 213 213 1 1 1001.000000 1630944.000000 12.430685 7281 224.000000 213 212 2 2 2001.000000 3252256.000000 12.400172 14519 224.000000 213 211 3 3 3001.000000 4852960.000000 12.337603 21665 224.000000 213 210 4 4 4001.000000 6520640.000000 12.434025 29110 224.000000 213 209 5 5 5001.000000 8122016.000000 12.390735 36259 224.000000 213 208 6 6 6002.000000 9757888.000000 12.403662 43562 224.000000 213 207 7 7 7002.000000 11375616.000000 12.394896 50784 224.000000 213 206 8 8 8002.000000 12912704.000000 12.311436 57646 224.000000 213 205 9 9 9002.000000 14535584.000000 12.319230 64891 224.000000 213 204 10 10 10002.000000 16114112.000000 12.291633 71938 224.000000 213 203 11 11 11002.000000 17623424.000000 12.221056 78676 224.000000 
1384445357.029000 214 214 1 1 1000.000000 1655584.000000 12.631104 7391 224.000000 214 213 2 2 2001.000000 3286528.000000 12.530844 14672 224.000000 214 212 3 3 3001.000000 4907840.000000 12.477124 21910 224.000000 214 211 4 4 4001.000000 6508544.000000 12.410960 29056 224.000000 214 210 5 5 5001.000000 8176224.000000 12.473433 36501 224.000000 214 209 6 6 6001.000000 9777600.000000 12.430790 43650 224.000000 214 208 7 7 7002.000000 11413472.000000 12.436144 50953 224.000000 214 207 8 8 8002.000000 13031200.000000 12.424415 58175 224.000000 214 206 9 9 9002.000000 14568288.000000 12.346947 65037 224.000000 214 205 10 10 10002.000000 16191168.000000 12.350411 72282 224.000000 214 204 11 11 11002.000000 17769696.000000 12.322489 79329 224.000000 
1384445358.029000 215 215 1 1 1000.000000 1689184.000000 12.887451 7541 224.000000 215 214 2 2 2000.000000 3344768.000000 12.759277 14932 224.000000 215 213 3 3 3001.000000 4975712.000000 12.649673 22213 224.000000 215 212 4 4 4001.000000 6597024.000000 12.579680 29451 224.000000 215 211 5 5 5001.000000 8197728.000000 12.506239 36597 224.000000 215 210 6 6 6001.000000 9865408.000000 12.542425 44042 224.000000 215 209 7 7 7001.000000 11466784.000000 12.496018 51191 224.000000 215 208 8 8 8002.000000 13102656.000000 12.492543 58494 224.000000 215 207 9 9 9002.000000 14720384.000000 12.475852 65716 224.000000 215 206 10 10 10002.000000 16257472.000000 12.400987 72578 224.000000 215 205 11 11 11002.000000 17880352.000000 12.399224 79823 224.000000 
1384445359.029000 216 216 1 1 1000.000000 1668800.000000 12.731934 7450 224.000000 216 215 2 2 2000.000000 3357984.000000 12.809692 14991 224.000000 216 214 3 3 3000.000000 5013568.000000 12.750163 22382 224.000000 216 213 4 4 4001.000000 6644512.000000 12.670233 29663 224.000000 216 212 5 5 5001.000000 8265824.000000 12.610124 36901 224.000000 216 211 6 6 6001.000000 9866528.000000 12.543848 44047 224.000000 216 210 7 7 7001.000000 11534208.000000 12.569493 51492 224.000000 216 209 8 8 8001.000000 13135584.000000 12.525503 58641 224.000000 216 208 9 9 9002.000000 14771456.000000 12.519136 65944 224.000000 216 207 10 10 10002.000000 16389184.000000 12.501455 73166 224.000000 216 206 11 11 11002.000000 17926272.000000 12.431067 80028 224.000000 
1384445360.030000 217 217 1 1 1001.000000 1637440.000000 12.480196 7310 224.000000 217 216 2 2 2001.000000 3306240.000000 12.606002 14760 224.000000 217 215 3 3 3001.000000 4995424.000000 12.699787 22301 224.000000 217 214 4 4 4001.000000 6651008.000000 12.682620 29692 224.000000 217 213 5 5 5002.000000 8281952.000000 12.632203 36973 224.000000 217 212 6 6 6002.000000 9903264.000000 12.588455 44211 224.000000 217 211 7 7 7002.000000 11503968.000000 12.534749 51357 224.000000 217 210 8 8 8002.000000 13171648.000000 12.558323 58802 224.000000 217 209 9 9 9002.000000 14773024.000000 12.520465 65951 224.000000 217 208 10 10 10003.000000 16408896.000000 12.515240 73254 224.000000 217 207 11 11 11003.000000 18026624.000000 12.499521 80476 224.000000 
1384445361.031000 218 218 1 1 1001.000000 1645056.000000 12.538243 7344 224.000000 218 217 2 2 2002.000000 3282496.000000 12.509219 14654 224.000000 218 216 3 3 3002.000000 4951296.000000 12.583408 22104 224.000000 218 215 4 4 4002.000000 6640480.000000 12.659381 29645 224.000000 218 214 5 5 5002.000000 8296064.000000 12.653728 37036 224.000000 218 213 6 6 6003.000000 9927008.000000 12.616535 44317 224.000000 218 212 7 7 7003.000000 11548320.000000 12.581278 51555 224.000000 218 211 8 8 8003.000000 13149024.000000 12.535186 58701 224.000000 218 210 9 9 9003.000000 14816704.000000 12.556090 66146 224.000000 218 209 10 10 10003.000000 16418080.000000 12.522244 73295 224.000000 218 208 11 11 11004.000000 18053952.000000 12.517332 80598 224.000000 
1384445362.031000 219 219 1 1 1000.000000 1644384.000000 12.545654 7341 224.000000 219 218 2 2 2001.000000 3289440.000000 12.541947 14685 224.000000 219 217 3 3 3002.000000 4926880.000000 12.521356 21995 224.000000 219 216 4 4 4002.000000 6595680.000000 12.573974 29445 224.000000 219 215 5 5 5002.000000 8284864.000000 12.636645 36986 224.000000 219 214 6 6 6002.000000 9940448.000000 12.635721 44377 224.000000 219 213 7 7 7003.000000 11571392.000000 12.606414 51658 224.000000 219 212 8 8 8003.000000 13192704.000000 12.576827 58896 224.000000 219 211 9 9 9003.000000 14793408.000000 12.536349 66042 224.000000 219 210 10 10 10003.000000 16461088.000000 12.555047 73487 224.000000 219 209 11 11 11003.000000 18062464.000000 12.524372 80636 224.000000 
1384445363.031000 220 220 1 1 1000.000000 1570464.000000 11.981689 7011 224.000000 220 219 2 2 2000.000000 3214848.000000 12.263672 14352 224.000000 220 218 3 3 3001.000000 4859904.000000 12.355257 21696 224.000000 220 217 4 4 4002.000000 6497344.000000 12.386507 29006 224.000000 220 216 5 5 5002.000000 8166144.000000 12.455565 36456 224.000000 220 215 6 6 6002.000000 9855328.000000 12.527522 43997 224.000000 220 214 7 7 7002.000000 11510912.000000 12.542315 51388 224.000000 220 213 8 8 8003.000000 13141856.000000 12.528352 58669 224.000000 220 212 9 9 9003.000000 14763168.000000 12.510722 65907 224.000000 220 211 10 10 10003.000000 16363872.000000 12.480899 73053 224.000000 220 210 11 11 11003.000000 18031552.000000 12.502938 80498 224.000000 
1384445364.032000 221 221 1 1 1001.000000 1675072.000000 12.767018 7478 224.000000 221 220 2 2 2001.000000 3245536.000000 12.374550 14489 224.000000 221 219 3 3 3001.000000 4889920.000000 12.431566 21830 224.000000 221 218 4 4 4002.000000 6534976.000000 12.458248 29174 224.000000 221 217 5 5 5003.000000 8172416.000000 12.462640 36484 224.000000 221 216 6 6 6003.000000 9841216.000000 12.507500 43934 224.000000 221 215 7 7 7003.000000 11530400.000000 12.561755 51475 224.000000 221 214 8 8 8003.000000 13185984.000000 12.570420 58866 224.000000 221 213 9 9 9004.000000 14816928.000000 12.554886 66147 224.000000 221 212 10 10 10004.000000 16438240.000000 12.536367 73385 224.000000 221 211 11 11 11004.000000 18038944.000000 12.506927 80531 224.000000 
1384445365.033000 222 222 1 1 1001.000000 1629600.000000 12.420441 7275 224.000000 222 221 2 2 2002.000000 3304672.000000 12.593730 14753 224.000000 222 220 3 3 3002.000000 4875136.000000 12.389852 21764 224.000000 222 219 4 4 4002.000000 6519520.000000 12.428783 29105 224.000000 222 218 5 5 5003.000000 8164576.000000 12.450684 36449 224.000000 222 217 6 6 6004.000000 9802016.000000 12.455604 43759 224.000000 222 216 7 7 7004.000000 11470816.000000 12.495057 51209 224.000000 222 215 8 8 8004.000000 13160000.000000 12.544082 58750 224.000000 222 214 9 9 9004.000000 14815584.000000 12.553747 66141 224.000000 222 213 10 10 10005.000000 16446528.000000 12.541434 73422 224.000000 222 212 11 11 11005.000000 18067840.000000 12.525823 80660 224.000000 
1384445366.034000 223 223 1 1 1001.000000 1572480.000000 11.985085 7020 224.000000 223 222 2 2 2002.000000 3202080.000000 12.202763 14295 224.000000 223 221 3 3 3003.000000 4877152.000000 12.390848 21773 224.000000 223 220 4 4 4003.000000 6447616.000000 12.288635 28784 224.000000 223 219 5 5 5003.000000 8092000.000000 12.340008 36125 224.000000 223 218 6 6 6004.000000 9737056.000000 12.373058 43469 224.000000 223 217 7 7 7005.000000 11374496.000000 12.388368 50779 224.000000 223 216 8 8 8005.000000 13043296.000000 12.431287 58229 224.000000 223 215 9 9 9005.000000 14732480.000000 12.481944 65770 224.000000 223 214 10 10 10005.000000 16388064.000000 12.496852 73161 224.000000 223 213 11 11 11006.000000 18019008.000000 12.490834 80442 224.000000 
1384445367.034000 224 224 1 1 1000.000000 1623104.000000 12.383301 7246 224.000000 224 223 2 2 2001.000000 3195584.000000 12.184094 14266 224.000000 224 222 3 3 3002.000000 4825184.000000 12.262902 21541 224.000000 224 221 4 4 4003.000000 6500256.000000 12.388963 29019 224.000000 224 220 5 5 5003.000000 8070720.000000 12.307557 36030 224.000000 224 219 6 6 6003.000000 9715104.000000 12.347220 43371 224.000000 224 218 7 7 7004.000000 11360160.000000 12.374521 50715 224.000000 224 217 8 8 8005.000000 12997600.000000 12.387735 58025 224.000000 224 216 9 9 9005.000000 14666400.000000 12.425958 65475 224.000000 224 215 10 10 10005.000000 16355584.000000 12.472084 73016 224.000000 224 214 11 11 11005.000000 18011168.000000 12.486534 80407 224.000000 
1384445368.034000 225 225 1 1 1000.000000 1618400.000000 12.347412 7225 224.000000 225 224 2 2 2000.000000 3241504.000000 12.365356 14471 224.000000 225 223 3 3 3001.000000 4813984.000000 12.238515 21491 224.000000 225 222 4 4 4002.000000 6443584.000000 12.284019 28766 224.000000 225 221 5 5 5003.000000 8118656.000000 12.380658 36244 224.000000 225 220 6 6 6003.000000 9689120.000000 12.314196 43255 224.000000 225 219 7 7 7003.000000 11333504.000000 12.347247 50596 224.000000 225 218 8 8 8004.000000 12978560.000000 12.371134 57940 224.000000 225 217 9 9 9005.000000 14616000.000000 12.383257 65250 224.000000 225 216 10 10 10005.000000 16284800.000000 12.418107 72700 224.000000 225 215 11 11 11005.000000 17973984.000000 12.460756 80241 224.000000 
1384445369.034000 226 226 1 1 1000.000000 1649760.000000 12.586670 7365 224.000000 226 225 2 2 2000.000000 3268160.000000 12.467041 14590 224.000000 226 224 3 3 3000.000000 4891264.000000 12.439128 21836 224.000000 226 223 4 4 4001.000000 6463744.000000 12.325532 28856 224.000000 226 222 5 5 5002.000000 8093344.000000 12.344525 36131 224.000000 226 221 6 6 6003.000000 9768416.000000 12.414976 43609 224.000000 226 220 7 7 7003.000000 11338880.000000 12.353104 50620 224.000000 226 219 8 8 8003.000000 12983264.000000 12.377164 57961 224.000000 226 218 9 9 9004.000000 14628320.000000 12.395072 65305 224.000000 226 217 10 10 10005.000000 16265760.000000 12.403588 72615 224.000000 226 216 11 11 11005.000000 17934560.000000 12.433424 80065 224.000000 
1384445370.034000 227 227 1 1 1000.000000 1643264.000000 12.537109 7336 224.000000 227 226 2 2 2000.000000 3293024.000000 12.561890 14701 224.000000 227 225 3 3 3000.000000 4911424.000000 12.490397 21926 224.000000 227 224 4 4 4000.000000 6534528.000000 12.463623 29172 224.000000 227 223 5 5 5001.000000 8107008.000000 12.367839 36192 224.000000 227 222 6 6 6002.000000 9736608.000000 12.376612 43467 224.000000 227 221 7 7 7003.000000 11411680.000000 12.432416 50945 224.000000 227 220 8 8 8003.000000 12982144.000000 12.376096 57956 224.000000 227 219 9 9 9003.000000 14626528.000000 12.394930 65297 224.000000 227 218 10 10 10004.000000 16271584.000000 12.409270 72641 224.000000 227 217 11 11 11005.000000 17909024.000000 12.415721 79951 224.000000 
1384445371.035000 228 228 1 1 1001.000000 961856.000000 7.331048 4294 224.000000 228 227 2 2 2001.000000 2605120.000000 9.932778 11630 224.000000 228 226 3 3 3001.000000 4254880.000000 10.817114 18995 224.000000 228 225 4 4 4001.000000 5873280.000000 11.199593 26220 224.000000 228 224 5 5 5001.000000 7496384.000000 11.436287 33466 224.000000 228 223 6 6 6002.000000 9068864.000000 11.527814 40486 224.000000 228 222 7 7 7003.000000 10698464.000000 11.655405 47761 224.000000 228 221 8 8 8004.000000 12373536.000000 11.794426 55239 224.000000 228 220 9 9 9004.000000 13944000.000000 11.815224 62250 224.000000 228 219 10 10 10004.000000 15588384.000000 11.888238 69591 224.000000 228 218 11 11 11005.000000 17233440.000000 11.947361 76935 224.000000 
1384445372.036000 229 229 1 1 1001.000000 797216.000000 6.076199 3559 224.000000 229 228 2 2 2002.000000 1759072.000000 6.703624 7853 224.000000 229 227 3 3 3002.000000 3402336.000000 8.646823 15189 224.000000 229 226 4 4 4002.000000 5052096.000000 9.631293 22554 224.000000 229 225 5 5 5002.000000 6670496.000000 10.174299 29779 224.000000 229 224 6 6 6002.000000 8293600.000000 10.542344 37025 224.000000 229 223 7 7 7003.000000 9866080.000000 10.748567 44045 224.000000 229 222 8 8 8004.000000 11495680.000000 10.957656 51320 224.000000 229 221 9 9 9005.000000 13170752.000000 11.158785 58798 224.000000 229 220 10 10 10005.000000 14741216.000000 11.241035 65809 224.000000 229 219 11 11 11005.000000 16385600.000000 11.359583 73150 224.000000 
1384445373.037000 230 230 1 1 1001.000000 796320.000000 6.069370 3555 224.000000 230 229 2 2 2002.000000 1593536.000000 6.072785 7114 224.000000 230 228 3 3 3003.000000 2555392.000000 6.492206 11408 224.000000 230 227 4 4 4003.000000 4198656.000000 8.002299 18744 224.000000 230 226 5 5 5003.000000 5848416.000000 8.918623 26109 224.000000 230 225 6 6 6003.000000 7466816.000000 9.489803 33334 224.000000 230 224 7 7 7003.000000 9089920.000000 9.902982 40580 224.000000 230 223 8 8 8004.000000 10662400.000000 10.163375 47600 224.000000 230 222 9 9 9005.000000 12292000.000000 10.414272 54875 224.000000 230 221 10 10 10006.000000 13967072.000000 10.649640 62353 224.000000 230 220 11 11 11006.000000 15537536.000000 10.770670 69364 224.000000 
1384445374.037000 231 231 1 1 1000.000000 402752.000000 3.072754 1798 224.000000 231 230 2 2 2001.000000 1199072.000000 4.571811 5353 224.000000 231 229 3 3 3002.000000 1996288.000000 5.073441 8912 224.000000 231 228 4 4 4003.000000 2958144.000000 5.637983 13206 224.000000 231 227 5 5 5003.000000 4601408.000000 7.016981 20542 224.000000 231 226 6 6 6003.000000 6251168.000000 7.944799 27907 224.000000 231 225 7 7 7003.000000 7869568.000000 8.573474 35132 224.000000 231 224 8 8 8003.000000 9492672.000000 9.049524 42378 224.000000 231 223 9 9 9004.000000 11065152.000000 9.375879 49398 224.000000 231 222 10 10 10005.000000 12694752.000000 9.680487 56673 224.000000 231 221 11 11 11006.000000 14369824.000000 9.961208 64151 224.000000 
1384445375.038000 232 232 1 1 1001.000000 147392.000000 1.123388 658 224.000000 232 231 2 2 2001.000000 550144.000000 2.097584 2456 224.000000 232 230 3 3 3002.000000 1346464.000000 3.421954 6011 224.000000 232 229 4 4 4003.000000 2143680.000000 4.085681 9570 224.000000 232 228 5 5 5004.000000 3105536.000000 4.734884 13864 224.000000 232 227 6 6 6004.000000 4748800.000000 6.034389 21200 224.000000 232 226 7 7 7004.000000 6398560.000000 6.969894 28565 224.000000 232 225 8 8 8004.000000 8016960.000000 7.641748 35790 224.000000 232 224 9 9 9004.000000 9640064.000000 8.168353 43036 224.000000 232 223 10 10 10005.000000 11212544.000000 8.550217 50056 224.000000 232 222 11 11 11006.000000 12842144.000000 8.902215 57331 224.000000 


==> graph-collection/cpu-bound/open-replica/thr.txt <==
0
0.544045
6.15513
8.70543
8.51962
8.88684
8.31317
8.34261
8.5221
8.7034
8.52378
9.23241
8.70503
8.70491
9.43178
8.88667
9.05334
8.88671
9.07037
8.88678
9.06801
9.35667
9.06631
9.06806
9.24949
8.51992
9.23418
9.06797
9.06815
9.06823
9.06811
9.05436
8.51864
8.97575
8.88667
9.43073
9.22295
9.0681
9.24948
9.06807
7.7914
9.22853
9.06812
8.70553
9.2437
9.24944
9.04459
9.06805
9.42943
9.43081
7.42854
9.75714
10.8817
10.519
10.8816
11.063
11.0439
10.8816
11.063
10.7001
9.42337
8.32435
10.7001
11.0628
10.341
10.8817
10.4935
11.2443
10.8817
10.7029
10.7022
10.6721
10.7024
10.519
10.1562
9.42531
10.788
10.5191
10.7003
10.8817
10.7001
10.978
11.063
11.0633
10.8817
11.063
11.2132
10.8817
11.066
11.2444
11.0629
8.31598
10.8814
11.4256
11.0627
10.8844
11.214
11.0631
11.2444
11.0628
10.8774
11.0166
11.0632
11.4258
10.8815
11.063
11.2202
10.7002
11.4255
11.0629
10.8815
9.22491
9.78803
11.063
11.6072
10.8819
11.5664
10.8815
11.2442
10.8814
10.3374
10.1215
10.3369
10.6997
10.6998
10.7014
11.0252
10.6973
11.2445
10.7
10.8812
11.209
11.0562
11.2439
11.6066
10.8814
11.1649
7.24894
11.2483
10.8843
11.0629
11.206
10.6963
11.2444
11.2447
10.882
10.859
11.0629
11.0631
10.8816
10.7002
11.2205
11.0628
11.0627
10.519
10.8818
11.0393
11.2444
10.7013
10.7002
11.2442
11.0463
11.0631
10.7003
10.8817
11.2445
10.8391
10.8846
11.0659
5.97942
11.2436
10.8501
10.8823
11.4259
10.5123
11.0632
11.0369
11.0631
10.8818
10.8817
10.5167
10.4934
10.7001
10.7002
10.8815
9.9742
10.3166
10.1564
10.6986
10.1526
10.7
9.95944
10.5153
10.5189
10.3377
10.5226
11.1831
10.6941
11.0632
11.426
10.8709
10.8424
11.2446
10.8819
11.0629
11.2444
11.0312
10.6996
11.6074
9.06809
6.52345
10.856
10.8818
11.2446
11.0631
10.8815
11.216
10.8818
11.246
11.2446
10.5189
11.0415
10.874
11.0663
11.0657
11.0629
11.2111
11.0629
10.6985
8.88113
3.59995
1.79257
0.718208


==> graph-collection/cpu-bound/plot_thr.txt <==
set terminal postscript eps enhanced color "Times-Roman" 14
set output "thr.eps"

set grid ytics lt 1 lw 1 lc rgb "#111111"
set grid xtic ytic

set lmargin at screen 0.16
set rmargin at screen 0.97


set key font  "Times-Roman, 24"
set xtics 25 font "Times-Roman, 20"
set ytics font "Times-Roman, 20"
set key horiz
set xrange[0:150]
set xtics 25
#----------A0-----------------

set yrange[0:16]
set ylabel "Throughput (Mbps)" offset -3,0,0 font "Times-Roman, 27"
set xlabel "Time (sec)"  font "Times-Roman, 27" offset 0,-0.3,0
set key spacing 5 
plot 	"libpaxos/l_perf.txt"   		 using 8 with lines  lt 1 lw 3 linecolor rgb "#000000" title 'Libpaxos',\
	 "open-replica/thr.txt"    	 using 1 with lines  lt 5 lw 3 linecolor rgb "#000000" title '     OpenReplica',\
	 "s-paxos/thr.txt"   	 	 using 7 with lines  lt 2 lw 3 linecolor rgb "#000000" title '     S-Paxos-terminate A2',\
	 "s-paxos/0.txt"   		 using 6 with lines  lt 3 lw 3 linecolor rgb "#000000" title '     S-Paxos-terminate A3'




!pstopdf thr.eps && rm thr.eps


#8 16 24 32 40 48 56 64 72 80 88























==> graph-collection/cpu-bound/s-paxos/0.txt <==
13 998.00 18 18 4415.00 0.03 1384554079848.00 0 3 0
14 1004.00 33 48 11817.00 0.09 1384554080852.00 0 3 0
15 1007.00 62 175 43004.00 0.33 1384554081860.00 0 3 0
16 1010.00 92 296 72798.00 0.55 1384554082871.00 0 3 0
17 1018.00 152 543 133693.00 1.00 1384554083889.00 0 3 0
18 1007.00 178 655 161288.00 1.22 1384554084898.00 0 3 0
19 1008.00 172 637 156836.00 1.19 1384554085906.00 0 3 0
20 1008.00 190 697 171663.00 1.30 1384554086914.00 0 3 0
21 1007.00 171 646 159015.00 1.20 1384554087922.00 0 3 0
22 1009.00 165 608 149716.00 1.13 1384554088931.00 0 3 0
23 997.00 190 712 175357.00 1.34 1384554089931.00 0 3 0
24 1028.00 212 796 196111.00 1.46 1384554090960.00 0 3 0
25 1007.00 229 871 214605.00 1.63 1384554091968.00 0 3 0
26 1008.00 269 1030 253782.00 1.92 1384554092976.00 0 3 0
27 1008.00 193 728 179363.00 1.36 1384554093985.00 0 3 0
28 997.00 175 657 161897.00 1.24 1384554094985.00 0 3 0
29 1005.00 173 655 161426.00 1.23 1384554095990.00 0 3 0
30 1008.00 191 717 176556.00 1.34 1384554096998.00 0 3 0
31 1007.00 216 820 202062.00 1.53 1384554098006.00 0 3 0
32 1008.00 250 955 235193.00 1.78 1384554099015.00 0 3 0
33 1004.00 219 824 202812.00 1.54 1384554100023.00 0 3 0
34 999.00 172 639 157353.00 1.20 1384554101023.00 0 3 0
35 1003.00 280 1060 261186.00 1.99 1384554102027.00 0 3 0
36 891.00 330 1257 309681.00 2.65 1384554103027.00 0 3 0
37 1016.00 342 1292 318305.00 2.39 1384554104044.00 0 3 0
38 1006.00 347 1320 325327.00 2.47 1384554105053.00 0 3 0
39 1022.00 383 1457 359170.00 2.68 1384554106076.00 0 3 0
40 1000.00 333 1266 312038.00 2.38 1384554107077.00 0 3 0
41 1001.00 466 1776 437837.00 3.34 1384554108078.00 0 3 0
42 1008.00 472 1795 442526.00 3.35 1384554109087.00 0 3 0
43 960.00 326 1240 305498.00 2.43 1384554110096.00 0 3 0
44 1008.00 343 1309 322483.00 2.44 1384554111104.00 0 3 0
45 1008.00 346 1318 324722.00 2.46 1384554112113.00 0 3 0
46 1009.00 406 1563 385273.00 2.91 1384554113122.00 0 3 0
47 1008.00 475 1809 445842.00 3.37 1384554114130.00 0 3 0
48 1006.00 398 1505 370882.00 2.81 1384554115138.00 0 3 0
49 1008.00 432 1648 406249.00 3.07 1384554116147.00 0 3 0
50 1004.00 355 1357 334382.00 2.54 1384554117155.00 0 3 0
51 1008.00 403 1556 383542.00 2.90 1384554118164.00 0 3 0
52 999.00 313 1178 290294.00 2.22 1384554119164.00 0 3 0
53 1014.00 311 1179 290594.00 2.19 1384554120181.00 0 3 0
54 1020.00 343 1314 323917.00 2.42 1384554121202.00 0 3 0
55 1002.00 297 1123 276830.00 2.11 1384554122204.00 0 3 0
56 1062.00 344 1320 325248.00 2.34 1384554123267.00 0 3 0
57 996.00 364 1400 344870.00 2.64 1384554124267.00 0 3 0
58 1005.00 395 1509 371963.00 2.82 1384554125275.00 0 3 0
59 1009.00 356 1353 333405.00 2.52 1384554126285.00 0 3 0
60 1009.00 371 1417 349224.00 2.64 1384554127294.00 0 3 0
61 1006.00 354 1350 332649.00 2.52 1384554128301.00 0 3 0
62 1000.00 321 1224 301580.00 2.30 1384554129302.00 0 3 0
63 998.00 321 1234 304018.00 2.32 1384554130303.00 0 3 0
64 1000.00 342 1300 320212.00 2.44 1384554131303.00 0 3 0
65 1000.00 308 1172 288790.00 2.20 1384554132303.00 0 3 0
66 1019.00 374 1425 351147.00 2.63 1384554133323.00 0 3 0
67 1008.00 393 1515 373320.00 2.83 1384554134331.00 0 3 0
68 1017.00 349 1328 327304.00 2.46 1384554135353.00 0 3 0
69 1006.00 298 1131 278667.00 2.11 1384554136360.00 0 3 0
70 1009.00 307 1172 288774.00 2.18 1384554137369.00 0 3 0
71 1009.00 300 1139 280620.00 2.12 1384554138378.00 0 3 0
72 1000.00 353 1336 329181.00 2.51 1384554139378.00 0 3 0
73 1014.00 363 1391 342718.00 2.58 1384554140395.00 0 3 0
74 1008.00 329 1250 308189.00 2.33 1384554141404.00 0 3 0
75 1010.00 329 1267 312207.00 2.36 1384554142414.00 0 3 0
76 1008.00 398 1516 373583.00 2.83 1384554143422.00 0 3 0
77 1000.00 372 1421 350234.00 2.67 1384554144423.00 0 3 0
78 997.00 327 1250 307932.00 2.36 1384554145423.00 0 3 0
79 1026.00 297 1122 276392.00 2.06 1384554146449.00 0 3 0
80 1009.00 296 1119 275744.00 2.08 1384554147458.00 0 3 0
81 1000.00 383 1448 356772.00 2.72 1384554148458.00 0 3 0
82 1017.00 309 1171 288443.00 2.16 1384554149475.00 0 3 0
83 1003.00 333 1273 313657.00 2.39 1384554150484.00 0 3 0
84 999.00 272 1037 255529.00 1.95 1384554151484.00 0 3 0
85 1016.00 261 990 243840.00 1.83 1384554152501.00 0 3 0
86 1008.00 332 1270 312881.00 2.37 1384554153510.00 0 3 0
87 1007.00 286 1091 268660.00 2.04 1384554154518.00 0 3 0
88 1006.00 303 1160 285780.00 2.17 1384554155527.00 0 3 0
89 999.00 322 1224 301620.00 2.30 1384554156527.00 0 3 0
90 1015.00 366 1412 347901.00 2.62 1384554157543.00 0 3 0
91 1020.00 382 1458 359201.00 2.69 1384554158564.00 0 3 0
92 1008.00 309 1160 285682.00 2.16 1384554159573.00 0 3 0
93 1006.00 321 1206 297075.00 2.25 1384554160581.00 0 3 0
94 1019.00 314 1168 287672.00 2.15 1384554161601.00 0 3 0
95 1009.00 335 1258 309993.00 2.34 1384554162611.00 0 3 0
96 1006.00 284 1083 266854.00 2.02 1384554163618.00 0 3 0
97 999.00 282 1072 264010.00 2.02 1384554164618.00 0 3 0
98 1002.00 270 1026 252729.00 1.92 1384554165623.00 0 3 0
99 1032.00 265 1006 247855.00 1.83 1384554166655.00 0 3 0
100 1009.00 362 1391 342779.00 2.59 1384554167664.00 0 3 0
101 1044.00 324 1227 302236.00 2.21 1384554168709.00 0 3 0
102 1006.00 316 1209 297901.00 2.26 1384554169716.00 0 3 0
103 995.00 316 1192 293653.00 2.25 1384554170716.00 0 3 0
104 1003.00 435 1657 408422.00 3.11 1384554171720.00 0 3 0
105 1010.00 396 1506 371193.00 2.80 1384554172731.00 0 3 0
106 1008.00 415 1592 392185.00 2.97 1384554173740.00 0 3 0
107 1002.00 380 1442 355320.00 2.71 1384554174745.00 0 3 0
108 997.00 306 1155 284571.00 2.18 1384554175745.00 0 3 0
109 1000.00 321 1213 298669.00 2.28 1384554176746.00 0 3 0
110 1000.00 342 1287 317012.00 2.42 1384554177746.00 0 3 0
111 999.00 337 1267 312082.00 2.38 1384554178746.00 0 3 0
112 1004.00 328 1244 306460.00 2.33 1384554179751.00 0 3 0
113 1005.00 342 1296 319199.00 2.42 1384554180760.00 0 3 0
114 1008.00 368 1384 340907.00 2.58 1384554181768.00 0 3 0
115 1008.00 323 1226 302104.00 2.29 1384554182777.00 0 3 0
116 1000.00 296 1131 278755.00 2.13 1384554183777.00 0 3 0
117 999.00 340 1285 316702.00 2.42 1384554184777.00 0 3 0
118 1001.00 302 1155 284555.00 2.17 1384554185783.00 0 3 0
119 1000.00 359 1361 335296.00 2.56 1384554186783.00 0 3 0
120 1000.00 359 1373 338320.00 2.58 1384554187783.00 0 3 0
121 1023.00 265 995 245123.00 1.83 1384554188807.00 0 3 0
122 1009.00 292 1106 272662.00 2.06 1384554189816.00 0 3 0
123 1016.00 360 1371 337914.00 2.54 1384554190836.00 0 3 0
124 1008.00 385 1480 364791.00 2.76 1384554191845.00 0 3 0
125 1007.00 415 1579 389274.00 2.95 1384554192853.00 0 3 0
126 1007.00 423 1619 398910.00 3.02 1384554193861.00 0 3 0
127 1010.00 290 1108 273121.00 2.06 1384554194872.00 0 3 0
128 1002.00 391 1498 369220.00 2.81 1384554195879.00 0 3 0
129 1008.00 369 1416 348980.00 2.64 1384554196887.00 0 3 0
130 1008.00 313 1186 292149.00 2.21 1384554197895.00 0 3 0
131 1020.00 342 1302 320779.00 2.40 1384554198916.00 0 3 0
132 1008.00 326 1239 305276.00 2.31 1384554199924.00 0 3 0
133 1005.00 313 1205 296873.00 2.25 1384554200933.00 0 3 0
134 1008.00 303 1146 282267.00 2.14 1384554201941.00 0 3 0
135 1007.00 353 1347 331847.00 2.51 1384554202949.00 0 3 0
136 1034.00 337 1300 320334.00 2.36 1384554203984.00 0 3 0
137 1006.00 253 965 237825.00 1.80 1384554204991.00 0 3 0
138 1029.00 303 1159 285567.00 2.12 1384554206023.00 0 3 0
139 1020.00 332 1274 313852.00 2.35 1384554207044.00 0 3 0
140 1008.00 278 1045 257409.00 1.95 1384554208052.00 0 3 0
141 1009.00 274 1040 256210.00 1.94 1384554209062.00 0 3 0
142 999.00 323 1217 299759.00 2.29 1384554210062.00 0 3 0
143 997.00 293 1111 273798.00 2.10 1384554211062.00 0 3 0
144 1024.00 319 1218 300109.00 2.24 1384554212087.00 0 3 0
145 1021.00 316 1203 296524.00 2.22 1384554213108.00 0 3 0
146 1008.00 320 1223 301432.00 2.28 1384554214116.00 0 3 0
147 1000.00 313 1201 295852.00 2.26 1384554215116.00 0 3 0
148 997.00 400 1517 373949.00 2.86 1384554216116.00 0 3 0
149 999.00 310 1185 292036.00 2.23 1384554217116.00 0 3 0
150 999.00 272 1042 256760.00 1.96 1384554218116.00 0 3 0
151 1018.00 279 1051 258890.00 1.94 1384554219135.00 0 3 0
152 1000.00 310 1175 289501.00 2.21 1384554220135.00 0 3 0
153 1007.00 297 1123 276619.00 2.10 1384554221145.00 0 3 0
154 1006.00 290 1074 264703.00 2.01 1384554222151.00 0 3 0
155 999.00 344 1309 322483.00 2.46 1384554223151.00 0 3 0
156 1000.00 274 1037 255425.00 1.95 1384554224152.00 0 3 0
157 999.00 314 1207 297332.00 2.27 1384554225152.00 0 3 0
158 1000.00 273 1022 251840.00 1.92 1384554226157.00 0 3 0
159 1020.00 282 1065 262439.00 1.96 1384554227178.00 0 3 0
160 1008.00 297 1131 278582.00 2.11 1384554228186.00 0 3 0
161 1008.00 306 1154 284357.00 2.15 1384554229195.00 0 3 0
162 1008.00 316 1201 295844.00 2.24 1384554230203.00 0 3 0
163 960.00 281 1081 266451.00 2.12 1384554231211.00 0 3 0
164 1008.00 277 1057 260380.00 1.97 1384554232220.00 0 3 0
165 1000.00 258 981 241593.00 1.84 1384554233220.00 0 3 0
166 1004.00 252 949 233848.00 1.78 1384554234224.00 0 3 0
167 999.00 411 1578 388738.00 2.97 1384554235224.00 0 3 0
168 998.00 182 692 170505.00 1.30 1384554236225.00 0 3 0
169 1000.00 231 867 213536.00 1.63 1384554237225.00 0 3 0
170 1000.00 287 1098 270584.00 2.06 1384554238225.00 0 3 0
171 1005.00 283 1074 264585.00 2.01 1384554239231.00 0 3 0
172 998.00 252 952 234546.00 1.79 1384554240232.00 0 3 0
173 995.00 330 1265 311718.00 2.39 1384554241232.00 0 3 0
174 1000.00 250 932 229698.00 1.75 1384554242232.00 0 3 0
175 1021.00 262 1000 246453.00 1.84 1384554243254.00 0 3 0
176 1031.00 265 1000 246489.00 1.82 1384554244285.00 0 3 0
177 1000.00 336 1265 311781.00 2.38 1384554245286.00 0 3 0
178 1001.00 234 874 215360.00 1.64 1384554246291.00 0 3 0
179 1010.00 333 1247 307248.00 2.32 1384554247301.00 0 3 0
180 1009.00 357 1359 334871.00 2.53 1384554248310.00 0 3 0
181 1005.00 378 1440 354935.00 2.69 1384554249316.00 0 3 0
182 1000.00 329 1241 305769.00 2.33 1384554250316.00 0 3 0
183 1002.00 352 1330 327567.00 2.49 1384554251321.00 0 3 0
184 1008.00 332 1260 310370.00 2.35 1384554252329.00 0 3 0
185 1008.00 317 1193 293818.00 2.22 1384554253338.00 0 3 0
186 1008.00 327 1243 306173.00 2.32 1384554254346.00 0 3 0
187 1016.00 366 1407 346658.00 2.60 1384554255363.00 0 3 0
188 996.00 289 1099 270746.00 2.07 1384554256363.00 0 3 0
189 1000.00 308 1180 290797.00 2.22 1384554257364.00 0 3 0
190 1004.00 290 1108 273134.00 2.08 1384554258368.00 0 3 0
191 1000.00 310 1160 285765.00 2.18 1384554259368.00 0 3 0
192 1000.00 289 1072 264093.00 2.01 1384554260368.00 0 3 0
193 999.00 314 1202 296075.00 2.26 1384554261370.00 0 3 0
194 1000.00 344 1310 322790.00 2.46 1384554262370.00 0 3 0
195 1004.00 333 1271 313166.00 2.38 1384554263375.00 0 3 0
196 1008.00 323 1219 300383.00 2.27 1384554264383.00 0 3 0
197 999.00 395 1504 370541.00 2.83 1384554265383.00 0 3 0
198 996.00 306 1155 284511.00 2.18 1384554266383.00 0 3 0
199 999.00 268 1006 247821.00 1.89 1384554267383.00 0 3 0


==> graph-collection/cpu-bound/s-paxos/thr.txt <==
#0	0	1181	0	0	0	0	1.38444E+12	0	3	0
#0	1	985	0	0	0	0	1.38444E+12	0	3	0
#0	2	1010	0	0	0	0	1.38444E+12	0	3	0
#0	3	1008	0	0	0	0	1.38444E+12	0	3	0
#0	4	1004	0	0	0	0	1.38444E+12	0	3	0
#0	5	1008	0	0	0	0	1.38444E+12	0	3	0
#0	6	1008	0	0	0	0	1.38444E+12	0	3	0
#0	7	1008	0	0	0	0	1.38444E+12	0	3	0
#0	8	1008	0	0	0	0	1.38444E+12	0	3	0
#0	9	1006	0	0	0	0	1.38444E+12	0	3	0
#0	10	1008	0	0	0	0	1.38444E+12	0	3	0
#0	11	1009	0	0	0	0	1.38444E+12	0	3	0
0	12	1026	31	31	7593	0.06	1.38444E+12	0	3	0
1	13	1003	46	65	16038	0.12	1.38444E+12	0	3	0
2	14	994	94	217	53574	0.41	1.38444E+12	0	3	0
3	15	1006	121	357	88116	0.67	1.38444E+12	0	3	0
4	16	1008	205	673	166137	1.26	1.38444E+12	0	3	0
5	17	1008	225	784	193746	1.47	1.38444E+12	0	3	0
6	18	1020	267	976	240984	1.8	1.38444E+12	0	3	0
7	19	1012	290	1063	262489	1.98	1.38444E+12	0	3	0
8	20	1015	330	1223	301998	2.27	1.38444E+12	0	3	0
9	21	1002	344	1295	319651	2.43	1.38444E+12	0	3	0
10	22	1194	325	1221	301415	1.93	1.38444E+12	0	3	0
11	23	935	277	1020	251819	2.05	1.38444E+12	0	3	0
12	24	1007	301	1129	278741	2.11	1.38444E+12	0	3	0
13	25	1008	343	1302	321400	2.43	1.38444E+12	0	3	0
14	26	999	389	1483	366123	2.8	1.38444E+12	0	3	0
15	27	1063	395	1495	369087	2.65	1.38444E+12	0	3	0
16	28	914	392	1503	371017	3.1	1.38444E+12	0	3	0
17	29	1115	425	1609	397189	2.72	1.38444E+12	0	3	0
18	30	1032	306	1170	288870	2.14	1.38444E+12	0	3	0
19	31	994	352	1345	332017	2.55	1.38444E+12	0	3	0
20	32	1017	300	1139	281167	2.11	1.38444E+12	0	3	0
21	33	1000	364	1381	340900	2.6	1.38444E+12	0	3	0
22	34	1001	430	1654	408283	3.11	1.38444E+12	0	3	0
23	35	1000	473	1812	447248	3.41	1.38444E+12	0	3	0
24	36	1005	405	1555	383800	2.91	1.38444E+12	0	3	0
25	37	1010	461	1770	436891	3.3	1.38444E+12	0	3	0
26	38	1006	434	1647	406556	3.08	1.38444E+12	0	3	0
27	39	1006	360	1359	335460	2.54	1.38444E+12	0	3	0
28	40	1009	456	1742	429995	3.25	1.38444E+12	0	3	0
29	41	1008	502	1905	470213	3.56	1.38444E+12	0	3	0
30	42	1008	465	1775	438190	3.32	1.38444E+12	0	3	0
31	43	1008	434	1646	406272	3.08	1.38444E+12	0	3	0
32	44	1006	442	1692	417640	3.17	1.38444E+12	0	3	0
33	45	1008	518	1983	489493	3.7	1.38444E+12	0	3	0
34	46	1008	476	1803	445049	3.37	1.38444E+12	0	3	0
35	47	999	458	1738	429023	3.28	1.38444E+12	0	3	0
36	48	999	454	1741	429752	3.28	1.38444E+12	0	3	0
37	49	998	464	1782	439815	3.36	1.38444E+12	0	3	0
38	50	1065	525	2007	495406	3.55	1.38444E+12	0	3	0
39	51	994	441	1651	407545	3.13	1.38444E+12	0	3	0
40	52	1000	484	1849	456411	3.48	1.38444E+12	0	3	0
41	53	926	460	1738	428989	3.53	1.38444E+12	0	3	0
42	54	1002	482	1850	456636	3.48	1.38444E+12	0	3	0
43	55	1008	445	1708	421656	3.19	1.38444E+12	0	3	0
44	56	1007	425	1610	397382	3.01	1.38444E+12	0	3	0
45	57	1033	420	1608	396909	2.93	1.38444E+12	0	3	0
46	58	1008	419	1580	390036	2.95	1.38444E+12	0	3	0
47	59	1006	465	1766	435884	3.31	1.38444E+12	0	3	0
48	60	999	433	1652	407785	3.11	1.38444E+12	0	3	0
49	61	1000	489	1867	460844	3.52	1.38444E+12	0	3	0
50	62	1023	309	1203	296886	2.21	1.38444E+12	0	3	0
51	63	1000	221	864	213218	1.63	1.38444E+12	0	3	0
52	64	968	257	1007	248534	1.96	1.38444E+12	0	3	0
53	65	1001	317	1248	308020	2.35	1.38444E+12	0	3	0
54	66	1007	281	1098	271023	2.05	1.38444E+12	0	3	0
55	67	1015	253	991	244599	1.84	1.38444E+12	0	3	0
56	68	1025	289	1112	274456	2.04	1.38444E+12	0	3	0
57	69	975	257	1004	247790	1.94	1.38444E+12	0	3	0
58	70	1013	261	1020	251713	1.9	1.38444E+12	0	3	0
59	71	1000	235	917	226301	1.73	1.38444E+12	0	3	0
60	72	999	253	984	242858	1.85	1.38444E+12	0	3	0
61	73	1000	200	791	195211	1.49	1.38444E+12	0	3	0
62	74	1000	315	1234	304575	2.32	1.38444E+12	0	3	0
63	75	1005	307	1195	294929	2.24	1.38444E+12	0	3	0
64	76	1020	389	1527	376853	2.82	1.38444E+12	0	3	0
65	77	1020	288	1147	283065	2.12	1.38444E+12	0	3	0
66	78	1008	275	1077	265794	2.01	1.38444E+12	0	3	0
67	79	999	361	1412	348524	2.66	1.38444E+12	0	3	0
68	80	999	295	1146	282865	2.16	1.38444E+12	0	3	0
69	81	1000	241	944	232986	1.78	1.38444E+12	0	3	0
70	82	1007	298	1167	288019	2.18	1.38444E+12	0	3	0
71	83	1008	315	1236	305057	2.31	1.38444E+12	0	3	0
72	84	1008	287	1130	278883	2.11	1.38444E+12	0	3	0
73	85	1006	264	1031	254455	1.93	1.38444E+12	0	3	0
74	86	1008	322	1235	304816	2.31	1.38444E+12	0	3	0
75	87	999	311	1215	299887	2.29	1.38444E+12	0	3	0
76	88	999	284	1096	270489	2.07	1.38444E+12	0	3	0
77	89	1000	299	1180	291215	2.22	1.38444E+12	0	3	0
78	90	1006	325	1277	315146	2.39	1.38444E+12	0	3	0
79	91	1009	302	1176	290250	2.19	1.38444E+12	0	3	0
80	92	1009	378	1480	365235	2.76	1.38444E+12	0	3	0
81	93	1000	266	1026	253229	1.93	1.38444E+12	0	3	0
82	94	1018	295	1166	287785	2.16	1.38444E+12	0	3	0
83	95	1025	264	1019	251493	1.87	1.38444E+12	0	3	0
84	96	1014	257	1007	248521	1.87	1.38444E+12	0	3	0
85	97	1008	226	884	218177	1.65	1.38444E+12	0	3	0
86	98	1000	323	1245	307252	2.34	1.38444E+12	0	3	0
87	99	1000	313	1229	303317	2.31	1.38444E+12	0	3	0
88	100	1000	241	927	228803	1.75	1.38444E+12	0	3	0
89	101	1009	280	1090	269032	2.03	1.38444E+12	0	3	0
90	102	1008	304	1165	287514	2.18	1.38444E+12	0	3	0
91	103	1008	338	1312	323840	2.45	1.38444E+12	0	3	0
92	104	999	289	1136	280382	2.14	1.38444E+12	0	3	0
93	105	997	284	1112	274432	2.1	1.38444E+12	0	3	0
94	106	1025	272	1043	257417	1.92	1.38444E+12	0	3	0
95	107	1008	274	1035	255453	1.93	1.38444E+12	0	3	0
96	108	999	288	1112	274496	2.1	1.38444E+12	0	3	0
97	109	1016	225	880	217192	1.63	1.38444E+12	0	3	0
98	110	1006	301	1174	289773	2.2	1.38444E+12	0	3	0
99	111	1008	301	1170	288782	2.19	1.38444E+12	0	3	0
100	112	1020	311	1205	297432	2.22	1.38444E+12	0	3	0
101	113	1009	253	994	245332	1.86	1.38444E+12	0	3	0
102	114	1000	325	1275	314703	2.4	1.38444E+12	0	3	0
103	115	1013	314	1233	304274	2.29	1.38444E+12	0	3	0
104	116	999	319	1238	305575	2.33	1.38444E+12	0	3	0
105	117	1000	293	1146	282838	2.16	1.38444E+12	0	3	0
106	118	1000	317	1215	299919	2.29	1.38444E+12	0	3	0
107	119	1007	330	1259	310776	2.35	1.38444E+12	0	3	0
108	120	996	332	1309	323053	2.47	1.38444E+12	0	3	0
109	121	1004	349	1333	329040	2.5	1.38444E+12	0	3	0
110	122	1008	342	1325	327091	2.48	1.38444E+12	0	3	0
111	123	1020	314	1216	300105	2.24	1.38444E+12	0	3	0
112	124	1032	367	1428	352457	2.61	1.38444E+12	0	3	0
113	125	1030	269	1034	255196	1.89	1.38444E+12	0	3	0
114	126	1008	333	1271	313689	2.37	1.38444E+12	0	3	0
115	127	999	281	1096	270503	2.07	1.38444E+12	0	3	0
116	128	999	336	1315	324581	2.48	1.38444E+12	0	3	0
117	129	1000	311	1199	295946	2.26	1.38444E+12	0	3	0
118	130	998	336	1301	321098	2.45	1.38444E+12	0	3	0
119	131	1001	334	1289	318141	2.42	1.38444E+12	0	3	0
120	132	1036	386	1495	369034	2.72	1.38444E+12	0	3	0
121	133	1000	348	1335	329515	2.51	1.38444E+12	0	3	0
122	134	1005	293	1154	284815	2.16	1.38444E+12	0	3	0
123	135	997	339	1328	327715	2.51	1.38444E+12	0	3	0
124	136	999	290	1119	276183	2.11	1.38444E+12	0	3	0
125	137	1033	309	1184	292228	2.16	1.38444E+12	0	3	0
126	138	999	359	1361	335917	2.57	1.38444E+12	0	3	0
127	139	1008	319	1214	299676	2.27	1.38444E+12	0	3	0
128	140	997	335	1284	316934	2.43	1.38444E+12	0	3	0
129	141	1002	318	1239	305796	2.33	1.38444E+12	0	3	0
130	142	1009	347	1348	332690	2.52	1.38444E+12	0	3	0
131	143	999	391	1491	368049	2.81	1.38444E+12	0	3	0
132	144	1016	363	1407	347292	2.61	1.38444E+12	0	3	0
133	145	996	285	1116	275397	2.11	1.38444E+12	0	3	0
134	146	999	358	1404	346474	2.65	1.38444E+12	0	3	0
135	147	1020	327	1259	310657	2.32	1.38444E+12	0	3	0
136	148	998	310	1177	290457	2.22	1.38444E+12	0	3	0
137	149	1001	371	1417	349696	2.67	1.38444E+12	0	3	0
138	150	1005	338	1321	325977	2.47	1.38444E+12	0	3	0
139	151	1008	359	1387	342278	2.59	1.38444E+12	0	3	0
140	152	1008	280	1092	269504	2.04	1.38444E+12	0	3	0
141	153	1000	354	1375	339306	2.59	1.38444E+12	0	3	0
142	154	1017	410	1596	393893	2.95	1.38444E+12	0	3	0
143	155	997	343	1332	328757	2.52	1.38444E+12	0	3	0
144	156	1016	288	1119	276152	2.07	1.38444E+12	0	3	0
145	157	1000	232	898	221637	1.69	1.38444E+12	0	3	0
146	158	1000	371	1424	351465	2.68	1.38444E+12	0	3	0
147	159	1012	302	1180	291256	2.2	1.38444E+12	0	3	0
148	160	1005	305	1158	285812	2.17	1.38444E+12	0	3	0
149	161	1037	355	1380	340582	2.51	1.38444E+12	0	3	0
150	162	1000	320	1232	304069	2.32	1.38444E+12	0	3	0
151	163	1023	297	1155	285046	2.13	1.38444E+12	0	3	0
152	164	999	323	1259	310688	2.37	1.38444E+12	0	3	0
153	165	998	308	1184	292171	2.23	1.38444E+12	0	3	0
154	166	1024	291	1141	281556	2.1	1.38444E+12	0	3	0
155	167	985	292	1135	280101	2.17	1.38444E+12	0	3	0
156	168	1008	329	1290	318360	2.41	1.38444E+12	0	3	0
157	169	1000	356	1394	343999	2.62	1.38444E+12	0	3	0
158	170	1001	342	1354	334133	2.55	1.38444E+12	0	3	0
159	171	1009	364	1430	352928	2.67	1.38444E+12	0	3	0
160	172	1008	369	1441	355641	2.69	1.38444E+12	0	3	0
161	173	1010	307	1194	294640	2.23	1.38444E+12	0	3	0
162	174	1007	307	1207	297842	2.26	1.38444E+12	0	3	0
163	175	1005	316	1240	306015	2.32	1.38444E+12	0	3	0
164	176	1000	312	1217	300352	2.29	1.38444E+12	0	3	0
165	177	1016	328	1276	314893	2.36	1.38444E+12	0	3	0
166	178	1021	332	1308	322806	2.41	1.38444E+12	0	3	0
167	179	1000	273	1065	262851	2.01	1.38444E+12	0	3	0
168	180	1002	335	1320	325789	2.48	1.38444E+12	0	3	0
169	181	1000	326	1288	317837	2.42	1.38444E+12	0	3	0
170	182	1005	283	1105	272728	2.07	1.38444E+12	0	3	0
171	183	1020	328	1290	318344	2.38	1.38444E+12	0	3	0
172	184	1008	362	1413	348725	2.64	1.38444E+12	0	3	0
173	185	997	282	1107	273229	2.09	1.38444E+12	0	3	0
174	186	1000	311	1220	301076	2.3	1.38444E+12	0	3	0
175	187	1013	327	1276	314909	2.37	1.38444E+12	0	3	0
176	188	1000	315	1226	302570	2.31	1.38444E+12	0	3	0
177	189	1004	255	992	244822	1.86	1.38444E+12	0	3	0
178	190	1005	342	1325	326960	2.48	1.38444E+12	0	3	0
179	191	1008	360	1410	347991	2.63	1.38444E+12	0	3	0
180	192	1008	338	1328	327768	2.48	1.38444E+12	0	3	0
181	193	1010	324	1259	310696	2.35	1.38444E+12	0	3	0
182	194	1005	311	1205	297385	2.26	1.38444E+12	0	3	0
183	195	1006	308	1189	293430	2.23	1.38444E+12	0	3	0
184	196	1008	362	1416	349441	2.64	1.38444E+12	0	3	0
185	197	1008	327	1273	314172	2.38	1.38444E+12	0	3	0
186	198	1002	386	1488	367211	2.8	1.38444E+12	0	3	0
187	199	1003	288	1121	276652	2.1	1.38444E+12	0	3	0

==> graph-collection/open-replica/conf-b-100B-100/1/client/1.txt <==
0 0.096479 0 0.000000 1384366810 0.096479 0 0 0.000000 0.000000 0.000000
1 1.001198 2 1.997607 1384366811 1.097685 1 100016 0.762148 1.524297 443.197966
2 1.001289 50 49.935638 1384366812 2.098979 51 5100816 38.866044 38.103964 30.496873
3 1.001145 80 79.908514 1384366813 3.100126 79 7901264 60.212923 60.975112 12.544952
4 1.001111 83 82.907907 1384366814 4.101239 83 8301328 63.263833 63.263833 12.097115
5 1.001149 81 80.907043 1384366815 5.102390 81 8101296 61.737051 61.737051 12.325243
6 1.001123 83 82.906880 1384366816 6.103515 83 8301328 63.263050 62.500845 12.139475
7 1.001099 80 79.912168 1384366817 7.104616 80 8001280 60.977900 61.740124 12.396771
8 1.001095 82 81.910304 1384366818 8.105713 82 8201312 62.502601 62.502601 12.275452
9 1.001342 85 84.886078 1384366819 9.107058 86 8601376 65.535339 64.773300 11.662566
10 1.004202 82 81.656887 1384366820 10.111263 81 8101296 61.549360 62.309228 12.340705
11 1.002150 84 83.819802 1384366821 11.113416 84 8401344 63.959666 63.959666 11.948032
12 1.001128 84 83.905358 1384366822 12.114546 84 8401344 64.024950 64.024950 11.888419
13 1.001956 82 81.839922 1384366823 13.116504 83 8301328 63.210468 62.448896 12.098364
14 1.001121 86 85.903698 1384366824 14.117627 85 8501360 64.787600 65.549807 11.708419
15 1.003048 80 79.756905 1384366825 15.120678 80 8001280 60.859426 60.859426 12.486771
16 1.001138 76 75.913612 1384366826 16.121818 76 7601216 57.926757 57.926757 13.148176
17 1.001093 64 63.930115 1384366827 17.122913 64 6401024 48.782611 48.782611 15.717305
18 1.001124 59 58.933750 1384366828 18.124039 59 5900944 44.970077 44.970077 16.940731
19 1.001091 78 77.914994 1384366829 19.125132 78 7801248 59.453934 59.453934 12.835952
20 1.002668 43 42.885575 1384366830 20.127802 43 4300688 32.724332 32.724332 23.114398
21 1.001140 43 42.951031 1384366831 21.128944 43 4300688 32.774279 32.774279 22.982653
22 1.001138 44 43.949986 1384366832 22.130085 44 4400704 33.536543 33.536543 22.855396
23 1.001128 43 42.951552 1384366833 23.131215 43 4300688 32.774677 32.774677 23.382026
24 1.001872 46 45.914046 1384366834 24.133089 46 4600736 35.035242 35.035242 22.066614
25 1.003449 43 42.852194 1384366835 25.136540 43 4300688 32.698861 32.698861 23.326652
26 1.001095 41 40.955152 1384366836 26.137637 41 4100656 31.251301 31.251301 24.388912
27 1.001083 45 44.951312 1384366837 27.138722 45 4500720 34.300616 34.300616 21.937317
28 1.001125 46 45.948304 1384366838 28.139850 46 4600736 35.061383 35.061383 21.953515
29 1.001125 43 42.951675 1384366839 29.140977 43 4300688 32.774771 32.774771 22.917132
30 1.002831 44 43.875788 1384366840 30.143810 44 4400704 33.479926 33.479926 23.123291
31 1.001101 43 42.952719 1384366841 31.144913 43 4300688 32.775567 32.775567 22.468229
32 1.001119 44 43.950823 1384366842 32.146035 44 4400704 33.537182 33.537182 23.494661
33 1.001101 44 43.951609 1384366843 33.147138 44 4400704 33.537781 33.537781 22.802369
34 1.001133 47 46.946800 1384366844 34.148274 47 4700752 35.823297 35.823297 21.370974
35 1.003812 69 68.737966 1384366845 35.152088 69 6901104 52.451297 52.451297 14.406152
36 1.001125 81 80.908970 1384366846 36.153216 81 8101296 61.738522 61.738522 12.419789
37 1.001103 76 75.916270 1384366847 37.154321 76 7601216 57.928785 57.928785 13.143913
38 1.002103 75 74.842599 1384366848 38.156427 75 7501200 57.109508 57.109508 13.416449
39 1.001098 81 80.911166 1384366849 39.157527 81 8101296 61.740198 61.740198 12.338182
40 1.004073 78 77.683602 1384366850 40.161602 78 7801248 59.277368 59.277368 12.869202
41 1.001129 70 69.921065 1384366851 41.162733 70 7001120 53.354075 53.354075 14.169710
42 1.001123 78 77.912489 1384366852 42.163858 78 7801248 59.452023 59.452023 12.844104
43 1.001100 77 76.915388 1384366853 43.164960 77 7701232 58.691173 58.691173 13.029476
44 1.001095 75 74.917961 1384366854 44.166057 75 7501200 57.167013 57.167013 13.323116
45 1.005101 80 79.593994 1384366855 45.171160 80 8001280 60.735114 60.735114 12.540981
46 1.001880 79 78.851764 1384366856 46.173043 79 7901264 60.168747 60.168747 12.756212
47 1.000540 81 80.956282 1384366857 47.173585 81 8101296 61.774624 61.774624 12.342344
48 1.001110 62 61.931252 1384366858 48.174697 62 6200992 47.257355 47.257355 16.041456
49 1.001795 65 64.883531 1384366859 49.176494 66 6601056 50.271820 49.510126 15.277971
50 1.007615 75 74.433185 1384366860 50.184111 74 7401184 56.039805 56.797099 13.472982
51 1.001134 54 53.938825 1384366861 51.185247 54 5400864 41.158642 41.158642 18.563650
52 1.001146 48 47.945051 1384366862 52.186395 48 4800768 36.585024 36.585024 20.844047
53 1.001128 44 43.950426 1384366863 53.187526 44 4400704 33.536879 33.536879 22.845317
54 1.001313 44 43.942305 1384366864 54.188841 45 4500720 34.292743 33.530682 22.314294
55 1.003011 45 44.864912 1384366865 55.191854 44 4400704 33.473917 34.234688 22.262351
56 1.001110 45 44.950113 1384366866 56.192966 45 4500720 34.299701 34.299701 22.479455
57 1.001125 49 48.944944 1384366867 57.194093 49 4900784 37.348003 37.348003 20.561150
58 1.001142 63 62.928134 1384366868 58.195237 63 6301008 48.018038 48.018038 15.797626
59 1.002086 71 70.852191 1384366869 59.197326 71 7101136 54.064581 54.064581 14.229348
60 1.003079 66 65.797414 1384366870 60.200408 66 6601056 50.207475 50.207475 15.180353
61 1.001129 73 72.917682 1384366871 61.201539 73 7301168 55.640678 55.640678 13.538743
62 1.001132 65 64.926502 1384366872 62.202674 65 6501040 49.542916 49.542916 15.368502
63 1.001147 76 75.912925 1384366873 63.203824 76 7601216 57.926233 57.926233 13.282120
64 1.001417 80 79.886788 1384366874 64.205243 80 8001280 60.958534 60.958534 12.569603
65 1.004146 81 80.665553 1384366875 65.209391 81 8101296 61.552779 61.552779 12.386390
66 1.001085 78 77.915458 1384366876 66.210478 78 7801248 59.454288 59.454288 12.758197
67 1.001122 77 76.913703 1384366877 67.211602 77 7701232 58.689887 58.689887 12.975823
68 1.001106 79 78.912721 1384366878 68.212710 79 7901264 60.215261 60.215261 12.693505
69 1.001126 78 77.912267 1384366879 69.213839 78 7801248 59.451853 59.451853 12.768431
70 1.004649 76 75.648299 1384366880 70.218490 76 7601216 57.724306 57.724306 13.189153
71 1.001145 64 63.926796 1384366881 71.219637 65 6501040 49.542267 48.780078 15.562593
72 1.001127 64 63.927953 1384366882 72.220765 63 6301008 48.018759 48.780961 15.796786
73 1.001128 61 60.931272 1384366883 73.221895 61 6100976 46.494309 46.494309 16.320666
74 1.001126 59 58.933638 1384366884 74.223023 59 5900944 44.969991 44.969991 16.620228
75 1.004795 39 38.813885 1384366885 75.227820 39 3900624 29.617382 29.617382 26.183929
76 1.001131 42 41.952549 1384366886 76.228953 42 4200672 32.012376 32.012376 23.669635
77 1.000523 40 39.979087 1384366887 77.229478 41 4100656 31.269166 30.506503 24.876897
78 1.001101 43 42.952708 1384366888 78.230580 42 4200672 32.013337 32.775559 23.469403
79 1.001123 42 41.952889 1384366889 79.231705 42 4200672 32.012635 32.012635 23.990376
80 1.003487 41 40.857535 1384366890 80.235194 41 4100656 31.176813 31.176813 24.513989
81 1.001157 38 37.956083 1384366891 81.236353 38 3800608 28.962827 28.962827 26.007125
82 1.001179 43 42.949364 1384366892 82.237535 43 4300688 32.773007 32.773007 23.266238
83 1.001177 42 41.950621 1384366893 83.238716 42 4200672 32.010905 32.010905 24.107422
84 1.001151 41 40.952870 1384366894 84.239871 41 4100656 31.249559 31.249559 23.737465
85 1.003552 38 37.865503 1384366895 85.243426 38 3800608 28.893709 28.893709 26.968824
86 1.001152 49 48.943615 1384366896 86.244582 49 4900784 37.346989 37.346989 20.497054
87 1.001123 38 37.957376 1384366897 87.245707 38 3800608 28.963813 28.963813 25.457169
88 1.001148 40 39.954133 1384366898 88.246857 40 4000640 30.487462 30.487462 25.140828
89 1.001184 41 40.951514 1384366899 89.248046 41 4100656 31.248525 31.248525 24.348131
90 1.017748 43 42.250149 1384366900 90.265800 43 4300688 32.239463 32.239463 24.433047
91 1.001175 42 41.950711 1384366901 91.266977 42 4200672 32.010973 32.010973 23.820866
92 1.001222 43 42.947523 1384366902 92.268204 43 4300688 32.771602 32.771602 23.071173
93 1.001191 42 41.950032 1384366903 93.269400 42 4200672 32.010455 32.010455 23.286558
94 1.001159 40 39.953696 1384366904 94.270565 40 4000640 30.487128 30.487128 25.904411
95 1.002961 45 44.867152 1384366905 95.273529 45 4500720 34.236397 34.236397 22.011084
96 1.001142 39 38.955512 1384366906 96.274674 39 3900624 29.725452 29.725452 25.827542
97 1.001133 38 37.956996 1384366907 97.275810 38 3800608 28.963523 28.963523 25.953393
98 1.001867 41 40.923603 1384366908 98.277679 41 4100656 31.227227 31.227227 24.931629
99 1.001126 44 43.950509 1384366909 99.278807 44 4400704 33.536943 33.536943 22.704103
100 1.003737 36 35.865970 1384366910 100.282546 36 3600576 27.367942 27.367942 27.780354
101 1.001148 43 42.950683 1384366911 101.283696 43 4300688 32.774014 32.774014 23.116528
102 1.001876 40 39.925096 1384366912 102.285575 41 4100656 31.226937 30.465304 24.736666
103 1.001246 43 42.946490 1384366913 103.286823 42 4200672 32.008702 32.770814 23.088075
104 1.001244 39 38.951542 1384366914 104.288074 39 3900624 29.722423 29.722423 25.980466
105 1.011819 42 41.509395 1384366915 105.299898 42 4200672 31.674222 31.674222 24.036856
106 1.001135 37 36.958049 1384366916 106.301036 37 3700592 28.201265 28.201265 27.242976
107 1.001141 37 36.957828 1384366917 107.302179 37 3700592 28.201097 28.201097 27.120468
108 1.001158 41 40.952577 1384366918 108.303340 41 4100656 31.249336 30.487157 24.643218
109 1.001160 42 41.951340 1384366919 109.304502 42 4200672 32.011454 32.773631 23.431449
110 1.004043 46 45.814777 1384366920 110.308547 46 4600736 34.959494 34.959494 21.891786
111 1.001127 46 45.948216 1384366921 111.309677 46 4600736 35.061316 35.061316 22.004019
112 1.001127 45 44.949342 1384366922 112.310806 45 4500720 34.299113 34.299113 21.787739
113 1.001143 45 44.948625 1384366923 113.311951 45 4500720 34.298566 34.298566 22.341092
114 1.001144 45 44.948582 1384366924 114.313098 45 4500720 34.298533 34.298533 22.415929
115 1.003591 44 43.842559 1384366925 115.316691 44 4400704 33.454570 33.454570 22.256309
116 1.001185 44 43.947924 1384366926 116.317881 44 4400704 33.534970 33.534970 22.843025
117 1.001134 46 45.947888 1384366927 117.319018 46 4600736 35.061065 35.061065 22.267829
118 1.001135 42 41.952379 1384366928 118.320155 42 4200672 32.012247 32.012247 23.718942
119 1.001131 45 44.949160 1384366929 119.321289 45 4500720 34.298974 34.298974 22.286733
120 1.003657 42 41.846971 1384366930 120.324949 42 4200672 31.931814 31.931814 23.608060
121 1.001147 45 44.948443 1384366931 121.326100 45 4500720 34.298427 34.298427 22.173723
122 1.001332 46 45.938807 1384366932 122.327435 46 4600736 35.054136 35.054136 22.201740
123 1.001116 42 41.953189 1384366933 123.328553 42 4200672 32.012864 32.012864 23.329434
124 1.001106 47 46.948074 1384366934 124.329661 47 4700752 35.824269 35.824269 21.518286
125 1.005066 43 42.783253 1384366935 125.334730 43 4300688 32.646254 32.646254 23.157109
126 1.001097 40 39.956170 1384366936 126.335829 40 4000640 30.489016 30.489016 24.829549
127 1.001109 44 43.951263 1384366937 127.336940 44 4400704 33.537518 33.537518 22.761247
128 1.001081 43 42.953568 1384366938 128.338024 43 4300688 32.776215 32.776215 23.522028
129 1.001118 43 42.951982 1384366939 129.339144 43 4300688 32.775005 32.775005 23.285145
130 1.004516 44 43.802194 1384366940 130.343662 44 4400704 33.423769 33.423769 23.089929
131 1.001138 46 45.947713 1384366941 131.344802 46 4600736 35.060932 35.060932 21.607083
132 1.001141 47 46.946431 1384366942 132.345946 47 4700752 35.823015 35.823015 21.132297
133 1.001133 45 44.949064 1384366943 133.347081 45 4500720 34.298901 34.298901 22.215202
134 1.001124 44 43.950604 1384366944 134.348208 44 4400704 33.537015 33.537015 22.693184
135 1.003351 46 45.846370 1384366945 135.351561 46 4600736 34.983601 34.223088 22.227412
136 1.001122 42 41.952929 1384366946 136.352685 42 4200672 32.012666 67.074157 23.662720
137 1.001093 42 41.954148 1384366947 137.353780 42 4200672 32.013596 32.013596 23.837856
138 1.001094 43 42.953015 1384366948 138.354876 43 4300688 32.775793 32.775793 23.169168
139 1.001105 42 41.953638 1384366949 139.355983 42 4200672 32.013207 32.013207 23.820406
140 1.006086 68 67.588664 1384366950 140.362071 68 6801088 51.574309 51.574309 14.920578
141 1.001120 73 72.918342 1384366951 141.363193 73 7301168 55.641181 55.641181 13.582546
142 1.001123 64 63.928212 1384366952 142.364319 64 6401024 48.781159 48.781159 15.732866
143 1.001096 67 66.926648 1384366953 143.365417 67 6701072 51.069150 51.069150 14.986650
144 1.001105 67 66.926058 1384366954 144.366524 67 6701072 51.068700 51.068700 14.929181
145 1.002798 67 66.813052 1384366955 145.369325 67 6701072 50.982469 50.982469 14.785653
146 1.001110 65 64.927940 1384366956 146.370440 65 6501040 49.544013 49.544013 15.496397
147 1.001134 64 63.927511 1384366957 147.371576 64 6401024 48.780624 48.780624 15.610121
148 1.001104 68 67.925019 1384366958 148.372683 68 6801088 51.830969 51.830969 14.807589
149 1.001077 70 69.924679 1384366959 149.373762 70 7001120 53.356832 53.356832 14.178119
150 1.002976 61 60.819006 1384366960 150.376740 61 6100976 46.408644 46.408644 16.254304
151 1.001130 58 57.934528 1384366961 151.377873 58 5800928 44.207609 44.207609 17.366294
152 1.001438 50 49.928208 1384366962 152.379313 51 5100816 38.860260 38.098295 19.894062
153 1.001105 47 46.948130 1384366963 153.380419 46 4600736 35.062092 35.824312 21.039973
154 1.001084 48 47.948031 1384366964 154.381506 48 4800768 36.587298 36.587298 21.349356
155 1.002281 49 48.888488 1384366965 155.383789 49 4900784 37.304924 37.304924 20.148073
156 1.001098 49 48.946249 1384366966 156.384889 49 4900784 37.349000 37.349000 20.850605
157 1.000460 50 49.977003 1384366967 157.385351 50 5000800 38.135528 38.135528 20.013895
158 1.001091 48 47.947689 1384366968 158.386444 48 4800768 36.587037 36.587037 20.568917
159 1.001108 49 48.945760 1384366969 159.387554 49 4900784 37.348626 37.348626 20.635284
160 1.003149 59 58.814790 1384366970 160.390705 59 5900944 44.879303 44.879303 16.956927
161 1.001125 56 55.937065 1384366971 161.391833 56 5600896 42.683422 42.683422 17.828869
162 1.001124 57 56.935996 1384366972 162.392959 57 5700912 43.445668 43.445668 17.673472
163 1.001106 57 56.937026 1384366973 163.394067 57 5700912 43.446454 43.446454 17.254286
164 1.001243 54 53.932968 1384366974 164.395313 54 5400864 41.154173 41.154173 18.440666
165 1.003081 45 44.861788 1384366975 165.398396 45 4500720 34.232304 34.232304 22.394339
166 1.001108 44 43.951305 1384366976 166.399506 44 4400704 33.537550 33.537550 23.073034
167 1.001103 44 43.951514 1384366977 167.400611 44 4400704 33.537709 33.537709 22.734398
168 1.001115 44 43.950991 1384366978 168.401728 44 4400704 33.537310 33.537310 22.699762
169 1.001122 44 43.950687 1384366979 169.402852 44 4400704 33.537079 33.537079 22.811630
170 1.002600 44 43.885888 1384366980 170.405454 44 4400704 33.487633 33.487633 22.728985
171 1.001091 43 42.953138 1384366981 171.406547 43 4300688 32.775887 32.775887 23.325992
172 1.001127 44 43.950468 1384366982 172.407677 44 4400704 33.536911 33.536911 22.723810
173 1.001125 46 45.948304 1384366983 173.408804 46 4600736 35.061383 35.061383 21.573383
174 1.001115 43 42.952105 1384366984 174.409921 43 4300688 32.775099 32.775099 23.403473
175 1.002960 45 44.867195 1384366985 175.412883 45 4500720 34.236430 34.236430 22.302082
176 1.000509 44 43.977614 1384366986 176.413394 44 4400704 33.557625 32.794952 22.834171
177 1.001099 44 43.951703 1384366987 177.414495 44 4400704 33.537853 34.300077 22.602834
178 1.001627 44 43.928530 1384366988 178.416124 44 4400704 33.520171 33.520171 22.868585
179 1.001566 43 42.932760 1384366989 179.417692 44 4400704 33.522206 32.760337 22.782841
180 1.003552 45 44.840728 1384366990 180.421245 44 4400704 33.455873 34.216234 22.582867
181 1.001143 44 43.949766 1384366991 181.422390 44 4400704 33.536376 33.536376 22.809630
182 1.001130 44 43.950342 1384366992 182.423522 44 4400704 33.536815 33.536815 22.831158
183 1.001128 43 42.951552 1384366993 183.424652 43 4300688 32.774677 32.774677 23.125077
184 1.001137 46 45.947757 1384366994 184.425792 46 4600736 35.060965 35.060965 21.897394
185 1.022035 44 43.051368 1384366995 185.447829 44 4400704 32.850843 32.850843 23.081286
186 1.001127 43 42.951593 1384366996 186.448959 43 4300688 32.774708 32.774708 23.152762
187 1.001149 44 43.949505 1384366997 187.450110 44 4400704 33.536176 33.536176 22.752150
188 1.001115 40 39.955446 1384366998 188.451228 40 4000640 30.488464 30.488464 24.458522
189 1.001117 45 44.949791 1384366999 189.452347 45 4500720 34.299456 34.299456 22.650872
190 1.003888 43 42.833458 1384367000 190.456237 43 4300688 32.684564 32.684564 22.521784
191 1.001129 46 45.948118 1384367001 191.457368 46 4600736 35.061241 35.061241 22.667367
192 1.001122 43 42.951808 1384367002 192.458493 43 4300688 32.774872 32.774872 23.340464
193 1.001125 45 44.949438 1384367003 193.459620 45 4500720 34.299187 34.299187 22.306294
194 1.001101 44 43.951609 1384367004 194.460723 44 4400704 33.537781 33.537781 22.525484
195 1.004575 44 43.799616 1384367005 195.465300 44 4400704 33.421802 33.421802 22.903323
196 1.001140 43 42.951041 1384367006 196.466443 43 4300688 32.774287 32.774287 23.426372
197 1.001084 43 42.953435 1384367007 197.467529 43 4300688 32.776113 32.776113 22.772473
198 1.001109 44 43.951263 1384367008 198.468641 44 4400704 33.537518 33.537518 23.000614
199 1.001080 44 43.952530 1384367009 199.469723 44 4400704 33.538484 33.538484 22.457470
200 1.004139 43 42.822759 1384367010 200.473864 43 4300688 32.676400 32.676400 23.606722
201 1.001123 44 43.950635 1384367011 201.474989 44 4400704 33.537039 33.537039 22.661572
202 1.001130 42 41.952599 1384367012 202.476121 42 4200672 32.012414 32.012414 23.838577
203 1.001412 46 45.935143 1384367013 203.477536 46 4600736 35.051341 35.051341 22.093923
204 1.001187 43 42.949026 1384367014 204.478725 43 4300688 32.772749 32.772749 22.893024
205 1.004763 43 42.796167 1384367015 205.483490 43 4300688 32.656108 32.656108 23.529119
206 1.001117 45 44.949791 1384367016 206.484609 45 4500720 34.299456 34.299456 21.851672
207 1.001126 38 37.957258 1384367017 207.485737 38 3800608 28.963723 28.963723 26.646062
208 1.001099 46 45.949507 1384367018 208.486839 46 4600736 35.062301 35.062301 21.947602
209 1.001131 41 40.953679 1384367019 209.487972 41 4100656 31.250177 31.250177 24.541238
210 1.003548 37 36.869192 1384367020 210.491522 37 3700592 28.133461 28.133461 26.269591
211 1.001127 45 44.949342 1384367021 211.492651 45 4500720 34.299113 34.299113 22.333278
212 1.001113 51 50.943303 1384367022 212.493766 51 5100816 38.872875 38.872875 20.110701
213 1.001087 38 37.958732 1384367023 213.494855 38 3800608 28.964848 28.964848 25.723476
214 1.001089 46 45.949956 1384367024 214.495946 46 4600736 35.062643 35.062643 22.238928
215 1.003955 56 55.779386 1384367025 215.499904 56 5600896 42.563103 42.563103 17.930107
216 1.001081 40 39.956807 1384367026 216.500987 40 4000640 30.489502 30.489502 24.979329
217 1.001154 48 47.944663 1384367027 217.502143 48 4800768 36.584728 36.584728 20.828336
218 1.001129 47 46.947001 1384367028 218.503274 47 4700752 35.823450 35.823450 21.383965
219 1.001122 40 39.955170 1384367029 219.504399 40 4000640 30.488253 30.488253 24.847239
220 1.002895 45 44.870096 1384367030 220.507296 45 4500720 34.238644 34.238644 21.854062
221 1.001093 55 54.939942 1384367031 221.508391 55 5500880 41.922556 41.922556 18.606723
222 1.001130 54 53.939043 1384367032 222.509523 54 5400864 41.158809 41.158809 18.438776
223 1.001130 42 41.952589 1384367033 223.510655 42 4200672 32.012407 32.012407 23.815677
224 1.001126 35 34.960633 1384367034 224.511783 35 3500560 26.677114 26.677114 27.962991
225 1.004008 44 43.824350 1384367036 225.515793 44 4400704 33.440675 33.440675 23.443515
226 1.001125 46 45.948304 1384367037 226.516920 46 4600736 35.061383 35.061383 21.616827
227 1.001079 49 48.947182 1384367038 227.518001 49 4900784 37.349711 37.349711 20.342131
228 1.001085 45 44.951226 1384367039 228.519088 45 4500720 34.300551 34.300551 22.324944
229 1.001096 42 41.954018 1384367040 229.520187 42 4200672 32.013497 32.013497 24.027626
230 1.003493 50 49.825954 1384367041 230.523682 50 5000800 38.020269 38.020269 19.940596
231 1.001137 56 55.936399 1384367042 231.524822 56 5600896 42.682914 42.682914 17.701153
232 1.001135 54 53.938786 1384367043 232.525960 54 5400864 41.158612 41.158612 18.678979
233 1.001167 46 45.946378 1384367044 233.527129 46 4600736 35.059913 35.059913 21.179795
234 1.001115 39 38.956560 1384367045 234.528247 39 3900624 29.726252 29.726252 25.939122
235 1.002636 54 53.858033 1384367046 235.530885 54 5400864 41.096992 41.096992 18.959324
236 1.001816 53 52.903925 1384367047 236.532703 54 5400864 41.130628 40.368949 18.583130
237 1.001105 40 39.955856 1384367048 237.533809 39 3900624 29.726557 30.488776 25.505182
238 1.001101 58 57.936211 1384367049 238.534912 58 5800928 44.208894 44.208894 17.139262
239 1.001237 60 59.925862 1384367050 239.536152 61 6100976 46.489239 45.727120 16.606444
240 1.003618 59 58.787307 1384367051 240.539771 59 5900944 44.858332 44.858332 16.999746
241 1.001125 51 50.942685 1384367052 241.540898 50 5000800 38.110198 38.872402 19.362135
242 1.000452 43 42.980571 1384367053 242.541352 43 4300688 32.796820 32.034103 24.009682
243 1.001119 45 44.949706 1384367054 243.542473 45 4500720 34.299391 35.061600 22.193050
244 1.001921 58 57.888785 1384367055 244.544396 59 5900944 44.934303 44.172705 17.006062
245 1.002534 57 56.855932 1384367056 245.546931 56 5600896 42.623441 43.384574 17.626622
246 1.001205 50 49.939824 1384367057 246.548139 51 5100816 38.869301 38.107158 19.912458
247 1.001114 40 39.955484 1384367058 247.549254 39 3900624 29.726280 30.488493 25.425868
248 1.001139 52 51.940843 1384367059 248.550395 52 5200832 39.634059 39.634059 19.297490
249 1.001108 54 53.940238 1384367060 249.551505 54 5400864 41.159720 41.159720 18.544149
250 1.005383 44 43.764416 1384367061 250.556891 44 4400704 33.394942 33.394942 22.820223
251 1.001126 51 50.942636 1384367062 251.558019 51 5100816 38.872365 38.872365 19.472132
252 1.001161 59 58.931575 1384367063 252.559183 59 5900944 44.968417 44.968417 17.071772
253 1.001426 48 47.931650 1384367064 253.560611 49 4900784 37.336773 36.574798 20.567772
254 1.001126 47 46.947146 1384367065 254.561739 46 4600736 35.061358 35.823561 21.636647
255 1.005205 57 56.704856 1384367066 255.566946 57 5700912 43.269294 43.269294 17.319863
256 1.001851 55 54.898392 1384367067 256.568799 56 5600896 42.652502 41.890850 18.283482
257 1.001120 46 45.948533 1384367068 257.569920 45 4500720 34.299350 35.061558 21.521028
258 1.001111 44 43.951169 1384367069 258.571033 44 4400704 33.537446 33.537446 23.240219
259 1.001089 56 55.939090 1384367070 259.572124 56 5600896 42.684967 42.684967 17.985889
260 1.002749 63 62.827290 1384367071 260.574876 63 6301008 47.941088 47.941088 15.859668
261 1.001146 55 54.937038 1384367072 261.576024 55 5500880 41.920340 41.920340 18.106708
262 1.001149 43 42.950652 1384367073 262.577176 43 4300688 32.773990 32.773990 23.060222
263 1.001560 64 63.900317 1384367074 263.578738 65 6501040 49.521746 48.759873 15.708402
264 1.001092 57 56.937826 1384367075 264.579832 56 5600896 42.684835 43.447065 17.458171
265 1.004203 47 46.803293 1384367076 265.584038 48 4800768 36.473660 35.713792 21.387984
266 1.001132 62 61.929895 1384367077 266.585172 61 6100976 46.494121 47.256320 15.998969
267 1.001095 63 62.931087 1384367078 267.586269 63 6301008 48.020291 48.020291 16.179266
268 1.001099 47 46.948399 1384367079 268.587370 47 4700752 35.824517 35.824517 20.928261
269 1.001094 48 47.947540 1384367080 269.588466 48 4800768 36.586923 36.586923 21.257182
270 1.002909 60 59.825970 1384367081 270.591377 60 6000960 45.650895 45.650895 16.241010
271 1.001262 63 62.920597 1384367082 271.592642 64 6401024 48.774387 48.012287 16.116288
272 1.001165 51 50.940646 1384367083 272.593809 50 5000800 38.108674 38.870847 19.108553
273 1.001130 43 42.951460 1384367084 273.594942 43 4300688 32.774607 32.774607 24.091721
274 1.001119 57 56.936281 1384367085 274.596063 57 5700912 43.445885 43.445885 17.596174
275 1.003779 65 64.755294 1384367086 275.599844 65 6501040 49.412273 49.412273 15.134192
276 1.001121 51 50.942891 1384367087 276.600968 51 5100816 38.872560 38.872560 20.080716
277 1.010575 59 58.382601 1384367088 277.611545 59 5900944 44.549516 44.549516 16.735275
278 1.001123 52 51.941660 1384367089 278.612670 52 5200832 39.634682 38.872477 19.740875
279 1.001151 56 55.935613 1384367090 279.613823 56 5600896 42.682314 43.444499 17.772198
280 1.004034 65 64.738841 1384367091 280.617859 65 6501040 49.399718 49.399718 15.350767
281 1.001120 49 48.945177 1384367092 281.618982 49 4900784 37.348181 37.348181 20.298598
282 1.001107 59 58.934761 1384367093 282.620092 59 5900944 44.970848 44.970848 17.073304
283 1.001103 71 70.921779 1384367094 283.621197 71 7101136 54.117680 54.117680 14.181564
284 1.001111 64 63.928973 1384367095 284.622310 64 6401024 48.781739 48.781739 15.614580
285 1.002928 51 50.851107 1384367096 285.625240 51 5100816 38.802523 38.802523 19.026733
286 1.001166 47 46.945257 1384367097 286.626408 47 4700752 35.822119 35.822119 21.797870
287 1.001427 59 58.915917 1384367098 287.627837 60 6000960 45.718443 44.956469 16.898286
288 1.001715 58 57.900703 1384367099 288.629554 58 5800928 44.181799 44.181799 17.259844
289 1.001764 49 48.913725 1384367100 289.631321 48 4800768 36.562463 37.324181 20.831794
290 1.003169 60 59.810457 1384367101 290.634492 60 6000960 45.639059 45.639059 16.617894
291 1.001158 42 41.951420 1384367102 291.635655 42 4200672 32.011515 32.011515 23.345766
292 1.001447 47 46.932091 1384367103 292.637110 48 4800768 36.574032 35.812073 21.411856
293 1.001132 65 64.926502 1384367104 293.638243 64 6401024 48.780717 49.542916 15.487932
294 1.001125 63 62.929199 1384367105 294.639371 63 6301008 48.018850 48.018850 15.855997
295 1.004281 46 45.803911 1384367106 295.643654 46 4600736 34.951202 34.951202 21.992357
296 1.001125 53 52.940437 1384367107 296.644781 53 5300848 40.396810 40.396810 18.783938
297 1.001118 70 69.921831 1384367108 297.645901 70 7001120 53.354659 53.354659 14.329849
298 1.001095 61 60.933275 1384367109 298.646998 61 6100976 46.495837 46.495837 16.253890
299 1.001109 54 53.940187 1384367110 299.648109 54 5400864 41.159681 41.159681 18.733921
300 1.002448 65 64.841279 1384367111 300.650559 65 6501040 49.477885 49.477885 15.432255
301 1.018700 72 70.678324 1384367112 301.669261 72 7201152 53.931909 53.931909 13.674852
302 1.001133 65 64.926441 1384367113 302.670396 65 6501040 49.542869 49.542869 15.419634
303 1.001099 52 51.942909 1384367114 303.671498 52 5200832 39.635635 39.635635 19.522140
304 1.001135 51 50.942187 1384367115 304.672636 51 5100816 38.872023 38.872023 19.597549
305 1.003449 48 47.835019 1384367116 305.676087 48 4800768 36.501062 36.501062 20.659382
306 1.001095 49 48.946401 1384367117 306.677185 49 4900784 37.349115 37.349115 20.392447
307 1.001135 48 47.945576 1384367118 307.678322 48 4800768 36.585425 36.585425 20.833383
308 1.001118 50 49.944165 1384367119 308.679443 50 5000800 38.110471 38.110471 20.638909
309 1.001111 48 47.946730 1384367120 309.680556 48 4800768 36.586305 36.586305 20.759980
310 1.003687 46 45.831014 1384367121 310.684245 46 4600736 34.971884 34.971884 21.348886
311 1.001128 49 48.944792 1384367122 311.685375 49 4900784 37.347888 37.347888 20.836129
312 1.001117 48 47.946444 1384367123 312.686494 48 4800768 36.586087 36.586087 20.861199
313 1.001240 49 48.939315 1384367124 313.687737 49 4900784 37.343708 37.343708 20.323028
314 1.001082 47 46.949204 1384367125 314.688821 47 4700752 35.825131 35.825131 21.431390
315 1.003248 48 47.844602 1384367126 315.692071 48 4800768 36.508375 36.508375 20.251100
316 1.001113 50 49.944415 1384367127 316.693186 50 5000800 38.110661 38.110661 20.237093
317 1.001113 47 46.947739 1384367128 317.694301 47 4700752 35.824013 35.824013 21.166416
318 1.001095 46 45.949682 1384367129 318.695399 46 4600736 35.062435 35.062435 22.255841
319 1.001104 43 42.952575 1384367130 319.696505 43 4300688 32.775458 32.775458 22.961716
320 1.002947 43 42.873647 1384367131 320.699454 43 4300688 32.715231 32.715231 23.059335
321 1.001643 44 43.927819 1384367132 321.701099 45 4500720 34.281438 33.519628 22.927798
322 1.001158 45 44.947950 1384367133 322.702260 44 4400704 33.535873 34.298051 22.528161
323 1.001132 73 72.917457 1384367134 323.703395 73 7301168 55.640506 55.640506 13.575407
324 1.001383 73 72.899176 1384367135 324.704780 74 7401184 56.388564 55.626556 13.771908
325 1.004558 71 70.677844 1384367136 325.709340 70 7001120 53.171944 53.931544 13.818376
326 1.001128 71 70.920005 1384367137 326.710470 71 7101136 54.116327 54.116327 14.527301
327 1.001114 73 72.918776 1384367138 327.711586 73 7301168 55.641513 55.641513 13.734161
328 1.001347 74 73.900469 1384367139 328.712935 75 7501200 57.152640 56.390604 13.384190
329 1.000863 74 73.936205 1384367140 329.713799 73 7301168 55.655470 55.655470 13.689547
330 1.002490 72 71.821162 1384367141 330.716292 72 7201152 54.803965 54.803965 13.775888
331 1.001136 74 73.916027 1384367142 331.717430 74 7401184 56.402476 56.402476 13.599502
332 1.001090 66 65.928135 1384367143 332.718523 66 6601056 50.307223 50.307223 15.081268
333 1.001091 78 77.914994 1384367144 333.719616 78 7801248 59.453934 59.453934 12.918860
334 1.001129 72 71.918810 1384367145 334.720747 72 7201152 54.878477 54.878477 13.876481
335 1.002686 74 73.801767 1384367146 335.723436 74 7401184 56.315289 56.315289 13.503426
336 1.001088 79 78.914130 1384367147 336.724526 79 7901264 60.216336 60.216336 12.647822
337 1.001100 74 73.918685 1384367148 337.725628 74 7401184 56.404504 56.404504 13.548864
338 1.001113 66 65.926628 1384367149 338.726743 66 6601056 50.306073 50.306073 15.150153
339 1.001122 73 72.918186 1384367150 339.727867 73 7301168 55.641062 55.641062 13.751236
340 1.003604 51 50.816847 1384367151 340.731474 51 5100816 38.776381 38.776381 19.354507
341 1.001131 42 41.952549 1384367152 341.732608 42 4200672 32.012376 32.012376 24.022250
342 1.001129 42 41.952629 1384367153 342.733739 42 4200672 32.012437 32.012437 23.824135
343 1.001125 42 41.952799 1384367154 343.734866 42 4200672 32.012567 32.012567 23.930130
344 1.001123 42 41.952889 1384367155 344.735991 42 4200672 32.012635 32.012635 23.893129
345 1.003002 42 41.874296 1384367156 345.738995 42 4200672 31.952664 31.952664 23.633247
346 1.001110 42 41.953428 1384367157 346.740107 42 4200672 32.013047 32.013047 23.967158
347 1.001096 40 39.956208 1384367158 347.741205 40 4000640 30.489045 30.489045 24.790686
348 1.001102 42 41.953768 1384367159 348.742309 42 4200672 32.013306 32.013306 24.176813
349 1.001138 41 40.953396 1384367160 349.743449 41 4100656 31.249961 31.249961 23.698475
350 1.004280 22 21.906245 1384367161 350.747731 22 2200352 16.715812 16.715812 25.512023


==> graph-collection/open-replica/conf-b-100B-100/1/client/2.txt <==
0 0.105006 0 0.000000 1384366810 0.105006 0 0 0.000000 0.000000 0.000000
1 1.001212 2 1.997579 1384366811 1.106227 1 100016 0.762138 1.524276 404.163122
2 1.000521 47 46.975517 1384366812 2.106754 47 4700752 35.845210 35.845210 33.693816
3 1.001126 77 76.913392 1384366813 3.107883 77 7701232 58.689650 58.689650 13.040793
4 1.001155 73 72.915772 1384366814 4.109040 73 7301168 55.639220 55.639220 13.689146
5 1.001209 72 71.913056 1384366815 5.110254 72 7201152 54.874086 54.874086 13.839218
6 1.001513 74 73.888207 1384366816 6.111772 74 7401184 56.381248 56.381248 13.497539
7 1.025210 72 70.229504 1384366817 7.136986 72 7201152 53.589432 53.589432 13.925595
8 1.001153 77 76.911322 1384366818 8.138144 77 7701232 58.688070 58.688070 13.365228
9 1.001408 74 73.895947 1384366819 9.139555 75 7501200 57.149143 56.387154 13.412755
10 1.001161 75 74.913019 1384366820 10.140717 74 7401184 56.401066 57.163242 13.444279
11 1.002590 75 74.806256 1384366821 11.143312 75 7501200 57.081776 57.081776 13.393914
12 1.001146 77 76.911853 1384366822 12.144460 77 7701232 58.688476 58.688476 13.004102
13 1.001158 73 72.915564 1384366823 13.145620 73 7301168 55.639061 55.639061 13.570684
14 1.001002 73 72.926922 1384366824 14.146626 74 7401184 56.410026 55.647728 13.666275
15 1.001137 75 74.914820 1384366825 15.147765 74 7401184 56.402422 57.164617 13.432355
16 1.003075 60 59.816072 1384366826 16.150842 60 6000960 45.643343 45.643343 16.788896
17 1.001125 54 53.939313 1384366827 17.151969 54 5400864 41.159014 41.159014 18.465122
18 1.001179 51 50.939931 1384366828 18.153150 51 5100816 38.870301 38.870301 19.376633
19 1.001205 61 60.926585 1384366829 19.154360 61 6100976 46.490733 46.490733 16.365681
20 1.000528 40 39.978897 1384366830 20.154894 41 4100656 31.269017 30.506358 24.876810
21 1.007179 40 39.714886 1384366831 21.162077 39 3900624 29.547279 30.304901 25.326276
22 1.000673 40 39.973096 1384366832 22.162754 40 4000640 30.501931 30.501931 24.681467
23 1.001140 42 41.952170 1384366833 23.163896 42 4200672 32.012086 32.012086 24.458499
24 1.001136 37 36.958013 1384366834 24.165034 37 3700592 28.201238 28.201238 26.796541
25 1.001128 42 41.952679 1384366835 25.166164 42 4200672 32.012475 32.012475 24.037509
26 1.002710 41 40.889196 1384366836 26.168876 41 4100656 31.200972 31.200972 24.338728
27 1.001127 39 38.956096 1384366837 27.170006 39 3900624 29.725898 29.725898 25.720884
28 1.000871 38 37.966933 1384366838 28.170879 38 3800608 28.971106 28.971106 26.470316
29 1.001124 41 40.953972 1384366839 29.172005 41 4100656 31.250400 31.250400 24.251478
30 1.001126 40 39.955018 1384366840 30.173133 40 4000640 30.488137 30.488137 24.721599
31 1.002316 40 39.907574 1384366841 31.175451 40 4000640 30.451934 30.451934 25.124997
32 1.001145 40 39.954257 1384366842 32.176600 40 4000640 30.487556 30.487556 25.071543
33 1.001130 40 39.954847 1384366843 33.177732 40 4000640 30.488006 30.488006 25.182092
34 1.000915 45 44.958860 1384366844 34.178649 45 4500720 34.306376 34.306376 21.586413
35 1.001172 68 67.920393 1384366845 35.179826 68 6801088 51.827438 51.827438 15.067584
36 1.003145 76 75.761731 1384366846 36.182974 76 7601216 57.810862 57.810862 13.276056
37 1.001126 69 68.922390 1384366847 37.184103 69 6901104 52.592024 52.592024 14.458553
38 1.001269 67 66.915078 1384366848 38.185374 67 6701072 51.060321 51.060321 14.873330
39 1.001131 72 71.918673 1384366849 39.186509 72 7201152 54.878372 54.878372 13.967454
40 1.001330 69 68.908359 1384366850 40.187841 69 6901104 52.581317 52.581317 14.038891
41 1.003708 68 67.748795 1384366851 41.191552 68 6801088 51.696499 51.696499 15.001083
42 1.001165 70 69.918534 1384366852 42.192722 70 7001120 53.352143 53.352143 14.432955
43 1.001139 74 73.915815 1384366853 43.193863 74 7401184 56.402315 56.402315 13.553346
44 1.001126 71 70.920157 1384366854 44.194991 71 7101136 54.116443 54.116443 14.054026
45 1.001534 74 73.886659 1384366855 45.196527 75 7501200 57.141959 56.380067 13.489552
46 1.003669 72 71.736796 1384366856 46.200197 71 7101136 53.979317 54.739589 14.019986
47 1.001131 74 73.916396 1384366857 47.201330 74 7401184 56.402758 56.402758 13.592949
48 1.001150 57 56.934531 1384366858 48.202482 57 5700912 43.444550 43.444550 17.503659
49 1.001376 62 61.914811 1384366859 49.203861 62 6200992 47.244810 47.244810 16.188879
50 1.001168 61 60.928834 1384366860 50.205031 61 6100976 46.492449 46.492449 16.294941
51 1.003062 48 47.853472 1384366861 51.208098 48 4800768 36.515143 36.515143 20.908679
52 1.001199 45 44.946109 1384366862 52.209300 45 4500720 34.296647 34.296647 22.123263
53 1.001225 39 38.952284 1384366863 53.210531 39 3900624 29.722989 29.722989 25.258260
54 1.001206 40 39.951821 1384366864 54.211743 40 4000640 30.485698 30.485698 25.452805
55 1.001161 38 37.955938 1384366865 55.212910 38 3800608 28.962716 28.962716 26.409199
56 1.002290 40 39.908609 1384366866 56.215202 40 4000640 30.452724 30.452724 24.987131
57 1.001150 46 45.947155 1384366867 57.216355 46 4600736 35.060506 35.060506 21.752928
58 1.001151 58 57.933314 1384366868 58.217509 58 5800928 44.206683 44.206683 17.277849
59 1.001142 63 62.928149 1384366869 59.218655 63 6301008 48.018050 48.018050 15.973171
60 1.001126 56 55.937012 1384366870 60.219783 56 5600896 42.683382 42.683382 17.807288
61 1.002923 71 70.793071 1384366871 61.222708 71 7101136 54.019469 54.019469 14.074077
62 1.001133 73 72.917387 1384366872 62.223843 73 7301168 55.640453 55.640453 13.714751
63 1.001129 80 79.909789 1384366873 63.224974 80 8001280 60.976085 60.976085 12.561682
64 1.001119 79 78.911706 1384366874 64.226095 79 7901264 60.214486 60.214486 12.649023
65 1.001120 81 80.909393 1384366875 65.227218 81 8101296 61.738845 61.738845 12.247866
66 1.002591 80 79.793264 1384366876 66.229811 80 8001280 60.887170 60.887170 12.622797
67 1.001271 80 79.898448 1384366877 67.231084 80 8001280 60.967432 60.967432 12.531686
68 1.001130 79 78.910841 1384366878 68.232216 79 7901264 60.213827 60.213827 12.594718
69 1.002024 77 76.844472 1384366879 69.234242 78 7801248 59.398580 58.637060 12.920704
70 1.001226 78 77.904475 1384366880 70.235470 77 7701232 58.683780 59.445907 12.975674
71 1.003272 61 60.801056 1384366881 71.238744 61 6100976 46.394946 46.394946 16.379767
72 1.001126 63 62.929139 1384366882 72.239872 63 6301008 48.018804 48.018804 15.816075
73 1.001124 64 63.928151 1384366883 73.240999 64 6401024 48.781112 48.781112 15.563477
74 1.001134 58 57.934293 1384366884 74.242135 58 5800928 44.207430 44.207430 16.850295
75 1.001720 46 45.921018 1384366885 75.243857 47 4700752 35.802313 35.040562 22.077474
76 1.002948 42 41.876546 1384366886 76.246808 41 4100656 31.193562 31.954381 24.329168
77 1.001158 43 42.950264 1384366887 77.247968 43 4300688 32.773694 32.773694 22.918895
78 1.001113 42 41.953299 1384366888 78.249083 42 4200672 32.012948 32.012948 24.168514
79 1.001119 42 41.953049 1384366889 79.250204 42 4200672 32.012757 32.012757 23.893493
80 1.000481 42 41.979802 1384366890 80.250688 43 4300688 32.795866 32.033172 23.323364
81 1.003403 46 45.843995 1384366891 81.254093 45 4500720 34.221315 34.981789 22.151619
82 1.001127 39 38.956096 1384366892 82.255223 39 3900624 29.725898 29.725898 25.737151
83 1.001148 43 42.950693 1384366893 83.256373 43 4300688 32.774021 32.774021 23.052925
84 1.001224 41 40.949876 1384366894 84.257600 41 4100656 31.247275 31.247275 23.840736
85 1.001145 47 46.946252 1384366895 85.258747 47 4700752 35.822878 35.822878 21.891503
86 1.003135 34 33.893744 1384366896 86.261885 34 3400544 25.863012 25.863012 28.709671
87 1.001159 47 46.945592 1384366897 87.263048 47 4700752 35.822375 35.822375 21.848384
88 1.001133 42 41.952469 1384366898 88.264183 42 4200672 32.012315 32.012315 23.252078
89 1.001151 45 44.948261 1384366899 89.265337 45 4500720 34.298288 34.298288 22.683281
90 1.001129 40 39.954885 1384366900 90.266468 40 4000640 30.488035 30.488035 24.296057
91 1.002929 42 41.877342 1384366901 91.269399 42 4200672 31.954989 31.954989 23.722546
92 1.001204 41 40.950695 1384366902 92.270608 41 4100656 31.247900 31.247900 24.987273
93 1.001171 41 40.952041 1384366903 93.271784 41 4100656 31.248926 31.248926 24.719593
94 1.001136 44 43.950070 1384366904 94.272923 44 4400704 33.536607 33.536607 22.153713
95 1.001160 39 38.954807 1384366905 95.274085 39 3900624 29.724914 29.724914 25.909711
96 1.003438 46 45.842394 1384366906 96.277525 46 4600736 34.980567 34.220120 22.354774
97 1.001127 45 44.949353 1384366907 97.278654 45 4500720 34.299121 35.061324 22.112083
98 1.001166 42 41.951091 1384366908 98.279822 42 4200672 32.011263 32.011263 23.740638
99 1.001171 41 40.952041 1384366909 99.280998 41 4100656 31.248926 31.248926 24.564836
100 1.001560 47 46.926795 1384366910 100.282561 48 4800768 36.569905 35.808032 20.907948
101 1.012486 40 39.506720 1384366911 101.295049 39 3900624 29.392406 30.146058 25.803156
102 1.001150 44 43.949463 1384366912 102.296202 44 4400704 33.536144 33.536144 22.270593
103 1.001135 42 41.952389 1384366913 103.297340 42 4200672 32.012254 32.012254 24.229288
104 1.001184 44 43.947966 1384366914 104.298526 44 4400704 33.535002 33.535002 22.256342
105 1.001178 43 42.949404 1384366915 105.299708 43 4300688 32.773038 32.773038 23.899345
106 1.003721 47 46.825761 1384366916 106.303432 47 4700752 35.730937 35.730937 21.189781
107 1.001173 46 45.946104 1384366917 107.304609 46 4600736 35.059704 34.297537 21.981965
108 1.001139 44 43.949944 1384366918 108.305750 44 4400704 33.536511 34.298705 22.634571
109 1.001147 40 39.954171 1384366919 109.306899 40 4000640 30.487491 30.487491 24.374354
110 1.001132 38 37.957032 1384366920 110.308033 38 3800608 28.963551 28.963551 26.408032
111 1.013452 39 38.482343 1384366921 111.321488 39 3900624 29.364395 29.364395 26.552500
112 1.001174 38 37.955441 1384366922 112.322669 38 3800608 28.962337 28.962337 26.180562
113 1.001189 39 38.953684 1384366923 113.323861 39 3900624 29.724058 29.724058 25.608191
114 1.001194 38 37.954682 1384366924 114.325061 38 3800608 28.961758 28.961758 26.246836
115 1.001132 40 39.954771 1384366925 115.326195 40 4000640 30.487948 30.487948 25.231481
116 1.003184 40 39.873041 1384366926 116.329382 40 4000640 30.425583 30.425583 25.223869
117 1.001182 39 38.953963 1384366927 117.330566 39 3900624 29.724270 29.724270 25.541440
118 1.001351 42 41.943330 1384366928 118.331922 42 4200672 32.005341 32.005341 23.937339
119 1.001149 37 36.957538 1384366929 119.333073 37 3700592 28.200875 28.200875 26.297473
120 1.001144 40 39.954295 1384366930 120.334219 40 4000640 30.487585 30.487585 25.461721
121 1.003006 41 40.877124 1384366931 121.337228 41 4100656 31.191761 31.191761 24.657354
122 1.001128 38 37.957186 1384366932 122.338358 38 3800608 28.963668 28.963668 25.997306
123 1.001130 42 41.952599 1384366933 123.339491 42 4200672 32.012414 32.012414 23.976655
124 1.002152 37 36.920548 1384366934 124.341645 37 3700592 28.172650 28.172650 27.287432
125 1.001186 39 38.953796 1384366935 125.342833 39 3900624 29.724143 29.724143 24.429016
126 1.004659 45 44.791320 1384366936 126.347497 45 4500720 34.178533 34.178533 23.251804
127 1.001139 40 39.954495 1384366937 127.348639 40 4000640 30.487738 30.487738 25.036734
128 1.001161 39 38.954770 1384366938 128.349802 39 3900624 29.724886 29.724886 25.405963
129 1.001568 42 41.934254 1384366939 129.351375 42 4200672 31.998416 31.998416 24.185521
130 1.001141 40 39.954409 1384366940 130.352519 40 4000640 30.487672 30.487672 24.510461
131 1.003116 38 37.881955 1384366941 131.355638 38 3800608 28.906262 28.906262 26.754655
132 1.001317 35 34.953965 1384366942 132.356961 35 3500560 26.672026 26.672026 27.673142
133 1.001148 39 38.955280 1384366943 133.358113 39 3900624 29.725275 29.725275 26.148692
134 1.001174 41 40.951924 1384366944 134.359290 41 4100656 31.248837 31.248837 24.646928
135 1.001181 38 37.955170 1384366945 135.360476 38 3800608 28.962130 28.962130 26.272052
136 1.004075 42 41.829552 1384366946 136.364555 42 4200672 31.918522 31.158557 24.170512
137 1.001163 41 40.952372 1384366947 137.365721 41 4100656 31.249179 63.260534 24.039885
138 1.001170 41 40.952089 1384366948 138.366895 41 4100656 31.248964 31.248964 24.584299
139 1.001136 40 39.954609 1384366949 139.368033 40 4000640 30.487825 30.487825 24.974459
140 1.001144 63 62.928015 1384366950 140.369180 63 6301008 48.017947 48.017947 16.007291
141 1.003243 68 67.780175 1384366951 141.372425 68 6801088 51.720443 51.720443 14.738167
142 1.001144 67 66.923444 1384366952 142.373571 67 6701072 51.066705 51.066705 14.899624
143 1.001153 65 64.925142 1384366953 143.374726 65 6501040 49.541878 49.541878 15.307812
144 1.001131 76 75.914137 1384366954 144.375859 76 7601216 57.927157 57.927157 13.210563
145 1.001138 80 79.909047 1384366955 145.377000 80 8001280 60.975519 60.213325 12.572068
146 1.002830 62 61.825033 1384366956 146.379833 62 6200992 47.176304 47.176304 16.016503
147 1.001194 70 69.916520 1384366957 147.381033 70 7001120 53.350606 53.350606 14.385935
148 1.001154 67 66.922759 1384366958 148.382194 67 6701072 51.066182 51.066182 14.925487
149 1.001149 83 82.904747 1384366959 149.383345 83 8301328 63.261423 63.261423 11.993546
150 1.001164 59 58.931406 1384366960 150.384513 59 5900944 44.968289 44.968289 16.841024
151 1.003077 56 55.828215 1384366961 151.387592 56 5600896 42.600363 42.600363 17.977987
152 1.001162 52 51.939643 1384366962 152.388758 52 5200832 39.633143 39.633143 19.275422
153 1.001150 48 47.944869 1384366963 153.389911 48 4800768 36.584884 36.584884 20.977433
154 1.001076 46 45.950558 1384366964 154.390990 47 4700752 35.825344 35.063103 21.324863
155 1.001129 48 47.945862 1384366965 155.392121 47 4700752 35.823442 36.585642 21.025607
156 1.002699 46 45.876185 1384366966 156.394822 46 4600736 35.006351 35.006351 21.748035
157 1.001127 50 49.943713 1384366967 157.395951 50 5000800 38.110126 38.110126 20.156136
158 1.001143 50 49.942916 1384366968 158.397097 50 5000800 38.109518 38.109518 20.046830
159 1.001128 49 48.944792 1384366969 159.398227 49 4900784 37.347888 37.347888 20.320790
160 1.001742 55 54.904350 1384366970 160.399971 56 5600896 42.657131 41.895397 18.048542
161 1.002895 51 50.852775 1384366971 161.402867 50 5000800 38.042937 38.803796 19.826670
162 1.001149 57 56.934586 1384366972 162.404019 57 5700912 43.444592 43.444592 17.620764
163 1.001131 55 54.937862 1384366973 163.405152 55 5500880 41.920969 41.920969 18.169377
164 1.001137 50 49.943214 1384366974 164.406292 50 5000800 38.109745 38.109745 19.610553
165 1.001665 39 38.935178 1384366975 165.407960 40 4000640 30.471729 29.709936 25.733232
166 1.003947 41 40.838808 1384366976 166.411908 40 4000640 30.402462 31.162523 24.832112
167 1.001132 38 37.957032 1384366977 167.413042 38 3800608 28.963551 28.963551 25.680304
168 1.001183 41 40.951553 1384366978 168.414227 41 4100656 31.248554 31.248554 24.917178
169 1.001156 40 39.953819 1384366979 169.415388 40 4000640 30.487222 30.487222 25.085455
170 1.001165 39 38.954621 1384366980 170.416556 39 3900624 29.724773 29.724773 25.539716
171 1.003202 40 39.872321 1384366981 171.419763 40 4000640 30.425034 30.425034 24.481648
172 1.001186 40 39.952611 1384366982 172.420954 40 4000640 30.486300 30.486300 25.778836
173 1.001143 37 36.957758 1384366983 173.422100 37 3700592 28.201043 28.201043 26.460667
174 1.001134 42 41.952419 1384366984 174.423237 42 4200672 32.012277 32.012277 24.496419
175 1.001138 39 38.955670 1384366985 175.424377 39 3900624 29.725573 29.725573 25.394214
176 1.003139 40 39.874832 1384366986 176.427519 40 4000640 30.426950 30.426950 25.149506
177 1.001128 39 38.956059 1384366987 177.428650 39 3900624 29.725870 29.725870 25.768109
178 1.001130 40 39.954856 1384366988 178.429783 40 4000640 30.488014 30.488014 25.092304
179 1.001181 40 39.952820 1384366989 179.430966 40 4000640 30.486460 30.486460 24.823838
180 1.001225 39 38.952284 1384366990 180.432196 39 3900624 29.722989 29.722989 25.493041
181 1.002438 39 38.905147 1384366991 181.434639 39 3900624 29.687020 29.687020 25.114145
182 1.001215 40 39.951460 1384366992 182.435859 40 4000640 30.485422 30.485422 25.108898
183 1.001215 40 39.951460 1384366993 183.437079 40 4000640 30.485422 30.485422 25.155562
184 1.001218 39 38.952553 1384366994 184.438302 39 3900624 29.723194 29.723194 25.831290
185 1.001108 40 39.955732 1384366995 185.439414 40 4000640 30.488682 29.726465 25.533301
186 1.002705 41 40.889390 1384366996 186.442122 41 4100656 31.201120 31.201120 24.326307
187 1.001742 39 38.932175 1384366997 187.443866 40 4000640 30.469379 29.707645 25.186020
188 1.001230 40 39.950860 1384366998 188.445099 39 3900624 29.722840 30.484964 24.817925
189 1.001211 42 41.949203 1384366999 189.446314 42 4200672 32.009822 32.009822 24.000696
190 1.001177 40 39.952972 1384367000 190.447496 40 4000640 30.486576 30.486576 25.578016
191 1.023693 40 39.074220 1384367001 191.471192 40 4000640 29.816034 29.816034 25.176835
192 1.001153 41 40.952782 1384367002 192.472349 41 4100656 31.249492 31.249492 24.784728
193 1.001157 37 36.957239 1384367003 193.473509 37 3700592 28.200647 28.200647 27.046171
194 1.001978 39 38.923013 1384367004 194.475489 40 4000640 30.462209 29.700654 25.121534
195 1.001114 42 41.953269 1384367005 195.476604 41 4100656 31.250713 32.012925 24.000232
196 1.004813 40 39.808394 1384367006 196.481419 40 4000640 30.376254 30.376254 24.831045
197 1.001169 41 40.952128 1384367007 197.482593 41 4100656 31.248993 31.248993 24.842105
198 1.001197 39 38.953369 1384367008 198.483794 39 3900624 29.723817 29.723817 25.453396
199 1.001214 40 39.951498 1384367009 199.485013 40 4000640 30.485451 30.485451 25.164557
200 1.001203 40 39.951935 1384367010 200.486221 40 4000640 30.485785 30.485785 24.379516
201 1.002908 40 39.884018 1384367011 201.489135 40 4000640 30.433959 30.433959 25.891042
202 1.001132 41 40.953640 1384367012 202.490269 41 4100656 31.250147 31.250147 23.999575
203 1.000364 39 38.985816 1384367013 203.490635 40 4000640 30.511360 29.748576 25.519449
204 1.001135 40 39.954657 1384367014 204.491772 39 3900624 29.725665 30.487861 25.361599
205 1.001164 39 38.954658 1384367015 205.492938 39 3900624 29.724801 29.724801 25.522030
206 1.003032 41 40.876065 1384367016 206.495975 41 4100656 31.190952 31.190952 24.806459
207 1.001144 37 36.957723 1384367017 207.497121 37 3700592 28.201016 28.201016 26.866771
208 1.001132 46 45.947986 1384367018 208.498255 46 4600736 35.061140 35.061140 21.852799
209 1.000383 38 37.985446 1384367019 209.498640 38 3800608 28.985233 28.985233 25.494331
210 1.001194 38 37.954682 1384367020 210.499839 38 3800608 28.961758 28.961758 26.552520
211 1.009775 46 45.554695 1384367021 211.509617 46 4600736 34.761035 34.761035 22.389599
212 1.001155 49 48.943464 1384367022 212.510775 49 4900784 37.346874 37.346874 20.502071
213 1.001177 39 38.954148 1384367023 213.511954 39 3900624 29.724412 29.724412 25.139124
214 1.002042 44 43.910333 1384367024 214.514002 45 4500720 34.267792 33.506285 22.755400
215 1.001131 56 55.936732 1384367025 215.515135 55 5500880 41.920969 42.683168 18.043340
216 1.002903 38 37.890006 1384367026 216.518040 38 3800608 28.912406 28.912406 25.847924
217 1.001202 46 45.944780 1384367027 217.519246 46 4600736 35.058694 35.058694 21.941138
218 1.001164 55 54.936044 1384367028 218.520415 55 5500880 41.919581 41.919581 18.457773
219 1.001186 43 42.949057 1384367029 219.521604 43 4300688 32.772773 32.772773 22.786318
220 1.001225 46 45.943719 1384367030 220.522834 46 4600736 35.057884 35.057884 21.563162
221 1.003309 52 51.828499 1384367031 221.526148 52 5200832 39.548333 39.548333 19.452861
222 1.002026 52 51.894857 1384367032 222.528178 53 5300848 40.360487 39.598968 19.371438
223 1.001127 44 43.950468 1384367033 223.529307 43 4300688 32.774708 33.536911 23.051084
224 1.001181 35 34.958718 1384367034 224.530490 35 3500560 26.675652 26.675652 28.343323
225 1.001179 39 38.954074 1384367035 225.531674 39 3900624 29.724355 29.724355 25.930894
226 1.003098 46 45.857932 1384367036 226.534774 46 4600736 34.992423 34.992423 21.697625
227 1.001129 52 51.941350 1384367037 227.535906 52 5200832 39.634446 39.634446 18.722140
228 1.001135 44 43.950122 1384367038 228.537043 44 4400704 33.536647 33.536647 22.880029
229 1.001127 46 45.948216 1384367039 229.538172 46 4600736 35.061316 35.061316 22.372474
230 1.001123 49 48.945037 1384367040 230.539297 49 4900784 37.348075 37.348075 20.437192
231 1.003068 54 53.834836 1384367041 231.542367 54 5400864 41.079292 41.079292 18.581651
232 1.001131 58 57.934473 1384367042 232.543500 58 5800928 44.207567 44.207567 17.232619
233 1.001153 52 51.940113 1384367043 233.544655 52 5200832 39.633502 39.633502 19.141422
234 1.001126 42 41.952759 1384367044 234.545783 42 4200672 32.012536 32.012536 23.797109
235 1.001184 58 57.931410 1384367045 235.546969 58 5800928 44.205230 44.205230 16.883266
236 1.004413 56 55.753964 1384367046 236.551386 56 5600896 42.543705 42.543705 17.752784
237 1.001174 45 44.947233 1384367047 237.552563 45 4500720 34.297504 33.535337 23.137024
238 1.001123 56 55.937172 1384367048 238.553688 56 5600896 42.683504 43.445709 17.778418
239 1.001226 62 61.924084 1384367049 239.554916 62 6200992 47.251886 47.251886 16.042494
240 1.001130 59 58.933413 1384367050 240.556048 59 5900944 44.969820 44.969820 16.961405
241 1.046497 49 46.822883 1384367052 241.602548 49 4900784 35.728740 35.728740 20.808916
242 1.001228 37 36.954616 1384367053 242.603779 37 3700592 28.198646 28.198646 27.516036
243 1.001180 50 49.941073 1384367054 243.604965 50 5000800 38.108111 38.108111 20.380282
244 1.001127 61 60.931330 1384367055 244.606094 61 6100976 46.494354 46.494354 16.358016
245 1.001132 60 59.932156 1384367056 245.607229 60 6000960 45.731922 45.731922 16.630836
246 1.002740 48 47.868832 1384367057 246.609971 48 4800768 36.526864 36.526864 20.385851
247 1.001162 42 41.951260 1384367058 247.611138 42 4200672 32.011393 32.011393 24.270063
248 1.001135 55 54.937653 1384367059 248.612275 55 5500880 41.920809 41.920809 18.321388
249 1.001134 54 53.938838 1384367060 249.613413 54 5400864 41.158652 41.158652 18.581761
250 1.001124 46 45.948358 1384367061 250.614539 46 4600736 35.061424 35.061424 21.642457
251 1.012434 51 50.373654 1384367062 251.626976 51 5100816 38.438197 38.438197 19.378181
252 1.001127 64 63.927953 1384367063 252.628105 64 6401024 48.780961 48.780961 16.032699
253 1.001124 50 49.943868 1384367064 253.629231 50 5000800 38.110244 38.110244 19.112520
254 1.001129 53 52.940235 1384367065 254.630363 53 5300848 40.396656 40.396656 19.641503
255 1.001125 58 57.934818 1384367066 255.631490 58 5800928 44.207830 44.207830 17.227691
256 1.003166 59 58.813798 1384367067 256.634659 59 5900944 44.878546 44.878546 16.870975
257 1.001122 42 41.952929 1384367068 257.635783 42 4200672 32.012666 32.012666 24.049390
258 1.001185 47 46.944363 1384367069 258.636970 47 4700752 35.821437 35.821437 21.010947
259 1.001154 59 58.931996 1384367070 259.638130 59 5900944 44.968738 44.968738 17.165730
260 1.001167 61 60.928892 1384367071 260.639299 61 6100976 46.492493 46.492493 16.433219
261 1.003482 49 48.829969 1384367072 261.642785 49 4900784 37.260271 37.260271 20.459024
262 1.001132 42 41.952509 1384367073 262.643920 42 4200672 32.012346 32.012346 23.812385
263 1.001131 55 54.937875 1384367074 263.645053 55 5500880 41.920979 41.920979 18.242875
264 1.001132 56 55.936679 1384367075 264.646187 56 5600896 42.683128 42.683128 17.342269
265 1.001150 46 45.947155 1384367076 265.647340 46 4600736 35.060506 35.060506 22.256649
266 1.002744 59 58.838549 1384367077 266.650086 59 5900944 44.897433 44.897433 16.992783
267 1.001127 61 60.931330 1384367078 267.651215 61 6100976 46.494354 46.494354 16.478367
268 1.001133 44 43.950206 1384367079 268.652350 44 4400704 33.536711 33.536711 22.666823
269 1.001128 46 45.948161 1384367080 269.653480 46 4600736 35.061274 35.061274 21.894636
270 1.001148 57 56.934640 1384367081 270.654630 57 5700912 43.444633 43.444633 17.547319
271 1.002461 51 50.874799 1384367082 271.657093 51 5100816 38.820602 38.820602 19.373384
272 1.001131 45 44.949160 1384367083 272.658226 45 4500720 34.298974 34.298974 22.316307
273 1.001166 38 37.955740 1384367084 273.659394 38 3800608 28.962564 28.962564 25.753529
274 1.001161 63 62.926951 1384367085 274.660560 63 6301008 48.017135 48.017135 16.361062
275 1.001127 59 58.933582 1384367086 275.661689 59 5900944 44.969949 44.969949 16.934338
276 1.003336 46 45.847056 1384367087 276.665027 46 4600736 34.984125 34.984125 21.806717
277 1.001130 61 60.931156 1384367088 277.666159 61 6100976 46.494221 46.494221 16.390589
278 1.001815 45 44.918480 1384367089 278.667977 46 4600736 35.037243 34.275564 21.896305
279 1.001248 53 52.933945 1384367090 279.669227 52 5200832 39.629746 40.391856 19.217642
280 1.001127 63 62.929079 1384367091 280.670356 63 6301008 48.018759 48.018759 15.740815
281 1.016504 42 41.318084 1384367092 281.686862 42 4200672 31.528240 31.528240 24.366271
282 1.001870 57 56.893614 1384367093 282.688735 57 5700912 43.413328 43.413328 17.590539
283 1.001123 63 62.929333 1384367094 283.689860 63 6301008 48.018953 48.018953 15.804541
284 1.001121 57 56.936172 1384367095 284.690983 57 5700912 43.445802 43.445802 17.131776
285 1.001146 50 49.942762 1384367096 285.692131 50 5000800 38.109400 37.347212 20.612407
286 1.002548 46 45.883091 1384367097 286.694681 46 4600736 35.011621 35.011621 21.548510
287 1.001125 53 52.940449 1384367098 287.695808 53 5300848 40.396820 40.396820 18.478502
288 1.001173 48 47.943772 1384367099 288.696983 48 4800768 36.584048 36.584048 20.807226
289 1.001151 47 46.945961 1384367100 289.698139 47 4700752 35.822657 35.822657 21.767459
290 1.001112 55 54.938896 1384367101 290.699253 55 5500880 41.921757 41.921757 18.346223
291 1.003272 37 36.879329 1384367102 291.702527 37 3700592 28.141197 28.141197 27.026660
292 1.001153 45 44.948175 1384367103 292.703682 45 4500720 34.298223 34.298223 22.212484
293 1.001159 58 57.932859 1384367104 293.704844 58 5800928 44.206335 44.206335 17.188245
294 1.001188 57 56.932362 1384367105 294.706034 57 5700912 43.442895 43.442895 16.573939
295 1.001168 44 43.948667 1384367106 295.707207 44 4400704 33.535537 33.535537 23.737160
296 1.025661 53 51.673994 1384367107 296.732871 53 5300848 39.430437 39.430437 19.530647
297 1.001146 66 65.924445 1384367108 297.734020 66 6601056 50.304408 50.304408 15.319871
298 1.001208 47 46.943301 1384367109 298.735231 47 4700752 35.820626 35.820626 20.646694
299 1.001198 53 52.936579 1384367110 299.736434 53 5300848 40.393867 40.393867 19.226295
300 1.001143 59 58.932641 1384367111 300.737581 59 5900944 44.969231 44.969231 17.016807
301 1.004311 67 66.712413 1384367112 301.741897 67 6701072 50.905676 50.905676 15.029953
302 1.001340 58 57.922389 1384367113 302.743243 58 5800928 44.198346 44.198346 17.093942
303 1.001189 49 48.941809 1384367114 303.744439 49 4900784 37.345611 36.583456 20.722433
304 1.001134 44 43.950164 1384367115 304.745575 44 4400704 33.536679 34.298876 22.116509
305 1.001130 44 43.950342 1384367116 305.746708 44 4400704 33.536815 33.536815 23.275587
306 1.002901 46 45.866947 1384367117 306.749611 46 4600736 34.999303 34.999303 21.797211
307 1.001924 43 42.917425 1384367118 307.751537 43 4300688 32.748636 32.748636 23.331731
308 1.001147 43 42.950734 1384367119 308.752686 43 4300688 32.774053 32.774053 22.812172
309 1.001132 42 41.952509 1384367120 309.753820 42 4200672 32.012346 32.012346 24.179640
310 1.001135 43 42.951256 1384367121 310.754957 43 4300688 32.774451 32.774451 22.146641
311 1.005482 46 45.749205 1384367122 311.760443 46 4600736 34.909458 34.909458 22.939988
312 1.001136 43 42.951205 1384367123 312.761581 43 4300688 32.774412 32.774412 22.813304
313 1.001140 44 43.949902 1384367124 313.762723 44 4400704 33.536479 33.536479 22.621502
314 1.001129 44 43.950373 1384367125 314.763854 44 4400704 33.536839 33.536839 23.341434
315 1.001131 47 46.946900 1384367126 315.764988 47 4700752 35.823373 35.823373 21.185439
316 1.003276 47 46.846537 1384367127 316.768266 47 4700752 35.746790 35.746790 21.343343
317 1.001337 46 45.938578 1384367128 317.769605 46 4600736 35.053961 35.053961 21.898928
318 1.001130 43 42.951471 1384367129 318.770737 43 4300688 32.774615 32.774615 23.050574
319 1.001192 40 39.952383 1384367130 319.771931 40 4000640 30.486126 30.486126 25.117844
320 1.001209 40 39.951707 1384367131 320.773147 40 4000640 30.485610 30.485610 24.457121
321 1.018573 41 40.252391 1384367132 321.791722 41 4100656 30.715050 30.715050 25.155457
322 1.001139 45 44.948807 1384367133 322.792863 45 4500720 34.298705 34.298705 22.388024
323 1.001135 67 66.924050 1384367134 323.794000 67 6701072 51.067167 51.067167 14.914292
324 1.001170 67 66.921707 1384367135 324.795172 67 6701072 51.065380 51.065380 14.972313
325 1.001243 58 57.928003 1384367136 325.796420 58 5800928 44.202630 44.202630 17.020678
326 1.006510 64 63.586054 1384367137 326.802935 64 6401024 48.520071 48.520071 15.987612
327 1.001127 65 64.926827 1384367138 327.804065 65 6501040 49.543164 49.543164 15.147525
328 1.001166 71 70.917303 1384367139 328.805233 71 7101136 54.114265 54.114265 14.246685
329 1.001211 68 67.917756 1384367140 329.806450 68 6801088 51.825427 51.825427 14.704666
330 1.001191 64 63.923858 1384367141 330.807646 64 6401024 48.777836 48.777836 15.698820
331 1.002901 66 65.809083 1384367142 331.810549 66 6601056 50.216379 50.216379 14.896172
332 1.001819 66 65.880155 1384367143 332.812370 67 6701072 51.032288 50.270612 15.277147
333 1.001128 70 69.921132 1384367144 333.813500 69 6901104 52.591924 53.354125 14.246084
334 1.001126 68 67.923515 1384367145 334.814629 68 6801088 51.829821 51.829821 14.928520
335 1.001125 76 75.914589 1384367146 335.815757 76 7601216 57.927502 57.927502 13.094667
336 1.002927 82 81.760681 1384367147 336.818687 82 8201312 62.388430 62.388430 12.235999
337 1.001127 74 73.916696 1384367148 337.819816 74 7401184 56.402986 56.402986 13.552050
338 1.001134 66 65.925246 1384367149 338.820952 66 6601056 50.305019 50.305019 15.084953
339 1.001126 75 74.915659 1384367150 339.822080 75 7501200 57.165257 57.165257 13.428993
340 1.001124 47 46.947236 1384367151 340.823206 47 4700752 35.823629 35.823629 21.093790
341 1.002513 41 40.897228 1384367152 341.825721 41 4100656 31.207101 31.207101 24.192711
342 1.001126 43 42.951634 1384367153 342.826849 43 4300688 32.774739 32.774739 23.624309
343 1.001852 42 41.922358 1384367154 343.828703 42 4200672 31.989339 31.989339 23.958740
344 1.001174 41 40.951924 1384367155 344.829880 41 4100656 31.248837 31.248837 23.903527
345 1.001119 42 41.953049 1384367156 345.831002 42 4200672 32.012757 32.012757 24.204822
346 1.002452 42 41.897262 1384367157 346.833456 42 4200672 31.970189 31.970189 23.969480
347 1.001127 43 42.951593 1384367158 347.834586 43 4300688 32.774708 32.774708 23.062046
348 1.001124 42 41.952849 1384367159 348.835712 42 4200672 32.012605 32.012605 23.905601
349 1.001127 41 40.953845 1384367160 349.836841 41 4100656 31.250303 31.250303 23.990835


==> graph-collection/open-replica/conf-b-100B-100/1/client/lat.txt <==
0
423.681
32.0953
12.7929
12.8931
13.0822
12.8185
13.1612
12.8203
12.5377
12.8925
12.671
12.4463
12.8345
12.6873
12.9596
14.9685
17.0912
18.1587
14.6008
23.9956
24.1545
23.7684
23.9203
24.4316
23.6821
24.3638
23.8291
24.2119
23.5843
23.9224
23.7966
24.2831
23.9922
21.4787
14.7369
12.8479
13.8012
14.1449
13.1528
13.454
14.5854
13.6385
13.2914
13.6886
13.0153
13.3881
12.9676
16.7726
15.7334
14.884
19.7362
21.4837
24.0518
23.8835
24.3358
23.7333
21.157
16.5377
15.1013
16.4938
13.8064
14.5416
12.9219
12.6093
12.3171
12.6905
12.7538
12.6441
12.8446
13.0824
15.9712
15.8064
15.9421
16.7353
24.1307
23.9994
23.8979
23.819
23.9419
23.9187
24.0794
24.5017
23.5802
23.7891
24.4302
24.6034
23.6528
24.1965
23.5157
24.3646
23.7717
24.0292
24.0031
24.0291
23.9604
24.0912
24.0327
24.3361
23.6345
24.3442
24.4598
23.5036
23.6587
24.1184
23.9681
24.2164
24.5512
23.6389
23.9029
24.1499
24.2783
23.9842
23.9746
24.3314
23.7439
24.0334
23.9046
23.8281
24.2921
24.5349
23.4155
24.0995
23.653
24.4029
23.7931
24.0407
23.899
24.464
23.7353
23.8002
24.1809
24.4027
24.1819
23.6701
24.2497
23.9166
23.9389
23.8767
24.3974
15.4639
14.1604
15.3162
15.1472
14.0699
13.6789
15.7565
14.998
14.8665
13.0858
16.5477
17.6721
19.5847
21.0087
21.3371
20.5868
21.2993
20.085
20.3079
20.478
17.5027
18.8278
17.6471
17.7118
19.0256
24.0638
23.9526
24.2074
23.8085
23.9485
24.1344
23.9038
24.2513
24.017
23.9499
23.8481
23.9918
24.1855
23.9804
23.8033
24.038
23.9619
23.97
24.1403
23.8643
24.3073
23.7395
23.9691
24.6382
23.3258
24.0499
23.9221
24.0626
24.6762
23.8235
23.4518
24.1287
23.8073
24.227
23.811
23.9931
24.2763
23.9191
23.8067
24.1273
24.5256
23.3291
26.7564
21.9002
25.0178
26.4111
22.3614
20.3064
25.4313
22.4972
17.9867
25.4136
21.3847
19.9209
23.8168
21.7086
19.0298
18.9051
23.4334
28.1532
24.6872
21.6572
19.5321
22.6025
23.2001
20.1889
18.1414
17.9558
20.1606
24.8681
17.9213
18.168
24.3211
17.4588
16.3245
16.9806
20.0855
25.7629
21.2867
16.682
17.1287
20.1492
24.848
18.8094
18.563
22.2313
19.4252
16.5522
19.8401
20.6391
17.2738
17.5772
22.7852
22.1256
17.5758
16.1464
19.2829
23.4363
16.9756
17.4002
21.8223
16.4959
16.3288
21.7975
21.5759
16.8942
17.7448
20.7124
24.9226
16.9786
16.0343
20.9437
16.5629
20.8186
18.4949
15.5458
22.3324
17.3319
14.9931
16.3732
19.8196
21.6732
17.6884
19.0335
21.2996
17.4821
25.1862
21.8122
16.3381
16.215
22.8648
19.1573
14.8249
18.4503
18.9801
16.2245
14.3524
16.2568
20.1223
20.857
21.9675
21.0948
22.0826
21.7255
22.4698
21.7478
21.8881
21.8373
21.4723
22.3864
20.7183
20.7902
21.5327
22.6532
24.0398
23.7582
24.0416
22.4581
14.2448
14.3721
15.4195
15.2575
14.4408
13.8154
14.1971
14.7374
14.2478
15.1792
13.5825
14.4025
13.299
12.4419
13.5505
15.1176
13.5901
20.2241
24.1075
23.7242
23.9444
23.8983
23.919
23.9683
23.9264
24.0412
23.8447
25.512


==> graph-collection/open-replica/conf-b-100B-100/1/client/lat1.txt <==
0.000000
443.197966
30.496873
12.544952
12.097115
12.325243
12.139475
12.396771
12.275452
11.662566
12.340705
11.948032
11.888419
12.098364
11.708419
12.486771
13.148176
15.717305
16.940731
12.835952
23.114398
22.982653
22.855396
23.382026
22.066614
23.326652
24.388912
21.937317
21.953515
22.917132
23.123291
22.468229
23.494661
22.802369
21.370974
14.406152
12.419789
13.143913
13.416449
12.338182
12.869202
14.169710
12.844104
13.029476
13.323116
12.540981
12.756212
12.342344
16.041456
15.277971
13.472982
18.563650
20.844047
22.845317
22.314294
22.262351
22.479455
20.561150
15.797626
14.229348
15.180353
13.538743
15.368502
13.282120
12.569603
12.386390
12.758197
12.975823
12.693505
12.768431
13.189153
15.562593
15.796786
16.320666
16.620228
26.183929
23.669635
24.876897
23.469403
23.990376
24.513989
26.007125
23.266238
24.107422
23.737465
26.968824
20.497054
25.457169
25.140828
24.348131
24.433047
23.820866
23.071173
23.286558
25.904411
22.011084
25.827542
25.953393
24.931629
22.704103
27.780354
23.116528
24.736666
23.088075
25.980466
24.036856
27.242976
27.120468
24.643218
23.431449
21.891786
22.004019
21.787739
22.341092
22.415929
22.256309
22.843025
22.267829
23.718942
22.286733
23.608060
22.173723
22.201740
23.329434
21.518286
23.157109
24.829549
22.761247
23.522028
23.285145
23.089929
21.607083
21.132297
22.215202
22.693184
22.227412
23.662720
23.837856
23.169168
23.820406
14.920578
13.582546
15.732866
14.986650
14.929181
14.785653
15.496397
15.610121
14.807589
14.178119
16.254304
17.366294
19.894062
21.039973
21.349356
20.148073
20.850605
20.013895
20.568917
20.635284
16.956927
17.828869
17.673472
17.254286
18.440666
22.394339
23.073034
22.734398
22.699762
22.811630
22.728985
23.325992
22.723810
21.573383
23.403473
22.302082
22.834171
22.602834
22.868585
22.782841
22.582867
22.809630
22.831158
23.125077
21.897394
23.081286
23.152762
22.752150
24.458522
22.650872
22.521784
22.667367
23.340464
22.306294
22.525484
22.903323
23.426372
22.772473
23.000614
22.457470
23.606722
22.661572
23.838577
22.093923
22.893024
23.529119
21.851672
26.646062
21.947602
24.541238
26.269591
22.333278
20.110701
25.723476
22.238928
17.930107
24.979329
20.828336
21.383965
24.847239
21.854062
18.606723
18.438776
23.815677
27.962991
23.443515
21.616827
20.342131
22.324944
24.027626
19.940596
17.701153
18.678979
21.179795
25.939122
18.959324
18.583130
25.505182
17.139262
16.606444
16.999746
19.362135
24.009682
22.193050
17.006062
17.626622
19.912458
25.425868
19.297490
18.544149
22.820223
19.472132
17.071772
20.567772
21.636647
17.319863
18.283482
21.521028
23.240219
17.985889
15.859668
18.106708
23.060222
15.708402
17.458171
21.387984
15.998969
16.179266
20.928261
21.257182
16.241010
16.116288
19.108553
24.091721
17.596174
15.134192
20.080716
16.735275
19.740875
17.772198
15.350767
20.298598
17.073304
14.181564
15.614580
19.026733
21.797870
16.898286
17.259844
20.831794
16.617894
23.345766
21.411856
15.487932
15.855997
21.992357
18.783938
14.329849
16.253890
18.733921
15.432255
13.674852
15.419634
19.522140
19.597549
20.659382
20.392447
20.833383
20.638909
20.759980
21.348886
20.836129
20.861199
20.323028
21.431390
20.251100
20.237093
21.166416
22.255841
22.961716
23.059335
22.927798
22.528161
13.575407
13.771908
13.818376
14.527301
13.734161
13.384190
13.689547
13.775888
13.599502
15.081268
12.918860
13.876481
13.503426
12.647822
13.548864
15.150153
13.751236
19.354507
24.022250
23.824135
23.930130
23.893129
23.633247
23.967158
24.790686
24.176813
23.698475
25.512023


==> graph-collection/open-replica/conf-b-100B-100/1/client/lat2.txt <==
0.000000
404.163122
33.693816
13.040793
13.689146
13.839218
13.497539
13.925595
13.365228
13.412755
13.444279
13.393914
13.004102
13.570684
13.666275
13.432355
16.788896
18.465122
19.376633
16.365681
24.876810
25.326276
24.681467
24.458499
26.796541
24.037509
24.338728
25.720884
26.470316
24.251478
24.721599
25.124997
25.071543
25.182092
21.586413
15.067584
13.276056
14.458553
14.873330
13.967454
14.038891
15.001083
14.432955
13.553346
14.054026
13.489552
14.019986
13.592949
17.503659
16.188879
16.294941
20.908679
22.123263
25.258260
25.452805
26.409199
24.987131
21.752928
17.277849
15.973171
17.807288
14.074077
13.714751
12.561682
12.649023
12.247866
12.622797
12.531686
12.594718
12.920704
12.975674
16.379767
15.816075
15.563477
16.850295
22.077474
24.329168
22.918895
24.168514
23.893493
23.323364
22.151619
25.737151
23.052925
23.840736
21.891503
28.709671
21.848384
23.252078
22.683281
24.296057
23.722546
24.987273
24.719593
22.153713
25.909711
22.354774
22.112083
23.740638
24.564836
20.907948
25.803156
22.270593
24.229288
22.256342
23.899345
21.189781
21.981965
22.634571
24.374354
26.408032
26.552500
26.180562
25.608191
26.246836
25.231481
25.223869
25.541440
23.937339
26.297473
25.461721
24.657354
25.997306
23.976655
27.287432
24.429016
23.251804
25.036734
25.405963
24.185521
24.510461
26.754655
27.673142
26.148692
24.646928
26.272052
24.170512
24.039885
24.584299
24.974459
16.007291
14.738167
14.899624
15.307812
13.210563
12.572068
16.016503
14.385935
14.925487
11.993546
16.841024
17.977987
19.275422
20.977433
21.324863
21.025607
21.748035
20.156136
20.046830
20.320790
18.048542
19.826670
17.620764
18.169377
19.610553
25.733232
24.832112
25.680304
24.917178
25.085455
25.539716
24.481648
25.778836
26.460667
24.496419
25.394214
25.149506
25.768109
25.092304
24.823838
25.493041
25.114145
25.108898
25.155562
25.831290
25.533301
24.326307
25.186020
24.817925
24.000696
25.578016
25.176835
24.784728
27.046171
25.121534
24.000232
24.831045
24.842105
25.453396
25.164557
24.379516
25.891042
23.999575
25.519449
25.361599
25.522030
24.806459
26.866771
21.852799
25.494331
26.552520
22.389599
20.502071
25.139124
22.755400
18.043340
25.847924
21.941138
18.457773
22.786318
21.563162
19.452861
19.371438
23.051084
28.343323
25.930894
21.697625
18.722140
22.880029
22.372474
20.437192
18.581651
17.232619
19.141422
23.797109
16.883266
17.752784
23.137024
17.778418
16.042494
16.961405
20.808916
27.516036
20.380282
16.358016
16.630836
20.385851
24.270063
18.321388
18.581761
21.642457
19.378181
16.032699
19.112520
19.641503
17.227691
16.870975
24.049390
21.010947
17.165730
16.433219
20.459024
23.812385
18.242875
17.342269
22.256649
16.992783
16.478367
22.666823
21.894636
17.547319
19.373384
22.316307
25.753529
16.361062
16.934338
21.806717
16.390589
21.896305
19.217642
15.740815
24.366271
17.590539
15.804541
17.131776
20.612407
21.548510
18.478502
20.807226
21.767459
18.346223
27.026660
22.212484
17.188245
16.573939
23.737160
19.530647
15.319871
20.646694
19.226295
17.016807
15.029953
17.093942
20.722433
22.116509
23.275587
21.797211
23.331731
22.812172
24.179640
22.146641
22.939988
22.813304
22.621502
23.341434
21.185439
21.343343
21.898928
23.050574
25.117844
24.457121
25.155457
22.388024
14.914292
14.972313
17.020678
15.987612
15.147525
14.246685
14.704666
15.698820
14.896172
15.277147
14.246084
14.928520
13.094667
12.235999
13.552050
15.084953
13.428993
21.093790
24.192711
23.624309
23.958740
23.903527
24.204822
23.969480
23.062046
23.905601
23.990835


==> graph-collection/open-replica/conf-b-100B-100/1/client/thr.txt <==
0
3.04857
73.9492
119.665
118.903
116.611
118.882
115.33
121.191
121.16
119.472
121.041
122.713
118.088
121.198
118.024
103.57
89.9416
83.8404
105.945
63.2307
63.0792
64.0385
64.7868
63.2365
64.7113
62.4523
64.0265
64.0325
64.0252
63.9681
63.2275
64.0247
64.0258
70.1297
104.279
119.549
110.521
108.17
116.619
111.859
105.051
112.804
115.093
111.283
117.115
114.908
118.177
90.7019
96.7549
103.29
77.6738
70.8817
63.2599
64.0164
63.1974
64.7524
72.4085
92.2247
102.083
92.8909
109.66
105.183
118.902
121.173
123.292
120.341
119.657
120.429
118.089
117.17
95.175
96.7998
95.2754
89.1774
64.6579
63.9668
63.2802
64.7885
64.0254
63.21
63.9446
62.4989
64.7849
62.4968
64.7166
63.21
64.7862
62.4998
65.5468
62.7275
63.966
64.0195
63.2594
64.0237
63.9613
63.9456
64.0248
63.2385
64.7859
63.176
62.9201
64.0014
64.7831
63.2574
64.4473
63.9322
62.4986
64.7859
63.2611
63.923
64.4257
63.2614
64.0226
63.2603
63.9425
63.9606
64.7853
64.0176
62.4998
62.4194
65.4902
64.0178
64.0253
63.9969
62.3704
64.6675
64.0253
62.5011
64.7734
63.9114
63.9672
62.495
64.0242
64.7859
63.1852
98.2327
95.2741
64.0248
62.501
99.5923
107.362
99.8479
100.611
108.996
111.196
96.7203
102.131
102.897
116.618
91.3769
86.808
77.7314
72.4092
71.6504
73.8906
72.3554
76.2457
74.6966
74.6965
86.7747
81.4872
86.8903
85.3674
79.2639
63.9422
64.7001
62.5013
64.7859
64.0243
63.2124
63.2009
64.0232
63.2624
64.7874
63.962
63.2219
64.0259
64.0082
63.2468
63.9392
63.2234
64.0222
63.2601
64.7842
62.5773
63.9758
63.2438
60.9734
66.3093
63.1711
64.8773
64.0244
62.4998
63.2384
65.4347
63.1505
64.0251
63.2613
64.0239
63.1622
63.971
63.2626
64.7999
63.2606
62.3809
65.4904
57.1647
70.1234
60.2354
57.0952
69.0601
76.2197
58.6893
68.5689
85.2463
59.4019
71.6434
77.743
63.261
69.2965
81.4709
80.7578
65.5493
53.3528
63.165
70.0538
76.9842
67.8372
67.0748
75.3683
83.7622
85.3662
74.6934
61.7388
85.3022
82.9127
64.0241
87.6546
92.979
89.8282
74.6011
60.2327
73.1697
90.6671
89.1165
74.634
62.4999
81.5549
82.3184
68.4564
77.3106
93.7494
74.685
76.2202
87.4771
86.7694
67.0742
69.3589
87.6537
94.4336
79.1806
64.7863
90.6809
86.1302
70.7743
92.1538
94.5146
69.3612
71.6482
89.0955
86.8329
73.1698
61.7372
91.463
94.3822
73.8567
91.0437
73.148
83.8364
97.4185
68.8764
88.3842
102.137
92.2275
76.1497
70.8337
85.3533
80.7658
73.1468
87.5608
60.1527
70.1103
93.7493
91.4617
68.4867
79.8272
103.659
82.3165
81.5535
94.4471
104.838
93.7412
76.2191
73.1709
70.0379
72.3484
69.3341
70.8845
68.5987
67.7463
72.2573
69.3605
70.8802
69.362
72.3317
73.8575
70.878
67.8371
63.2616
63.2008
64.2347
68.5968
106.708
106.692
98.1342
102.636
105.185
110.505
107.481
103.582
106.619
100.578
112.808
106.708
114.243
122.605
112.807
100.611
112.806
74.6
63.2195
64.7872
64.0019
63.2615
63.9654
63.9832
63.2638
64.0259
62.5003
16.7158


==> graph-collection/open-replica/conf-b-100B-100/1/client/thr1.txt <==
0.000000
1.524297
38.103964
60.975112
63.263833
61.737051
62.500845
61.740124
62.502601
64.773300
62.309228
63.959666
64.024950
62.448896
65.549807
60.859426
57.926757
48.782611
44.970077
59.453934
32.724332
32.774279
33.536543
32.774677
35.035242
32.698861
31.251301
34.300616
35.061383
32.774771
33.479926
32.775567
33.537182
33.537781
35.823297
52.451297
61.738522
57.928785
57.109508
61.740198
59.277368
53.354075
59.452023
58.691173
57.167013
60.735114
60.168747
61.774624
47.257355
49.510126
56.797099
41.158642
36.585024
33.536879
33.530682
34.234688
34.299701
37.348003
48.018038
54.064581
50.207475
55.640678
49.542916
57.926233
60.958534
61.552779
59.454288
58.689887
60.215261
59.451853
57.724306
48.780078
48.780961
46.494309
44.969991
29.617382
32.012376
30.506503
32.775559
32.012635
31.176813
28.962827
32.773007
32.010905
31.249559
28.893709
37.346989
28.963813
30.487462
31.248525
32.239463
32.010973
32.771602
32.010455
30.487128
34.236397
29.725452
28.963523
31.227227
33.536943
27.367942
32.774014
30.465304
32.770814
29.722423
31.674222
28.201265
28.201097
30.487157
32.773631
34.959494
35.061316
34.299113
34.298566
34.298533
33.454570
33.534970
35.061065
32.012247
34.298974
31.931814
34.298427
35.054136
32.012864
35.824269
32.646254
30.489016
33.537518
32.776215
32.775005
33.423769
35.060932
35.823015
34.298901
33.537015
34.223088
67.074157
32.013596
32.775793
32.013207
51.574309
55.641181
48.781159
51.069150
51.068700
50.982469
49.544013
48.780624
51.830969
53.356832
46.408644
44.207609
38.098295
35.824312
36.587298
37.304924
37.349000
38.135528
36.587037
37.348626
44.879303
42.683422
43.445668
43.446454
41.154173
34.232304
33.537550
33.537709
33.537310
33.537079
33.487633
32.775887
33.536911
35.061383
32.775099
34.236430
32.794952
34.300077
33.520171
32.760337
34.216234
33.536376
33.536815
32.774677
35.060965
32.850843
32.774708
33.536176
30.488464
34.299456
32.684564
35.061241
32.774872
34.299187
33.537781
33.421802
32.774287
32.776113
33.537518
33.538484
32.676400
33.537039
32.012414
35.051341
32.772749
32.656108
34.299456
28.963723
35.062301
31.250177
28.133461
34.299113
38.872875
28.964848
35.062643
42.563103
30.489502
36.584728
35.823450
30.488253
34.238644
41.922556
41.158809
32.012407
26.677114
33.440675
35.061383
37.349711
34.300551
32.013497
38.020269
42.682914
41.158612
35.059913
29.726252
41.096992
40.368949
30.488776
44.208894
45.727120
44.858332
38.872402
32.034103
35.061600
44.172705
43.384574
38.107158
30.488493
39.634059
41.159720
33.394942
38.872365
44.968417
36.574798
35.823561
43.269294
41.890850
35.061558
33.537446
42.684967
47.941088
41.920340
32.773990
48.759873
43.447065
35.713792
47.256320
48.020291
35.824517
36.586923
45.650895
48.012287
38.870847
32.774607
43.445885
49.412273
38.872560
44.549516
38.872477
43.444499
49.399718
37.348181
44.970848
54.117680
48.781739
38.802523
35.822119
44.956469
44.181799
37.324181
45.639059
32.011515
35.812073
49.542916
48.018850
34.951202
40.396810
53.354659
46.495837
41.159681
49.477885
53.931909
49.542869
39.635635
38.872023
36.501062
37.349115
36.585425
38.110471
36.586305
34.971884
37.347888
36.586087
37.343708
35.825131
36.508375
38.110661
35.824013
35.062435
32.775458
32.715231
33.519628
34.298051
55.640506
55.626556
53.931544
54.116327
55.641513
56.390604
55.655470
54.803965
56.402476
50.307223
59.453934
54.878477
56.315289
60.216336
56.404504
50.306073
55.641062
38.776381
32.012376
32.012437
32.012567
32.012635
31.952664
32.013047
30.489045
32.013306
31.249961
16.715812


==> graph-collection/open-replica/conf-b-100B-100/1/client/thr2.txt <==
0.000000
1.524276
35.845210
58.689650
55.639220
54.874086
56.381248
53.589432
58.688070
56.387154
57.163242
57.081776
58.688476
55.639061
55.647728
57.164617
45.643343
41.159014
38.870301
46.490733
30.506358
30.304901
30.501931
32.012086
28.201238
32.012475
31.200972
29.725898
28.971106
31.250400
30.488137
30.451934
30.487556
30.488006
34.306376
51.827438
57.810862
52.592024
51.060321
54.878372
52.581317
51.696499
53.352143
56.402315
54.116443
56.380067
54.739589
56.402758
43.444550
47.244810
46.492449
36.515143
34.296647
29.722989
30.485698
28.962716
30.452724
35.060506
44.206683
48.018050
42.683382
54.019469
55.640453
60.976085
60.214486
61.738845
60.887170
60.967432
60.213827
58.637060
59.445907
46.394946
48.018804
48.781112
44.207430
35.040562
31.954381
32.773694
32.012948
32.012757
32.033172
34.981789
29.725898
32.774021
31.247275
35.822878
25.863012
35.822375
32.012315
34.298288
30.488035
31.954989
31.247900
31.248926
33.536607
29.724914
34.220120
35.061324
32.011263
31.248926
35.808032
30.146058
33.536144
32.012254
33.535002
32.773038
35.730937
34.297537
34.298705
30.487491
28.963551
29.364395
28.962337
29.724058
28.961758
30.487948
30.425583
29.724270
32.005341
28.200875
30.487585
31.191761
28.963668
32.012414
28.172650
29.724143
34.178533
30.487738
29.724886
31.998416
30.487672
28.906262
26.672026
29.725275
31.248837
28.962130
31.158557
63.260534
31.248964
30.487825
48.017947
51.720443
51.066705
49.541878
57.927157
60.213325
47.176304
53.350606
51.066182
63.261423
44.968289
42.600363
39.633143
36.584884
35.063103
36.585642
35.006351
38.110126
38.109518
37.347888
41.895397
38.803796
43.444592
41.920969
38.109745
29.709936
31.162523
28.963551
31.248554
30.487222
29.724773
30.425034
30.486300
28.201043
32.012277
29.725573
30.426950
29.725870
30.488014
30.486460
29.722989
29.687020
30.485422
30.485422
29.723194
29.726465
31.201120
29.707645
30.484964
32.009822
30.486576
29.816034
31.249492
28.200647
29.700654
32.012925
30.376254
31.248993
29.723817
30.485451
30.485785
30.433959
31.250147
29.748576
30.487861
29.724801
31.190952
28.201016
35.061140
28.985233
28.961758
34.761035
37.346874
29.724412
33.506285
42.683168
28.912406
35.058694
41.919581
32.772773
35.057884
39.548333
39.598968
33.536911
26.675652
29.724355
34.992423
39.634446
33.536647
35.061316
37.348075
41.079292
44.207567
39.633502
32.012536
44.205230
42.543705
33.535337
43.445709
47.251886
44.969820
35.728740
28.198646
38.108111
46.494354
45.731922
36.526864
32.011393
41.920809
41.158652
35.061424
38.438197
48.780961
38.110244
40.396656
44.207830
44.878546
32.012666
35.821437
44.968738
46.492493
37.260271
32.012346
41.920979
42.683128
35.060506
44.897433
46.494354
33.536711
35.061274
43.444633
38.820602
34.298974
28.962564
48.017135
44.969949
34.984125
46.494221
34.275564
40.391856
48.018759
31.528240
43.413328
48.018953
43.445802
37.347212
35.011621
40.396820
36.584048
35.822657
41.921757
28.141197
34.298223
44.206335
43.442895
33.535537
39.430437
50.304408
35.820626
40.393867
44.969231
50.905676
44.198346
36.583456
34.298876
33.536815
34.999303
32.748636
32.774053
32.012346
32.774451
34.909458
32.774412
33.536479
33.536839
35.823373
35.746790
35.053961
32.774615
30.486126
30.485610
30.715050
34.298705
51.067167
51.065380
44.202630
48.520071
49.543164
54.114265
51.825427
48.777836
50.216379
50.270612
53.354125
51.829821
57.927502
62.388430
56.402986
50.305019
57.165257
35.823629
31.207101
32.774739
31.989339
31.248837
32.012757
31.970189
32.774708
32.012605
31.250303


==> graph-collection/open-replica/conf-b-100B-100/1/plot_thr-cpu.txt <==
set terminal postscript enhanced eps "Times-Roman" 20
set output "cthr-cpu.eps"
set multiplot
set grid ytics lt 1 lw 1 lc rgb "#bbbbbb"
set grid xtics lt 1 lw 1 lc rgb "#bbbbbb"
set grid xtic ytic

set lmargin at screen 0.14
#set xrange[0:2000]
#set logscale y
#set yrange[0:1000]
#----------client thr-----------------
set origin 0.0,0.5
set size 1, 0.5
set xrange[0:150]
set xtics 25
set ylabel "Aggregate Throughput\n(client-side (Mbps))" font "Times-Roman, 20"
set xlabel "time (every 1 sec)" font "Times-Roman, 20"
set noxlabel
plot 	"client/thr.txt"    using 1 with lines  lt 1 lw 3 notitle
#------------cpu----------------------
set origin 0.0,0.00
set size 1, 0.5
set xrange[0:150]
set yrange[0:30]
set ylabel "CPU (%) at leader" font "Times-Roman, 20"
set xlabel "time (every 1 sec)" font "Times-Roman, 20"

plot 	"client/1.txt"    using 11 with lines  lt 1 lw 3 linecolor rgb "#000000" notitle


!pstopdf cthr-cpu.eps && rm cthr-cpu.eps





==> graph-collection/open-replica/conf-b-100B-100/1/plot_thr-lat.txt <==
set terminal postscript enhanced eps "Times-Roman" 14
set output "thr-lat.eps"
set multiplot
set grid ytics xtics lt 1 lw 1 lc rgb "#111111"
set grid xtic ytic


set key font  "Times-Roman, 24"
set xtics font "Times-Roman, 20"
set ytics font "Times-Roman, 20"


set lmargin at screen 0.16
set rmargin at screen 0.97

#----------client thr-----------------
set origin 0.0,0.5
set size 1, 0.5
set xrange[0:150]
set xtics 25

set yrange [0:160]
set ytics 40
set key  horiz right
set key spacing 3

set ylabel "Throughput (Mbps)" font "Times-Roman, 27" offset -4, 0 , 0
set xlabel "time (every 1 sec)" font "Times-Roman, 27"
set noxlabel
plot 	"client/thr.txt"    using 1 with lines  lt 1 lw 4 notitle 

#------------cpu----------------------
set origin 0.0,0.00
set size 1, 0.5
set xrange[0:150]
set yrange [0:40]
set ytics 10

set ylabel "Latency (msec)" font "Times-Roman, 27" offset -4, 0 , 0
set xlabel "Time (sec)" font "Times-Roman, 27"

set nokey
plot 	"client/lat.txt"    using 1 with lines  lt 1 lw 4 linecolor rgb "#000000" notitle
		



!pstopdf thr-lat.eps && rm thr-lat.eps





==> graph-collection/open-replica/conf-b-100B-100/1/plot_votes.txt <==
set terminal postscript enhanced eps color "Times-Roman" 20
set output "votes.eps"
set multiplot
set grid ytics lt 1 lw 1 lc rgb "#bbbbbb"
set grid xtics lt 1 lw 1 lc rgb "#bbbbbb"
set grid xtic ytic

#-----------------WASTED VOTES--------------------
set origin 0.0,0.00
set size 1, 0.5

set style data histograms
set style histogram rowstacked gap 1
set boxwidth 0.5 relative

set style fill solid 
set lmargin at screen 0.14

set xrange [0:400]
set ylabel "# wasted votes" font "Times-Roman, 20"
set xlabel "time (every 1 sec)" font "Times-Roman, 20"



plot 'server/0.txt'  using  7 lt 1 t 'A0-slow' fillcolor rgb "#ff0000", 'server/0.txt' using 8 lt 1  fillcolor rgb "#000000" t 'A2', 'server/0.txt' using 9 lt 1 fillcolor rgb "#0000ff" t 'A1'

#------------QUORUMS-----------------
set origin 0.0,0.5
set size 1, 0.5

set style data histograms
set style histogram rowstacked gap 1
set boxwidth 0.5 relative

set style fill solid 
set ylabel "# participation in\nfast majority" font "Times-Roman, 20" offset 1,0,0
#set xlabel "time (every 1 sec)" font "Times-Roman, 20"
set noxlabel

plot 'server/0.txt'  using  4 lt 1 t 'A0-slow' fillcolor rgb "#ff0000", 'server/0.txt' using 6 lt 1  fillcolor rgb "#000000" t 'A2', 'server/0.txt' using 5 lt 1 fillcolor rgb "#0000ff" t 'A1'


!pstopdf votes.eps && rm votes.eps
















==> graph-collection/open-replica/conf-b-100B-100/1/server/0.txt <==
REPLICA-172.31.32.198:14000 connected.
0 0 0
0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0
0 0 1 0 0 308 0 0 0 108 0 308
0 0 0 135 14 121 0 9 14 4 23 135
0 0 0 156 154 2 0 0 154 0 156 156
0 0 0 150 154 10 7 5 147 0 159 157
0 0 0 154 155 1 1 0 154 0 154 155
0 0 0 145 138 21 7 14 131 0 152 152
0 0 0 158 157 1 0 1 157 0 157 158
0 0 0 140 149 13 9 2 138 0 151 151
0 0 0 148 163 15 17 0 148 0 163 163
0 0 0 157 157 0 0 0 156 0 157 157
0 0 0 156 156 0 0 0 157 0 157 156
0 0 0 161 160 1 0 1 160 0 160 161
0 0 0 149 156 7 7 0 149 0 156 156
0 0 0 160 160 0 0 0 159 0 160 160
0 0 0 155 157 2 2 0 156 0 157 157
0 0 0 141 145 8 6 2 118 0 148 147
0 0 0 120 120 0 0 0 84 0 119 120
0 0 0 115 115 0 0 0 84 0 116 115
0 0 0 127 127 0 0 0 83 0 126 127
0 0 0 109 109 0 0 0 84 0 109 109
0 0 0 83 83 0 0 0 84 0 84 83
0 0 0 84 84 0 0 0 84 0 84 84
0 0 0 84 84 0 0 0 83 0 83 84
0 0 0 83 83 0 0 0 82 0 84 83
0 0 0 84 84 0 0 0 85 0 84 84
0 0 0 84 84 0 0 0 85 0 84 84
0 0 0 82 82 0 0 0 83 0 83 82
0 0 0 85 85 0 0 0 83 0 84 85
0 0 0 83 83 0 0 0 83 0 83 83
0 0 0 85 85 0 0 0 85 0 84 85
0 0 0 83 83 0 0 0 84 0 84 83
0 0 0 84 84 0 0 0 84 0 84 84
0 0 0 83 83 0 0 0 83 0 84 83
0 0 0 84 84 0 0 0 83 0 83 84
0 0 0 114 114 0 0 0 264 0 115 114
0 0 0 123 152 31 30 1 129 0 151 153
0 0 0 131 152 21 21 0 130 0 152 152
0 0 0 88 142 54 54 0 89 0 142 142
0 0 0 111 148 37 37 0 110 0 148 148
0 0 0 146 155 9 9 0 147 0 155 155
0 0 0 86 137 51 50 0 86 0 138 137
0 0 0 94 141 49 49 1 93 0 142 142
0 0 0 121 151 30 28 0 121 0 151 151
0 0 0 102 147 45 47 0 102 0 147 147
0 0 0 114 151 41 39 2 111 0 152 153
0 0 0 123 154 31 31 0 124 0 154 154
0 0 0 106 150 44 40 0 106 0 150 150
0 0 0 100 134 34 38 0 86 0 134 134
0 0 0 121 121 0 0 0 83 0 121 121
0 0 0 140 140 0 0 0 84 0 141 140
0 0 0 113 113 0 0 0 84 0 114 113
0 0 0 100 100 0 0 0 83 0 100 100
0 0 0 87 87 0 0 0 84 0 85 87
0 0 0 83 83 0 0 0 83 0 83 83
0 0 0 83 83 0 0 0 83 0 84 83
0 0 0 84 84 0 0 0 85 0 84 84
0 0 0 84 84 0 0 0 84 0 83 84
0 0 0 110 110 0 0 0 244 0 111 110
0 0 0 82 122 58 49 9 95 0 131 131
0 0 0 102 104 54 28 24 76 0 130 130
0 0 0 84 104 66 43 25 61 0 127 127
0 0 0 94 152 60 59 1 93 0 153 153
0 0 0 98 140 42 42 0 98 0 140 140
0 0 0 120 151 43 37 6 113 0 156 157
0 0 0 124 158 38 36 2 122 0 160 160
0 0 0 119 161 44 43 1 119 0 163 162
0 0 0 119 155 36 36 0 119 0 155 155
0 0 0 125 149 44 34 10 114 0 158 159
0 0 0 118 152 42 37 4 115 0 157 156
0 0 0 118 145 47 38 10 108 0 156 155
0 0 0 124 136 20 16 4 102 0 138 140
0 0 0 127 127 0 0 0 84 0 129 127
0 0 0 125 125 0 0 0 84 0 123 125
0 0 0 125 125 0 0 0 83 0 127 125
0 0 0 95 95 0 0 0 84 0 93 95
0 0 0 85 85 0 0 0 83 0 86 85
0 0 0 84 84 0 0 0 84 0 84 84
0 0 0 84 84 0 0 0 84 0 83 84
0 0 0 82 82 0 0 0 84 0 83 82
0 0 0 84 84 0 0 0 83 0 83 84
0 0 0 84 84 0 0 0 84 0 85 84
0 0 0 83 83 0 0 0 84 0 84 83
0 0 0 84 84 0 0 0 83 0 82 84
0 0 0 84 84 0 0 0 84 0 84 84
0 0 0 82 82 0 0 0 84 0 82 82
0 0 0 87 87 0 0 0 84 0 87 87
0 0 0 83 83 0 0 0 83 0 83 83
0 0 0 84 84 0 0 0 84 0 84 84
0 0 0 83 83 0 0 0 84 0 84 83
0 0 0 83 83 0 0 0 83 0 82 83
0 0 0 83 83 0 0 0 84 0 85 83
0 0 0 85 85 0 0 0 84 0 84 85
0 0 0 83 83 0 0 0 84 0 83 83
0 0 0 84 84 0 0 0 83 0 85 84
0 0 0 85 85 0 0 0 84 0 83 85
0 0 0 82 82 0 0 0 84 0 82 82
0 0 0 84 84 0 0 0 83 0 85 84
0 0 0 83 83 0 0 0 84 0 84 83
0 0 0 86 86 0 0 0 84 0 84 86
0 0 0 83 83 0 0 0 83 0 83 83
0 0 0 84 84 0 0 0 84 0 84 84
0 0 0 82 82 0 0 0 84 0 83 82
0 0 0 84 84 0 0 0 83 0 83 84
0 0 0 85 85 0 0 0 84 0 86 85
0 0 0 83 83 0 0 0 84 0 83 83
0 0 0 84 84 0 0 0 84 0 83 84
0 0 0 81 81 0 0 0 84 0 82 81
0 0 0 86 86 0 0 0 83 0 86 86
0 0 0 84 84 0 0 0 83 0 84 84
0 0 0 85 85 0 0 0 84 0 84 85
0 0 0 82 82 0 0 0 84 0 82 82
0 0 0 84 84 0 0 0 84 0 84 84
0 0 0 84 84 0 0 0 84 0 85 84
0 0 0 84 84 0 0 0 83 0 83 84
0 0 0 82 82 0 0 0 84 0 84 82
0 0 0 85 85 0 0 0 83 0 83 85
0 0 0 83 83 0 0 0 84 0 84 83
0 0 0 84 84 0 0 0 84 0 84 84
0 0 0 85 85 0 0 0 84 0 84 85
0 0 0 82 82 0 0 0 84 0 83 82
0 0 0 83 83 0 0 0 83 0 83 83
0 0 0 85 85 0 0 0 84 0 85 85
0 0 0 83 83 0 0 0 83 0 83 83
0 0 0 85 85 0 0 0 84 0 84 85
0 0 0 84 84 0 0 0 83 0 84 84
0 0 0 84 84 0 0 0 85 0 84 84
0 0 0 83 83 0 0 0 84 0 83 83
0 0 0 81 81 0 0 0 83 0 81 81
0 0 0 86 86 0 0 0 84 0 87 86
0 0 0 84 84 0 0 0 83 0 83 84
0 0 0 84 84 0 0 0 84 0 84 84
0 0 0 83 83 0 0 0 83 0 84 83
0 0 0 82 82 0 0 0 85 0 82 82
0 0 0 86 86 0 0 0 83 0 85 86
0 0 0 82 82 0 0 0 84 0 83 82
0 0 0 86 86 0 0 0 84 0 85 86
0 0 0 83 83 0 0 0 84 0 83 83
0 0 0 83 83 0 0 0 83 0 84 83
0 0 0 81 81 0 0 0 84 0 80 81
0 0 0 104 104 0 0 0 155 0 104 104
0 0 0 137 139 2 0 0 239 0 139 139
0 0 0 100 123 41 34 9 90 0 133 132
0 0 0 118 120 34 18 16 102 0 135 136
0 0 0 116 101 53 19 34 83 0 135 135
0 0 0 122 120 44 21 23 98 0 143 143
0 0 0 132 114 42 12 29 103 0 145 144
0 0 0 110 87 53 15 39 72 0 124 125
0 0 0 137 106 35 2 33 103 0 139 139
0 0 0 139 127 24 6 18 122 0 145 145
0 0 0 129 77 62 5 52 72 0 134 134
0 0 0 119 12 109 1 111 11 0 121 120
0 0 0 101 9 92 0 13 9 0 100 101
0 0 0 105 0 105 0 0 0 0 106 105
0 0 0 92 0 92 0 0 0 0 92 92
0 0 0 99 0 99 0 0 0 0 98 99
0 0 0 90 0 90 0 0 0 0 91 90
0 0 0 98 0 98 0 0 0 0 98 98
0 0 0 101 0 101 0 0 0 0 100 101
0 0 0 93 0 93 0 0 0 0 168 93
0 0 0 213 0 213 0 0 0 111 28 213
0 0 0 110 0 110 0 0 0 110 0 110
0 0 0 114 0 114 0 0 0 113 0 114
0 0 0 111 0 111 0 0 0 112 0 111
0 0 0 111 0 111 0 0 0 111 0 111
0 0 0 92 0 92 0 0 0 92 0 92
0 0 0 84 0 84 0 0 0 84 0 84
0 0 0 84 0 84 0 0 0 84 0 84
0 0 0 83 0 83 0 0 0 83 0 83
0 0 0 84 0 84 0 0 0 84 0 84
0 0 0 83 0 83 0 0 0 84 0 83
0 0 0 84 0 84 0 0 0 84 0 84
0 0 0 84 0 84 0 0 0 83 0 84
0 0 0 84 0 84 0 0 0 84 0 84
0 0 0 83 0 83 0 0 0 82 0 83
0 0 0 84 0 84 0 0 0 85 0 84
0 0 0 83 0 83 0 0 0 84 0 83
0 0 0 84 0 84 0 0 0 84 0 84
0 0 0 84 0 84 0 0 0 83 0 84
0 0 0 83 0 83 0 0 0 83 0 83
0 0 0 84 0 84 0 0 0 85 0 84
0 0 0 84 0 84 0 0 0 83 0 84
0 0 0 81 0 81 0 0 0 82 0 81
0 0 0 86 0 86 0 0 0 86 0 86
0 0 0 82 0 82 0 0 0 81 0 82
0 0 0 85 0 85 0 0 0 86 0 85
0 0 0 83 0 83 0 0 0 83 0 83
0 0 0 85 0 85 0 0 0 84 0 85
0 0 0 83 0 83 0 0 0 84 0 83
0 0 0 83 0 83 0 0 0 82 0 83
0 0 0 84 0 84 0 0 0 85 0 84
0 0 0 84 0 84 0 0 0 84 0 84
0 0 0 84 0 84 0 0 0 83 0 84
0 0 0 84 0 84 0 0 0 83 0 84
0 0 0 83 0 83 0 0 0 84 0 83
0 0 0 84 0 84 0 0 0 84 0 84
0 0 0 83 0 83 0 0 0 83 0 83
0 0 0 84 0 84 0 0 0 84 0 84
0 0 0 83 0 83 0 0 0 83 0 83
0 0 0 83 0 83 0 0 0 83 0 83
0 0 0 85 0 85 0 0 0 85 0 85
0 0 0 82 0 82 0 0 0 82 0 82
0 0 0 85 0 85 0 0 0 85 0 85
0 0 0 84 0 84 0 0 0 84 0 84
0 0 0 84 0 84 0 0 0 84 0 84
0 0 0 81 0 81 0 0 0 81 0 81
0 0 0 86 0 86 0 0 0 86 0 86
0 0 0 78 0 78 0 0 0 78 0 78
0 0 0 84 0 84 0 0 0 83 0 84
0 0 0 89 0 89 0 0 0 90 0 89
0 0 0 77 0 77 0 0 0 77 0 77
0 0 0 83 0 83 0 0 0 83 0 83
0 0 0 90 0 90 0 0 0 90 0 90
0 0 0 89 0 89 0 0 0 89 0 89
0 0 0 81 0 81 0 0 0 80 0 81
0 0 0 100 0 100 0 0 0 101 0 100
0 0 0 101 0 101 0 0 0 101 0 101
0 0 0 77 0 77 0 0 0 77 0 77
0 0 0 104 0 104 0 0 0 104 0 104
0 0 0 95 0 95 0 0 0 96 0 95
0 0 0 83 0 83 0 0 0 81 0 83
0 0 0 96 0 96 0 0 0 97 0 96
0 0 0 111 0 111 0 0 0 111 0 111
0 0 0 99 0 99 0 0 0 99 0 99
0 0 0 77 0 77 0 0 0 78 0 77
0 0 0 69 0 69 0 0 0 68 0 69
0 0 0 94 0 94 0 0 0 94 0 94
0 0 0 93 0 93 0 0 0 93 0 93
0 0 0 102 0 102 0 0 0 103 0 102
0 0 0 79 0 79 0 0 0 77 0 79
0 0 0 98 0 98 0 0 0 100 0 98
0 0 0 93 0 93 0 0 0 93 0 93
0 0 0 120 0 120 0 0 0 119 0 120
0 0 0 119 0 119 0 0 0 118 0 119
0 0 0 81 0 81 0 0 0 82 0 81
0 0 0 90 0 90 0 0 0 89 0 90
0 0 0 117 0 117 0 0 0 118 0 117
0 0 0 93 0 93 0 0 0 93 0 93
0 0 0 95 0 95 0 0 0 95 0 95
0 0 0 122 0 122 0 0 0 123 0 122
0 0 0 121 0 121 0 0 0 121 0 121
0 0 0 116 0 116 0 0 0 114 0 116
0 0 0 83 0 83 0 0 0 84 0 83
0 0 0 79 0 79 0 0 0 79 0 79
0 0 0 113 0 113 0 0 0 112 0 113
0 0 0 118 0 118 0 0 0 118 0 118
0 0 0 114 0 114 0 0 0 115 0 114
0 0 0 87 0 87 0 0 0 87 0 87
0 0 0 87 0 87 0 0 0 87 0 87
0 0 0 114 0 114 0 0 0 114 0 114
0 0 0 93 0 93 0 0 0 94 0 93
0 0 0 94 0 94 0 0 0 92 0 94
0 0 0 113 0 113 0 0 0 113 0 113
0 0 0 119 0 119 0 0 0 119 0 119
0 0 0 98 0 98 0 0 0 98 0 98
0 0 0 96 0 96 0 0 0 98 0 96
0 0 0 116 0 116 0 0 0 114 0 116
0 0 0 116 0 116 0 0 0 116 0 116
0 0 0 82 0 82 0 0 0 84 0 82
0 0 0 95 0 95 0 0 0 94 0 95
0 0 0 121 0 121 0 0 0 121 0 121
0 0 0 125 0 125 0 0 0 126 0 125
0 0 0 93 0 93 0 0 0 93 0 93
0 0 0 95 0 95 0 0 0 95 0 95
0 0 0 124 0 124 0 0 0 124 0 124
0 0 0 97 0 97 0 0 0 96 0 97
0 0 0 101 0 101 0 0 0 101 0 101
0 0 0 124 0 124 0 0 0 123 0 124
0 0 0 118 0 118 0 0 0 118 0 118
0 0 0 90 0 90 0 0 0 91 0 90
0 0 0 95 0 95 0 0 0 95 0 95
0 0 0 120 0 120 0 0 0 120 0 120
0 0 0 114 0 114 0 0 0 114 0 114
0 0 0 86 0 86 0 0 0 87 0 86
0 0 0 90 0 90 0 0 0 89 0 90
0 0 0 130 0 130 0 0 0 130 0 130
0 0 0 111 0 111 0 0 0 111 0 111
0 0 0 101 0 101 0 0 0 102 0 101
0 0 0 115 0 115 0 0 0 114 0 115
0 0 0 97 0 97 0 0 0 98 0 97
0 0 0 118 0 118 0 0 0 117 0 118
0 0 0 118 0 118 0 0 0 117 0 118
0 0 0 92 0 92 0 0 0 94 0 92
0 0 0 128 0 128 0 0 0 127 0 128
0 0 0 130 0 130 0 0 0 129 0 130
0 0 0 120 0 120 0 0 0 120 0 120
0 0 0 91 0 91 0 0 0 93 0 91
0 0 0 98 0 98 0 0 0 97 0 98
0 0 0 119 0 119 0 0 0 119 0 119
0 0 0 91 0 91 0 0 0 92 0 91
0 0 0 100 0 100 0 0 0 99 0 100
0 0 0 111 0 111 0 0 0 111 0 111
0 0 0 74 0 74 0 0 0 75 0 74
0 0 0 111 0 111 0 0 0 110 0 111
0 0 0 119 0 119 0 0 0 120 0 119
0 0 0 112 0 112 0 0 0 112 0 112
0 0 0 90 0 90 0 0 0 90 0 90
0 0 0 115 0 115 0 0 0 114 0 115
0 0 0 138 0 138 0 0 0 137 0 138
0 0 0 94 0 94 0 0 0 95 0 94
0 0 0 119 0 119 0 0 0 119 0 119
0 0 0 128 0 128 0 0 0 127 0 128
0 0 0 138 0 138 0 0 0 139 0 138
0 0 0 118 0 118 0 0 0 119 0 118
0 0 0 94 0 94 0 0 0 92 0 94
0 0 0 91 0 91 0 0 0 92 0 91
0 0 0 96 0 96 0 0 0 96 0 96
0 0 0 93 0 93 0 0 0 93 0 93
0 0 0 92 0 92 0 0 0 91 0 92
0 0 0 88 0 88 0 0 0 90 0 88
0 0 0 95 0 95 0 0 0 93 0 95
0 0 0 89 0 89 0 0 0 89 0 89
0 0 0 93 0 93 0 0 0 94 0 93
0 0 0 91 0 91 0 0 0 92 0 91
0 0 0 91 0 91 0 0 0 91 0 91
0 0 0 94 0 94 0 0 0 92 0 94
0 0 0 94 0 94 0 0 0 94 0 94
0 0 0 97 0 97 0 0 0 97 0 97
0 0 0 96 0 96 0 0 0 97 0 96
0 0 0 83 0 83 0 0 0 84 0 83
0 0 0 84 0 84 0 0 0 83 0 84
0 0 0 83 0 83 0 0 0 83 0 83
0 0 0 84 0 84 0 0 0 84 0 84
0 0 0 107 0 107 0 0 0 107 0 107
0 0 0 138 0 138 0 0 0 138 0 138
0 0 0 138 0 138 0 0 0 138 0 138
0 0 0 131 0 131 0 0 0 132 0 131
0 0 0 134 0 134 0 0 0 132 0 134
0 0 0 139 0 139 0 0 0 139 0 139
0 0 0 138 0 138 0 0 0 138 0 138
0 0 0 151 0 151 0 0 0 151 0 151
0 0 0 135 0 135 0 0 0 136 0 135
0 0 0 137 0 137 0 0 0 137 0 137
0 0 0 133 0 133 0 0 0 132 0 133
0 0 0 149 0 149 0 0 0 149 0 149
0 0 0 145 0 145 0 0 0 147 0 145
0 0 0 150 0 150 0 0 0 148 0 150
0 0 0 160 0 160 0 0 0 162 0 160
0 0 0 139 0 139 0 0 0 137 0 139
0 0 0 134 0 134 0 0 0 135 0 134
0 0 0 149 0 149 0 0 0 150 0 149
0 0 0 83 0 83 0 0 0 83 0 83
0 0 0 84 0 84 0 0 0 84 0 84
0 0 0 84 0 84 0 0 0 84 0 84
0 0 0 84 0 84 0 0 0 83 0 84
0 0 0 83 0 83 0 0 0 84 0 83
0 0 0 84 0 84 0 0 0 84 0 84
0 0 0 84 0 84 0 0 0 83 0 84
0 0 0 83 0 83 0 0 0 84 0 83
0 0 0 84 0 84 0 0 0 83 0 84
0 0 0 78 0 78 0 0 0 79 0 78


==> graph-collection/open-replica/conf-b-100B-100/1/server/1.txt <==
ACCEPTOR-172.31.32.199:14181 connected.


==> graph-collection/open-replica/conf-b-100B-100/1/server/2.txt <==
ACCEPTOR-172.31.32.188:14386 connected.


==> graph-collection/open-replica/conf-b-100B-100/1/server/3.txt <==
ACCEPTOR-172.31.32.137:14864 connected.


==> graph-collection/open-replica/conf-b-100B-100/1/server/cpu0.txt <==
28144 ubuntu    20   0  401m  11m 3328 S   30  0.1   0:00.15 concoord           
28144 ubuntu    20   0  473m  11m 3328 S    2  0.1   0:00.17 concoord           
28144 ubuntu    20   0  473m  12m 3396 S   40  0.2   0:00.57 concoord           
28144 ubuntu    20   0  473m  21m 3396 S   41  0.3   0:00.98 concoord           
28144 ubuntu    20   0  473m  36m 3396 S   63  0.5   0:01.61 concoord           
28144 ubuntu    20   0  473m  51m 3396 S   65  0.7   0:02.26 concoord           
28144 ubuntu    20   0  473m  66m 3396 S   64  0.9   0:02.90 concoord           
28144 ubuntu    20   0  537m  81m 3396 S   65  1.1   0:03.55 concoord           
28144 ubuntu    20   0  537m  96m 3396 S   62  1.3   0:04.17 concoord           
28144 ubuntu    20   0  537m 111m 3396 S   60  1.5   0:04.77 concoord           
28144 ubuntu    20   0  537m 127m 3396 S   63  1.7   0:05.40 concoord           
28144 ubuntu    20   0  601m 142m 3396 S   63  1.9   0:06.03 concoord           
28144 ubuntu    20   0  601m 158m 3396 S   66  2.1   0:06.69 concoord           
28144 ubuntu    20   0  601m 173m 3396 S   64  2.3   0:07.33 concoord           
28144 ubuntu    20   0  601m 189m 3396 S   63  2.5   0:07.96 concoord           
28144 ubuntu    20   0  601m 204m 3396 S   64  2.7   0:08.60 concoord           
28144 ubuntu    20   0  665m 219m 3396 S   62  2.9   0:09.22 concoord           
28144 ubuntu    20   0  665m 232m 3396 S   56  3.1   0:09.78 concoord           
28144 ubuntu    20   0  665m 244m 3400 S   42  3.3   0:10.20 concoord           
28144 ubuntu    20   0  665m 254m 3400 S   38  3.4   0:10.58 concoord           
28144 ubuntu    20   0  665m 268m 3400 S   48  3.6   0:11.06 concoord           
28144 ubuntu    20   0  729m 276m 3404 S   75  3.7   0:11.81 concoord           
28144 ubuntu    20   0  729m 284m 3404 S   59  3.8   0:12.40 concoord           
28144 ubuntu    20   0  729m 292m 3404 S   67  3.9   0:13.07 concoord           
28144 ubuntu    20   0  729m 301m 3404 S   77  4.0   0:13.84 concoord           
28144 ubuntu    20   0  729m 309m 3404 S   72  4.1   0:14.56 concoord           
28144 ubuntu    20   0  729m 317m 3404 S   59  4.3   0:15.15 concoord           
28144 ubuntu    20   0  729m 325m 3404 S   61  4.4   0:15.76 concoord           
28144 ubuntu    20   0  729m 333m 3404 S   64  4.5   0:16.40 concoord           
28144 ubuntu    20   0  793m 341m 3404 S   64  4.6   0:17.04 concoord           
28144 ubuntu    20   0  793m 349m 3404 S   69  4.7   0:17.73 concoord           
28144 ubuntu    20   0  793m 357m 3404 S   70  4.8   0:18.43 concoord           
28144 ubuntu    20   0  793m 366m 3404 S   67  4.9   0:19.10 concoord           
28144 ubuntu    20   0  793m 374m 3404 S   73  5.0   0:19.83 concoord           
28144 ubuntu    20   0  793m 382m 3404 S   73  5.1   0:20.56 concoord           
28144 ubuntu    20   0  793m 391m 3404 S   58  5.3   0:21.14 concoord           
28144 ubuntu    20   0  857m 404m 3404 S   55  5.4   0:21.69 concoord           
28144 ubuntu    20   0  857m 419m 3404 S   56  5.6   0:22.25 concoord           
28144 ubuntu    20   0  857m 433m 3404 S   60  5.8   0:22.85 concoord           
28144 ubuntu    20   0  857m 447m 3404 S   60  6.0   0:23.45 concoord           
28144 ubuntu    20   0  857m 462m 3404 S   62  6.2   0:24.07 concoord           
28144 ubuntu    20   0  921m 476m 3404 S   64  6.4   0:24.71 concoord           
28144 ubuntu    20   0  921m 490m 3404 S   57  6.6   0:25.28 concoord           
28144 ubuntu    20   0  923m 507m 3404 S   61  6.8   0:25.89 concoord           
28144 ubuntu    20   0  923m 522m 3404 S   54  7.0   0:26.43 concoord           
28144 ubuntu    20   0  987m 536m 3404 S   53  7.2   0:26.96 concoord           
28144 ubuntu    20   0  988m 551m 3404 S   57  7.4   0:27.53 concoord           
28144 ubuntu    20   0  988m 566m 3404 S   59  7.6   0:28.12 concoord           
28144 ubuntu    20   0  988m 581m 3404 S   55  7.8   0:28.67 concoord           
28144 ubuntu    20   0  988m 592m 3404 S   43  8.0   0:29.10 concoord           
28144 ubuntu    20   0 1052m 605m 3404 S   46  8.1   0:29.56 concoord           
28144 ubuntu    20   0 1052m 617m 3404 S   50  8.3   0:30.06 concoord           
28144 ubuntu    20   0 1052m 627m 3404 S   39  8.4   0:30.45 concoord           
28144 ubuntu    20   0 1052m 636m 3404 S   51  8.5   0:30.96 concoord           
28144 ubuntu    20   0 1052m 645m 3404 S   70  8.7   0:31.66 concoord           
28144 ubuntu    20   0 1052m 653m 3404 S   70  8.8   0:32.36 concoord           
28144 ubuntu    20   0 1116m 661m 3404 S   50  8.9   0:32.86 concoord           
28144 ubuntu    20   0 1116m 669m 3404 S   72  9.0   0:33.58 concoord           
28144 ubuntu    20   0 1116m 678m 3404 S   69  9.1   0:34.27 concoord           
28144 ubuntu    20   0 1116m 690m 3404 S   53  9.3   0:34.80 concoord           
28144 ubuntu    20   0 1116m 703m 3404 S   58  9.4   0:35.38 concoord           
28144 ubuntu    20   0 1116m 715m 3404 S   49  9.6   0:35.87 concoord           
28144 ubuntu    20   0 1180m 729m 3404 S   60  9.8   0:36.47 concoord           
28144 ubuntu    20   0 1180m 742m 3404 S   58 10.0   0:37.05 concoord           
28144 ubuntu    20   0 1180m 758m 3404 S   65 10.2   0:37.70 concoord           
28144 ubuntu    20   0 1180m 773m 3404 S   66 10.4   0:38.36 concoord           
28144 ubuntu    20   0 1244m 789m 3404 S   68 10.6   0:39.04 concoord           
28144 ubuntu    20   0 1244m 804m 3404 S   66 10.8   0:39.70 concoord           
28144 ubuntu    20   0 1244m 820m 3404 S   66 11.0   0:40.36 concoord           
28144 ubuntu    20   0 1244m 835m 3404 S   67 11.2   0:41.03 concoord           
28144 ubuntu    20   0 1244m 850m 3404 S   64 11.4   0:41.67 concoord           
28144 ubuntu    20   0 1308m 865m 3404 S   62 11.6   0:42.29 concoord           
28144 ubuntu    20   0 1308m 876m 3404 S   49 11.8   0:42.78 concoord           
28144 ubuntu    20   0 1308m 889m 3404 S   53 11.9   0:43.31 concoord           
28144 ubuntu    20   0 1308m 900m 3404 S   47 12.1   0:43.78 concoord           
28144 ubuntu    20   0 1308m 912m 3404 S   60 12.2   0:44.38 concoord           
28144 ubuntu    20   0 1372m 919m 3404 S   74 12.3   0:45.12 concoord           
28144 ubuntu    20   0 1372m 928m 3404 S   71 12.5   0:45.83 concoord           
28144 ubuntu    20   0 1372m 936m 3404 S   64 12.6   0:46.47 concoord           
28144 ubuntu    20   0 1372m 944m 3404 S   70 12.7   0:47.17 concoord           
28144 ubuntu    20   0 1372m 952m 3404 S   70 12.8   0:47.87 concoord           
28144 ubuntu    20   0 1372m 960m 3404 S   69 12.9   0:48.56 concoord           
28144 ubuntu    20   0 1372m 968m 3404 S   67 13.0   0:49.23 concoord           
28144 ubuntu    20   0 1372m 976m 3404 S   65 13.1   0:49.88 concoord           
28144 ubuntu    20   0 1436m 985m 3404 S   59 13.2   0:50.47 concoord           
28144 ubuntu    20   0 1436m 992m 3404 S   69 13.3   0:51.16 concoord           
28144 ubuntu    20   0 1436m 1.0g 3404 S   55 13.4   0:51.71 concoord           
28144 ubuntu    20   0 1436m 1.0g 3404 S   51 13.5   0:52.22 concoord           
28144 ubuntu    20   0 1436m 1.0g 3404 S   61 13.7   0:52.83 concoord           
28144 ubuntu    20   0 1436m 1.0g 3404 S   54 13.8   0:53.37 concoord           
28144 ubuntu    20   0 1436m 1.0g 3404 S   62 13.9   0:53.99 concoord           
28144 ubuntu    20   0 1436m 1.0g 3404 S   64 14.0   0:54.63 concoord           
28144 ubuntu    20   0 1500m 1.0g 3404 S   56 14.1   0:55.19 concoord           
28144 ubuntu    20   0 1500m 1.0g 3404 S   61 14.2   0:55.80 concoord           
28144 ubuntu    20   0 1500m 1.0g 3404 S   56 14.3   0:56.36 concoord           
28144 ubuntu    20   0 1500m 1.0g 3404 S   68 14.4   0:57.04 concoord           
28144 ubuntu    20   0 1500m 1.1g 3404 S   64 14.5   0:57.68 concoord           
28144 ubuntu    20   0 1500m 1.1g 3404 S   61 14.6   0:58.29 concoord           
28144 ubuntu    20   0 1500m 1.1g 3404 S   68 14.7   0:58.97 concoord           
28144 ubuntu    20   0 1500m 1.1g 3404 S   53 14.9   0:59.50 concoord           
28144 ubuntu    20   0 1564m 1.1g 3404 S   60 15.0   1:00.10 concoord           
28144 ubuntu    20   0 1564m 1.1g 3404 S   59 15.1   1:00.69 concoord           
28144 ubuntu    20   0 1564m 1.1g 3404 S   58 15.2   1:01.27 concoord           
28144 ubuntu    20   0 1564m 1.1g 3404 S   56 15.3   1:01.83 concoord           
28144 ubuntu    20   0 1564m 1.1g 3404 S   60 15.4   1:02.43 concoord           
28144 ubuntu    20   0 1564m 1.1g 3404 S   59 15.5   1:03.02 concoord           
28144 ubuntu    20   0 1564m 1.1g 3404 S   59 15.6   1:03.61 concoord           
28144 ubuntu    20   0 1564m 1.1g 3404 S   60 15.7   1:04.21 concoord           
28144 ubuntu    20   0 1628m 1.2g 3404 S   48 15.8   1:04.69 concoord           
28144 ubuntu    20   0 1628m 1.2g 3404 S   59 15.9   1:05.28 concoord           
28144 ubuntu    20   0 1628m 1.2g 3404 S   60 16.1   1:05.88 concoord           
28144 ubuntu    20   0 1628m 1.2g 3404 S   66 16.2   1:06.54 concoord           
28144 ubuntu    20   0 1628m 1.2g 3404 S   60 16.3   1:07.14 concoord           
28144 ubuntu    20   0 1628m 1.2g 3404 S   65 16.4   1:07.79 concoord           
28144 ubuntu    20   0 1628m 1.2g 3404 S   64 16.5   1:08.43 concoord           
28144 ubuntu    20   0 1628m 1.2g 3404 S   62 16.6   1:09.05 concoord           
28144 ubuntu    20   0 1692m 1.2g 3404 S   65 16.7   1:09.70 concoord           
28144 ubuntu    20   0 1692m 1.2g 3404 S   69 16.8   1:10.39 concoord           
28144 ubuntu    20   0 1692m 1.2g 3404 S   61 16.9   1:11.00 concoord           
28144 ubuntu    20   0 1692m 1.2g 3404 S   62 17.0   1:11.62 concoord           
28144 ubuntu    20   0 1692m 1.2g 3404 S   63 17.1   1:12.25 concoord           
28144 ubuntu    20   0 1692m 1.3g 3404 S   65 17.3   1:12.90 concoord           
28144 ubuntu    20   0 1692m 1.3g 3404 S   66 17.4   1:13.56 concoord           
28144 ubuntu    20   0 1692m 1.3g 3404 S   66 17.5   1:14.22 concoord           
28144 ubuntu    20   0 1756m 1.3g 3404 S   59 17.6   1:14.81 concoord           
28144 ubuntu    20   0 1756m 1.3g 3404 S   62 17.7   1:15.43 concoord           
28144 ubuntu    20   0 1756m 1.3g 3404 S   60 17.8   1:16.03 concoord           
28144 ubuntu    20   0 1756m 1.3g 3404 S   59 17.9   1:16.62 concoord           
28144 ubuntu    20   0 1756m 1.3g 3404 S   63 18.0   1:17.25 concoord           
28144 ubuntu    20   0 1756m 1.3g 3404 S   64 18.1   1:17.89 concoord           
28144 ubuntu    20   0 1756m 1.3g 3404 S   68 18.2   1:18.57 concoord           
28144 ubuntu    20   0 1756m 1.3g 3404 S   66 18.3   1:19.23 concoord           
28144 ubuntu    20   0 1820m 1.3g 3404 S   60 18.5   1:19.83 concoord           
28144 ubuntu    20   0 1820m 1.4g 3404 S   57 18.6   1:20.40 concoord           
28144 ubuntu    20   0 1820m 1.4g 3404 S   56 18.7   1:20.96 concoord           
28144 ubuntu    20   0 1820m 1.4g 3404 S   60 18.8   1:21.56 concoord           
28144 ubuntu    20   0 1820m 1.4g 3404 S   55 18.9   1:22.11 concoord           
28144 ubuntu    20   0 1820m 1.4g 3404 S   60 19.0   1:22.71 concoord           
28144 ubuntu    20   0 1820m 1.4g 3404 S   59 19.1   1:23.30 concoord           
28144 ubuntu    20   0 1884m 1.4g 3404 S   62 19.2   1:23.92 concoord           
28144 ubuntu    20   0 1884m 1.4g 3404 S   57 19.3   1:24.49 concoord           
28144 ubuntu    20   0 1884m 1.4g 3404 S   66 19.5   1:25.15 concoord           
28144 ubuntu    20   0 1884m 1.4g 3404 S   56 19.7   1:25.71 concoord           
28144 ubuntu    20   0 1884m 1.4g 3404 S   55 19.9   1:26.26 concoord           
28144 ubuntu    20   0 1884m 1.5g 3404 S   60 20.1   1:26.86 concoord           
28144 ubuntu    20   0 1948m 1.5g 3404 S   62 20.2   1:27.48 concoord           
28144 ubuntu    20   0 1948m 1.5g 3404 S   62 20.4   1:28.10 concoord           
28144 ubuntu    20   0 1948m 1.5g 3404 S   51 20.6   1:28.61 concoord           
28144 ubuntu    20   0 1948m 1.5g 3404 S   58 20.8   1:29.19 concoord           
28144 ubuntu    20   0 2012m 1.5g 3404 S   61 21.0   1:29.80 concoord           
28144 ubuntu    20   0 2012m 1.5g 3404 S   55 21.1   1:30.35 concoord           
28144 ubuntu    20   0 2012m 1.5g 3404 S   50 21.3   1:30.85 concoord           
28144 ubuntu    20   0 2012m 1.6g 3404 S   39 21.4   1:31.24 concoord           
28144 ubuntu    20   0 2012m 1.6g 3404 S   37 21.6   1:31.61 concoord           
28144 ubuntu    20   0 2012m 1.6g 3404 S   33 21.7   1:31.94 concoord           
28144 ubuntu    20   0 2076m 1.6g 3404 S   34 21.8   1:32.28 concoord           
28144 ubuntu    20   0 2076m 1.6g 3404 S   31 21.9   1:32.59 concoord           
28144 ubuntu    20   0 2076m 1.6g 3404 S   35 22.0   1:32.94 concoord           
28144 ubuntu    20   0 2076m 1.6g 3404 S   36 22.2   1:33.30 concoord           
28144 ubuntu    20   0 2076m 1.6g 3404 S   43 22.3   1:33.73 concoord           
28144 ubuntu    20   0 2076m 1.6g 3404 S   39 22.5   1:34.12 concoord           
28144 ubuntu    20   0 2076m 1.6g 3404 S   35 22.6   1:34.47 concoord           
28144 ubuntu    20   0 2140m 1.7g 3404 S   38 22.7   1:34.85 concoord           
28144 ubuntu    20   0 2140m 1.7g 3404 S   36 22.9   1:35.21 concoord           
28144 ubuntu    20   0 2140m 1.7g 3404 S   38 23.0   1:35.59 concoord           
28144 ubuntu    20   0 2140m 1.7g 3404 S   31 23.1   1:35.90 concoord           
28144 ubuntu    20   0 2140m 1.7g 3404 S   28 23.3   1:36.18 concoord           
28144 ubuntu    20   0 2140m 1.7g 3404 S   29 23.4   1:36.47 concoord           
28144 ubuntu    20   0 2140m 1.7g 3404 S   26 23.5   1:36.73 concoord           
28144 ubuntu    20   0 2204m 1.7g 3404 S   28 23.6   1:37.01 concoord           
28144 ubuntu    20   0 2204m 1.7g 3404 S   27 23.7   1:37.28 concoord           
28144 ubuntu    20   0 2204m 1.7g 3404 S   27 23.8   1:37.55 concoord           
28144 ubuntu    20   0 2204m 1.7g 3404 S   28 23.9   1:37.83 concoord           
28144 ubuntu    20   0 2204m 1.7g 3404 S   31 24.0   1:38.14 concoord           
28144 ubuntu    20   0 2204m 1.8g 3404 S   29 24.1   1:38.43 concoord           
28144 ubuntu    20   0 2204m 1.8g 3404 S   28 24.2   1:38.71 concoord           
28144 ubuntu    20   0 2204m 1.8g 3404 S   26 24.3   1:38.97 concoord           
28144 ubuntu    20   0 2268m 1.8g 3404 S   27 24.5   1:39.24 concoord           
28144 ubuntu    20   0 2268m 1.8g 3404 S   27 24.6   1:39.51 concoord           
28144 ubuntu    20   0 2268m 1.8g 3404 S   26 24.7   1:39.77 concoord           
28144 ubuntu    20   0 2268m 1.8g 3404 S   27 24.8   1:40.04 concoord           
28144 ubuntu    20   0 2268m 1.8g 3404 S   28 24.9   1:40.32 concoord           
28144 ubuntu    20   0 2268m 1.8g 3404 S   28 25.0   1:40.60 concoord           
28144 ubuntu    20   0 2268m 1.8g 3404 S   26 25.1   1:40.86 concoord           
28144 ubuntu    20   0 2268m 1.8g 3404 S   26 25.2   1:41.12 concoord           
28144 ubuntu    20   0 2332m 1.8g 3404 S   28 25.3   1:41.40 concoord           
28144 ubuntu    20   0 2332m 1.9g 3404 S   26 25.4   1:41.66 concoord           
28144 ubuntu    20   0 2332m 1.9g 3404 S   27 25.5   1:41.93 concoord           
28144 ubuntu    20   0 2332m 1.9g 3404 S   28 25.6   1:42.21 concoord           
28144 ubuntu    20   0 2332m 1.9g 3404 S   27 25.8   1:42.48 concoord           
28144 ubuntu    20   0 2332m 1.9g 3404 S   25 25.9   1:42.73 concoord           
28144 ubuntu    20   0 2332m 1.9g 3404 S   27 26.0   1:43.00 concoord           
28144 ubuntu    20   0 2332m 1.9g 3404 S   27 26.1   1:43.27 concoord           
28144 ubuntu    20   0 2396m 1.9g 3404 S   27 26.2   1:43.54 concoord           
28144 ubuntu    20   0 2396m 1.9g 3404 S   27 26.3   1:43.81 concoord           
28144 ubuntu    20   0 2396m 1.9g 3404 S   25 26.4   1:44.06 concoord           
28144 ubuntu    20   0 2396m 1.9g 3404 S   27 26.5   1:44.33 concoord           
28144 ubuntu    20   0 2396m 1.9g 3404 S   28 26.6   1:44.61 concoord           
28144 ubuntu    20   0 2396m 1.9g 3404 S   28 26.7   1:44.89 concoord           
28144 ubuntu    20   0 2396m 2.0g 3404 S   27 26.8   1:45.16 concoord           
28144 ubuntu    20   0 2396m 2.0g 3404 S   28 27.0   1:45.44 concoord           
28144 ubuntu    20   0 2460m 2.0g 3404 S   26 27.1   1:45.70 concoord           
28144 ubuntu    20   0 2460m 2.0g 3404 S   27 27.2   1:45.97 concoord           
28144 ubuntu    20   0 2460m 2.0g 3404 S   27 27.3   1:46.24 concoord           
28144 ubuntu    20   0 2460m 2.0g 3404 S   27 27.4   1:46.51 concoord           
28144 ubuntu    20   0 2460m 2.0g 3404 S   25 27.5   1:46.76 concoord           
28144 ubuntu    20   0 2460m 2.0g 3404 S   27 27.6   1:47.03 concoord           
28144 ubuntu    20   0 2460m 2.0g 3404 S   27 27.7   1:47.30 concoord           
28144 ubuntu    20   0 2460m 2.0g 3404 S   28 27.8   1:47.58 concoord           
28144 ubuntu    20   0 2537m 2.0g 3404 S   27 28.1   1:47.85 concoord           
28144 ubuntu    20   0 2537m 2.1g 3404 S   23 28.2   1:48.08 concoord           
28144 ubuntu    20   0 2537m 2.1g 3404 S   26 28.3   1:48.34 concoord           
28144 ubuntu    20   0 2537m 2.1g 3404 S   27 28.4   1:48.61 concoord           
28144 ubuntu    20   0 2537m 2.1g 3404 S   26 28.5   1:48.87 concoord           
28144 ubuntu    20   0 2537m 2.1g 3404 S   23 28.7   1:49.10 concoord           
28144 ubuntu    20   0 2539m 2.1g 3404 S   32 28.8   1:49.42 concoord           
28144 ubuntu    20   0 2603m 2.1g 3404 S   27 28.9   1:49.69 concoord           
28144 ubuntu    20   0 2603m 2.1g 3404 S   24 29.0   1:49.93 concoord           
28144 ubuntu    20   0 2603m 2.1g 3404 S   30 29.2   1:50.23 concoord           
28144 ubuntu    20   0 2603m 2.1g 3404 S   26 29.3   1:50.49 concoord           
28144 ubuntu    20   0 2603m 2.1g 3404 S   26 29.4   1:50.75 concoord           
28144 ubuntu    20   0 2603m 2.1g 3404 S   29 29.5   1:51.04 concoord           
28144 ubuntu    20   0 2603m 2.2g 3404 S   34 29.7   1:51.38 concoord           
28144 ubuntu    20   0 2667m 2.2g 3404 S   27 29.8   1:51.65 concoord           
28144 ubuntu    20   0 2667m 2.2g 3404 S   21 29.9   1:51.86 concoord           
28144 ubuntu    20   0 2667m 2.2g 3404 S   22 30.0   1:52.08 concoord           
28144 ubuntu    20   0 2667m 2.2g 3404 S   25 30.1   1:52.33 concoord           
28144 ubuntu    20   0 2667m 2.2g 3404 S   28 30.2   1:52.61 concoord           
28144 ubuntu    20   0 2667m 2.2g 3404 S   28 30.4   1:52.89 concoord           
28144 ubuntu    20   0 2667m 2.2g 3404 S   25 30.5   1:53.14 concoord           
28144 ubuntu    20   0 2667m 2.2g 3404 S   27 30.6   1:53.41 concoord           
28144 ubuntu    20   0 2731m 2.2g 3404 S   35 30.7   1:53.76 concoord           
28144 ubuntu    20   0 2731m 2.2g 3404 S   39 30.9   1:54.15 concoord           
28144 ubuntu    20   0 2731m 2.3g 3404 S   34 31.0   1:54.49 concoord           
28144 ubuntu    20   0 2731m 2.3g 3404 S   28 31.1   1:54.77 concoord           
28144 ubuntu    20   0 2731m 2.3g 3404 S   34 31.3   1:55.11 concoord           
28144 ubuntu    20   0 2731m 2.3g 3404 S   38 31.4   1:55.49 concoord           
28144 ubuntu    20   0 2795m 2.3g 3404 S   27 31.5   1:55.76 concoord           
28144 ubuntu    20   0 2795m 2.3g 3404 S   36 31.7   1:56.12 concoord           
28144 ubuntu    20   0 2795m 2.3g 3404 S   44 31.8   1:56.56 concoord           
28144 ubuntu    20   0 2795m 2.3g 3404 S   42 32.0   1:56.98 concoord           
28144 ubuntu    20   0 2795m 2.3g 3404 S   37 32.1   1:57.35 concoord           
28144 ubuntu    20   0 2795m 2.3g 3404 S   27 32.2   1:57.62 concoord           
28144 ubuntu    20   0 2795m 2.4g 3404 S   28 32.3   1:57.90 concoord           
28144 ubuntu    20   0 2859m 2.4g 3404 S   36 32.5   1:58.26 concoord           
28144 ubuntu    20   0 2859m 2.4g 3404 S   37 32.6   1:58.63 concoord           
28144 ubuntu    20   0 2859m 2.4g 3404 S   36 32.8   1:58.99 concoord           
28144 ubuntu    20   0 2859m 2.4g 3404 S   27 32.9   1:59.26 concoord           
28144 ubuntu    20   0 2859m 2.4g 3404 S   31 33.0   1:59.57 concoord           
28144 ubuntu    20   0 2859m 2.4g 3404 S   38 33.2   1:59.95 concoord           
28144 ubuntu    20   0 2923m 2.4g 3404 S   26 33.3   2:00.21 concoord           
28144 ubuntu    20   0 2923m 2.4g 3404 S   43 33.4   2:00.64 concoord           
28144 ubuntu    20   0 2923m 2.4g 3404 S   38 33.6   2:01.02 concoord           
28144 ubuntu    20   0 2923m 2.5g 3404 S   34 33.7   2:01.36 concoord           
28144 ubuntu    20   0 2923m 2.5g 3404 S   31 33.8   2:01.67 concoord           
28144 ubuntu    20   0 2923m 2.5g 3404 S   39 34.0   2:02.06 concoord           
28144 ubuntu    20   0 2987m 2.5g 3404 S   37 34.1   2:02.43 concoord           
28144 ubuntu    20   0 2987m 2.5g 3404 S   30 34.2   2:02.73 concoord           
28144 ubuntu    20   0 2987m 2.5g 3404 S   27 34.4   2:03.00 concoord           
28144 ubuntu    20   0 2987m 2.5g 3404 S   36 34.5   2:03.36 concoord           
28144 ubuntu    20   0 2987m 2.5g 3404 S   40 34.7   2:03.76 concoord           
28144 ubuntu    20   0 2987m 2.5g 3404 S   37 34.8   2:04.13 concoord           
28144 ubuntu    20   0 2987m 2.5g 3404 S   28 34.9   2:04.41 concoord           
28144 ubuntu    20   0 3051m 2.6g 3404 S   36 35.1   2:04.77 concoord           
28144 ubuntu    20   0 3051m 2.6g 3404 S   39 35.2   2:05.16 concoord           
28144 ubuntu    20   0 3051m 2.6g 3404 S   30 35.3   2:05.46 concoord           
28144 ubuntu    20   0 3051m 2.6g 3404 S   38 35.5   2:05.84 concoord           
28144 ubuntu    20   0 3051m 2.6g 3404 S   40 35.6   2:06.24 concoord           
28144 ubuntu    20   0 3051m 2.6g 3404 S   32 35.8   2:06.56 concoord           
28144 ubuntu    20   0 3115m 2.6g 3404 S   30 35.9   2:06.86 concoord           
28144 ubuntu    20   0 3115m 2.6g 3404 S   36 36.0   2:07.22 concoord           
28144 ubuntu    20   0 3115m 2.6g 3404 S   38 36.2   2:07.60 concoord           
28144 ubuntu    20   0 3115m 2.6g 3404 S   32 36.3   2:07.92 concoord           
28144 ubuntu    20   0 3115m 2.7g 3404 S   26 36.4   2:08.18 concoord           
28144 ubuntu    20   0 3115m 2.7g 3404 S   37 36.6   2:08.55 concoord           
28144 ubuntu    20   0 3179m 2.7g 3404 S   43 36.7   2:08.98 concoord           
28144 ubuntu    20   0 3179m 2.7g 3404 S   29 36.9   2:09.27 concoord           
28144 ubuntu    20   0 3179m 2.7g 3404 S   39 37.0   2:09.66 concoord           
28144 ubuntu    20   0 3179m 2.7g 3404 S   32 37.1   2:09.98 concoord           
28144 ubuntu    20   0 3179m 2.7g 3404 S   35 37.3   2:10.33 concoord           
28144 ubuntu    20   0 3179m 2.7g 3404 S   42 37.5   2:10.75 concoord           
28144 ubuntu    20   0 3243m 2.7g 3404 S   28 37.6   2:11.03 concoord           
28144 ubuntu    20   0 3243m 2.7g 3404 S   34 37.7   2:11.37 concoord           
28144 ubuntu    20   0 3243m 2.8g 3404 S   41 37.9   2:11.78 concoord           
28144 ubuntu    20   0 3243m 2.8g 3404 S   34 38.1   2:12.12 concoord           
28144 ubuntu    20   0 3243m 2.8g 3404 S   33 38.2   2:12.45 concoord           
28144 ubuntu    20   0 3243m 2.8g 3404 S   29 38.3   2:12.74 concoord           
28144 ubuntu    20   0 3307m 2.8g 3404 S   37 38.5   2:13.11 concoord           
28144 ubuntu    20   0 3307m 2.8g 3404 S   34 38.6   2:13.45 concoord           
28144 ubuntu    20   0 3307m 2.8g 3404 S   30 38.7   2:13.75 concoord           
28144 ubuntu    20   0 3307m 2.8g 3404 S   39 38.9   2:14.14 concoord           
28144 ubuntu    20   0 3307m 2.8g 3404 S   31 39.0   2:14.45 concoord           
28144 ubuntu    20   0 3307m 2.8g 3404 S   30 39.1   2:14.75 concoord           
28144 ubuntu    20   0 3307m 2.9g 3404 S   41 39.2   2:15.16 concoord           
28144 ubuntu    20   0 3371m 2.9g 3404 S   40 39.4   2:15.56 concoord           
28144 ubuntu    20   0 3371m 2.9g 3404 S   31 39.5   2:15.87 concoord           
28144 ubuntu    20   0 3371m 2.9g 3404 S   34 39.7   2:16.21 concoord           
28144 ubuntu    20   0 3371m 2.9g 3404 S   45 39.8   2:16.66 concoord           
28144 ubuntu    20   0 3371m 2.9g 3404 S   37 40.0   2:17.03 concoord           
28144 ubuntu    20   0 3371m 2.9g 3404 S   33 40.1   2:17.36 concoord           
28144 ubuntu    20   0 3435m 2.9g 3404 S   41 40.3   2:17.77 concoord           
28144 ubuntu    20   0 3435m 2.9g 3404 S   44 40.5   2:18.21 concoord           
28144 ubuntu    20   0 3435m 3.0g 3404 S   41 40.6   2:18.62 concoord           
28144 ubuntu    20   0 3435m 3.0g 3404 S   33 40.7   2:18.95 concoord           
28144 ubuntu    20   0 3435m 3.0g 3404 S   34 40.9   2:19.29 concoord           
28144 ubuntu    20   0 3499m 3.0g 3404 S   29 41.0   2:19.58 concoord           
28144 ubuntu    20   0 3499m 3.0g 3404 S   31 41.1   2:19.89 concoord           
28144 ubuntu    20   0 3499m 3.0g 3404 S   30 41.2   2:20.19 concoord           
28144 ubuntu    20   0 3499m 3.0g 3404 S   32 41.4   2:20.51 concoord           
28144 ubuntu    20   0 3499m 3.0g 3404 S   29 41.5   2:20.80 concoord           
28144 ubuntu    20   0 3499m 3.0g 3404 S   30 41.6   2:21.10 concoord           
28144 ubuntu    20   0 3499m 3.0g 3404 S   30 41.7   2:21.40 concoord           
28144 ubuntu    20   0 3499m 3.0g 3404 S   30 41.8   2:21.70 concoord           
28144 ubuntu    20   0 3563m 3.1g 3404 S   29 42.0   2:21.99 concoord           
28144 ubuntu    20   0 3563m 3.1g 3404 S   30 42.1   2:22.29 concoord           
28144 ubuntu    20   0 3563m 3.1g 3404 S   32 42.2   2:22.61 concoord           
28144 ubuntu    20   0 3563m 3.1g 3404 S   32 42.3   2:22.93 concoord           
28144 ubuntu    20   0 3563m 3.1g 3404 S   30 42.4   2:23.23 concoord           
28144 ubuntu    20   0 3563m 3.1g 3404 S   27 42.6   2:23.50 concoord           
28144 ubuntu    20   0 3563m 3.1g 3404 S   27 42.7   2:23.77 concoord           
28144 ubuntu    20   0 3627m 3.1g 3404 S   27 42.8   2:24.04 concoord           
28144 ubuntu    20   0 3627m 3.1g 3404 S   28 42.9   2:24.32 concoord           
28144 ubuntu    20   0 3627m 3.1g 3404 S   29 43.0   2:24.61 concoord           
28144 ubuntu    20   0 3627m 3.1g 3404 S   44 43.2   2:25.05 concoord           
28144 ubuntu    20   0 3627m 3.2g 3404 S   46 43.4   2:25.51 concoord           
28144 ubuntu    20   0 3627m 3.2g 3404 S   41 43.5   2:25.92 concoord           
28144 ubuntu    20   0 3691m 3.2g 3404 S   42 43.7   2:26.34 concoord           
28144 ubuntu    20   0 3691m 3.2g 3404 S   45 43.9   2:26.79 concoord           
28144 ubuntu    20   0 3691m 3.2g 3404 S   47 44.1   2:27.26 concoord           
28144 ubuntu    20   0 3691m 3.2g 3404 S   46 44.3   2:27.72 concoord           
28144 ubuntu    20   0 3691m 3.2g 3404 S   45 44.4   2:28.17 concoord           
28144 ubuntu    20   0 3755m 3.2g 3404 S   44 44.6   2:28.61 concoord           
28144 ubuntu    20   0 3755m 3.3g 3404 S   44 44.8   2:29.05 concoord           
28144 ubuntu    20   0 3755m 3.3g 3404 S   50 45.0   2:29.55 concoord           
28144 ubuntu    20   0 3755m 3.3g 3404 S   46 45.2   2:30.01 concoord           
28144 ubuntu    20   0 3819m 3.3g 3404 S   60 45.4   2:30.61 concoord           
28144 ubuntu    20   0 3819m 3.3g 3404 S   53 45.6   2:31.14 concoord           
28144 ubuntu    20   0 3819m 3.3g 3404 S   47 45.8   2:31.61 concoord           
28144 ubuntu    20   0 3819m 3.3g 3404 S   42 45.9   2:32.03 concoord           
28144 ubuntu    20   0 3819m 3.4g 3404 S   50 46.1   2:32.53 concoord           
28144 ubuntu    20   0 3883m 3.4g 3404 S   29 46.3   2:32.82 concoord           
28144 ubuntu    20   0 3883m 3.4g 3404 S   26 46.4   2:33.08 concoord           
28144 ubuntu    20   0 3883m 3.4g 3404 S   26 46.5   2:33.34 concoord           
28144 ubuntu    20   0 3883m 3.4g 3404 S   27 46.6   2:33.61 concoord           
28144 ubuntu    20   0 3883m 3.4g 3404 S   26 46.7   2:33.87 concoord           
28144 ubuntu    20   0 3883m 3.4g 3404 S   26 46.8   2:34.13 concoord           
28144 ubuntu    20   0 3883m 3.4g 3404 S   26 46.9   2:34.39 concoord           
28144 ubuntu    20   0 3883m 3.4g 3404 S   27 47.0   2:34.66 concoord           
28144 ubuntu    20   0 3947m 3.4g 3404 S   26 47.1   2:34.92 concoord           
28144 ubuntu    20   0 3947m 3.4g 3404 S   26 47.2   2:35.18 concoord           


==> graph-collection/open-replica/conf-b-100B-100/1/server/cpu1.txt <==
 4280 ubuntu    20   0 48824  11m 3460 S 59.9  0.7   0:00.32 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S  8.0  0.7   0:00.40 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 24.9  0.7   0:00.65 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 25.8  0.7   0:00.91 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 24.9  0.7   0:01.16 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 25.8  0.7   0:01.42 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 24.8  0.7   0:01.67 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 25.8  0.7   0:01.93 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 25.8  0.7   0:02.19 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 26.8  0.7   0:02.46 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 24.9  0.7   0:02.71 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 26.8  0.7   0:02.98 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 24.8  0.7   0:03.23 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 26.8  0.7   0:03.50 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 24.9  0.7   0:03.75 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 23.8  0.7   0:03.99 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:04.18 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 19.9  0.7   0:04.38 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:04.61 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 17.9  0.7   0:04.79 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:04.95 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:05.10 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:05.23 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:05.37 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:05.51 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:05.65 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:05.79 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:05.93 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:06.08 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:06.22 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:06.36 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:06.51 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:06.66 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:06.79 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:06.98 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 23.8  0.7   0:07.22 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 24.8  0.7   0:07.47 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 21.9  0.7   0:07.69 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:07.92 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 25.8  0.7   0:08.18 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 23.8  0.7   0:08.42 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:08.65 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 24.9  0.7   0:08.90 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:09.13 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:09.36 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 24.8  0.7   0:09.61 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.8  0.7   0:09.84 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 20.9  0.7   0:10.05 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 19.9  0.7   0:10.25 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:10.48 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 17.9  0.7   0:10.66 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:10.83 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:10.99 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:11.14 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:11.29 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:11.44 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:11.59 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:11.78 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 21.9  0.7   0:12.00 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 21.9  0.7   0:12.22 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 21.9  0.7   0:12.44 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 26.9  0.7   0:12.71 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:12.94 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 25.9  0.7   0:13.20 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 27.8  0.7   0:13.48 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 28.8  0.7   0:13.77 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 25.9  0.7   0:14.03 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 25.9  0.7   0:14.29 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 27.8  0.7   0:14.57 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 24.8  0.7   0:14.82 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 21.9  0.7   0:15.04 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:15.27 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 19.9  0.7   0:15.47 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 20.8  0.7   0:15.68 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:15.83 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:15.97 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:16.10 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:16.25 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:16.39 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:16.56 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:16.71 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:16.86 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:17.01 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:17.15 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:17.32 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:17.47 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:17.62 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:17.77 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:17.91 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:18.06 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:18.20 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:18.34 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:18.47 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:18.61 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:18.75 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:18.90 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:19.05 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:19.19 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:19.34 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:19.48 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:19.64 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:19.78 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:19.91 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:20.07 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:20.21 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:20.36 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:20.51 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:20.64 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:20.78 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 17.9  0.7   0:20.96 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:21.11 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:21.26 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:21.41 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:21.55 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:21.70 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:21.84 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:21.99 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:22.14 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:22.29 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 10.9  0.7   0:22.40 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:22.54 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:22.68 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:22.82 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:22.98 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:23.12 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:23.26 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:23.41 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:23.56 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:23.71 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:23.85 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:24.00 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:24.14 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:24.29 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:24.48 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:24.63 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:24.76 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:24.90 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:25.04 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:25.17 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:25.36 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:25.59 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 19.9  0.7   0:25.79 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:26.02 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 21.8  0.7   0:26.24 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 23.8  0.7   0:26.48 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 20.9  0.7   0:26.69 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 21.9  0.7   0:26.91 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:27.14 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 25.9  0.7   0:27.40 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:27.63 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 19.9  0.7   0:27.83 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 17.9  0.7   0:28.01 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:28.17 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:28.36 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:28.52 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:28.67 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:28.84 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:29.01 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:29.24 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 19.9  0.7   0:29.44 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 18.8  0.7   0:29.63 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 19.8  0.7   0:29.83 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 19.9  0.7   0:30.03 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:30.19 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:30.33 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:30.48 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:30.62 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:30.77 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:30.91 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:31.05 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:31.20 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:31.35 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:31.50 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:31.65 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:31.80 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:31.94 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.7  0.7   0:32.10 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:32.25 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:32.40 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:32.55 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:32.70 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:32.85 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:33.00 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:33.13 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:33.29 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:33.43 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:33.57 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:33.71 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:33.86 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:34.00 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:34.15 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:34.30 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:34.44 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:34.59 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:34.73 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:34.87 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:35.02 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:35.16 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:35.32 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:35.45 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:35.59 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:35.73 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:35.87 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:36.00 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:36.15 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:36.30 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:36.44 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:36.59 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:36.73 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:36.87 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:37.06 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:37.22 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:37.35 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:37.52 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:37.69 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:37.83 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:38.00 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:38.16 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:38.32 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 20.9  0.7   0:38.53 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.8  0.7   0:38.70 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 17.9  0.7   0:38.88 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:39.02 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 10.9  0.7   0:39.13 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:39.28 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:39.45 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.5  0.7   0:39.62 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:39.75 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:39.91 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:40.07 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 20.9  0.7   0:40.28 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:40.42 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 10.9  0.7   0:40.53 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:40.68 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 19.9  0.7   0:40.88 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:41.05 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:41.22 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 21.9  0.7   0:41.44 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 21.8  0.7   0:41.66 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 19.9  0.7   0:41.86 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:41.99 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:42.12 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:42.31 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 20.9  0.7   0:42.52 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:42.71 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:42.86 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:43.00 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 19.9  0.7   0:43.20 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:43.35 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:43.50 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:43.69 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:43.88 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:44.03 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:44.20 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 17.9  0.7   0:44.38 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:44.55 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:44.69 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:44.84 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 17.9  0.7   0:45.02 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 19.9  0.7   0:45.22 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:45.39 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:45.54 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 19.9  0.7   0:45.74 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:45.90 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 17.9  0.7   0:46.08 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 19.9  0.7   0:46.28 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:46.51 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:46.68 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:46.85 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 19.9  0.7   0:47.05 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:47.24 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:47.38 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:47.53 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 21.9  0.7   0:47.75 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:47.94 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 17.9  0.7   0:48.12 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:48.31 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:48.47 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 21.8  0.7   0:48.69 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:48.88 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:49.05 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 20.9  0.7   0:49.26 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:49.45 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:49.62 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:49.77 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:49.94 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:50.13 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:50.28 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:50.51 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:50.70 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:50.83 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 19.9  0.7   0:51.03 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 20.5  0.7   0:51.24 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 23.8  0.7   0:51.48 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:51.65 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 20.9  0.7   0:51.86 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 23.8  0.7   0:52.10 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:52.26 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:52.49 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 20.9  0.7   0:52.70 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:52.93 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 17.9  0.7   0:53.11 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:53.28 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:53.45 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:53.61 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:53.75 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:53.90 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:54.05 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:54.21 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:54.38 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.6  0.7   0:54.53 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:54.69 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 19.2  0.7   0:54.89 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:55.04 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:55.20 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:55.36 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:55.50 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:55.67 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:55.80 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:55.95 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:56.09 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 21.9  0.7   0:56.31 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 20.9  0.7   0:56.52 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.8  0.7   0:56.75 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 20.9  0.7   0:56.96 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 21.9  0.7   0:57.18 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:57.41 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 23.9  0.7   0:57.65 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 25.5  0.7   0:57.91 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 21.9  0.7   0:58.13 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 25.8  0.7   0:58.39 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:58.62 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 23.8  0.7   0:58.86 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 21.9  0.7   0:59.08 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 25.8  0.7   0:59.34 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 24.9  0.7   0:59.59 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 25.8  0.7   0:59.85 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 22.8  0.7   1:00.08 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   1:00.27 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   1:00.41 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   1:00.55 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   1:00.69 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   1:00.82 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   1:00.95 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   1:01.09 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   1:01.23 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   1:01.38 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   1:01.51 concoord           
 4280 ubuntu    20   0  335m  11m 3596 S  9.9  0.7   1:01.61 concoord           


==> graph-collection/open-replica/conf-b-100B-100/1/server/cpu2.txt <==
22775 ubuntu    20   0 48824  11m 3460 S 70.6  0.7   0:00.36 concoord           
22775 ubuntu    20   0  335m  11m 3596 S  3.0  0.7   0:00.39 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 26.8  0.7   0:00.66 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 26.8  0.7   0:00.93 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 26.9  0.7   0:01.20 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 32.8  0.7   0:01.53 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 26.8  0.7   0:01.80 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 23.9  0.7   0:02.04 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 26.9  0.7   0:02.31 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 26.9  0.7   0:02.58 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 25.9  0.7   0:02.84 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 27.9  0.7   0:03.12 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 26.9  0.7   0:03.39 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 26.9  0.7   0:03.66 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 25.9  0.7   0:03.92 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 24.9  0.7   0:04.17 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 19.9  0.7   0:04.37 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 17.9  0.7   0:04.55 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 20.9  0.7   0:04.76 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:04.92 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:05.07 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:05.21 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:05.35 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:05.49 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:05.64 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:05.78 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:05.93 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:06.06 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:06.20 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:06.34 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:06.48 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:06.62 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:06.76 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:06.90 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 20.9  0.7   0:07.11 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 24.8  0.7   0:07.36 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 24.8  0.7   0:07.61 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:07.84 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 24.9  0.7   0:08.09 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:08.32 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 25.8  0.7   0:08.58 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 23.8  0.7   0:08.82 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 21.9  0.7   0:09.04 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 23.8  0.7   0:09.28 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 23.8  0.7   0:09.52 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 23.8  0.7   0:09.76 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 23.9  0.7   0:10.00 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:10.19 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:10.38 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 23.9  0.7   0:10.62 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:10.79 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 17.9  0.7   0:10.97 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:11.11 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:11.26 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 10.9  0.7   0:11.37 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:11.53 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 17.9  0.7   0:11.71 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:11.90 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:12.13 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 20.9  0.7   0:12.34 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:12.57 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 25.8  0.7   0:12.83 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 25.9  0.7   0:13.09 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 26.8  0.7   0:13.36 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 25.8  0.7   0:13.62 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 27.8  0.7   0:13.90 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 23.8  0.7   0:14.14 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 23.8  0.7   0:14.38 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 24.8  0.7   0:14.63 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 24.8  0.7   0:14.88 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 21.9  0.7   0:15.10 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 23.9  0.7   0:15.34 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:15.57 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 20.9  0.7   0:15.78 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:15.93 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:16.06 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 15.5  0.7   0:16.22 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:16.36 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:16.49 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.7  0.7   0:16.63 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:16.78 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:16.92 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:17.06 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:17.21 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:17.36 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:17.50 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:17.65 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:17.80 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:17.94 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:18.08 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:18.21 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:18.35 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:18.50 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:18.64 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:18.78 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:18.93 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:19.07 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:19.21 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:19.35 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:19.49 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:19.64 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:19.77 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:19.91 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:20.06 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:20.22 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:20.36 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:20.49 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:20.64 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:20.77 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:20.92 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:21.07 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:21.22 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:21.38 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:21.53 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 16.9  0.7   0:21.70 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:21.86 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:22.02 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:22.21 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:22.36 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:22.51 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:22.65 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:22.81 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:22.96 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:23.10 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 17.9  0.7   0:23.28 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 15.9  0.7   0:23.44 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:23.59 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:23.72 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:23.87 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 11.9  0.7   0:23.99 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:24.14 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 14.9  0.7   0:24.29 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:24.43 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:24.57 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 10.9  0.7   0:24.68 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:24.81 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 19.9  0.7   0:25.01 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 18.9  0.7   0:25.20 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 18.8  0.7   0:25.39 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 27.7  0.7   0:25.67 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:25.90 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 19.9  0.7   0:26.10 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 20.9  0.7   0:26.31 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 21.9  0.7   0:26.53 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 21.9  0.7   0:26.75 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 19.9  0.7   0:26.95 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 19.9  0.7   0:27.15 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 22.9  0.7   0:27.38 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 25.6  0.7   0:27.64 concoord           
22775 ubuntu    20   0  335m  11m 3596 S 37.7  0.7   0:28.02 concoord           


==> graph-collection/open-replica/conf-b-100B-100/1/server/cpu3.txt <==
13132 ubuntu    20   0 48824  11m 3452 S 27.6  1.9   0:00.14 concoord           
13132 ubuntu    20   0  335m  11m 3584 S 19.9  1.9   0:00.34 concoord           
13132 ubuntu    20   0  335m  11m 3584 S  4.0  2.0   0:00.38 concoord           
13132 ubuntu    20   0  335m  11m 3584 S 20.9  2.0   0:00.59 concoord           
13132 ubuntu    20   0  335m  11m 3584 S 19.9  2.0   0:00.79 concoord           
13132 ubuntu    20   0  335m  11m 3584 S 18.9  2.0   0:00.98 concoord           
13132 ubuntu    20   0  335m  11m 3584 S 17.9  2.0   0:01.16 concoord           
13132 ubuntu    20   0  335m  11m 3584 S 18.9  2.0   0:01.35 concoord           
13132 ubuntu    20   0  335m  11m 3584 S 18.9  2.0   0:01.54 concoord           
13132 ubuntu    20   0  335m  11m 3584 S 18.9  2.0   0:01.73 concoord           
13132 ubuntu    20   0  335m  11m 3584 S 17.9  2.0   0:01.91 concoord           
13132 ubuntu    20   0  335m  11m 3584 S 18.9  2.0   0:02.10 concoord           
13132 ubuntu    20   0  335m  11m 3584 S 20.9  2.0   0:02.31 concoord           
13132 ubuntu    20   0  335m  11m 3584 S 19.9  2.0   0:02.51 concoord           
13132 ubuntu    20   0  335m  11m 3584 S 18.9  2.0   0:02.70 concoord           
13132 ubuntu    20   0  335m  11m 3584 S 16.9  2.0   0:02.87 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:03.02 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:03.14 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:03.26 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:03.38 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:03.50 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:03.64 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:03.75 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:03.88 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:04.00 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:04.13 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:04.26 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:04.40 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:04.54 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:04.66 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:04.78 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:04.92 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:05.06 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:05.19 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:05.31 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 33.8  2.0   0:05.65 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 17.9  2.0   0:05.83 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 19.9  2.0   0:06.03 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 16.9  2.0   0:06.20 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 16.9  2.0   0:06.37 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 17.9  2.0   0:06.55 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 16.9  2.0   0:06.72 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 19.9  2.0   0:06.92 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 16.9  2.0   0:07.09 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 14.9  2.0   0:07.24 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 17.9  2.0   0:07.42 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 15.9  2.0   0:07.58 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 17.9  2.0   0:07.76 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 13.9  2.0   0:07.90 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.0  2.0   0:08.00 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:08.13 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:08.25 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:08.36 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:08.49 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:08.60 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:08.73 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:08.86 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:08.99 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 29.8  2.0   0:09.29 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 14.9  2.0   0:09.44 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 15.9  2.0   0:09.60 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 15.9  2.0   0:09.76 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 19.9  2.0   0:09.96 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 15.9  2.0   0:10.12 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 18.9  2.0   0:10.31 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 17.9  2.0   0:10.49 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 17.9  2.0   0:10.67 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 18.9  2.0   0:10.86 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 19.9  2.0   0:11.06 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 17.9  2.0   0:11.24 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 17.9  2.0   0:11.42 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 13.9  2.0   0:11.56 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:11.68 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:11.79 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:11.91 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:12.03 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:12.14 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:12.26 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:12.38 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:12.49 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:12.61 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:12.73 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:12.85 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:12.96 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:13.08 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:13.19 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:13.31 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:13.43 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:13.54 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:13.65 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:13.76 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 13.9  2.0   0:13.90 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:14.02 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:14.15 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 13.9  2.0   0:14.29 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:14.41 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:14.54 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:14.65 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.0  2.0   0:14.75 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:14.88 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.0  2.0   0:14.98 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:15.11 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:15.23 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:15.34 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:15.46 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:15.57 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:15.68 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:15.80 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 14.9  2.0   0:15.95 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:16.06 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:16.17 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:16.30 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 13.9  2.0   0:16.44 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:16.57 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:16.70 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:16.83 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:16.96 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 13.9  2.0   0:17.10 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 13.9  2.0   0:17.24 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 13.9  2.0   0:17.38 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:17.50 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 14.9  2.0   0:17.65 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:17.78 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:17.91 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:18.03 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:18.15 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:18.27 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:18.40 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:18.51 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:18.64 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:18.76 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 13.9  2.0   0:18.90 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:19.03 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:19.14 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:19.25 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:19.36 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:19.47 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:19.58 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 13.9  2.0   0:19.72 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:19.83 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 28.8  2.0   0:20.12 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 19.9  2.0   0:20.32 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 15.9  2.0   0:20.48 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 15.9  2.0   0:20.64 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 15.9  2.0   0:20.80 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 15.9  2.0   0:20.96 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 13.9  2.0   0:21.10 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 15.9  2.0   0:21.26 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 14.9  2.0   0:21.41 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 17.9  2.0   0:21.59 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:21.72 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 13.9  2.0   0:21.86 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:21.97 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:22.08 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.0  2.0   0:22.18 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:22.31 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 10.9  2.0   0:22.42 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 11.9  2.0   0:22.54 concoord           
13132 ubuntu    20   0  335m  12m 3588 S 12.9  2.0   0:22.67 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:22.83 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:22.96 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:23.11 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:23.25 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:23.40 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:23.52 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:23.64 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:23.75 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:23.86 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:23.96 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:24.08 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:24.20 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:24.31 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:24.42 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:24.54 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:24.66 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:24.80 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:24.92 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:25.04 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:25.15 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:25.26 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:25.38 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:25.51 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:25.62 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:25.73 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:25.85 concoord           
13132 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:25.95 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:26.06 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:26.18 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:26.29 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:26.40 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:26.50 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:26.62 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:26.74 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:26.89 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:27.00 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:27.11 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:27.23 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:27.34 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:27.44 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:27.55 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:27.67 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:27.78 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:27.88 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:28.00 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:28.10 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:28.21 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:28.33 concoord           
13132 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:28.42 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:28.53 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:28.64 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:28.75 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.0  2.0   0:28.87 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:29.00 concoord           
13132 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:29.10 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:29.23 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:29.37 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:29.47 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:29.62 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:29.74 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:29.85 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:29.97 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:30.11 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:30.25 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:30.36 concoord           
13132 ubuntu    20   0  335m  11m 3588 S  8.9  2.0   0:30.45 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:30.57 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:30.68 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:30.81 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:30.91 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:31.04 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:31.16 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:31.32 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:31.45 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:31.58 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:31.70 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:31.84 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:31.97 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:32.09 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:32.24 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:32.40 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:32.54 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:32.66 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:32.76 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:32.89 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:33.02 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:33.18 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:33.29 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:33.42 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:33.57 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:33.68 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:33.80 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:33.94 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:34.07 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:34.20 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:34.32 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:34.45 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:34.58 concoord           
13132 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:34.67 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:34.79 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 17.9  2.0   0:34.97 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 16.9  2.0   0:35.14 concoord           
13132 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:35.24 concoord           
13132 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:35.34 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:35.48 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:35.60 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:35.71 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.7  2.0   0:35.85 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:35.99 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:36.11 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:36.26 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:36.42 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:36.56 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:36.68 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:36.82 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:36.98 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:37.10 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:37.23 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:37.37 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:37.49 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:37.65 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:37.78 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:37.89 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:38.03 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:38.18 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:38.34 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:38.45 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:38.59 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:38.71 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:38.83 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:38.96 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:39.08 concoord           
13132 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:39.17 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:39.32 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:39.47 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:39.62 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:39.73 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:39.88 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 16.9  2.0   0:40.05 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:40.16 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 16.9  2.0   0:40.33 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 16.9  2.0   0:40.50 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 16.9  2.0   0:40.67 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:40.82 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:40.95 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:41.06 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:41.18 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:41.31 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:41.43 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:41.56 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:41.67 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:41.79 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:41.91 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:42.02 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:42.13 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:42.26 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:42.39 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:42.51 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:42.65 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:42.76 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:42.88 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:43.00 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:43.12 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 16.9  2.0   0:43.29 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:43.45 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 16.9  2.0   0:43.62 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 19.9  2.0   0:43.82 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 17.9  2.0   0:44.00 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 16.9  2.0   0:44.17 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:44.33 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 16.9  2.0   0:44.50 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:44.66 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:44.80 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:44.96 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:45.11 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 17.9  2.0   0:45.29 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:45.45 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 16.9  2.0   0:45.62 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:45.78 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:45.93 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:46.08 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:46.20 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:46.35 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:46.46 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:46.58 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:46.70 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:46.83 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:46.96 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:47.07 concoord           
13132 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:47.19 concoord           


==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/client/1.txt <==
0 0.097886 0 0.000000 1384549017 0.097886 0 0 0.000000 0.000000 0.000000
1 1.001186 1 0.998816 1384549018 1.099081 0 0 0.000000 0.762158 0.000000
2 1.001149 21 20.975900 1384549019 2.100234 21 2100336 16.005902 16.005902 94.558716
3 1.001167 22 21.974360 1384549020 3.101403 22 2200352 16.767789 16.767789 44.970415
4 1.001150 28 27.967833 1384549021 4.102557 28 2800448 21.341178 21.341178 35.039629
5 1.001136 28 27.968226 1384549022 5.103696 28 2800448 21.341477 21.341477 35.835513
6 1.001136 15 14.982978 1384549023 6.104834 15 1500240 11.432934 11.432934 68.727875
7 1.001137 31 30.964792 1384549024 7.105974 31 3100496 23.628042 23.628042 32.526801
8 1.000432 33 32.985750 1384549025 8.106420 33 3300528 25.170156 24.407424 30.418490
9 1.001172 24 23.971909 1384549026 9.107594 24 2400384 18.292041 19.054210 41.167080
10 1.001204 29 28.965126 1384549027 10.108803 29 2900464 22.102173 22.102173 34.408816
11 1.025600 23 22.425898 1384549028 11.134408 23 2300368 17.112340 17.112340 44.698643
12 1.001142 36 35.958934 1384549029 12.135552 36 3600576 27.438879 27.438879 27.889676
13 1.001169 38 37.955631 1384549030 13.136724 38 3800608 28.962482 28.962482 25.845164
14 1.001164 30 29.965122 1384549031 14.137895 30 3000480 22.865231 22.865231 33.203085
15 1.001146 30 29.965657 1384549032 15.139043 30 3000480 22.865640 22.865640 33.768121
16 1.015991 19 18.700954 1384549033 16.155037 19 1900304 14.269978 14.269978 52.006935
17 1.001138 30 29.965900 1384549034 17.156178 30 3000480 22.865825 22.865825 28.594152
18 1.001156 28 27.967667 1384549035 18.157337 28 2800448 21.341050 21.341050 40.897616
19 1.001846 36 35.933672 1384549036 19.159188 37 3700592 28.181258 27.419603 28.335687
20 1.002078 36 35.925354 1384549037 20.161268 36 3600576 27.413255 27.413255 27.823408
21 1.003880 33 32.872454 1384549038 21.165150 32 3200512 24.323593 25.083705 31.296998
22 1.001159 34 33.960633 1384549039 22.166312 34 3400544 25.914052 25.914052 29.441876
23 1.001159 34 33.960641 1384549040 23.167473 34 3400544 25.914059 25.914059 27.940343
24 1.001144 36 35.958865 1384549041 24.168620 36 3600576 27.438827 27.438827 28.988209
25 1.001130 26 25.970650 1384549042 25.169752 26 2600416 19.817204 19.817204 38.771831
26 1.002984 18 17.946447 1384549043 26.172738 18 1800288 13.694243 13.694243 54.823001
27 1.001129 34 33.961660 1384549044 27.173869 34 3400544 25.914836 25.914836 29.522868
28 1.001130 30 29.966135 1384549045 28.175001 30 3000480 22.866005 22.866005 33.335098
29 1.001131 27 26.969496 1384549046 29.176134 27 2700432 20.579385 20.579385 37.432821
30 1.001175 15 14.982397 1384549047 30.177312 15 1500240 11.432491 11.432491 64.718358
31 1.027076 22 21.420031 1384549048 31.204392 23 2300368 17.087747 16.344802 46.211854
32 1.001136 22 21.975035 1384549049 32.205529 21 2100336 16.006108 16.768304 46.660877
33 1.001140 21 20.976085 1384549050 33.206672 21 2100336 16.006043 16.006043 46.393463
34 1.001185 23 22.972779 1384549051 34.207859 23 2300368 17.529643 17.529643 44.105623
35 1.002147 19 18.959295 1384549052 35.210010 19 1900304 14.467109 14.467109 54.446283
36 1.003399 23 22.922090 1384549053 36.213411 23 2300368 17.490965 17.490965 42.169498
37 1.001207 27 26.967447 1384549054 37.214623 27 2700432 20.577821 20.577821 37.357975
38 1.001160 28 27.967560 1384549055 38.215788 28 2800448 21.340969 21.340969 36.533219
39 1.001214 24 23.970899 1384549056 39.217004 24 2400384 18.291270 17.529134 41.888942
40 1.001133 22 21.975103 1384549057 40.218139 22 2200352 16.768356 17.530554 44.895378
41 1.003265 35 34.886092 1384549058 41.221406 35 3500560 26.620234 26.620234 27.831575
42 1.001130 32 31.963885 1384549059 42.222538 32 3200512 24.390411 24.390411 32.190986
43 1.001153 32 31.963147 1384549060 43.223694 32 3200512 24.389847 24.389847 31.358041
44 1.001129 31 30.965036 1384549061 44.224825 31 3100496 23.628227 23.628227 31.843939
45 1.001127 32 31.963976 1384549062 45.225954 32 3200512 24.390481 24.390481 30.696541
46 1.003279 30 29.901952 1384549063 46.229236 30 3000480 22.817029 22.817029 34.792821
47 1.001117 39 38.956486 1384549064 47.230355 39 3900624 29.726196 29.726196 25.580834
48 1.001151 35 34.959767 1384549065 48.231508 35 3500560 26.676453 26.676453 27.572155
49 1.001126 35 34.960633 1384549066 49.232637 35 3500560 26.677114 26.677114 29.596669
50 1.001138 35 34.960216 1384549067 50.233777 35 3500560 26.676796 26.676796 28.136832
51 1.006472 36 35.768511 1384549068 51.240251 36 3600576 27.293574 27.293574 28.363321
52 1.001126 35 34.960633 1384549069 52.241380 35 3500560 26.677114 26.677114 28.548132
53 1.001137 48 47.945485 1384549070 53.242519 48 4800768 36.585355 36.585355 20.305733
54 1.001155 42 41.951540 1384549071 54.243677 42 4200672 32.011606 32.011606 24.524990
55 1.001146 26 25.970236 1384549072 55.244825 26 2600416 19.816888 19.816888 38.346612
56 1.002678 31 30.917206 1384549073 56.247506 31 3100496 23.591731 23.591731 31.373262
57 1.001121 34 33.961927 1384549074 57.248630 34 3400544 25.915040 25.915040 30.214492
58 1.001108 37 36.959052 1384549075 58.249741 37 3700592 28.202030 28.202030 27.323091
59 1.001112 40 39.955570 1384549076 59.250855 40 4000640 30.488558 30.488558 24.368227
60 1.001110 37 36.958973 1384549077 60.251967 37 3700592 28.201970 28.201970 27.436179
61 1.002642 36 35.905133 1384549078 61.254612 36 3600576 27.397826 27.397826 28.118571
62 1.001122 40 39.955170 1384549079 62.255737 40 4000640 30.488253 30.488253 24.684310
63 1.001133 37 36.958128 1384549080 63.256873 37 3700592 28.201325 28.201325 26.651350
64 1.001133 33 32.962654 1384549081 64.258008 33 3300528 25.152533 25.152533 30.853503
65 1.001148 31 30.964453 1384549082 65.259158 31 3100496 23.627783 23.627783 30.078673
66 1.003410 25 24.915037 1384549083 66.262571 25 2500400 19.011706 19.011706 42.867842
67 1.001164 39 38.954649 1384549084 67.263737 39 3900624 29.724794 29.724794 25.527703
68 1.001195 22 21.973737 1384549085 68.264936 22 2200352 16.767313 16.767313 45.608705
69 1.001187 36 35.957316 1384549086 69.266127 36 3600576 27.437644 27.437644 28.011839
70 1.001203 23 22.972363 1384549087 70.267335 23 2300368 17.529326 17.529326 42.527655
71 1.003125 21 20.934580 1384549088 71.270466 21 2100336 15.974373 15.974373 46.961546
72 1.001189 26 25.969123 1384549089 72.271660 26 2600416 19.816038 19.816038 38.958834
73 1.001163 31 30.963989 1384549090 73.272827 31 3100496 23.627428 23.627428 32.940680
74 1.001625 19 18.969174 1384549091 74.274455 19 1900304 14.474647 14.474647 53.417432
75 1.001743 24 23.958245 1384549092 75.276200 24 2400384 18.281615 18.281615 41.729867
76 1.002842 23 22.934820 1384549093 76.279044 23 2300368 17.500679 17.500679 42.467791
77 1.001135 25 24.971654 1384549094 77.280182 25 2500400 19.054909 19.054909 40.463209
78 1.001134 25 24.971678 1384549095 78.281318 25 2500400 19.054927 19.054927 40.518227
79 1.001134 23 22.973944 1384549096 79.282455 23 2300368 17.530533 17.530533 42.748275
80 1.001143 25 24.971458 1384549097 80.283600 25 2500400 19.054759 19.054759 39.639597
81 1.003905 23 22.910533 1384549098 81.287507 23 2300368 17.482146 16.722053 44.964075
82 1.001112 19 18.978896 1384549099 82.288622 19 1900304 14.482065 32.012986 50.232072
83 1.001130 24 23.972908 1384549100 83.289754 24 2400384 18.292804 18.292804 41.921169
84 1.001129 31 30.965036 1384549101 84.290885 31 3100496 23.628227 23.628227 33.346107
85 1.001137 24 23.972743 1384549102 85.292024 24 2400384 18.292677 18.292677 40.258656
86 1.004494 27 26.879200 1384549103 86.296521 27 2700432 20.510483 20.510483 37.853285
87 1.001130 17 16.980810 1384549104 87.297653 17 1700272 12.957403 12.957403 59.909596
88 1.001450 23 22.966697 1384549105 88.299105 23 2300368 17.525003 17.525003 43.863929
89 1.001207 34 33.959008 1384549106 89.300314 34 3400544 25.912812 25.150671 29.435964
90 1.001125 33 32.962914 1384549107 90.301442 33 3300528 25.152731 51.067666 30.238282
91 1.004209 33 32.861684 1384549108 91.305654 34 3400544 25.835350 25.075487 29.649657
92 1.001126 38 37.957258 1384549109 92.306781 37 3700592 28.201520 28.963723 26.130122
93 1.001152 37 36.957432 1384549110 93.307935 37 3700592 28.200795 28.200795 24.684577
94 1.001165 26 25.969747 1384549111 94.309103 26 2600416 19.816515 19.816515 43.102824
95 1.001178 38 37.955288 1384549112 95.310283 38 3800608 28.962220 28.962220 26.209555
96 1.003979 31 30.877141 1384549113 96.314264 31 3100496 23.561158 23.561158 26.558145
97 1.001149 30 29.965571 1384549114 97.315417 30 3000480 22.865575 22.865575 39.218314
98 1.001124 37 36.958462 1384549115 98.316543 37 3700592 28.201580 28.201580 26.588156
99 1.001126 39 38.956143 1384549116 99.317672 39 3900624 29.725934 29.725934 25.640683
100 1.001147 26 25.970211 1384549117 100.318821 26 2600416 19.816869 19.816869 39.234739
101 1.004793 43 42.794877 1384549118 101.323618 43 4300688 32.655124 32.655124 23.519649
102 1.001250 45 44.943819 1384549119 102.324870 46 4600736 35.057008 34.294899 21.808339
103 1.001117 45 44.949791 1384549120 103.325989 44 4400704 33.537246 34.299456 22.593076
104 1.001147 38 37.956463 1384549121 104.327138 38 3800608 28.963116 28.963116 26.097448
105 1.001167 37 36.956869 1384549122 105.328309 37 3700592 28.200365 28.200365 26.632715
106 1.004400 40 39.824770 1384549123 106.332711 41 4100656 31.148469 30.388750 25.241799
107 1.001119 40 39.955294 1384549124 107.333832 39 3900624 29.726139 30.488348 24.920947
108 1.001118 42 41.953099 1384549125 108.334953 42 4200672 32.012795 32.012795 24.205934
109 1.001132 39 38.955911 1384549126 109.336087 39 3900624 29.725757 29.725757 25.168419
110 1.001430 42 41.940024 1384549127 110.337520 42 4200672 32.002819 32.002819 24.561121
111 1.003202 23 22.926590 1384549128 111.340724 23 2300368 17.494399 17.494399 42.054228
112 1.001121 38 37.957448 1384549129 112.341847 38 3800608 28.963868 28.963868 27.173105
113 1.000865 38 37.967159 1384549130 113.342714 39 3900624 29.733680 28.971278 25.785367
114 1.001108 43 42.952412 1384549131 114.343824 42 4200672 32.013116 32.775333 23.579149
115 1.001135 41 40.953513 1384549132 115.344961 41 4100656 31.250050 31.250050 24.472882
116 1.002982 43 42.872149 1384549133 116.347946 43 4300688 32.714088 32.714088 23.425840
117 1.001125 37 36.958418 1384549134 117.349074 37 3700592 28.201547 28.201547 26.891193
118 1.001115 38 37.957683 1384549135 118.350192 38 3800608 28.964047 28.964047 26.186422
119 1.001114 38 37.957719 1384549136 119.351308 38 3800608 28.964075 28.964075 26.454907
120 1.001158 30 29.965300 1384549137 120.352468 30 3000480 22.865368 22.865368 33.118367
121 1.003554 44 43.844184 1384549138 121.356024 44 4400704 33.455810 33.455810 22.816078
122 1.001137 38 37.956842 1384549139 122.357163 38 3800608 28.963406 28.963406 26.507327
123 1.001563 41 40.936014 1384549140 123.358728 41 4100656 31.236697 31.236697 24.622190
124 1.001138 40 39.954533 1384549141 124.359869 40 4000640 30.487767 30.487767 24.613202
125 1.001161 28 27.967527 1384549142 125.361033 28 2800448 21.340944 21.340944 27.110900
126 1.004119 36 35.852327 1384549143 126.365157 36 3600576 27.357531 27.357531 34.784211
127 1.001133 26 25.970570 1384549144 127.366293 26 2600416 19.817143 19.817143 38.272757
128 1.001179 39 38.954074 1384549145 128.367474 39 3900624 29.724355 29.724355 26.048642
129 1.001129 41 40.953767 1384549146 129.368605 41 4100656 31.250244 31.250244 24.331337
130 1.001135 27 26.969387 1384549147 130.369742 27 2700432 20.579301 20.579301 36.605526
131 1.004131 38 37.843665 1384549148 131.373876 38 3800608 28.877045 28.877045 26.825146
132 1.001127 43 42.951593 1384549149 132.375005 43 4300688 32.774708 32.774708 23.245490
133 1.001126 36 35.959508 1384549150 133.376133 36 3600576 27.439317 27.439317 24.711185
134 1.001141 30 29.965807 1384549151 134.377276 30 3000480 22.865754 22.865754 36.113572
135 1.001134 28 27.968280 1384549152 135.378413 28 2800448 21.341518 21.341518 36.652241
136 1.003082 39 38.880170 1384549153 136.381498 39 3900624 29.667962 28.907245 25.849587
137 1.001653 40 39.933981 1384549154 137.383153 41 4100656 31.233887 31.233887 24.421616
138 1.001127 31 30.965102 1384549155 138.384281 30 3000480 22.866076 23.628278 32.799061
139 1.001133 20 19.977366 1384549156 139.385416 20 2000320 15.243960 15.243960 50.130177
140 1.000994 23 22.977161 1384549157 140.386412 23 2300368 17.532988 17.532988 42.549413
141 1.003611 29 28.895655 1384549158 141.390025 29 2900464 22.049163 22.049163 35.142414
142 1.001147 37 36.957608 1384549159 142.391174 37 3700592 28.200929 28.200929 27.248698
143 1.001117 39 38.956486 1384549160 143.392293 39 3900624 29.726196 29.726196 25.108344
144 1.001136 38 37.956879 1384549161 144.393431 38 3800608 28.963434 28.963434 25.436106
145 1.001138 27 26.969310 1384549162 145.394572 27 2700432 20.579243 20.579243 38.163803
146 1.002377 36 35.914630 1384549163 146.396952 36 3600576 27.405072 27.405072 28.859721
147 1.001129 33 32.962780 1384549164 147.398084 33 3300528 25.152629 25.152629 30.205763
148 1.001129 35 34.960533 1384549165 148.399217 35 3500560 26.677037 26.677037 28.297056
149 1.001129 39 38.956022 1384549166 149.400351 39 3900624 29.725842 29.725842 25.922855
150 1.001135 39 38.955781 1384549167 150.401491 39 3900624 29.725657 29.725657 25.624122
151 1.002579 35 34.909968 1384549168 151.404072 35 3500560 26.638453 26.638453 28.473902
152 1.001130 26 25.970657 1384549169 152.405205 26 2600416 19.817209 19.817209 38.382585
153 1.001132 36 35.959294 1384549170 153.406339 36 3600576 27.439153 27.439153 27.624296
154 1.001153 39 38.955085 1384549171 154.407495 39 3900624 29.725127 29.725127 26.069604
155 1.001159 37 36.957168 1384549172 155.408657 37 3700592 28.200593 28.200593 27.077359
156 1.002579 29 28.925402 1384549173 156.411238 29 2900464 22.071861 22.071861 33.587612
157 1.001138 33 32.962490 1384549174 157.412378 33 3300528 25.152408 25.152408 26.482755
158 1.001125 28 27.968539 1384549175 158.413506 28 2800448 21.341716 21.341716 40.724329
159 1.001243 40 39.950347 1384549176 159.414751 40 4000640 30.484572 30.484572 25.285089
160 1.001115 40 39.955456 1384549177 160.415868 40 4000640 30.488471 30.488471 25.043374
161 1.002493 33 32.917939 1384549178 161.418363 33 3300528 25.118412 25.118412 26.259856
162 1.001141 31 30.964674 1384549179 162.419507 31 3100496 23.627952 23.627952 36.595252
163 1.001336 40 39.946637 1384549180 163.420845 41 4100656 31.243785 30.481742 24.695629
164 1.001127 39 38.956106 1384549181 164.421973 38 3800608 28.963703 29.725905 26.270684
165 1.001156 43 42.950356 1384549182 165.423131 43 4300688 32.773764 32.773764 22.971863
166 1.004920 42 41.794371 1384549183 166.428053 42 4200672 31.891677 31.891677 24.135783
167 1.001125 37 36.958418 1384549184 167.429181 37 3700592 28.201547 28.201547 27.095189
168 1.001148 25 24.971333 1384549185 168.430332 25 2500400 19.054664 19.054664 40.099812
169 1.001146 36 35.958788 1384549186 169.431480 36 3600576 27.438768 27.438768 27.725465
170 1.001136 41 40.953474 1384549187 170.432618 41 4100656 31.250020 31.250020 24.313991
171 1.003206 39 38.875365 1384549188 171.435827 39 3900624 29.664295 29.664295 25.642444
172 1.001133 38 37.956996 1384549189 172.436962 38 3800608 28.963523 28.963523 26.522668
173 1.001128 37 36.958313 1384549190 173.438092 37 3700592 28.201466 28.201466 26.518313
174 1.001122 35 34.960774 1384549191 174.439217 35 3500560 26.677222 26.677222 27.975798
175 1.001134 26 25.970552 1384549192 175.440354 26 2600416 19.817129 19.817129 39.774069
176 1.003744 37 36.861984 1384549193 176.444100 37 3700592 28.127962 28.127962 27.415121
177 1.001124 31 30.965191 1384549194 177.445226 31 3100496 23.628346 23.628346 31.985875
178 1.001119 40 39.955294 1384549195 178.446347 40 4000640 30.488348 30.488348 24.995476
179 1.001147 33 32.962191 1384549196 179.447496 33 3300528 25.152180 25.152180 30.527108
180 1.001166 34 33.960399 1384549197 180.448664 34 3400544 25.913873 25.913873 28.181251
181 1.003089 39 38.879902 1384549198 181.451756 39 3900624 29.667757 29.667757 26.884330
182 1.001123 39 38.956254 1384549199 182.452882 39 3900624 29.726019 29.726019 25.481444
183 1.001130 28 27.968399 1384549200 183.454014 28 2800448 21.341610 21.341610 35.626761
184 1.001144 30 29.965721 1384549201 184.455160 30 3000480 22.865689 22.865689 32.120728
185 1.001135 21 20.976190 1384549202 185.456298 21 2100336 16.006123 16.006123 49.856685
186 1.002971 35 34.896317 1384549203 186.459271 35 3500560 26.628037 26.628037 28.559555
187 1.001151 36 35.958609 1384549204 187.460424 36 3600576 27.438631 27.438631 27.900623
188 1.001140 31 30.964697 1384549205 188.461566 31 3100496 23.627969 23.627969 31.047290
189 1.000836 36 35.969924 1384549206 189.462405 36 3600576 27.447265 27.447265 27.897934
190 1.001132 36 35.959294 1384549207 190.463539 36 3600576 27.439153 27.439153 28.624833
191 1.004031 39 38.843415 1384549208 191.467572 39 3900624 29.639916 29.639916 25.621078
192 1.001156 46 45.946881 1384549209 192.468731 46 4600736 35.060297 35.060297 21.748004
193 1.001119 23 22.974289 1384549210 193.469852 23 2300368 17.530796 17.530796 42.516470
194 1.001172 41 40.952002 1384549211 194.471026 41 4100656 31.248897 31.248897 24.808762
195 1.001172 45 44.947329 1384549212 195.472203 45 4500720 34.297578 34.297578 22.451607
196 1.003832 26 25.900746 1384549213 196.476039 26 2600416 19.763862 19.763862 38.787484
197 1.001131 34 33.961587 1384549214 197.477173 34 3400544 25.914781 25.914781 29.160507
198 1.001541 47 46.927689 1384549215 198.478717 47 4700752 35.808714 35.808714 21.533540
199 1.001164 32 31.962789 1384549216 199.479883 32 3200512 24.389574 24.389574 23.757286
200 1.001182 36 35.957495 1384549217 200.481069 36 3600576 27.437781 27.437781 34.300857
201 1.003671 23 22.915872 1384549218 201.484742 23 2300368 17.486220 17.486220 43.149710
202 1.001132 40 39.954771 1384549219 202.485877 40 4000640 30.487948 30.487948 25.315166
203 1.001131 25 24.971761 1384549220 203.487010 25 2500400 19.054990 19.054990 40.165424
204 1.001582 36 35.943141 1384549221 204.488595 37 3700592 28.188684 27.426828 27.154169
205 1.001124 42 41.952849 1384549222 205.489721 41 4100656 31.250400 32.012605 24.275867
206 1.003084 39 38.880096 1384549223 206.492807 39 3900624 29.667905 29.667905 25.632015
207 1.001130 28 27.968393 1384549224 207.493939 28 2800448 21.341604 21.341604 34.594459
208 1.001131 38 37.957068 1384549225 208.495073 38 3800608 28.963578 28.963578 27.227063
209 1.001144 43 42.950857 1384549226 209.496219 43 4300688 32.774146 32.774146 23.282400
210 1.001127 26 25.970731 1384549227 210.497348 26 2600416 19.817265 19.817265 38.419779
211 1.002604 40 39.896110 1384549228 211.499954 40 4000640 30.443187 30.443187 25.198466
212 1.001138 38 37.956806 1384549229 212.501094 38 3800608 28.963378 28.963378 25.665641
213 1.001146 44 43.949641 1384549230 213.502243 44 4400704 33.536280 33.536280 23.092264
214 1.001131 45 44.949160 1384549231 214.503377 45 4500720 34.298974 34.298974 22.449525
215 1.001700 25 24.957568 1384549232 215.505080 25 2500400 19.044160 19.044160 40.112906
216 1.003539 33 32.883622 1384549233 216.508621 34 3400544 25.852597 25.092227 29.543035
217 1.001144 23 22.973720 1384549234 217.509767 22 2200352 16.768172 17.530361 43.909593
218 1.001196 6 5.992833 1384549235 218.510966 6 600096 4.572900 4.572900 60.333451
219 1.001192 0 0.000000 1384549236 219.512163 0 0 0.000000 0.000000 0.000000
220 1.001170 0 0.000000 1384549237 220.513338 0 0 0.000000 0.000000 0.000000
221 1.003391 0 0.000000 1384549238 221.516735 0 0 0.000000 0.000000 0.000000
222 1.001208 0 0.000000 1384549239 222.517948 0 0 0.000000 0.000000 0.000000
223 1.001199 0 0.000000 1384549240 223.519153 0 0 0.000000 0.000000 0.000000
224 1.001165 0 0.000000 1384549241 224.520324 0 0 0.000000 0.000000 0.000000
225 1.001081 0 0.000000 1384549242 225.521410 0 0 0.000000 0.000000 0.000000
226 1.003442 0 0.000000 1384549243 226.524857 0 0 0.000000 0.000000 0.000000
227 1.001155 0 0.000000 1384549244 227.526016 0 0 0.000000 0.000000 0.000000
228 1.001159 0 0.000000 1384549245 228.527180 0 0 0.000000 0.000000 0.000000
229 1.001191 0 0.000000 1384549246 229.528376 0 0 0.000000 0.000000 0.000000
230 1.001150 0 0.000000 1384549247 230.529531 0 0 0.000000 0.000000 0.000000
231 1.003251 0 0.000000 1384549248 231.532787 0 0 0.000000 0.000000 0.000000
232 1.001091 0 0.000000 1384549249 232.533883 0 0 0.000000 0.000000 0.000000
233 1.001104 0 0.000000 1384549250 233.534993 0 0 0.000000 0.000000 0.000000
234 1.001129 0 0.000000 1384549251 234.536127 0 0 0.000000 0.000000 0.000000
235 1.001229 0 0.000000 1384549252 235.537362 0 0 0.000000 0.000000 0.000000
236 1.003266 0 0.000000 1384549253 236.540633 0 0 0.000000 0.000000 0.000000
237 1.001154 0 0.000000 1384549254 237.541791 0 0 0.000000 0.000000 0.000000
238 1.001108 0 0.000000 1384549255 238.542904 0 0 0.000000 0.000000 0.000000
239 1.001222 0 0.000000 1384549256 239.544130 0 0 0.000000 0.000000 0.000000
240 1.001196 0 0.000000 1384549257 240.545330 0 0 0.000000 0.000000 0.000000
241 1.002312 0 0.000000 1384549258 241.547646 0 0 0.000000 0.000000 0.000000
242 1.001157 0 0.000000 1384549259 242.548807 0 0 0.000000 0.000000 0.000000
243 1.001021 0 0.000000 1384549260 243.549831 0 0 0.000000 0.000000 0.000000
244 1.001208 0 0.000000 1384549261 244.551044 0 0 0.000000 0.000000 0.000000
245 1.001345 0 0.000000 1384549262 245.552395 0 0 0.000000 0.000000 0.000000
246 1.003497 0 0.000000 1384549263 246.555897 0 0 0.000000 0.000000 0.000000
247 1.001185 0 0.000000 1384549264 247.557087 0 0 0.000000 0.000000 0.000000
248 1.001184 0 0.000000 1384549265 248.558276 0 0 0.000000 0.000000 0.000000
249 1.001157 0 0.000000 1384549266 249.559438 0 0 0.000000 0.000000 0.000000
250 1.001107 0 0.000000 1384549267 250.560551 0 0 0.000000 0.000000 0.000000
251 1.002349 0 0.000000 1384549268 251.562905 0 0 0.000000 0.000000 0.000000
252 1.001189 0 0.000000 1384549269 252.564099 0 0 0.000000 0.000000 0.000000
253 1.001143 0 0.000000 1384549270 253.565247 0 0 0.000000 0.000000 0.000000
254 1.001221 0 0.000000 1384549271 254.566472 0 0 0.000000 0.000000 0.000000
255 1.001289 0 0.000000 1384549272 255.567766 0 0 0.000000 0.000000 0.000000
256 1.002524 0 0.000000 1384549273 256.570295 0 0 0.000000 0.000000 0.000000
257 1.001215 0 0.000000 1384549274 257.571515 0 0 0.000000 0.000000 0.000000
258 1.001107 0 0.000000 1384549275 258.572628 0 0 0.000000 0.000000 0.000000
259 1.001203 0 0.000000 1384549276 259.573836 0 0 0.000000 0.000000 0.000000
260 1.001240 0 0.000000 1384549277 260.575081 0 0 0.000000 0.000000 0.000000
261 1.004039 0 0.000000 1384549278 261.579125 0 0 0.000000 0.000000 0.000000
262 1.001051 0 0.000000 1384549279 262.580181 0 0 0.000000 0.000000 0.000000
263 1.001235 0 0.000000 1384549280 263.581423 0 0 0.000000 0.000000 0.000000
264 1.001173 0 0.000000 1384549281 264.582601 0 0 0.000000 0.000000 0.000000
265 1.001245 0 0.000000 1384549282 265.583851 0 0 0.000000 0.000000 0.000000
266 1.003342 0 0.000000 1384549283 266.587198 0 0 0.000000 0.000000 0.000000
267 1.001180 0 0.000000 1384549284 267.588383 0 0 0.000000 0.000000 0.000000
268 1.001361 0 0.000000 1384549285 268.589749 0 0 0.000000 0.000000 0.000000
269 1.001260 0 0.000000 1384549286 269.591014 0 0 0.000000 0.000000 0.000000
270 1.001175 0 0.000000 1384549287 270.592194 0 0 0.000000 0.000000 0.000000
271 1.004240 0 0.000000 1384549288 271.596439 0 0 0.000000 0.000000 0.000000
272 1.001175 0 0.000000 1384549289 272.597619 0 0 0.000000 0.000000 0.000000
273 1.001470 0 0.000000 1384549290 273.599094 0 0 0.000000 0.000000 0.000000
274 1.001161 0 0.000000 1384549291 274.600260 0 0 0.000000 0.000000 0.000000
275 1.001067 0 0.000000 1384549292 275.601332 0 0 0.000000 0.000000 0.000000
276 1.003032 0 0.000000 1384549293 276.604372 0 0 0.000000 0.000000 0.000000
277 1.001166 0 0.000000 1384549294 277.605542 0 0 0.000000 0.000000 0.000000
278 1.001082 0 0.000000 1384549295 278.606629 0 0 0.000000 0.000000 0.000000
279 1.001192 0 0.000000 1384549296 279.607825 0 0 0.000000 0.000000 0.000000
280 1.001145 0 0.000000 1384549297 280.608975 0 0 0.000000 0.000000 0.000000
281 1.002904 0 0.000000 1384549298 281.611884 0 0 0.000000 0.000000 0.000000
282 1.001165 0 0.000000 1384549299 282.613054 0 0 0.000000 0.000000 0.000000
283 1.001167 0 0.000000 1384549300 283.614226 0 0 0.000000 0.000000 0.000000
284 1.001150 0 0.000000 1384549301 284.615381 0 0 0.000000 0.000000 0.000000
285 1.001176 0 0.000000 1384549302 285.616562 0 0 0.000000 0.000000 0.000000
286 1.001287 0 0.000000 1384549303 286.617854 0 0 0.000000 0.000000 0.000000
287 1.001187 0 0.000000 1384549304 287.619046 0 0 0.000000 0.000000 0.000000
288 1.001161 0 0.000000 1384549305 288.620212 0 0 0.000000 0.000000 0.000000
289 1.001135 0 0.000000 1384549306 289.621350 0 0 0.000000 0.000000 0.000000
290 1.001156 0 0.000000 1384549307 290.622510 0 0 0.000000 0.000000 0.000000
291 1.001152 0 0.000000 1384549308 291.623667 0 0 0.000000 0.000000 0.000000
292 1.001194 0 0.000000 1384549309 292.624866 0 0 0.000000 0.000000 0.000000
293 1.001184 0 0.000000 1384549310 293.626054 0 0 0.000000 0.000000 0.000000
294 1.000357 0 0.000000 1384549311 294.626417 0 0 0.000000 0.000000 0.000000


==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/client/2.txt <==
0 0.095479 0 0.000000 1384549017 0.095479 0 0 0.000000 0.000000 0.000000
1 1.001157 1 0.998844 1384549018 1.096644 0 0 0.000000 0.762180 0.000000
2 1.001141 36 35.958968 1384549019 2.097789 36 3600576 27.438905 27.438905 55.353575
3 1.001121 53 52.940651 1384549020 3.098913 53 5300848 40.396974 40.396974 18.797910
4 1.001132 52 51.941202 1384549021 4.100047 52 5200832 39.634333 39.634333 18.795976
5 1.001421 48 47.931890 1384549022 5.101470 48 4800768 36.574981 36.574981 21.516204
6 1.001181 53 52.937474 1384549023 6.102654 53 5300848 40.394550 40.394550 18.816889
7 1.001178 48 47.943521 1384549024 7.103834 48 4800768 36.583856 36.583856 20.608351
8 1.001167 47 46.945212 1384549025 8.105006 47 4700752 35.822085 35.822085 21.445097
9 1.001288 50 49.935674 1384549026 9.106296 50 5000800 38.103992 38.103992 20.027194
10 1.001345 53 52.928815 1384549027 10.107643 54 5400864 41.149979 40.387942 18.682718
11 1.002583 73 72.811925 1384549028 11.110228 72 7201152 54.798883 55.559978 13.715701
12 1.001551 59 58.908624 1384549029 12.111783 59 5900944 44.950904 44.950904 17.178661
13 1.001122 61 60.931635 1384549030 13.112907 61 6100976 46.494586 46.494586 16.369186
14 1.001126 51 50.942648 1384549031 14.114036 51 5100816 38.872375 38.872375 19.595305
15 1.001154 59 58.931996 1384549032 15.115192 59 5900944 44.968738 44.968738 16.494824
16 1.002554 67 66.829322 1384549033 16.117751 67 6701072 50.994884 50.994884 15.374600
17 1.001131 53 52.940134 1384549034 17.118884 53 5300848 40.396580 40.396580 17.622030
18 1.001476 39 38.942519 1384549035 18.120363 40 4000640 30.477475 29.715538 26.782131
19 1.001180 56 55.933988 1384549036 19.121545 55 5500880 41.918912 42.681074 18.103981
20 1.001128 55 54.938032 1384549037 20.122675 55 5500880 41.921099 41.921099 18.207216
21 1.002289 57 56.869822 1384549038 21.124966 57 5700912 43.395173 43.395173 16.963394
22 1.001143 59 58.932641 1384549039 22.126111 59 5900944 44.969231 44.969231 17.431586
23 1.001138 51 50.942029 1384549040 23.127251 51 5100816 38.871903 38.871903 19.197894
24 1.001126 51 50.942648 1384549041 24.128379 51 5100816 38.872375 38.872375 20.207597
25 1.001134 56 55.936572 1384549042 25.129515 56 5600896 42.683046 42.683046 17.678767
26 1.002422 60 59.855040 1384549043 26.131940 60 6000960 45.673078 45.673078 16.834470
27 1.001138 50 49.943166 1384549044 27.133080 50 5000800 38.109708 38.109708 19.600210
28 1.001136 42 41.952339 1384549045 28.134219 42 4200672 32.012216 32.012216 24.144519
29 1.001136 45 44.948946 1384549046 29.135357 45 4500720 34.298811 34.298811 22.142977
30 1.001128 56 55.936906 1384549047 30.136487 56 5600896 42.683300 42.683300 17.576912
31 1.002624 58 57.848204 1384549048 31.139113 58 5800928 44.141739 44.141739 17.729726
32 1.001122 54 53.939480 1384549049 32.140237 54 5400864 41.159142 41.159142 18.600411
33 1.001124 56 55.937132 1384549050 33.141362 56 5600896 42.683473 42.683473 17.507949
34 1.001126 55 54.938137 1384549051 34.142490 55 5500880 41.921178 41.921178 18.559668
35 1.001132 53 52.940071 1384549052 35.143624 53 5300848 40.396531 40.396531 18.868932
36 1.003751 57 56.786990 1384549053 36.147377 57 5700912 43.331967 43.331967 17.549318
37 1.001128 54 53.939146 1384549054 37.148508 54 5400864 41.158887 41.158887 18.587059
38 1.001134 49 48.944501 1384549055 38.149644 49 4900784 37.347665 37.347665 20.318377
39 1.001189 46 45.945371 1384549056 39.150835 47 4700752 35.821300 35.059145 21.440709
40 1.001132 47 46.946856 1384549057 40.151969 46 4600736 35.061140 35.823339 21.686559
41 1.003320 43 42.857713 1384549058 41.155291 43 4300688 32.703072 32.703072 23.140647
42 1.001132 40 39.954771 1384549059 42.156425 40 4000640 30.487948 30.487948 24.675488
43 1.001136 46 45.947800 1384549060 43.157563 46 4600736 35.060999 35.060999 21.759666
44 1.001138 45 44.948849 1384549061 44.158703 45 4500720 34.298738 34.298738 21.304512
45 1.001157 41 40.952616 1384549062 45.159864 41 4100656 31.249366 31.249366 25.630154
46 1.002987 47 46.860022 1384549063 46.162853 47 4700752 35.757080 35.757080 21.612198
47 1.001126 49 48.944886 1384549064 47.163981 49 4900784 37.347959 37.347959 20.330716
48 1.001107 49 48.945818 1384549065 48.165090 49 4900784 37.348671 37.348671 19.847325
49 1.001148 49 48.943813 1384549066 49.166241 49 4900784 37.347141 37.347141 20.870559
50 1.001142 53 52.939542 1384549067 50.167387 53 5300848 40.396127 40.396127 19.006891
51 1.003403 57 56.806690 1384549068 51.170792 57 5700912 43.346999 43.346999 17.455825
52 1.001141 56 55.936173 1384549069 52.171936 56 5600896 42.682741 42.682741 17.662223
53 1.001127 34 33.961725 1384549070 53.173065 34 3400544 25.914886 25.914886 29.885068
54 1.001184 30 29.964522 1384549071 54.174251 30 3000480 22.864774 22.864774 33.606386
55 1.001129 47 46.947001 1384549072 55.175382 47 4700752 35.823450 35.823450 21.199744
56 1.002332 45 44.895305 1384549073 56.177716 45 4500720 34.257880 34.257880 22.107283
57 1.001189 42 41.950122 1384549074 57.178909 42 4200672 32.010524 32.010524 23.203895
58 1.001157 54 53.937605 1384549075 58.180071 54 5400864 41.157711 41.157711 18.906461
59 1.001034 33 32.965913 1384549076 59.181107 33 3300528 25.155019 25.155019 24.671800
60 1.001146 42 41.951920 1384549077 60.182255 42 4200672 32.011896 32.011896 28.702560
61 1.002601 51 50.867698 1384549078 61.184858 51 5100816 38.815183 38.815183 19.598175
62 1.001127 29 28.967354 1384549079 62.185988 29 2900464 22.103873 22.103873 34.421288
63 1.001716 54 53.907487 1384549080 63.187706 54 5400864 41.134729 41.134729 18.627966
64 1.001184 47 46.944418 1384549081 64.188892 47 4700752 35.821479 35.821479 20.749564
65 1.001188 43 42.948975 1384549082 65.190085 43 4300688 32.772710 32.772710 23.833230
66 1.003075 63 62.806861 1384549083 66.193162 63 6301008 47.925499 47.925499 15.364045
67 1.001179 47 46.944653 1384549084 67.194348 47 4700752 35.821659 35.821659 22.043999
68 1.001131 53 52.940122 1384549085 68.195482 53 5300848 40.396570 40.396570 18.306840
69 1.001134 49 48.944501 1384549086 69.196618 49 4900784 37.347665 37.347665 20.581805
70 1.000916 48 47.956072 1384549087 70.197536 48 4800768 36.593433 36.593433 21.308780
71 1.003473 36 35.875403 1384549088 71.201012 36 3600576 27.375140 27.375140 27.742995
72 1.001149 32 31.963276 1384549089 72.202163 32 3200512 24.389946 24.389946 30.497000
73 1.001135 35 34.960316 1384549090 73.203300 35 3500560 26.676872 26.676872 28.925650
74 1.001941 49 48.905077 1384549091 74.205243 49 4900784 37.317583 37.317583 20.800999
75 1.001126 37 36.958383 1384549092 75.206371 37 3700592 28.201520 28.201520 26.254126
76 1.003024 32 31.903521 1384549093 76.209397 33 3300528 25.105110 24.344349 31.317227
77 1.001173 36 35.957821 1384549094 77.210574 35 3500560 26.675862 27.438030 27.540227
78 1.001128 36 35.959439 1384549095 78.211704 36 3600576 27.439264 27.439264 28.486497
79 1.001129 33 32.962780 1384549096 79.212835 33 3300528 25.152629 25.152629 30.105685
80 1.001134 33 32.962623 1384549097 80.213971 33 3300528 25.152509 25.152509 29.503656
81 1.003205 29 28.907357 1384549098 81.217178 29 2900464 22.058092 22.058092 35.799084
82 1.001130 52 51.941313 1384549099 82.218310 52 5200832 39.634418 39.634418 19.175818
83 1.001135 34 33.961458 1384549100 83.219447 34 3400544 25.914682 25.914682 29.255853
84 1.001132 29 28.967209 1384549101 84.220581 29 2900464 22.103762 22.103762 35.120685
85 1.000569 30 29.982937 1384549102 85.221152 30 3000480 22.878825 22.116198 33.403238
86 1.030420 30 29.114340 1384549103 86.251574 30 3000480 22.216033 22.216033 34.118032
87 1.001128 36 35.959439 1384549104 87.252704 36 3600576 27.439264 27.439264 27.913709
88 1.001137 33 32.962521 1384549105 88.253844 33 3300528 25.152432 25.152432 29.755867
89 1.001136 35 34.960283 1384549106 89.254983 35 3500560 26.676847 26.676847 29.020187
90 1.001132 41 40.953640 1384549107 90.256117 41 4100656 31.250147 31.250147 24.128170
91 1.002935 43 42.874167 1384549108 91.259055 43 4300688 32.715627 32.715627 23.411856
92 1.001964 42 41.917680 1384549109 92.261022 43 4300688 32.747335 31.985769 23.634522
93 1.001137 55 54.937535 1384549110 93.262161 54 5400864 41.158524 41.920719 18.354544
94 1.001128 58 57.934652 1384549111 94.263291 58 5800928 44.207704 44.207704 17.044914
95 1.001150 51 50.941423 1384549112 95.264443 51 5100816 38.871440 38.871440 19.479485
96 1.003629 52 51.811976 1384549113 96.268074 52 5200832 39.535725 39.535725 19.310571
97 1.001129 57 56.935725 1384549114 97.269205 57 5700912 43.445461 43.445461 17.870581
98 1.001129 48 47.945873 1384549115 98.270336 48 4800768 36.585651 36.585651 20.466775
99 1.001134 56 55.936572 1384549116 99.271472 56 5600896 42.683046 42.683046 18.115691
100 1.001120 66 65.926157 1384549117 100.272594 66 6601056 50.305714 50.305714 15.233607
101 1.003255 64 63.792348 1384549118 101.275851 64 6401024 48.677486 48.677486 15.731920
102 1.001126 60 59.932513 1384549119 102.276979 60 6000960 45.732195 45.732195 16.563594
103 1.001137 55 54.937535 1384549120 103.278118 55 5500880 41.920719 41.920719 17.891719
104 1.001128 53 52.940286 1384549121 104.279249 53 5300848 40.396695 40.396695 18.875680
105 1.001168 57 56.933501 1384549122 105.280419 57 5700912 43.443764 43.443764 17.449220
106 1.002911 54 53.843270 1384549123 106.283332 54 5400864 41.085728 41.085728 18.498337
107 1.001115 54 53.939865 1384549124 107.284449 54 5400864 41.159436 41.159436 18.980684
108 1.001124 50 49.943868 1384549125 108.285576 50 5000800 38.110244 38.110244 20.137234
109 1.001119 48 47.946353 1384549126 109.286697 48 4800768 36.586017 36.586017 20.682996
110 1.001146 51 50.941629 1384549127 110.287845 51 5100816 38.871597 38.871597 19.781837
111 1.002783 61 60.830719 1384549128 111.290630 61 6100976 46.417581 46.417581 15.904907
112 1.001118 51 50.943048 1384549129 112.291751 51 5100816 38.872680 38.872680 20.307022
113 1.001117 49 48.945329 1384549130 113.292870 49 4900784 37.348297 37.348297 20.417170
114 1.001134 52 51.941103 1384549131 114.294006 52 5200832 39.634257 39.634257 19.164507
115 1.001135 62 61.929718 1384549132 115.295144 62 6200992 47.256185 47.256185 15.916436
116 1.003325 65 64.784592 1384549133 116.298471 65 6501040 49.434630 48.674097 15.744950
117 1.001123 56 55.937172 1384549134 117.299596 56 5600896 42.683504 43.445709 17.729951
118 1.001124 60 59.932641 1384549135 118.300722 60 6000960 45.732293 45.732293 16.655636
119 1.001135 59 58.933118 1384549136 119.301859 59 5900944 44.969595 44.969595 16.703396
120 1.001336 45 44.939967 1384549137 120.303197 46 4600736 35.054003 34.291959 22.278869
121 1.002958 64 63.811243 1384549138 121.306156 63 6301008 47.931093 48.691904 15.552812
122 1.001117 60 59.933055 1384549139 122.307276 60 6000960 45.732608 45.732608 16.960100
123 1.001115 59 58.934283 1384549140 123.308393 59 5900944 44.970484 44.970484 17.012135
124 1.001714 59 58.899048 1384549141 124.310109 60 6000960 45.705353 44.943597 16.717005
125 1.001151 58 57.933314 1384549142 125.311261 57 5700912 43.444499 44.206683 17.463111
126 1.005075 65 64.671777 1384549143 126.316338 65 6501040 49.348544 49.348544 15.055715
127 1.001134 66 65.925246 1384549144 127.317475 66 6601056 50.305019 50.305019 15.114185
128 1.001135 62 61.929718 1384549145 128.318612 62 6200992 47.256185 47.256185 16.388774
129 1.001136 58 57.934183 1384549146 129.319750 58 5800928 44.207346 44.207346 17.309834
130 1.001293 59 58.923815 1384549147 130.321045 60 6000960 45.724572 44.962496 16.922824
131 1.003135 56 55.824991 1384549148 131.324182 55 5500880 41.837226 42.597902 18.115599
132 1.000965 63 62.939256 1384549149 132.325150 63 6301008 48.026525 48.026525 15.956565
133 1.001126 51 50.942636 1384549150 133.326278 51 5100816 38.872365 38.872365 19.555807
134 1.001178 62 61.927048 1384549151 134.327458 62 6200992 47.254148 47.254148 15.634102
135 1.001815 66 65.880422 1384549152 135.329279 66 6601056 50.270815 50.270815 15.683488
136 1.002683 58 57.844807 1384549153 136.331965 58 5800928 44.139146 44.139146 17.041901
137 1.001127 58 57.934707 1384549154 137.333094 58 5800928 44.207746 44.207746 17.433006
138 1.001174 41 40.951924 1384549155 138.334271 41 4100656 31.248837 31.248837 23.342679
139 1.001189 55 54.934683 1384549156 139.335464 55 5500880 41.918543 41.918543 18.791732
140 1.001169 51 50.940452 1384549157 140.336637 51 5100816 38.870699 38.870699 19.796100
141 1.003333 50 49.833899 1384549158 141.339973 50 5000800 38.026331 38.026331 20.132327
142 1.001127 49 48.944839 1384549159 142.341102 49 4900784 37.347923 37.347923 20.361351
143 1.001134 57 56.935440 1384549160 143.342238 57 5700912 43.445243 43.445243 17.600976
144 1.001127 36 35.959474 1384549161 144.343367 36 3600576 27.439291 27.439291 27.810362
145 1.001123 60 59.932698 1384549162 145.344492 60 6000960 45.732336 45.732336 16.673072
146 1.002304 53 52.878165 1384549163 146.346798 53 5300848 40.349293 40.349293 18.189880
147 1.001793 54 53.903343 1384549164 147.348593 54 5400864 41.131567 41.131567 19.251793
148 1.001122 52 51.941722 1384549165 148.349717 52 5200832 39.634729 39.634729 18.794303
149 1.001131 52 51.941264 1384549166 149.350850 52 5200832 39.634380 39.634380 19.569447
150 1.001122 57 56.936118 1384549167 150.351974 57 5700912 43.445761 43.445761 17.652164
151 1.002240 51 50.886018 1384549168 151.354219 51 5100816 38.829163 38.829163 19.630133
152 1.001125 62 61.930322 1384549169 152.355346 62 6200992 47.256646 47.256646 15.646138
153 1.001119 53 52.940752 1384549170 153.356467 53 5300848 40.397051 40.397051 18.862837
154 1.001127 56 55.936959 1384549171 154.357596 56 5600896 42.683341 42.683341 17.980418
155 1.001121 55 54.938412 1384549172 155.358720 55 5500880 41.921388 41.921388 18.641429
156 1.002355 40 39.906017 1384549173 156.361077 40 4000640 30.450746 30.450746 25.001532
157 1.001131 54 53.938992 1384549174 157.362210 54 5400864 41.158769 41.158769 18.057757
158 1.001125 60 59.932570 1384549175 158.363338 60 6000960 45.732238 45.732238 16.930131
159 1.001126 56 55.937012 1384549176 159.364466 56 5600896 42.683382 42.683382 17.750778
160 1.001137 54 53.938671 1384549177 160.365605 54 5400864 41.158524 41.158524 18.406572
161 1.002413 52 51.874824 1384549178 161.368020 52 5200832 39.583682 39.583682 19.513781
162 1.001132 78 77.911803 1384549179 162.369154 78 7801248 59.451499 59.451499 12.582770
163 1.001129 55 54.937967 1384549180 163.370285 55 5500880 41.921049 41.921049 18.775689
164 1.001153 54 53.937810 1384549181 164.371440 54 5400864 41.157868 41.157868 18.467537
165 1.001118 55 54.938569 1384549182 165.372560 55 5500880 41.921508 41.921508 17.936967
166 1.003340 59 58.803596 1384549183 166.375902 59 5900944 44.870761 44.870761 17.179441
167 1.001118 55 54.938569 1384549184 167.377022 55 5500880 41.921508 41.921508 18.190323
168 1.001894 56 55.894137 1384549185 168.378918 57 5700912 43.412284 42.650665 17.711777
169 1.001123 58 57.934942 1384549186 169.380043 57 5700912 43.445719 44.207925 17.445732
170 1.001122 70 69.921548 1384549187 170.381167 70 7001120 53.354443 53.354443 14.290622
171 1.002903 62 61.820536 1384549188 171.384073 62 6200992 47.172872 47.172872 16.136373
172 1.001120 52 51.941820 1384549189 172.385195 52 5200832 39.634805 39.634805 19.344788
173 1.001133 55 54.937757 1384549190 173.386330 55 5500880 41.920889 41.920889 17.887263
174 1.001831 53 52.903144 1384549191 174.388163 53 5300848 40.368354 40.368354 19.230249
175 1.001126 61 60.931388 1384549192 175.389292 61 6100976 46.494398 46.494398 15.993611
176 1.002938 57 56.833023 1384549193 176.392232 57 5700912 43.367093 43.367093 17.969633
177 1.001122 56 55.937239 1384549194 177.393356 56 5600896 42.683554 42.683554 17.891556
178 1.001127 57 56.935833 1384549195 178.394485 57 5700912 43.445544 43.445544 17.401252
179 1.001126 54 53.939262 1384549196 179.395613 54 5400864 41.158975 41.158975 18.478402
180 1.001122 51 50.942842 1384549197 180.396737 51 5100816 38.872523 38.872523 19.726473
181 1.003021 53 52.840369 1384549198 181.399760 53 5300848 40.320453 40.320453 18.822225
182 1.001137 56 55.936399 1384549199 182.400899 56 5600896 42.682914 42.682914 17.763163
183 1.001135 49 48.944454 1384549200 183.402037 49 4900784 37.347630 37.347630 20.207814
184 1.001153 58 57.933203 1384549201 184.403193 58 5800928 44.206598 43.444416 17.760281
185 1.001192 37 36.955945 1384549202 185.404388 37 3700592 28.199660 28.961813 22.418106
186 1.003595 51 50.817306 1384549203 186.407988 51 5100816 38.776731 38.776731 22.131537
187 1.001176 61 60.928341 1384549204 187.409168 61 6100976 46.492073 46.492073 17.085357
188 1.001129 56 55.936839 1384549205 188.410300 56 5600896 42.683250 42.683250 17.792195
189 1.001136 60 59.931913 1384549206 189.411438 60 6000960 45.731737 45.731737 16.475797
190 1.001285 56 55.928128 1384549207 190.412725 56 5600896 42.676603 42.676603 18.211718
191 1.003033 64 63.806465 1384549208 191.415760 64 6401024 48.688258 48.688258 15.346929
192 1.001317 46 45.939497 1384549209 192.417080 47 4700752 35.816720 35.054662 21.749471
193 1.001130 65 64.926642 1384549210 193.418212 64 6401024 48.780822 49.543022 15.353043
194 1.001142 60 59.931557 1384549211 194.419357 60 6000960 45.731465 45.731465 16.485520
195 1.001144 63 62.928015 1384549212 195.420503 63 6301008 48.017947 48.017947 16.259542
196 1.003343 67 66.776758 1384549213 196.423850 67 6701072 50.954775 50.954775 14.922039
197 1.001130 57 56.935657 1384549214 197.424983 57 5700912 43.445409 43.445409 17.560051
198 1.001201 45 44.946013 1384549215 198.426187 45 4500720 34.296573 34.296573 16.919703
199 1.001704 58 57.901337 1384549216 199.427896 58 5800928 44.182283 44.182283 21.486114
200 1.001125 70 69.921332 1384549217 200.429023 70 7001120 53.354278 53.354278 14.282421
201 1.003088 65 64.799898 1384549218 201.432113 65 6501040 49.446309 49.446309 15.291449
202 1.002099 61 60.872241 1384549219 202.434214 61 6100976 46.449265 46.449265 16.567215
203 1.001126 61 60.931388 1384549220 203.435342 61 6100976 46.494398 46.494398 16.371008
204 1.001132 60 59.932156 1384549221 204.436476 60 6000960 45.731922 45.731922 16.522400
205 1.001135 64 63.927435 1384549222 205.437614 64 6401024 48.780566 48.780566 15.686732
206 1.003698 60 59.778945 1384549223 206.441315 61 6100976 46.375263 45.615013 16.588008
207 1.001125 66 65.925827 1384549224 207.442442 65 6501040 49.543258 50.305462 15.145621
208 1.001129 56 55.936839 1384549225 208.443573 56 5600896 42.683250 42.683250 17.522978
209 1.001129 61 60.931200 1384549226 209.444704 61 6100976 46.494254 46.494254 16.689132
210 1.001126 70 69.921265 1384549227 210.445832 70 7001120 53.354227 53.354227 14.463336
211 1.002493 61 60.848296 1384549228 211.448327 61 6100976 46.430994 46.430994 16.361846
212 1.001141 56 55.936173 1384549229 212.449470 56 5600896 42.682741 42.682741 17.720448
213 1.001112 64 63.928912 1384549230 213.450584 64 6401024 48.781693 48.781693 15.512150
214 1.001171 65 64.923967 1384549231 214.451757 65 6501040 49.540981 49.540981 15.337911
215 1.001132 65 64.926502 1384549232 215.452891 65 6501040 49.542916 49.542916 15.298201
216 1.003297 55 54.819269 1384549233 216.456190 56 5600896 42.591029 41.830475 18.542094
217 1.001681 62 61.895962 1384549234 217.457873 61 6100976 46.468646 47.230427 16.236149
218 1.001159 13 12.984951 1384549235 218.459034 13 1300208 9.908317 9.908317 36.022590
219 1.001172 0 0.000000 1384549236 219.460211 0 0 0.000000 0.000000 0.000000
220 1.001196 0 0.000000 1384549237 220.461412 0 0 0.000000 0.000000 0.000000
221 1.003114 0 0.000000 1384549238 221.464532 0 0 0.000000 0.000000 0.000000
222 1.001221 0 0.000000 1384549239 222.465758 0 0 0.000000 0.000000 0.000000
223 1.001276 0 0.000000 1384549240 223.467040 0 0 0.000000 0.000000 0.000000
224 1.001177 0 0.000000 1384549241 224.468222 0 0 0.000000 0.000000 0.000000
225 1.001242 0 0.000000 1384549242 225.469469 0 0 0.000000 0.000000 0.000000
226 1.003721 0 0.000000 1384549243 226.473196 0 0 0.000000 0.000000 0.000000
227 1.001192 0 0.000000 1384549244 227.474394 0 0 0.000000 0.000000 0.000000
228 1.001140 0 0.000000 1384549245 228.475540 0 0 0.000000 0.000000 0.000000
229 1.001268 0 0.000000 1384549246 229.476813 0 0 0.000000 0.000000 0.000000
230 1.001187 0 0.000000 1384549247 230.478004 0 0 0.000000 0.000000 0.000000
231 1.014413 0 0.000000 1384549248 231.492422 0 0 0.000000 0.000000 0.000000
232 1.001169 0 0.000000 1384549249 232.493596 0 0 0.000000 0.000000 0.000000
233 1.001204 0 0.000000 1384549250 233.494805 0 0 0.000000 0.000000 0.000000
234 1.001220 0 0.000000 1384549251 234.496031 0 0 0.000000 0.000000 0.000000
235 1.001071 0 0.000000 1384549252 235.497109 0 0 0.000000 0.000000 0.000000
236 1.003669 0 0.000000 1384549253 236.500784 0 0 0.000000 0.000000 0.000000
237 1.001142 0 0.000000 1384549254 237.501932 0 0 0.000000 0.000000 0.000000
238 1.001266 0 0.000000 1384549255 238.503202 0 0 0.000000 0.000000 0.000000
239 1.001183 0 0.000000 1384549256 239.504391 0 0 0.000000 0.000000 0.000000
240 1.001161 0 0.000000 1384549257 240.505557 0 0 0.000000 0.000000 0.000000
241 1.027655 0 0.000000 1384549258 241.533217 0 0 0.000000 0.000000 0.000000
242 1.001266 0 0.000000 1384549259 242.534487 0 0 0.000000 0.000000 0.000000
243 1.001255 0 0.000000 1384549260 243.535747 0 0 0.000000 0.000000 0.000000
244 1.001196 0 0.000000 1384549261 244.536948 0 0 0.000000 0.000000 0.000000
245 1.001180 0 0.000000 1384549262 245.538133 0 0 0.000000 0.000000 0.000000
246 1.016040 0 0.000000 1384549263 246.554178 0 0 0.000000 0.000000 0.000000
247 1.001394 0 0.000000 1384549264 247.555578 0 0 0.000000 0.000000 0.000000
248 1.001337 0 0.000000 1384549265 248.556920 0 0 0.000000 0.000000 0.000000
249 1.000246 0 0.000000 1384549266 249.557172 0 0 0.000000 0.000000 0.000000
250 1.001189 0 0.000000 1384549267 250.558366 0 0 0.000000 0.000000 0.000000
251 1.002604 0 0.000000 1384549268 251.560974 0 0 0.000000 0.000000 0.000000
252 1.001193 0 0.000000 1384549269 252.562173 0 0 0.000000 0.000000 0.000000
253 1.001193 0 0.000000 1384549270 253.563370 0 0 0.000000 0.000000 0.000000
254 1.001179 0 0.000000 1384549271 254.564554 0 0 0.000000 0.000000 0.000000
255 1.001190 0 0.000000 1384549272 255.565750 0 0 0.000000 0.000000 0.000000
256 1.005089 0 0.000000 1384549273 256.570844 0 0 0.000000 0.000000 0.000000
257 1.001211 0 0.000000 1384549274 257.572061 0 0 0.000000 0.000000 0.000000
258 1.001201 0 0.000000 1384549275 258.573267 0 0 0.000000 0.000000 0.000000
259 1.001213 0 0.000000 1384549276 259.574485 0 0 0.000000 0.000000 0.000000
260 1.001225 0 0.000000 1384549277 260.575715 0 0 0.000000 0.000000 0.000000
261 1.003637 0 0.000000 1384549278 261.579357 0 0 0.000000 0.000000 0.000000
262 1.001194 0 0.000000 1384549279 262.580556 0 0 0.000000 0.000000 0.000000
263 1.001220 0 0.000000 1384549280 263.581781 0 0 0.000000 0.000000 0.000000
264 1.001178 0 0.000000 1384549281 264.582965 0 0 0.000000 0.000000 0.000000
265 1.001197 0 0.000000 1384549282 265.584168 0 0 0.000000 0.000000 0.000000
266 1.003273 0 0.000000 1384549283 266.587446 0 0 0.000000 0.000000 0.000000
267 1.001232 0 0.000000 1384549284 267.588684 0 0 0.000000 0.000000 0.000000
268 1.001191 0 0.000000 1384549285 268.589880 0 0 0.000000 0.000000 0.000000
269 1.001181 0 0.000000 1384549286 269.591066 0 0 0.000000 0.000000 0.000000
270 1.001228 0 0.000000 1384549287 270.592300 0 0 0.000000 0.000000 0.000000
271 1.017701 0 0.000000 1384549288 271.610006 0 0 0.000000 0.000000 0.000000
272 1.001196 0 0.000000 1384549289 272.611207 0 0 0.000000 0.000000 0.000000
273 1.001205 0 0.000000 1384549290 273.612417 0 0 0.000000 0.000000 0.000000
274 1.001223 0 0.000000 1384549291 274.613646 0 0 0.000000 0.000000 0.000000
275 1.001279 0 0.000000 1384549292 275.614932 0 0 0.000000 0.000000 0.000000
276 1.003253 0 0.000000 1384549293 276.618190 0 0 0.000000 0.000000 0.000000
277 1.001204 0 0.000000 1384549294 277.619399 0 0 0.000000 0.000000 0.000000
278 1.001188 0 0.000000 1384549295 278.620592 0 0 0.000000 0.000000 0.000000
279 1.001192 0 0.000000 1384549296 279.621789 0 0 0.000000 0.000000 0.000000
280 1.001178 0 0.000000 1384549297 280.622972 0 0 0.000000 0.000000 0.000000
281 1.003521 0 0.000000 1384549298 281.626497 0 0 0.000000 0.000000 0.000000
282 1.001184 0 0.000000 1384549299 282.627687 0 0 0.000000 0.000000 0.000000
283 1.001174 0 0.000000 1384549300 283.628866 0 0 0.000000 0.000000 0.000000
284 1.000327 0 0.000000 1384549301 284.629199 0 0 0.000000 0.000000 0.000000
285 1.001221 0 0.000000 1384549302 285.630425 0 0 0.000000 0.000000 0.000000
286 1.028235 0 0.000000 1384549303 286.658666 0 0 0.000000 0.000000 0.000000
287 1.001212 0 0.000000 1384549304 287.659883 0 0 0.000000 0.000000 0.000000
288 1.001170 0 0.000000 1384549305 288.661058 0 0 0.000000 0.000000 0.000000
289 1.001174 0 0.000000 1384549306 289.662236 0 0 0.000000 0.000000 0.000000
290 1.001155 0 0.000000 1384549307 290.663396 0 0 0.000000 0.000000 0.000000
291 1.001166 0 0.000000 1384549308 291.664567 0 0 0.000000 0.000000 0.000000
292 1.001181 0 0.000000 1384549309 292.665753 0 0 0.000000 0.000000 0.000000
293 1.001173 0 0.000000 1384549310 293.666931 0 0 0.000000 0.000000 0.000000
294 1.001168 0 0.000000 1384549311 294.668105 0 0 0.000000 0.000000 0.000000


==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/client/3.txt <==
0 0.107942 0 0.000000 1384549017 0.107942 0 0 0.000000 0.000000 0.000000
1 1.001182 1 0.998819 1384549018 1.109132 0 0 0.000000 0.762161 0.000000
2 1.001161 26 25.969853 1384549019 2.110298 26 2600416 19.816595 19.816595 76.402123
3 1.001139 23 22.973835 1384549020 3.111439 23 2300368 17.530449 17.530449 43.126303
4 1.001150 28 27.967840 1384549021 4.112592 28 2800448 21.341183 21.341183 35.899477
5 1.001170 36 35.957932 1384549022 5.113766 36 3600576 27.438114 27.438114 27.939267
6 1.005841 39 38.773532 1384549023 6.119609 39 3900624 29.586591 29.586591 26.057366
7 1.001166 37 36.956904 1384549024 7.120778 37 3700592 28.200392 28.200392 26.958794
8 1.001302 35 34.954489 1384549025 8.122083 35 3500560 26.672426 26.672426 28.700032
9 1.001180 34 33.959930 1384549026 9.123265 34 3400544 25.913516 25.913516 28.795425
10 1.001178 24 23.971761 1384549027 10.124448 24 2400384 18.291928 18.291928 42.076131
11 1.003014 27 26.918864 1384549028 11.127465 27 2700432 20.540750 20.540750 37.012842
12 1.001156 24 23.972292 1384549029 12.128626 24 2400384 18.292333 18.292333 42.349011
13 1.001126 31 30.965132 1384549030 13.129754 31 3100496 23.628301 23.628301 31.663572
14 1.001128 38 37.957186 1384549031 14.130885 38 3800608 28.963668 28.963668 26.849395
15 1.001132 22 21.975124 1384549032 15.132019 22 2200352 16.768372 16.768372 44.971271
16 1.002932 44 43.871366 1384549033 16.134954 44 4400704 33.476551 33.476551 22.732074
17 1.001126 40 39.955009 1384549034 17.136082 40 4000640 30.488130 30.488130 24.371785
18 1.001134 28 27.968286 1384549035 18.137219 28 2800448 21.341523 21.341523 36.825231
19 1.001134 25 24.971684 1384549036 19.138355 25 2500400 19.054931 19.054931 39.952526
20 1.001143 28 27.968026 1384549037 20.139501 28 2800448 21.341325 21.341325 35.553234
21 1.003166 29 28.908477 1384549038 21.142670 29 2900464 22.058946 22.058946 34.036941
22 1.001137 28 27.968200 1384549039 22.143810 28 2800448 21.341457 21.341457 36.310571
23 1.001152 31 30.964328 1384549040 23.144964 31 3100496 23.627687 23.627687 32.451130
24 1.001152 29 28.966636 1384549041 24.146119 29 2900464 22.103326 22.103326 34.600003
25 1.001142 37 36.957793 1384549042 25.147264 37 3700592 28.201070 28.201070 26.155581
26 1.003099 41 40.873335 1384549043 26.150365 42 4200672 31.949573 31.188869 24.903138
27 1.001134 37 36.958093 1384549044 27.151501 36 3600576 27.439101 28.201298 26.803388
28 1.001129 31 30.965043 1384549045 28.152632 31 3100496 23.628233 23.628233 33.032471
29 1.001130 36 35.959362 1384549046 29.153764 36 3600576 27.439206 27.439206 27.741439
30 1.001125 39 38.956171 1384549047 30.154891 39 3900624 29.725955 29.725955 25.901550
31 1.002833 22 21.937847 1384549048 31.157727 22 2200352 16.739927 16.739927 44.351990
32 1.001136 29 28.967092 1384549049 32.158865 29 2900464 22.103673 22.103673 28.347566
33 1.001129 29 28.967298 1384549050 33.159998 29 2900464 22.103831 22.103831 41.659248
34 1.001137 34 33.961393 1384549051 34.161137 34 3400544 25.914633 25.914633 28.850997
35 1.001141 43 42.950990 1384549052 35.162280 43 4300688 32.774248 32.774248 23.563185
36 1.004364 41 40.821853 1384549053 36.166647 41 4100656 31.149585 31.149585 24.011432
37 1.001132 40 39.954780 1384549054 37.167781 40 4000640 30.487955 30.487955 25.557905
38 1.001129 26 25.970681 1384549055 38.168912 26 2600416 19.817228 19.817228 38.359880
39 1.001131 31 30.964977 1384549056 39.170046 31 3100496 23.628182 23.628182 32.080289
40 1.001136 33 32.962552 1384549057 40.171184 33 3300528 25.152455 25.152455 29.869159
41 1.003329 30 29.900460 1384549058 41.174516 30 3000480 22.815891 22.815891 33.923093
42 1.001126 32 31.964007 1384549059 42.175644 32 3200512 24.390504 24.390504 31.409308
43 1.001129 32 31.963916 1384549060 43.176776 32 3200512 24.390434 24.390434 31.530596
44 1.001175 31 30.963620 1384549061 44.177953 31 3100496 23.627147 23.627147 31.546085
45 1.001139 33 32.962450 1384549062 45.179095 33 3300528 25.152378 25.152378 30.743895
46 1.004607 36 35.834910 1384549063 46.183704 37 3700592 28.103803 27.344241 27.561948
47 1.001129 29 28.967298 1384549064 47.184835 28 2800448 21.341630 22.103831 35.211640
48 1.001153 38 37.956237 1384549065 48.185991 38 3800608 28.962944 28.962944 26.681611
49 1.001124 36 35.959576 1384549066 49.187118 36 3600576 27.439369 27.439369 26.777572
50 1.001136 37 36.958013 1384549067 50.188256 37 3700592 28.201238 28.201238 27.174685
51 1.003442 39 38.866221 1384549068 51.191701 39 3900624 29.657317 29.657317 26.180885
52 1.001162 34 33.960536 1384549069 52.192866 34 3400544 25.913978 25.913978 28.747299
53 1.001132 45 44.949117 1384549070 53.194001 45 4500720 34.298942 34.298942 22.384511
54 1.001137 42 41.952299 1384549071 54.195141 42 4200672 32.012186 32.012186 24.543671
55 1.001163 41 40.952372 1384549072 55.196306 41 4100656 31.249179 31.249179 24.361657
56 1.002963 37 36.890690 1384549073 56.199271 37 3700592 28.149866 28.149866 26.895446
57 1.001130 34 33.961620 1384549074 57.200403 34 3400544 25.914805 25.914805 29.490751
58 1.001132 35 34.960424 1384549075 58.201537 35 3500560 26.676955 26.676955 28.073924
59 1.001134 42 41.952429 1384549076 59.202673 42 4200672 32.012285 32.012285 23.902036
60 1.001127 38 37.957222 1384549077 60.203802 38 3800608 28.963696 28.963696 26.813469
61 1.003061 32 31.902345 1384549078 61.206865 32 3200512 24.343452 24.343452 30.668385
62 1.001131 43 42.951419 1384549079 62.207999 43 4300688 32.774576 32.774576 23.664596
63 1.001563 34 33.946938 1384549080 63.209564 35 3500560 26.665473 25.903603 28.918811
64 1.001126 35 34.960633 1384549081 64.210692 34 3400544 25.914910 26.677114 29.259976
65 1.001128 33 32.962819 1384549082 65.211822 33 3300528 25.152659 25.152659 29.984084
66 1.004485 23 22.897303 1384549083 66.216309 23 2300368 17.472051 17.472051 44.079387
67 1.001200 24 23.971235 1384549084 67.217511 24 2400384 18.291527 18.291527 40.737510
68 1.001210 35 34.957702 1384549085 68.218726 35 3500560 26.674877 26.674877 29.163619
69 1.001206 25 24.969888 1384549086 69.219935 25 2500400 19.053561 19.053561 28.708839
70 1.001226 30 29.963267 1384549087 70.221166 30 3000480 22.863816 22.863816 42.463946
71 1.005351 27 26.856290 1384549088 71.226522 27 2700432 20.493002 20.493002 36.819484
72 1.001213 22 21.973345 1384549089 72.227740 22 2200352 16.767014 16.767014 39.434400
73 1.001159 19 18.978005 1384549090 73.228905 19 1900304 14.481386 14.481386 61.130624
74 1.001187 18 17.978658 1384549091 74.230094 18 1800288 13.718822 13.718822 51.945951
75 1.001161 24 23.972166 1384549092 75.231260 24 2400384 18.292237 18.292237 44.358879
76 1.003189 26 25.917347 1384549093 76.234452 26 2600416 19.776531 19.776531 38.381512
77 1.001147 25 24.971357 1384549094 77.235601 25 2500400 19.054682 19.054682 40.173779
78 1.001140 24 23.972674 1384549095 78.236745 24 2400384 18.292625 18.292625 41.894714
79 1.001163 24 23.972120 1384549096 79.237911 24 2400384 18.292203 18.292203 39.671053
80 1.001184 27 26.968070 1384549097 80.239100 27 2700432 20.578297 20.578297 37.475303
81 1.004223 25 24.894866 1384549098 81.243329 25 2500400 18.996315 18.996315 41.012039
82 1.001133 22 21.975103 1384549099 82.244465 22 2200352 16.768356 16.768356 46.073534
83 1.001131 25 24.971756 1384549100 83.245598 25 2500400 19.054986 19.054986 39.405842
84 1.001164 25 24.970935 1384549101 84.246764 25 2500400 19.054360 19.054360 37.637587
85 1.001135 29 28.967126 1384549102 85.247902 29 2900464 22.103699 22.103699 36.942120
86 1.004005 28 27.888309 1384549103 86.251909 28 2800448 21.280495 21.280495 35.995296
87 1.001127 31 30.965102 1384549104 87.253039 31 3100496 23.628278 23.628278 30.429133
88 1.001126 28 27.968506 1384549105 88.254168 28 2800448 21.341691 21.341691 36.627335
89 1.001130 38 37.957105 1384549106 89.255300 38 3800608 28.963606 28.963606 27.041391
90 1.001125 35 34.960666 1384549107 90.256427 35 3500560 26.677139 26.677139 28.890072
91 1.003391 36 35.878336 1384549108 91.259821 36 3600576 27.377377 27.377377 27.489848
92 1.001134 34 33.961490 1384549109 92.260957 34 3400544 25.914707 25.914707 29.056563
93 1.001137 17 16.980697 1384549110 93.262097 17 1700272 12.957316 12.957316 59.328738
94 1.001132 27 26.969470 1384549111 94.263231 27 2700432 20.579365 20.579365 37.301699
95 1.001170 29 28.966112 1384549112 95.264403 29 2900464 22.102926 21.340756 35.056533
96 1.003384 31 30.895454 1384549113 96.267789 31 3100496 23.575132 23.575132 32.033505
97 1.001142 34 33.961215 1384549114 97.268933 34 3400544 25.914497 25.914497 29.184832
98 1.001143 32 31.963466 1384549115 98.270079 32 3200512 24.390091 24.390091 30.829690
99 1.001131 32 31.963847 1384549116 99.271212 32 3200512 24.390382 24.390382 31.515747
100 1.001116 37 36.958753 1384549117 100.272330 37 3700592 28.201802 28.201802 27.515250
101 1.003829 33 32.874125 1384549118 101.276161 33 3300528 25.084980 25.084980 30.562011
102 1.001133 41 40.953601 1384549119 102.277296 41 4100656 31.250117 31.250117 24.153419
103 1.001138 38 37.956806 1384549120 103.278436 38 3800608 28.963378 28.963378 25.997425
104 1.001127 37 36.958348 1384549121 104.279565 37 3700592 28.201493 28.201493 27.004268
105 1.001129 36 35.959405 1384549122 105.280697 36 3600576 27.439238 27.439238 28.389699
106 1.003190 37 36.882344 1384549123 106.283889 37 3700592 28.143497 28.143497 26.871365
107 1.001151 38 37.956309 1384549124 107.285042 38 3800608 28.962999 28.962999 26.074096
108 1.001154 44 43.949285 1384549125 108.286200 44 4400704 33.536008 33.536008 23.196210
109 1.001506 40 39.939847 1384549126 109.287708 41 4100656 31.238475 30.476560 24.531806
110 1.001146 40 39.954209 1384549127 110.288856 39 3900624 29.725332 30.487520 25.342238
111 1.004870 45 44.781904 1384549128 111.293729 45 4500720 34.171348 34.171348 21.779818
112 1.001127 42 41.952719 1384549129 112.294859 42 4200672 32.012506 32.012506 24.606756
113 1.001172 42 41.950841 1384549130 113.296033 42 4200672 32.011073 31.248904 23.917919
114 1.001160 42 41.951340 1384549131 114.297196 42 4200672 32.011454 32.773631 23.247463
115 1.001130 37 36.958242 1384549132 115.298328 37 3700592 28.201413 28.201413 27.277805
116 1.004407 32 31.859597 1384549133 116.302738 32 3200512 24.310833 24.310833 30.516095
117 1.001132 36 35.959302 1384549134 117.303872 36 3600576 27.439160 27.439160 28.615554
118 1.001130 36 35.959371 1384549135 118.305004 36 3600576 27.439212 27.439212 27.866516
119 1.001135 36 35.959191 1384549136 119.306141 36 3600576 27.439075 27.439075 27.740664
120 1.001131 32 31.963847 1384549137 120.307274 32 3200512 24.390382 24.390382 31.600133
121 1.004115 40 39.836080 1384549138 121.311391 40 4000640 30.397380 30.397380 24.399531
122 1.001140 43 42.951031 1384549139 122.312534 43 4300688 32.774279 32.774279 23.844985
123 1.001134 39 38.955827 1384549140 123.313670 39 3900624 29.725693 29.725693 25.714440
124 1.001171 40 39.953220 1384549141 124.314843 40 4000640 30.486765 30.486765 24.711448
125 1.001136 38 37.956888 1384549142 125.315981 38 3800608 28.963440 28.963440 26.531182
126 1.005662 41 40.769166 1384549143 126.321645 41 4100656 31.109382 31.109382 24.614590
127 1.001147 41 40.953026 1384549144 127.322794 41 4100656 31.249678 31.249678 24.420616
128 1.001152 40 39.953971 1384549145 128.323949 40 4000640 30.487338 30.487338 24.624747
129 1.001168 42 41.951001 1384549146 129.325121 42 4200672 32.011195 32.011195 23.589185
130 1.001135 46 45.947855 1384549147 130.326259 46 4600736 35.061040 35.061040 21.745469
131 1.003996 39 38.844780 1384549148 131.330257 39 3900624 29.640957 29.640957 26.114751
132 1.001142 27 26.969200 1384549149 132.331402 27 2700432 20.579159 20.579159 37.047104
133 1.001147 36 35.958754 1384549150 133.332552 36 3600576 27.438742 27.438742 26.723219
134 1.001148 25 24.971333 1384549151 134.333703 25 2500400 19.054664 19.054664 40.800848
135 1.001156 29 28.966512 1384549152 135.334861 29 2900464 22.103231 22.103231 34.885415
136 1.004524 38 37.828863 1384549153 136.339388 38 3800608 28.865749 28.865749 26.186623
137 1.001131 41 40.953679 1384549154 137.340521 41 4100656 31.250177 31.250177 24.905257
138 1.001144 27 26.969149 1384549155 138.341668 27 2700432 20.579120 20.579120 36.448929
139 1.001182 24 23.971664 1384549156 139.342853 24 2400384 18.291854 18.291854 42.439669
140 1.001128 29 28.967326 1384549157 140.343983 29 2900464 22.103852 22.103852 33.634013
141 1.004939 26 25.872221 1384549158 141.348925 26 2600416 19.742097 18.982785 40.085105
142 1.001131 27 26.969496 1384549159 142.350059 27 2700432 20.579385 21.341584 36.439843
143 1.001158 29 28.966457 1384549160 143.351219 29 2900464 22.103189 22.103189 33.717377
144 1.001211 36 35.956459 1384549161 144.352434 36 3600576 27.436991 27.436991 28.158353
145 1.001150 28 27.967840 1384549162 145.353588 28 2800448 21.341183 21.341183 35.199021
146 1.016691 28 27.540325 1384549163 146.370282 28 2800448 21.014963 21.014963 37.514976
147 1.001143 32 31.963466 1384549164 147.371427 32 3200512 24.390091 24.390091 30.814297
148 1.001141 34 33.961248 1384549165 148.372571 34 3400544 25.914521 25.914521 29.730678
149 1.001170 23 22.973118 1384549166 149.373743 23 2300368 17.529902 17.529902 31.041633
150 1.001165 22 21.974402 1384549167 150.374913 22 2200352 16.767820 16.767820 58.749817
151 1.002987 32 31.904696 1384549168 151.377902 32 3200512 24.345246 24.345246 31.139515
152 1.001132 23 22.973993 1384549169 152.379037 23 2300368 17.530570 17.530570 43.911758
153 1.001139 35 34.960183 1384549170 153.380178 35 3500560 26.676770 26.676770 27.908870
154 1.001165 18 17.979056 1384549171 154.381346 18 1800288 13.719126 13.719126 56.138833
155 1.001146 28 27.967953 1384549172 155.382495 28 2800448 21.341269 21.341269 35.455900
156 1.002889 24 23.930866 1384549173 156.385387 24 2400384 18.260723 18.260723 42.247603
157 1.000383 34 33.986978 1384549174 157.385775 34 3400544 25.934155 25.171386 29.897143
158 1.001131 36 35.959336 1384549175 158.386911 36 3600576 27.439186 28.201386 27.521829
159 1.001139 17 16.980656 1384549176 159.388056 17 1700272 12.957285 12.957285 56.924511
160 1.001143 22 21.974883 1384549177 160.389205 22 2200352 16.768188 16.768188 47.314991
161 1.030778 27 26.193803 1384549178 161.419985 27 2700432 19.987483 19.987483 33.415812
162 1.002012 18 17.963856 1384549179 162.422000 19 1900304 14.469057 13.707528 59.653872
163 1.001139 25 24.971559 1384549180 163.423141 24 2400384 18.292643 19.054836 29.878547
164 1.001196 32 31.961777 1384549181 164.424341 32 3200512 24.388802 24.388802 38.343675
165 1.001193 22 21.973784 1384549182 165.425539 22 2200352 16.767349 16.767349 43.636452
166 1.004450 25 24.889241 1384549183 166.429992 25 2500400 18.992022 18.992022 43.456860
167 1.001166 34 33.960399 1384549184 167.431163 34 3400544 25.913873 25.913873 29.632190
168 1.001166 39 38.954575 1384549185 168.432333 39 3900624 29.724737 29.724737 25.152243
169 1.001151 33 32.962066 1384549186 169.433488 33 3300528 25.152084 25.152084 30.383847
170 1.001158 23 22.973397 1384549187 170.434650 23 2300368 17.530115 17.530115 43.446085
171 1.025277 34 33.161773 1384549188 171.459930 34 3400544 25.304473 25.304473 30.453114
172 1.001131 35 34.960458 1384549189 172.461064 35 3500560 26.676980 26.676980 28.737600
173 1.001182 33 32.961037 1384549190 173.462248 33 3300528 25.151299 25.151299 30.074437
174 1.001159 27 26.968738 1384549191 174.463411 27 2700432 20.578806 20.578806 35.880892
175 1.001140 31 30.964697 1384549192 175.464554 31 3100496 23.627969 23.627969 33.767369
176 1.003450 26 25.910611 1384549193 176.468006 26 2600416 19.771390 19.771390 38.675785
177 1.001131 29 28.967236 1384549194 177.469140 29 2900464 22.103784 21.341584 34.680334
178 1.001137 22 21.975014 1384549195 178.470279 22 2200352 16.768288 17.530483 44.730978
179 1.001149 24 23.972451 1384549196 179.471430 24 2400384 18.292455 18.292455 42.111506
180 1.001151 28 27.967807 1384549197 180.472584 28 2800448 21.341157 21.341157 35.792589
181 1.029525 30 29.139651 1384549198 181.502112 31 3100496 22.976524 22.235346 33.389699
182 1.001127 26 25.970731 1384549199 182.503241 25 2500400 19.055063 19.817265 39.317932
183 1.001130 29 28.967264 1384549200 183.504373 29 2900464 22.103805 22.103805 34.964463
184 1.001145 19 18.978268 1384549201 184.505521 19 1900304 14.481586 14.481586 52.295409
185 1.001140 23 22.973807 1384549202 185.506663 23 2300368 17.530428 17.530428 43.334733
186 1.004653 23 22.893477 1384549203 186.511318 23 2300368 17.469132 17.469132 34.941704
187 1.001221 26 25.968294 1384549204 187.512545 26 2600416 19.815406 19.815406 46.322978
188 1.001146 36 35.958788 1384549205 188.513693 36 3600576 27.438768 27.438768 27.798884
189 1.001208 33 32.960182 1384549206 189.514904 33 3300528 25.150647 25.150647 30.217387
190 1.001213 23 22.972133 1384549207 190.516123 23 2300368 17.529151 17.529151 36.885718
191 1.003831 25 24.904593 1384549208 191.519959 25 2500400 19.003736 19.003736 46.031942
192 1.001152 30 29.965486 1384549209 192.521114 30 3000480 22.865509 22.865509 22.569370
193 1.001162 34 33.960544 1384549210 193.522282 34 3400544 25.913985 25.913985 39.076097
194 1.001139 18 17.979523 1384549211 194.523424 18 1800288 13.719482 13.719482 54.508977
195 1.001207 25 24.969864 1384549212 195.524634 25 2500400 19.053543 19.053543 39.802628
196 1.005228 36 35.812769 1384549213 196.529869 36 3600576 27.327346 27.327346 28.251244
197 1.001194 33 32.960645 1384549214 197.531066 33 3300528 25.151000 25.151000 30.725132
198 1.001161 36 35.958249 1384549215 198.532232 36 3600576 27.438356 27.438356 28.137684
199 1.001181 22 21.974046 1384549216 199.533416 22 2200352 16.767549 16.767549 43.140292
200 1.001178 19 18.977644 1384549217 200.534599 19 1900304 14.481110 14.481110 54.054097
201 1.003522 27 26.905236 1384549218 201.538124 27 2700432 20.530350 20.530350 37.450163
202 1.001801 28 27.949662 1384549219 202.539931 28 2800448 21.327312 21.327312 36.532615
203 1.001166 27 26.968552 1384549220 203.541099 27 2700432 20.578664 20.578664 35.529967
204 1.001172 24 23.971903 1384549221 204.542278 24 2400384 18.292037 18.292037 43.280542
205 1.001188 26 25.969148 1384549222 205.543468 26 2600416 19.816057 19.816057 36.744365
206 1.016125 33 32.476321 1384549223 206.559598 33 3300528 24.781431 24.781431 31.323693
207 1.001210 32 31.961328 1384549224 207.560812 32 3200512 24.388459 24.388459 31.529970
208 1.001244 34 33.957754 1384549225 208.562061 34 3400544 25.911856 25.911856 30.117336
209 1.001605 15 14.975963 1384549226 209.563669 16 1600256 12.189420 11.427581 62.665537
210 1.001203 22 21.973564 1384549227 210.564874 21 2100336 16.005037 16.005037 47.653652
211 1.004925 22 21.892181 1384549228 211.569802 22 2200352 16.705081 16.705081 45.254025
212 1.001132 32 31.963817 1384549229 212.570936 32 3200512 24.390359 24.390359 31.249277
213 1.001298 25 24.967593 1384549230 213.572237 25 2500400 19.051810 19.051810 40.390577
214 1.001164 23 22.973260 1384549231 214.573403 23 2300368 17.530011 17.530011 43.353485
215 1.001139 31 30.964733 1384549232 215.574545 31 3100496 23.627997 23.627997 32.053586
216 1.004091 30 29.877769 1384549233 216.578638 30 3000480 22.798576 22.798576 33.536132
217 1.001174 34 33.960124 1384549234 217.579816 34 3400544 25.913664 25.913664 28.956988
218 1.001228 5 4.993867 1384549235 218.581047 5 500080 3.810628 3.810628 59.828568
219 1.001223 0 0.000000 1384549236 219.582275 0 0 0.000000 0.000000 0.000000
220 1.001204 0 0.000000 1384549237 220.583484 0 0 0.000000 0.000000 0.000000
221 1.010072 0 0.000000 1384549238 221.593561 0 0 0.000000 0.000000 0.000000
222 1.001193 0 0.000000 1384549239 222.594759 0 0 0.000000 0.000000 0.000000
223 1.001204 0 0.000000 1384549240 223.595968 0 0 0.000000 0.000000 0.000000
224 1.001211 0 0.000000 1384549241 224.597185 0 0 0.000000 0.000000 0.000000
225 1.001178 0 0.000000 1384549242 225.598369 0 0 0.000000 0.000000 0.000000
226 1.004333 0 0.000000 1384549243 226.602707 0 0 0.000000 0.000000 0.000000
227 1.001215 0 0.000000 1384549244 227.603928 0 0 0.000000 0.000000 0.000000
228 1.001218 0 0.000000 1384549245 228.605152 0 0 0.000000 0.000000 0.000000
229 1.001187 0 0.000000 1384549246 229.606344 0 0 0.000000 0.000000 0.000000
230 1.001190 0 0.000000 1384549247 230.607541 0 0 0.000000 0.000000 0.000000
231 1.004261 0 0.000000 1384549248 231.611807 0 0 0.000000 0.000000 0.000000
232 1.001189 0 0.000000 1384549249 232.613002 0 0 0.000000 0.000000 0.000000
233 1.001311 0 0.000000 1384549250 233.614318 0 0 0.000000 0.000000 0.000000
234 1.001175 0 0.000000 1384549251 234.615498 0 0 0.000000 0.000000 0.000000
235 1.001201 0 0.000000 1384549252 235.616705 0 0 0.000000 0.000000 0.000000
236 1.003728 0 0.000000 1384549253 236.620438 0 0 0.000000 0.000000 0.000000
237 1.001173 0 0.000000 1384549254 237.621616 0 0 0.000000 0.000000 0.000000
238 1.001203 0 0.000000 1384549255 238.622824 0 0 0.000000 0.000000 0.000000
239 1.001176 0 0.000000 1384549256 239.624006 0 0 0.000000 0.000000 0.000000
240 1.001203 0 0.000000 1384549257 240.625214 0 0 0.000000 0.000000 0.000000
241 1.002994 0 0.000000 1384549258 241.628213 0 0 0.000000 0.000000 0.000000
242 1.001225 0 0.000000 1384549259 242.629443 0 0 0.000000 0.000000 0.000000
243 1.001193 0 0.000000 1384549260 243.630642 0 0 0.000000 0.000000 0.000000
244 1.001179 0 0.000000 1384549261 244.631827 0 0 0.000000 0.000000 0.000000
245 1.001230 0 0.000000 1384549262 245.633062 0 0 0.000000 0.000000 0.000000
246 1.003046 0 0.000000 1384549263 246.636114 0 0 0.000000 0.000000 0.000000
247 1.001205 0 0.000000 1384549264 247.637325 0 0 0.000000 0.000000 0.000000
248 1.001181 0 0.000000 1384549265 248.638512 0 0 0.000000 0.000000 0.000000
249 1.001187 0 0.000000 1384549266 249.639704 0 0 0.000000 0.000000 0.000000
250 1.001209 0 0.000000 1384549267 250.640918 0 0 0.000000 0.000000 0.000000
251 1.022812 0 0.000000 1384549268 251.663735 0 0 0.000000 0.000000 0.000000
252 1.001238 0 0.000000 1384549269 252.664980 0 0 0.000000 0.000000 0.000000
253 1.001208 0 0.000000 1384549270 253.666193 0 0 0.000000 0.000000 0.000000
254 1.001244 0 0.000000 1384549271 254.667442 0 0 0.000000 0.000000 0.000000
255 1.001266 0 0.000000 1384549272 255.668714 0 0 0.000000 0.000000 0.000000
256 1.009790 0 0.000000 1384549273 256.678509 0 0 0.000000 0.000000 0.000000
257 1.001201 0 0.000000 1384549274 257.679715 0 0 0.000000 0.000000 0.000000
258 1.001234 0 0.000000 1384549275 258.680954 0 0 0.000000 0.000000 0.000000
259 1.001202 0 0.000000 1384549276 259.682161 0 0 0.000000 0.000000 0.000000
260 1.001205 0 0.000000 1384549277 260.683372 0 0 0.000000 0.000000 0.000000
261 1.030845 0 0.000000 1384549278 261.714221 0 0 0.000000 0.000000 0.000000
262 1.001206 0 0.000000 1384549279 262.715431 0 0 0.000000 0.000000 0.000000
263 1.001283 0 0.000000 1384549280 263.716720 0 0 0.000000 0.000000 0.000000
264 1.001188 0 0.000000 1384549281 264.717913 0 0 0.000000 0.000000 0.000000
265 1.001223 0 0.000000 1384549282 265.719141 0 0 0.000000 0.000000 0.000000
266 1.003637 0 0.000000 1384549283 266.722783 0 0 0.000000 0.000000 0.000000
267 1.001253 0 0.000000 1384549284 267.724041 0 0 0.000000 0.000000 0.000000
268 1.001251 0 0.000000 1384549285 268.725298 0 0 0.000000 0.000000 0.000000
269 1.001215 0 0.000000 1384549286 269.726518 0 0 0.000000 0.000000 0.000000
270 1.001217 0 0.000000 1384549287 270.727741 0 0 0.000000 0.000000 0.000000
271 1.003860 0 0.000000 1384549288 271.731606 0 0 0.000000 0.000000 0.000000
272 1.001193 0 0.000000 1384549289 272.732804 0 0 0.000000 0.000000 0.000000
273 1.001208 0 0.000000 1384549290 273.734017 0 0 0.000000 0.000000 0.000000
274 1.001181 0 0.000000 1384549291 274.735204 0 0 0.000000 0.000000 0.000000
275 1.001242 0 0.000000 1384549292 275.736451 0 0 0.000000 0.000000 0.000000
276 1.003484 0 0.000000 1384549293 276.739940 0 0 0.000000 0.000000 0.000000
277 1.001203 0 0.000000 1384549294 277.741148 0 0 0.000000 0.000000 0.000000
278 1.001225 0 0.000000 1384549295 278.742378 0 0 0.000000 0.000000 0.000000
279 1.001200 0 0.000000 1384549296 279.743583 0 0 0.000000 0.000000 0.000000
280 1.001172 0 0.000000 1384549297 280.744760 0 0 0.000000 0.000000 0.000000
281 1.004070 0 0.000000 1384549298 281.748835 0 0 0.000000 0.000000 0.000000
282 1.001250 0 0.000000 1384549299 282.750091 0 0 0.000000 0.000000 0.000000
283 1.001293 0 0.000000 1384549300 283.751388 0 0 0.000000 0.000000 0.000000
284 1.001214 0 0.000000 1384549301 284.752607 0 0 0.000000 0.000000 0.000000
285 1.001191 0 0.000000 1384549302 285.753802 0 0 0.000000 0.000000 0.000000
286 1.004170 0 0.000000 1384549303 286.757977 0 0 0.000000 0.000000 0.000000
287 1.001170 0 0.000000 1384549304 287.759153 0 0 0.000000 0.000000 0.000000
288 1.001155 0 0.000000 1384549305 288.760312 0 0 0.000000 0.000000 0.000000
289 1.001155 0 0.000000 1384549306 289.761471 0 0 0.000000 0.000000 0.000000
290 1.000262 0 0.000000 1384549307 290.761738 0 0 0.000000 0.000000 0.000000
291 1.001172 0 0.000000 1384549308 291.762915 0 0 0.000000 0.000000 0.000000
292 1.001171 0 0.000000 1384549309 292.764091 0 0 0.000000 0.000000 0.000000
293 1.001168 0 0.000000 1384549310 293.765264 0 0 0.000000 0.000000 0.000000
294 1.000479 0 0.000000 1384549311 294.765748 0 0 0.000000 0.000000 0.000000


==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/client/lat.txt <==
0
0
226.314
106.895
89.7351
85.291
113.602
80.0939
80.5636
89.9897
95.1677
95.4272
87.4173
73.8779
79.6478
95.2342
90.1136
70.588
104.505
86.3922
81.5839
82.2973
83.184
79.5894
83.7958
82.6062
96.5606
75.9265
90.5121
87.3172
108.197
108.294
93.6089
105.561
91.5163
96.8784
83.7302
81.5029
95.2115
95.4099
96.4511
84.8953
88.2758
84.6483
84.6945
87.0706
83.967
81.1232
74.1011
77.2448
74.3184
72
74.9577
72.5753
82.675
83.908
80.376
82.9091
74.3035
72.9421
82.9522
78.3851
82.7702
74.1981
80.863
83.896
102.311
88.3092
93.0792
77.3025
106.3
111.524
108.89
122.997
126.164
112.343
112.167
108.177
110.899
112.525
106.619
121.775
115.481
110.583
106.104
110.604
107.967
118.252
110.247
85.4975
83.2565
80.5514
78.8212
102.368
97.4494
80.7456
77.9022
86.2737
77.8846
75.2721
81.9836
69.8136
62.5254
66.4822
71.9774
72.4716
70.6115
69.9757
67.5394
70.3832
69.6852
79.739
72.0869
70.1205
65.9911
67.6671
69.6869
73.2367
70.7086
70.899
86.9974
62.7684
67.3124
67.3488
66.0417
71.1052
74.4545
77.8076
67.0622
65.2304
75.2738
71.0555
76.2492
70.9902
92.5485
87.2211
69.0781
66.7599
92.5907
111.362
95.9795
95.3598
84.0499
76.4267
81.4048
90.0359
84.5646
80.2719
76.822
76.5339
102.026
79.2435
97.9405
74.396
100.189
81.1747
100.837
74.4377
85.1763
99.9604
90.7649
79.1894
108.832
73.3499
83.0819
84.5453
84.7721
74.9177
82.9638
75.555
82.0507
72.2319
74.6051
74.48
83.0869
89.535
84.0605
84.5578
87.1277
91.117
83.7003
79.0963
82.5625
90.799
102.176
115.61
85.6328
91.309
76.6384
74.5911
83.7223
86.9999
66.0668
96.9456
95.8033
78.5138
81.9608
77.4457
66.5909
88.3837
102.637
95.8913
78.415
92.0664
86.9571
76.707
73.5437
81.27
74.8674
102.637
100.537
86.8143
74.6354
78.995
81.1409
87.4647
81.6213
89.1027
156.185
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/client/lat1.txt <==
0.000000
0.000000
94.558716
44.970415
35.039629
35.835513
68.727875
32.526801
30.418490
41.167080
34.408816
44.698643
27.889676
25.845164
33.203085
33.768121
52.006935
28.594152
40.897616
28.335687
27.823408
31.296998
29.441876
27.940343
28.988209
38.771831
54.823001
29.522868
33.335098
37.432821
64.718358
46.211854
46.660877
46.393463
44.105623
54.446283
42.169498
37.357975
36.533219
41.888942
44.895378
27.831575
32.190986
31.358041
31.843939
30.696541
34.792821
25.580834
27.572155
29.596669
28.136832
28.363321
28.548132
20.305733
24.524990
38.346612
31.373262
30.214492
27.323091
24.368227
27.436179
28.118571
24.684310
26.651350
30.853503
30.078673
42.867842
25.527703
45.608705
28.011839
42.527655
46.961546
38.958834
32.940680
53.417432
41.729867
42.467791
40.463209
40.518227
42.748275
39.639597
44.964075
50.232072
41.921169
33.346107
40.258656
37.853285
59.909596
43.863929
29.435964
30.238282
29.649657
26.130122
24.684577
43.102824
26.209555
26.558145
39.218314
26.588156
25.640683
39.234739
23.519649
21.808339
22.593076
26.097448
26.632715
25.241799
24.920947
24.205934
25.168419
24.561121
42.054228
27.173105
25.785367
23.579149
24.472882
23.425840
26.891193
26.186422
26.454907
33.118367
22.816078
26.507327
24.622190
24.613202
27.110900
34.784211
38.272757
26.048642
24.331337
36.605526
26.825146
23.245490
24.711185
36.113572
36.652241
25.849587
24.421616
32.799061
50.130177
42.549413
35.142414
27.248698
25.108344
25.436106
38.163803
28.859721
30.205763
28.297056
25.922855
25.624122
28.473902
38.382585
27.624296
26.069604
27.077359
33.587612
26.482755
40.724329
25.285089
25.043374
26.259856
36.595252
24.695629
26.270684
22.971863
24.135783
27.095189
40.099812
27.725465
24.313991
25.642444
26.522668
26.518313
27.975798
39.774069
27.415121
31.985875
24.995476
30.527108
28.181251
26.884330
25.481444
35.626761
32.120728
49.856685
28.559555
27.900623
31.047290
27.897934
28.624833
25.621078
21.748004
42.516470
24.808762
22.451607
38.787484
29.160507
21.533540
23.757286
34.300857
43.149710
25.315166
40.165424
27.154169
24.275867
25.632015
34.594459
27.227063
23.282400
38.419779
25.198466
25.665641
23.092264
22.449525
40.112906
29.543035
43.909593
60.333451
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000


==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/client/lat2.txt <==
0.000000
0.000000
55.353575
18.797910
18.795976
21.516204
18.816889
20.608351
21.445097
20.027194
18.682718
13.715701
17.178661
16.369186
19.595305
16.494824
15.374600
17.622030
26.782131
18.103981
18.207216
16.963394
17.431586
19.197894
20.207597
17.678767
16.834470
19.600210
24.144519
22.142977
17.576912
17.729726
18.600411
17.507949
18.559668
18.868932
17.549318
18.587059
20.318377
21.440709
21.686559
23.140647
24.675488
21.759666
21.304512
25.630154
21.612198
20.330716
19.847325
20.870559
19.006891
17.455825
17.662223
29.885068
33.606386
21.199744
22.107283
23.203895
18.906461
24.671800
28.702560
19.598175
34.421288
18.627966
20.749564
23.833230
15.364045
22.043999
18.306840
20.581805
21.308780
27.742995
30.497000
28.925650
20.800999
26.254126
31.317227
27.540227
28.486497
30.105685
29.503656
35.799084
19.175818
29.255853
35.120685
33.403238
34.118032
27.913709
29.755867
29.020187
24.128170
23.411856
23.634522
18.354544
17.044914
19.479485
19.310571
17.870581
20.466775
18.115691
15.233607
15.731920
16.563594
17.891719
18.875680
17.449220
18.498337
18.980684
20.137234
20.682996
19.781837
15.904907
20.307022
20.417170
19.164507
15.916436
15.744950
17.729951
16.655636
16.703396
22.278869
15.552812
16.960100
17.012135
16.717005
17.463111
15.055715
15.114185
16.388774
17.309834
16.922824
18.115599
15.956565
19.555807
15.634102
15.683488
17.041901
17.433006
23.342679
18.791732
19.796100
20.132327
20.361351
17.600976
27.810362
16.673072
18.189880
19.251793
18.794303
19.569447
17.652164
19.630133
15.646138
18.862837
17.980418
18.641429
25.001532
18.057757
16.930131
17.750778
18.406572
19.513781
12.582770
18.775689
18.467537
17.936967
17.179441
18.190323
17.711777
17.445732
14.290622
16.136373
19.344788
17.887263
19.230249
15.993611
17.969633
17.891556
17.401252
18.478402
19.726473
18.822225
17.763163
20.207814
17.760281
22.418106
22.131537
17.085357
17.792195
16.475797
18.211718
15.346929
21.749471
15.353043
16.485520
16.259542
14.922039
17.560051
16.919703
21.486114
14.282421
15.291449
16.567215
16.371008
16.522400
15.686732
16.588008
15.145621
17.522978
16.689132
14.463336
16.361846
17.720448
15.512150
15.337911
15.298201
18.542094
16.236149
36.022590
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000


==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/client/lat3.txt <==
0.000000
0.000000
76.402123
43.126303
35.899477
27.939267
26.057366
26.958794
28.700032
28.795425
42.076131
37.012842
42.349011
31.663572
26.849395
44.971271
22.732074
24.371785
36.825231
39.952526
35.553234
34.036941
36.310571
32.451130
34.600003
26.155581
24.903138
26.803388
33.032471
27.741439
25.901550
44.351990
28.347566
41.659248
28.850997
23.563185
24.011432
25.557905
38.359880
32.080289
29.869159
33.923093
31.409308
31.530596
31.546085
30.743895
27.561948
35.211640
26.681611
26.777572
27.174685
26.180885
28.747299
22.384511
24.543671
24.361657
26.895446
29.490751
28.073924
23.902036
26.813469
30.668385
23.664596
28.918811
29.259976
29.984084
44.079387
40.737510
29.163619
28.708839
42.463946
36.819484
39.434400
61.130624
51.945951
44.358879
38.381512
40.173779
41.894714
39.671053
37.475303
41.012039
46.073534
39.405842
37.637587
36.942120
35.995296
30.429133
36.627335
27.041391
28.890072
27.489848
29.056563
59.328738
37.301699
35.056533
32.033505
29.184832
30.829690
31.515747
27.515250
30.562011
24.153419
25.997425
27.004268
28.389699
26.871365
26.074096
23.196210
24.531806
25.342238
21.779818
24.606756
23.917919
23.247463
27.277805
30.516095
28.615554
27.866516
27.740664
31.600133
24.399531
23.844985
25.714440
24.711448
26.531182
24.614590
24.420616
24.624747
23.589185
21.745469
26.114751
37.047104
26.723219
40.800848
34.885415
26.186623
24.905257
36.448929
42.439669
33.634013
40.085105
36.439843
33.717377
28.158353
35.199021
37.514976
30.814297
29.730678
31.041633
58.749817
31.139515
43.911758
27.908870
56.138833
35.455900
42.247603
29.897143
27.521829
56.924511
47.314991
33.415812
59.653872
29.878547
38.343675
43.636452
43.456860
29.632190
25.152243
30.383847
43.446085
30.453114
28.737600
30.074437
35.880892
33.767369
38.675785
34.680334
44.730978
42.111506
35.792589
33.389699
39.317932
34.964463
52.295409
43.334733
34.941704
46.322978
27.798884
30.217387
36.885718
46.031942
22.569370
39.076097
54.508977
39.802628
28.251244
30.725132
28.137684
43.140292
54.054097
37.450163
36.532615
35.529967
43.280542
36.744365
31.323693
31.529970
30.117336
62.665537
47.653652
45.254025
31.249277
40.390577
43.353485
32.053586
33.536132
28.956988
59.828568
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000


==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/client/thr.txt <==
0
2.2865
63.2614
74.6952
82.3167
85.3546
81.4141
88.4123
86.9019
83.0717
80.782
93.2131
90.6821
99.0854
90.7013
84.6028
98.7414
93.7505
72.3981
89.1556
90.6757
90.5378
92.2247
88.4136
88.4145
90.7013
90.5562
92.2258
78.5065
82.3174
83.8417
77.2265
80.0311
80.7933
85.3655
87.6379
91.9725
92.2247
78.5059
76.2165
78.5063
82.1392
79.2689
83.8413
81.5541
80.7922
85.9184
89.178
92.9881
91.4636
95.2742
100.298
95.2738
96.7992
86.8886
86.8895
85.9995
83.8404
96.0367
87.6559
89.1776
90.5565
85.3667
95.2397
87.6511
81.5532
84.4093
83.838
83.8388
83.8389
76.9866
63.8425
60.973
64.7857
65.5111
64.7754
61.6216
65.5476
64.7868
60.9754
64.7856
57.7765
88.4158
63.2625
64.7863
62.5126
64.007
64.0249
64.0191
80.7911
108.995
85.1685
86.8642
83.0788
84.6036
89.1744
86.672
92.2255
89.1773
96.7994
98.3244
106.418
111.277
105.184
97.5613
99.0834
99.618
100.611
103.659
96.7883
101.362
98.0833
99.8491
97.5685
105.183
106.708
105.699
99.0864
102.136
101.373
81.5477
112.545
107.47
105.933
105.918
94.5111
107.815
101.372
107.468
107.469
100.603
101.116
101.38
93.7504
89.1746
93.7156
101.912
106.692
75.4562
75.4544
78.5075
79.0583
86.8904
95.2746
83.8397
87.6528
88.7693
90.6743
92.2263
86.8901
89.9392
89.8129
84.6044
94.513
86.1276
91.4633
70.7833
91.4826
95.2753
86.1252
88.4152
84.6896
96.787
91.4576
95.2726
91.4626
95.7545
96.0369
91.4301
96.7988
102.135
102.142
95.2753
95.2737
87.6244
89.9395
91.2664
87.6535
91.4644
84.6036
86.1276
92.2236
92.2262
80.793
80.7917
62.4984
82.8739
93.7461
93.75
98.3296
87.6449
97.3319
92.9805
92.9878
90.6998
101.369
98.046
94.5112
97.5436
85.3394
95.2732
87.4629
98.2645
86.1281
91.4508
100.609
100.064
96.0355
97.5587
90.696
89.1765
93.5793
96.0365
101.37
101.37
92.2151
89.7213
90.6745
18.2918
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/client/thr1.txt <==
0.000000
0.762158
16.005902
16.767789
21.341178
21.341477
11.432934
23.628042
24.407424
19.054210
22.102173
17.112340
27.438879
28.962482
22.865231
22.865640
14.269978
22.865825
21.341050
27.419603
27.413255
25.083705
25.914052
25.914059
27.438827
19.817204
13.694243
25.914836
22.866005
20.579385
11.432491
16.344802
16.768304
16.006043
17.529643
14.467109
17.490965
20.577821
21.340969
17.529134
17.530554
26.620234
24.390411
24.389847
23.628227
24.390481
22.817029
29.726196
26.676453
26.677114
26.676796
27.293574
26.677114
36.585355
32.011606
19.816888
23.591731
25.915040
28.202030
30.488558
28.201970
27.397826
30.488253
28.201325
25.152533
23.627783
19.011706
29.724794
16.767313
27.437644
17.529326
15.974373
19.816038
23.627428
14.474647
18.281615
17.500679
19.054909
19.054927
17.530533
19.054759
16.722053
32.012986
18.292804
23.628227
18.292677
20.510483
12.957403
17.525003
25.150671
51.067666
25.075487
28.963723
28.200795
19.816515
28.962220
23.561158
22.865575
28.201580
29.725934
19.816869
32.655124
34.294899
34.299456
28.963116
28.200365
30.388750
30.488348
32.012795
29.725757
32.002819
17.494399
28.963868
28.971278
32.775333
31.250050
32.714088
28.201547
28.964047
28.964075
22.865368
33.455810
28.963406
31.236697
30.487767
21.340944
27.357531
19.817143
29.724355
31.250244
20.579301
28.877045
32.774708
27.439317
22.865754
21.341518
28.907245
31.233887
23.628278
15.243960
17.532988
22.049163
28.200929
29.726196
28.963434
20.579243
27.405072
25.152629
26.677037
29.725842
29.725657
26.638453
19.817209
27.439153
29.725127
28.200593
22.071861
25.152408
21.341716
30.484572
30.488471
25.118412
23.627952
30.481742
29.725905
32.773764
31.891677
28.201547
19.054664
27.438768
31.250020
29.664295
28.963523
28.201466
26.677222
19.817129
28.127962
23.628346
30.488348
25.152180
25.913873
29.667757
29.726019
21.341610
22.865689
16.006123
26.628037
27.438631
23.627969
27.447265
27.439153
29.639916
35.060297
17.530796
31.248897
34.297578
19.763862
25.914781
35.808714
24.389574
27.437781
17.486220
30.487948
19.054990
27.426828
32.012605
29.667905
21.341604
28.963578
32.774146
19.817265
30.443187
28.963378
33.536280
34.298974
19.044160
25.092227
17.530361
4.572900
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000


==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/client/thr2.txt <==
0.000000
0.762180
27.438905
40.396974
39.634333
36.574981
40.394550
36.583856
35.822085
38.103992
40.387942
55.559978
44.950904
46.494586
38.872375
44.968738
50.994884
40.396580
29.715538
42.681074
41.921099
43.395173
44.969231
38.871903
38.872375
42.683046
45.673078
38.109708
32.012216
34.298811
42.683300
44.141739
41.159142
42.683473
41.921178
40.396531
43.331967
41.158887
37.347665
35.059145
35.823339
32.703072
30.487948
35.060999
34.298738
31.249366
35.757080
37.347959
37.348671
37.347141
40.396127
43.346999
42.682741
25.914886
22.864774
35.823450
34.257880
32.010524
41.157711
25.155019
32.011896
38.815183
22.103873
41.134729
35.821479
32.772710
47.925499
35.821659
40.396570
37.347665
36.593433
27.375140
24.389946
26.676872
37.317583
28.201520
24.344349
27.438030
27.439264
25.152629
25.152509
22.058092
39.634418
25.914682
22.103762
22.116198
22.216033
27.439264
25.152432
26.676847
31.250147
32.715627
31.985769
41.920719
44.207704
38.871440
39.535725
43.445461
36.585651
42.683046
50.305714
48.677486
45.732195
41.920719
40.396695
43.443764
41.085728
41.159436
38.110244
36.586017
38.871597
46.417581
38.872680
37.348297
39.634257
47.256185
48.674097
43.445709
45.732293
44.969595
34.291959
48.691904
45.732608
44.970484
44.943597
44.206683
49.348544
50.305019
47.256185
44.207346
44.962496
42.597902
48.026525
38.872365
47.254148
50.270815
44.139146
44.207746
31.248837
41.918543
38.870699
38.026331
37.347923
43.445243
27.439291
45.732336
40.349293
41.131567
39.634729
39.634380
43.445761
38.829163
47.256646
40.397051
42.683341
41.921388
30.450746
41.158769
45.732238
42.683382
41.158524
39.583682
59.451499
41.921049
41.157868
41.921508
44.870761
41.921508
42.650665
44.207925
53.354443
47.172872
39.634805
41.920889
40.368354
46.494398
43.367093
42.683554
43.445544
41.158975
38.872523
40.320453
42.682914
37.347630
43.444416
28.961813
38.776731
46.492073
42.683250
45.731737
42.676603
48.688258
35.054662
49.543022
45.731465
48.017947
50.954775
43.445409
34.296573
44.182283
53.354278
49.446309
46.449265
46.494398
45.731922
48.780566
45.615013
50.305462
42.683250
46.494254
53.354227
46.430994
42.682741
48.781693
49.540981
49.542916
41.830475
47.230427
9.908317
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000


==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/client/thr3.txt <==
0.000000
0.762161
19.816595
17.530449
21.341183
27.438114
29.586591
28.200392
26.672426
25.913516
18.291928
20.540750
18.292333
23.628301
28.963668
16.768372
33.476551
30.488130
21.341523
19.054931
21.341325
22.058946
21.341457
23.627687
22.103326
28.201070
31.188869
28.201298
23.628233
27.439206
29.725955
16.739927
22.103673
22.103831
25.914633
32.774248
31.149585
30.487955
19.817228
23.628182
25.152455
22.815891
24.390504
24.390434
23.627147
25.152378
27.344241
22.103831
28.962944
27.439369
28.201238
29.657317
25.913978
34.298942
32.012186
31.249179
28.149866
25.914805
26.676955
32.012285
28.963696
24.343452
32.774576
25.903603
26.677114
25.152659
17.472051
18.291527
26.674877
19.053561
22.863816
20.493002
16.767014
14.481386
13.718822
18.292237
19.776531
19.054682
18.292625
18.292203
20.578297
18.996315
16.768356
19.054986
19.054360
22.103699
21.280495
23.628278
21.341691
28.963606
26.677139
27.377377
25.914707
12.957316
20.579365
21.340756
23.575132
25.914497
24.390091
24.390382
28.201802
25.084980
31.250117
28.963378
28.201493
27.439238
28.143497
28.962999
33.536008
30.476560
30.487520
34.171348
32.012506
31.248904
32.773631
28.201413
24.310833
27.439160
27.439212
27.439075
24.390382
30.397380
32.774279
29.725693
30.486765
28.963440
31.109382
31.249678
30.487338
32.011195
35.061040
29.640957
20.579159
27.438742
19.054664
22.103231
28.865749
31.250177
20.579120
18.291854
22.103852
18.982785
21.341584
22.103189
27.436991
21.341183
21.014963
24.390091
25.914521
17.529902
16.767820
24.345246
17.530570
26.676770
13.719126
21.341269
18.260723
25.171386
28.201386
12.957285
16.768188
19.987483
13.707528
19.054836
24.388802
16.767349
18.992022
25.913873
29.724737
25.152084
17.530115
25.304473
26.676980
25.151299
20.578806
23.627969
19.771390
21.341584
17.530483
18.292455
21.341157
22.235346
19.817265
22.103805
14.481586
17.530428
17.469132
19.815406
27.438768
25.150647
17.529151
19.003736
22.865509
25.913985
13.719482
19.053543
27.327346
25.151000
27.438356
16.767549
14.481110
20.530350
21.327312
20.578664
18.292037
19.816057
24.781431
24.388459
25.911856
11.427581
16.005037
16.705081
24.390359
19.051810
17.530011
23.627997
22.798576
25.913664
3.810628
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000


==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/plot_thr-cpu.txt <==
set terminal postscript enhanced eps "Times-Roman" 20
set output "cthr-cpu.eps"
set multiplot
set grid ytics lt 1 lw 1 lc rgb "#bbbbbb"
set grid xtics lt 1 lw 1 lc rgb "#bbbbbb"
set grid xtic ytic

set lmargin at screen 0.14
#set xrange[0:2000]
#set logscale y
#set yrange[0:1000]
#----------client thr-----------------
set origin 0.0,0.5
set size 1, 0.5
set xrange[0:230]
set ylabel "Aggregate Throughput\n(client-side (Mbps))" font "Times-Roman, 20"
set xlabel "time (every 1 sec)" font "Times-Roman, 20"
set noxlabel
plot 	"client/thr.txt"    using 1 with lines  lt 1 lw 3 notitle
#------------cpu----------------------
set origin 0.0,0.00
set size 1, 0.5
set xrange[0:230]
set yrange [0:40]
set ylabel "CPU (%) at leader" font "Times-Roman, 20"
set xlabel "time (every 1 sec)" font "Times-Roman, 20"

plot 	"client/lat.txt"    using 1 with lines  lt 1 lw 3 linecolor rgb "#000000" notitle

#plot 	"server/cpu0.txt"    using 9 with lines  lt 1 lw 3 linecolor rgb "#000000" notitle


!pstopdf cthr-cpu.eps && rm cthr-cpu.eps





==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/plot_votes.txt <==
set terminal postscript enhanced eps color "Times-Roman" 20
set output "votes.eps"
set multiplot
set grid ytics lt 1 lw 1 lc rgb "#bbbbbb"
set grid xtics lt 1 lw 1 lc rgb "#bbbbbb"
set grid xtic ytic

#-----------------WASTED VOTES--------------------
set origin 0.0,0.00
set size 1, 0.5

set style data histograms
set style histogram rowstacked gap 1
set boxwidth 0.5 relative

set style fill solid 
set lmargin at screen 0.14

set xrange [0:230]
set ylabel "# wasted votes" font "Times-Roman, 20"
set xlabel "time (every 1 sec)" font "Times-Roman, 20"



plot 'server/0.txt'  using  7 lt 1 t 'A0-slow' fillcolor rgb "#ff0000", 'server/0.txt' using 8 lt 1  fillcolor rgb "#000000" t 'A2', 'server/0.txt' using 9 lt 1 fillcolor rgb "#0000ff" t 'A1'

#------------QUORUMS-----------------
set origin 0.0,0.5
set size 1, 0.5

set style data histograms
set style histogram rowstacked gap 1
set boxwidth 0.5 relative

set style fill solid 
set ylabel "# participation in\nfast majority" font "Times-Roman, 20" offset 1,0,0
#set xlabel "time (every 1 sec)" font "Times-Roman, 20"
set noxlabel

plot 'server/0.txt'  using  4 lt 1 t 'A0-slow' fillcolor rgb "#ff0000", 'server/0.txt' using 6 lt 1  fillcolor rgb "#000000" t 'A2', 'server/0.txt' using 5 lt 1 fillcolor rgb "#0000ff" t 'A1'


!pstopdf votes.eps && rm votes.eps
















==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/server/0.txt <==
REPLICA-172.31.32.196:14000 connected.
0 0 0
0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0
0 0 1 34 39 422 7 2 32 0 42 454
0 0 0 109 109 0 0 0 109 0 110 109
0 0 0 104 101 3 0 3 96 0 103 104
0 0 0 113 113 0 0 0 99 0 112 113
0 0 0 98 97 9 4 5 112 0 103 102
0 0 0 116 108 8 0 8 103 0 115 116
0 0 0 117 117 0 0 0 121 0 118 117
0 0 0 116 115 1 0 1 113 0 115 116
0 0 0 107 106 1 0 1 108 0 108 107
0 0 0 117 106 11 0 11 107 0 118 117
0 0 0 123 121 2 0 2 120 0 121 123
0 0 0 127 126 1 0 1 126 0 128 127
0 0 0 120 118 4 1 3 118 0 122 121
0 0 0 114 114 0 0 0 110 0 114 114
0 0 0 125 125 0 0 0 128 0 124 125
0 0 0 135 133 2 0 2 133 0 136 135
0 0 0 96 96 0 0 0 92 0 95 96
0 0 0 113 110 3 0 3 114 0 113 113
0 0 0 122 120 2 0 2 120 0 121 122
0 0 0 115 111 4 0 4 108 0 117 115
0 0 0 119 119 0 0 0 112 0 117 119
0 0 0 121 121 0 0 0 131 0 122 121
0 0 0 118 113 5 0 5 114 0 118 118
0 0 0 119 115 4 0 4 104 0 118 119
0 0 0 121 121 0 0 0 117 0 122 121
0 0 0 121 120 0 0 0 135 0 120 121
0 0 0 105 104 2 0 2 103 0 106 105
0 0 0 109 105 4 0 4 100 0 109 109
0 0 0 114 114 0 0 0 82 0 114 114
0 0 0 101 102 1 1 0 138 0 101 102
0 0 0 107 99 8 0 8 100 0 108 107
0 0 0 105 102 3 0 3 101 0 104 105
0 0 0 109 107 2 0 2 104 0 110 109
0 0 0 117 114 9 3 6 109 0 119 120
0 0 0 118 115 3 0 3 121 0 119 118
0 0 0 121 120 1 0 1 108 0 121 121
0 0 0 113 112 1 0 1 122 0 112 113
0 0 0 98 86 12 0 12 87 0 98 98
0 0 0 102 98 4 0 4 98 0 103 102
0 0 0 110 108 2 0 2 86 0 110 110
0 0 0 104 94 10 0 10 116 0 103 104
0 0 0 111 106 5 0 5 106 0 112 111
0 0 0 109 100 9 0 9 100 0 109 109
0 0 0 106 105 1 0 1 105 0 106 106
0 0 0 112 95 17 0 17 96 0 113 112
0 0 0 120 99 21 0 21 97 0 118 120
0 0 0 115 104 11 0 11 94 0 118 115
0 0 0 123 123 0 0 0 132 0 121 123
0 0 0 118 111 19 6 13 107 0 124 124
0 0 0 131 125 6 0 6 109 0 132 131
0 0 0 128 107 21 0 17 124 0 126 128
0 0 0 127 125 2 0 6 119 0 128 127
0 0 0 114 114 2 1 1 118 0 116 115
0 0 0 117 107 10 0 10 107 0 115 117
0 0 0 115 108 7 0 7 108 0 116 115
0 0 0 110 103 7 0 4 104 0 109 110
0 0 0 120 86 40 3 40 83 0 124 123
0 0 0 119 110 9 0 9 109 0 119 119
0 0 0 117 115 2 0 2 97 0 117 117
0 0 0 115 115 0 0 0 123 0 115 115
0 0 0 114 103 11 0 11 114 0 114 114
0 0 0 131 125 6 0 6 117 0 130 131
0 0 0 115 113 2 0 2 100 0 115 115
0 0 0 108 108 0 0 0 101 0 108 108
0 0 0 112 112 0 0 0 86 0 112 112
0 0 0 108 108 0 0 0 83 0 109 108
0 0 0 113 113 0 0 0 80 0 113 113
0 0 0 112 112 0 0 0 89 0 112 112
0 0 0 107 107 0 0 0 84 0 107 107
0 0 0 83 83 0 0 0 84 0 83 83
0 0 0 80 80 0 0 0 80 0 80 80
0 0 0 85 85 0 0 0 83 0 84 85
0 0 0 92 92 0 0 0 91 0 92 92
0 0 0 85 85 0 0 0 86 0 86 85
0 0 0 81 81 0 0 0 80 0 80 81
0 0 0 88 88 0 0 0 93 0 89 88
0 0 0 82 82 0 0 0 82 0 83 82
0 0 0 87 87 0 0 0 86 0 86 87
0 0 0 88 88 0 0 0 85 0 89 88
0 0 0 77 77 0 0 0 76 0 76 77
0 0 0 99 99 0 0 0 97 0 98 99
0 0 0 83 83 0 0 0 86 0 84 83
0 0 0 84 84 0 0 0 86 0 83 84
0 0 0 83 83 0 0 0 84 0 84 83
0 0 0 82 82 0 0 0 82 0 82 82
0 0 0 83 83 0 0 0 81 0 84 83
0 0 0 87 87 0 0 0 88 0 86 87
0 0 0 106 106 0 0 0 157 0 105 106
0 0 0 110 110 0 0 0 170 0 112 110
0 0 0 111 110 1 0 1 155 0 110 111
0 0 0 116 108 8 0 7 109 0 116 116
0 0 0 114 112 2 0 3 112 0 115 114
0 0 0 106 105 5 2 3 102 0 107 108
0 0 0 121 116 5 0 5 116 0 121 121
0 0 0 116 103 13 0 13 104 0 116 116
0 0 0 120 115 5 0 5 114 0 120 120
0 0 0 120 114 8 1 7 113 0 120 121
0 0 0 125 121 4 0 4 122 0 126 125
0 0 0 127 119 8 0 8 76 0 128 127
0 0 0 142 142 0 0 0 0 0 140 142
0 0 0 145 145 0 0 0 0 0 145 145
0 0 0 138 138 0 0 0 0 0 139 138
0 0 0 129 129 0 0 0 0 0 129 129
0 0 0 130 130 0 0 0 0 0 130 130
0 0 0 129 129 0 0 0 0 0 131 129
0 0 0 133 133 0 0 0 0 0 131 133
0 0 0 135 135 0 0 0 0 0 137 135
0 0 0 131 131 0 0 0 0 0 129 131
0 0 0 134 134 0 0 0 0 0 134 134
0 0 0 131 131 0 0 0 0 0 131 131
0 0 0 131 131 0 0 0 0 0 130 131
0 0 0 129 129 0 0 0 0 0 130 129
0 0 0 137 137 0 0 0 0 0 138 137
0 0 0 141 141 0 0 0 0 0 140 141
0 0 0 139 139 0 0 0 0 0 139 139
0 0 0 131 131 0 0 0 0 0 130 131
0 0 0 133 133 0 0 0 0 0 134 133
0 0 0 132 132 0 0 0 0 0 131 132
0 0 0 215 215 0 0 0 0 41 176 215
0 0 0 146 146 0 0 0 0 144 0 146
0 0 0 142 142 0 0 0 0 143 0 142
0 0 0 137 137 0 0 0 0 138 0 137
0 0 0 142 142 0 0 0 0 140 0 142
0 0 0 130 130 0 0 0 0 130 0 130
0 0 0 136 136 0 0 0 0 137 0 136
0 0 0 139 139 0 0 0 0 138 0 139
0 0 0 132 132 0 0 0 0 135 0 132
0 0 0 144 144 0 0 0 0 142 0 144
0 0 0 138 138 0 0 0 0 137 0 138
0 0 0 132 132 0 0 0 0 133 0 132
0 0 0 133 133 0 0 0 0 133 0 133
0 0 0 123 123 0 0 0 0 122 0 123
0 0 0 121 121 0 0 0 0 122 0 121
0 0 0 121 121 0 0 0 0 121 0 121
0 0 0 138 138 0 0 0 0 137 0 138
0 0 0 136 136 0 0 0 0 138 0 136
0 0 0 100 100 0 0 0 0 99 0 100
0 0 0 101 101 0 0 0 0 100 0 101
0 0 0 107 107 0 0 0 0 109 0 107
0 0 0 102 102 0 0 0 0 101 0 102
0 0 0 112 112 0 0 0 0 112 0 112
0 0 0 129 129 0 0 0 0 129 0 129
0 0 0 110 110 0 0 0 0 110 0 110
0 0 0 117 117 0 0 0 0 116 0 117
0 0 0 117 117 0 0 0 0 118 0 117
0 0 0 119 119 0 0 0 0 120 0 119
0 0 0 123 123 0 0 0 0 121 0 123
0 0 0 115 115 0 0 0 0 117 0 115
0 0 0 118 118 0 0 0 0 116 0 118
0 0 0 121 121 0 0 0 0 122 0 121
0 0 0 112 112 0 0 0 0 112 0 112
0 0 0 124 124 0 0 0 0 124 0 124
0 0 0 117 117 0 0 0 0 117 0 117
0 0 0 117 117 0 0 0 0 116 0 117
0 0 0 93 93 0 0 0 0 96 0 93
0 0 0 125 125 0 0 0 0 123 0 125
0 0 0 123 123 0 0 0 0 122 0 123
0 0 0 117 117 0 0 0 0 117 0 117
0 0 0 112 112 0 0 0 0 113 0 112
0 0 0 121 121 0 0 0 0 121 0 121
0 0 0 127 127 0 0 0 0 127 0 127
0 0 0 124 124 0 0 0 0 123 0 124
0 0 0 122 122 0 0 0 0 125 0 122
0 0 0 125 125 0 0 0 0 124 0 125
0 0 0 131 131 0 0 0 0 129 0 131
0 0 0 125 125 0 0 0 0 126 0 125
0 0 0 124 124 0 0 0 0 123 0 124
0 0 0 131 131 0 0 0 0 132 0 131
0 0 0 136 136 0 0 0 0 137 0 136
0 0 0 130 130 0 0 0 0 128 0 130
0 0 0 123 123 0 0 0 0 125 0 123
0 0 0 128 128 0 0 0 0 127 0 128
0 0 0 112 112 0 0 0 0 114 0 112
0 0 0 120 120 0 0 0 0 118 0 120
0 0 0 121 121 0 0 0 0 122 0 121
0 0 0 117 117 0 0 0 0 118 0 117
0 0 0 121 121 0 0 0 0 119 0 121
0 0 0 111 111 0 0 0 0 110 0 111
0 0 0 113 113 0 0 0 0 113 0 113
0 0 0 122 122 0 0 0 0 125 0 122
0 0 0 122 122 0 0 0 0 121 0 122
0 0 0 111 111 0 0 0 0 110 0 111
0 0 0 103 103 0 0 0 0 103 0 103
0 0 0 83 83 0 0 0 0 83 0 83
0 0 0 115 115 0 0 0 0 114 0 115
0 0 0 125 125 0 0 0 0 126 0 125
0 0 0 127 127 0 0 0 0 127 0 127
0 0 0 123 123 0 0 0 0 122 0 123
0 0 0 115 115 0 0 0 0 117 0 115
0 0 0 140 140 0 0 0 0 139 0 140
0 0 0 119 119 0 0 0 0 118 0 119
0 0 0 122 122 0 0 0 0 123 0 122
0 0 0 124 124 0 0 0 0 125 0 124
0 0 0 137 137 0 0 0 0 136 0 137
0 0 0 127 127 0 0 0 0 126 0 127
0 0 0 125 125 0 0 0 0 126 0 125
0 0 0 128 128 0 0 0 0 128 0 128
0 0 0 115 115 0 0 0 0 114 0 115
0 0 0 121 121 0 0 0 0 122 0 121
0 0 0 120 120 0 0 0 0 119 0 120
0 0 0 126 126 0 0 0 0 128 0 126
0 0 0 116 116 0 0 0 0 115 0 116
0 0 0 122 122 0 0 0 0 122 0 122
0 0 0 135 135 0 0 0 0 135 0 135
0 0 0 135 135 0 0 0 0 135 0 135
0 0 0 124 124 0 0 0 0 125 0 124
0 0 0 129 129 0 0 0 0 127 0 129
0 0 0 123 123 0 0 0 0 123 0 123
0 0 0 122 122 0 0 0 0 122 0 122
0 0 0 122 122 0 0 0 0 122 0 122
0 0 0 130 130 0 0 0 0 130 0 130
0 0 0 131 131 0 0 0 0 131 0 131
0 0 0 137 137 0 0 0 0 137 0 137
0 0 0 119 119 0 0 0 0 119 0 119
0 0 0 122 122 0 0 0 0 123 0 122


==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/server/1.txt <==
ACCEPTOR-172.31.32.137:14757 connected.


==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/server/2.txt <==
ACCEPTOR-172.31.32.188:14611 connected.


==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/server/3.txt <==
ACCEPTOR-172.31.32.199:14423 connected.


==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/server/cpu0.txt <==
19689 ubuntu    20   0 38040 8456 2876 R 32.9  0.5   0:00.17 concoord           
19689 ubuntu    20   0  473m  12m 3380 S 13.8  0.7   0:00.31 concoord           
19689 ubuntu    20   0  473m  13m 3396 S 38.8  0.8   0:00.70 concoord           
19689 ubuntu    20   0  473m  23m 3396 S 81.6  1.4   0:01.53 concoord           
19689 ubuntu    20   0  473m  33m 3396 S 60.3  2.0   0:02.14 concoord           
19689 ubuntu    20   0  473m  43m 3396 S 76.7  2.7   0:02.93 concoord           
19689 ubuntu    20   0  473m  54m 3396 S 81.3  3.3   0:03.77 concoord           
19689 ubuntu    20   0  473m  65m 3396 S 72.5  4.0   0:04.51 concoord           
19689 ubuntu    20   0  537m  77m 3396 S 72.6  4.7   0:05.26 concoord           
19689 ubuntu    20   0  537m  88m 3396 S 73.6  5.4   0:06.02 concoord           
19689 ubuntu    20   0  537m  99m 3396 S 79.1  6.0   0:06.82 concoord           
19689 ubuntu    20   0  537m 110m 3396 S 85.1  6.7   0:07.68 concoord           
19689 ubuntu    20   0  537m 122m 3396 S 55.6  7.4   0:08.24 concoord           
19689 ubuntu    20   0  537m 134m 3396 S 60.5  8.1   0:08.85 concoord           
19689 ubuntu    20   0  601m 146m 3396 S 63.5  8.8   0:09.49 concoord           
19689 ubuntu    20   0  601m 157m 3396 S 67.3  9.5   0:10.17 concoord           
19689 ubuntu    20   0  601m 169m 3396 S 68.9 10.2   0:10.87 concoord           
19689 ubuntu    20   0  601m 181m 3396 S 70.6 11.0   0:11.59 concoord           
19689 ubuntu    20   0  601m 192m 3396 S 52.6 11.6   0:12.12 concoord           
19689 ubuntu    20   0  601m 202m 3396 S 74.3 12.2   0:12.88 concoord           
19689 ubuntu    20   0  665m 213m 3396 S 67.4 12.9   0:13.56 concoord           
19689 ubuntu    20   0  665m 225m 3396 S 73.4 13.7   0:14.30 concoord           
19689 ubuntu    20   0  665m 237m 3396 S 65.4 14.3   0:14.96 concoord           
19689 ubuntu    20   0  665m 248m 3396 S 72.4 15.1   0:15.69 concoord           
19689 ubuntu    20   0  665m 260m 3396 S 70.4 15.7   0:16.40 concoord           
19689 ubuntu    20   0  729m 271m 3396 S 67.5 16.4   0:17.09 concoord           
19689 ubuntu    20   0  729m 283m 3396 S 62.5 17.2   0:17.72 concoord           
19689 ubuntu    20   0  729m 295m 3396 S 68.3 17.9   0:18.41 concoord           
19689 ubuntu    20   0  729m 306m 3396 S 73.6 18.5   0:19.16 concoord           
19689 ubuntu    20   0  729m 316m 3396 S 72.2 19.1   0:19.89 concoord           
19689 ubuntu    20   0  729m 327m 3396 S 84.5 19.8   0:20.76 concoord           
19689 ubuntu    20   0  793m 337m 3396 S 79.4 20.4   0:21.56 concoord           
19689 ubuntu    20   0  793m 347m 3396 S 76.3 21.0   0:22.33 concoord           
19689 ubuntu    20   0  793m 357m 3396 S 83.1 21.6   0:23.17 concoord           
19689 ubuntu    20   0  793m 368m 3396 S 80.5 22.3   0:23.99 concoord           
19689 ubuntu    20   0  793m 379m 3396 S 87.2 23.0   0:24.88 concoord           
19689 ubuntu    20   0  793m 391m 3396 S 84.0 23.7   0:25.73 concoord           
19689 ubuntu    20   0  857m 403m 3396 S 84.4 24.4   0:26.61 concoord           
19689 ubuntu    20   0  857m 414m 3396 S 77.3 25.1   0:27.39 concoord           
19689 ubuntu    20   0  857m 424m 3396 S 82.3 25.7   0:28.22 concoord           
19689 ubuntu    20   0  857m 434m 3396 S 78.0 26.3   0:29.04 concoord           
19689 ubuntu    20   0  857m 445m 3396 S 83.1 26.9   0:29.88 concoord           
19689 ubuntu    20   0  857m 455m 3396 S 85.1 27.6   0:30.77 concoord           
19689 ubuntu    20   0  921m 465m 3396 S 83.0 28.2   0:31.63 concoord           
19689 ubuntu    20   0  921m 476m 3396 S 88.1 28.8   0:32.52 concoord           
19689 ubuntu    20   0  921m 487m 3396 S 72.3 29.5   0:33.25 concoord           
19689 ubuntu    20   0  921m 497m 3396 S 75.9 30.1   0:34.03 concoord           
19689 ubuntu    20   0  923m 512m 3396 S 77.2 31.0   0:34.81 concoord           
19689 ubuntu    20   0  923m 524m 3396 S 81.2 31.7   0:35.63 concoord           
19689 ubuntu    20   0  987m 536m 3396 S 84.2 32.4   0:36.52 concoord           
19689 ubuntu    20   0  988m 549m 3396 S 79.6 33.2   0:37.33 concoord           
19689 ubuntu    20   0  988m 561m 3396 S 84.4 34.0   0:38.18 concoord           
19689 ubuntu    20   0  988m 574m 3396 S 81.2 34.8   0:39.02 concoord           
19689 ubuntu    20   0  988m 586m 3396 S 67.4 35.5   0:39.70 concoord           
19689 ubuntu    20   0 1052m 597m 3396 S 76.6 36.2   0:40.49 concoord           
19689 ubuntu    20   0 1052m 609m 3396 S 79.1 36.9   0:41.29 concoord           
19689 ubuntu    20   0 1052m 620m 3396 S 78.7 37.5   0:42.10 concoord           
19689 ubuntu    20   0 1052m 631m 3396 S 78.4 38.2   0:42.89 concoord           
19689 ubuntu    20   0 1052m 643m 3396 S 82.1 38.9   0:43.72 concoord           
19689 ubuntu    20   0 1052m 655m 3396 S 72.0 39.6   0:44.47 concoord           
19689 ubuntu    20   0 1116m 667m 3396 S 80.5 40.4   0:45.35 concoord           
19689 ubuntu    20   0 1116m 678m 3396 S 79.4 41.0   0:46.16 concoord           
19689 ubuntu    20   0 1116m 690m 3396 S 75.5 41.7   0:46.92 concoord           
19689 ubuntu    20   0 1116m 701m 3396 S 78.4 42.5   0:47.71 concoord           
19689 ubuntu    20   0 1116m 712m 3396 S 85.0 43.1   0:48.57 concoord           
19689 ubuntu    20   0 1116m 723m 3396 S 77.4 43.8   0:49.35 concoord           
19689 ubuntu    20   0 1180m 734m 3396 S 89.0 44.4   0:50.25 concoord           
19689 ubuntu    20   0 1180m 745m 3396 S 73.8 45.1   0:51.01 concoord           
19689 ubuntu    20   0 1180m 756m 3396 S 73.2 45.7   0:51.75 concoord           
19689 ubuntu    20   0 1180m 766m 3396 S 71.2 46.4   0:52.47 concoord           
19689 ubuntu    20   0 1180m 775m 3400 S 86.3 46.9   0:53.34 concoord           
19689 ubuntu    20   0 1180m 784m 3400 S 88.3 47.4   0:54.28 concoord           
19689 ubuntu    20   0 1244m 792m 3400 S 80.1 48.0   0:55.09 concoord           
19689 ubuntu    20   0 1244m 800m 3400 S 85.3 48.5   0:55.98 concoord           
19689 ubuntu    20   0 1244m 809m 3400 S 79.1 49.0   0:56.78 concoord           
19689 ubuntu    20   0 1244m 817m 3400 S 94.8 49.5   0:57.77 concoord           
19689 ubuntu    20   0 1244m 826m 3400 S 90.4 50.0   0:58.71 concoord           
19689 ubuntu    20   0 1244m 834m 3400 S 93.1 50.5   0:59.66 concoord           
19689 ubuntu    20   0 1244m 841m 3400 S 94.1 50.9   1:00.61 concoord           
19689 ubuntu    20   0 1244m 850m 3400 S 87.1 51.5   1:01.49 concoord           
19689 ubuntu    20   0 1308m 858m 3400 S 93.2 52.0   1:02.43 concoord           
19689 ubuntu    20   0 1308m 866m 3400 S 76.4 52.4   1:03.20 concoord           
19689 ubuntu    20   0 1308m 875m 3400 S 87.4 52.9   1:04.10 concoord           
19689 ubuntu    20   0 1308m 883m 3400 S 94.9 53.4   1:05.08 concoord           
19689 ubuntu    20   0 1308m 891m 3400 S 85.3 53.9   1:05.95 concoord           
19689 ubuntu    20   0 1308m 900m 3400 S 91.3 54.5   1:06.87 concoord           
19689 ubuntu    20   0 1308m 908m 3400 S 81.4 55.0   1:07.74 concoord           
19689 ubuntu    20   0 1372m 916m 3400 S 93.0 55.5   1:08.68 concoord           
19689 ubuntu    20   0 1372m 926m 3400 S 89.3 56.1   1:09.58 concoord           
19689 ubuntu    20   0 1372m 937m 3400 S 90.2 56.7   1:10.49 concoord           
19689 ubuntu    20   0 1372m 947m 3400 S 82.3 57.3   1:11.32 concoord           
19689 ubuntu    20   0 1372m 959m 3400 S 89.2 58.0   1:12.24 concoord           
19689 ubuntu    20   0 1372m 970m 3400 S 76.4 58.7   1:13.02 concoord           
19689 ubuntu    20   0 1372m 981m 3400 S 68.3 59.4   1:13.71 concoord           
19689 ubuntu    20   0 1436m 992m 3400 S 79.5 60.0   1:14.52 concoord           
19689 ubuntu    20   0 1436m 1.0g 3400 S 76.4 60.8   1:15.29 concoord           
19689 ubuntu    20   0 1436m 1.0g 3400 S 70.9 61.5   1:16.04 concoord           
19689 ubuntu    20   0 1436m 1.0g 3400 S 84.3 62.1   1:16.89 concoord           
19689 ubuntu    20   0 1436m 1.0g 3400 S 81.3 62.9   1:17.71 concoord           
19689 ubuntu    20   0 1500m 1.0g 3400 S 74.4 63.7   1:18.46 concoord           
19689 ubuntu    20   0 1500m 1.0g 3400 S 42.7 64.5   1:18.89 concoord           
19689 ubuntu    20   0 1500m 1.1g 3400 S 49.7 65.3   1:19.39 concoord           
19689 ubuntu    20   0 1500m 1.1g 3400 S 52.7 66.1   1:19.93 concoord           
19689 ubuntu    20   0 1500m 1.1g 3400 S 49.6 66.9   1:20.43 concoord           
19689 ubuntu    20   0 1564m 1.1g 3400 S 57.6 67.7   1:21.01 concoord           
19689 ubuntu    20   0 1564m 1.1g 3400 S 71.5 68.4   1:21.73 concoord           
19689 ubuntu    20   0 1564m 1.1g 3400 S 59.7 69.2   1:22.33 concoord           
19689 ubuntu    20   0 1564m 1.1g 3400 S 47.6 70.0   1:22.81 concoord           
19689 ubuntu    20   0 1564m 1.1g 3400 S 58.0 70.8   1:23.40 concoord           
19689 ubuntu    20   0 1628m 1.2g 3400 S 53.6 71.5   1:23.94 concoord           
19689 ubuntu    20   0 1628m 1.2g 3400 S 70.3 72.3   1:24.65 concoord           
19689 ubuntu    20   0 1628m 1.2g 3400 S 58.6 73.1   1:25.24 concoord           
19689 ubuntu    20   0 1628m 1.2g 3400 S 44.6 73.8   1:25.69 concoord           
19689 ubuntu    20   0 1628m 1.2g 3400 S 53.5 74.6   1:26.23 concoord           
19689 ubuntu    20   0 1692m 1.2g 3400 S 46.0 75.5   1:26.70 concoord           
19689 ubuntu    20   0 1692m 1.2g 3400 S 52.5 76.3   1:27.23 concoord           
19689 ubuntu    20   0 1692m 1.2g 3400 S 44.6 77.1   1:27.68 concoord           
19689 ubuntu    20   0 1692m 1.3g 3400 S 48.7 77.8   1:28.17 concoord           
19689 ubuntu    20   0 1692m 1.3g 3400 S 62.2 78.6   1:28.80 concoord           
19689 ubuntu    20   0 1756m 1.3g 3400 S 67.5 79.3   1:29.48 concoord           
19689 ubuntu    20   0 1756m 1.3g 3400 S 60.5 80.1   1:30.09 concoord           
19689 ubuntu    20   0 1756m 1.3g 3400 S 76.5 81.0   1:30.87 concoord           
19689 ubuntu    20   0 1756m 1.3g 3400 S 68.3 81.8   1:31.56 concoord           
19689 ubuntu    20   0 1756m 1.3g 3400 S 76.6 82.6   1:32.35 concoord           
19689 ubuntu    20   0 1820m 1.3g 3400 S 77.4 83.4   1:33.13 concoord           
19689 ubuntu    20   0 1820m 1.4g 3400 S 65.6 84.2   1:33.80 concoord           
19689 ubuntu    20   0 1820m 1.4g 3400 S 64.4 85.0   1:34.45 concoord           
19689 ubuntu    20   0 1820m 1.4g 3400 S 72.3 85.8   1:35.18 concoord           
19689 ubuntu    20   0 1884m 1.4g 3400 S 66.4 86.6   1:35.85 concoord           
19689 ubuntu    20   0 1884m 1.4g 3400 S 65.7 87.4   1:36.51 concoord           
19689 ubuntu    20   0 1884m 1.4g 3400 S 73.2 88.2   1:37.25 concoord           
19689 ubuntu    20   0 1884m 1.4g 3400 S 69.6 89.0   1:37.95 concoord           
19689 ubuntu    20   0 1884m 1.4g 3400 S 65.5 89.7   1:38.61 concoord           
19689 ubuntu    20   0 1884m 1.5g 3400 S 65.6 90.4   1:39.27 concoord           
19689 ubuntu    20   0 1948m 1.5g 3400 S 66.6 91.1   1:39.96 concoord           
19689 ubuntu    20   0 1948m 1.5g 3400 S 82.5 92.0   1:40.79 concoord           
19689 ubuntu    20   0 1948m 1.5g 3400 S 72.0 92.7   1:41.55 concoord           
19689 ubuntu    20   0 1948m 1.5g 3400 S 67.3 93.3   1:42.23 concoord           
19689 ubuntu    20   0 1948m 1.5g 3400 S 62.6 93.9   1:42.86 concoord           
19689 ubuntu    20   0 2012m 1.5g 3356 S 57.8 94.5   1:43.46 concoord           
19689 ubuntu    20   0 2012m 1.5g 3288 S 59.5 95.1   1:44.06 concoord           
19689 ubuntu    20   0 2012m 1.5g 3228 S 55.2 95.8   1:44.63 concoord           
19689 ubuntu    20   0 2012m 1.6g 2656 S 54.5 96.0   1:45.18 concoord           
19689 ubuntu    20   0 2012m 1.6g 2644 S 71.1 96.0   1:45.92 concoord           
19689 ubuntu    20   0 2012m 1.6g 2380 S 62.1 96.2   1:46.56 concoord           
19689 ubuntu    20   0 2076m 1.6g 2148 S 70.7 96.2   1:47.29 concoord           
19689 ubuntu    20   0 2076m 1.6g 2148 S 71.4 96.2   1:48.01 concoord           
19689 ubuntu    20   0 2076m 1.6g 2120 S 68.8 96.1   1:48.71 concoord           
19689 ubuntu    20   0 2076m 1.6g 2096 S 62.5 96.2   1:49.34 concoord           
19689 ubuntu    20   0 2076m 1.6g 2080 S 66.7 96.2   1:50.02 concoord           
19689 ubuntu    20   0 2076m 1.6g 2040 S 58.6 96.1   1:50.61 concoord           
19689 ubuntu    20   0 2140m 1.6g 2008 S 61.5 96.0   1:51.23 concoord           
19689 ubuntu    20   0 2140m 1.6g 1996 S 74.4 96.1   1:51.98 concoord           
19689 ubuntu    20   0 2140m 1.6g 1988 S 70.4 96.1   1:52.69 concoord           
19689 ubuntu    20   0 2140m 1.6g 1972 S 74.3 96.1   1:53.44 concoord           
19689 ubuntu    20   0 2140m 1.6g 1964 S 45.1 96.1   1:53.90 concoord           
19689 ubuntu    20   0 2204m 1.6g 1928 S 67.6 96.1   1:54.59 concoord           
19689 ubuntu    20   0 2204m 1.6g 1844 S 62.5 96.1   1:55.22 concoord           
19689 ubuntu    20   0 2204m 1.6g 1792 S 73.9 96.1   1:55.97 concoord           
19689 ubuntu    20   0 2204m 1.6g 1752 S 62.4 96.0   1:56.60 concoord           
19689 ubuntu    20   0 2204m 1.6g 1728 S 63.0 96.1   1:57.25 concoord           
19689 ubuntu    20   0 2204m 1.6g 1684 S 70.0 96.1   1:57.96 concoord           
19689 ubuntu    20   0 2268m 1.6g 1636 S 64.4 96.0   1:58.61 concoord           
19689 ubuntu    20   0 2268m 1.6g 1612 S 62.4 96.1   1:59.24 concoord           
19689 ubuntu    20   0 2268m 1.6g 1608 S 54.5 96.1   1:59.79 concoord           
19689 ubuntu    20   0 2268m 1.6g 1608 S 74.3 96.0   2:00.54 concoord           
19689 ubuntu    20   0 2268m 1.5g 1604 S 58.5 96.0   2:01.13 concoord           
19689 ubuntu    20   0 2332m 1.5g 1584 S 71.3 96.0   2:01.85 concoord           
19689 ubuntu    20   0 2332m 1.6g 1576 S 51.5 96.1   2:02.37 concoord           
19689 ubuntu    20   0 2332m 1.6g 1572 S 55.5 96.1   2:02.93 concoord           
19689 ubuntu    20   0 2332m 1.6g 1572 S 56.7 96.0   2:03.50 concoord           
19689 ubuntu    20   0 2332m 1.6g 1564 S 59.3 96.1   2:04.11 concoord           
19689 ubuntu    20   0 2396m 1.6g 1560 S 72.9 96.1   2:04.85 concoord           
19689 ubuntu    20   0 2396m 1.6g 1560 S 59.4 96.1   2:05.46 concoord           
19689 ubuntu    20   0 2396m 1.6g 1556 S 62.5 96.1   2:06.09 concoord           
19689 ubuntu    20   0 2396m 1.5g 1552 S 61.4 96.0   2:06.71 concoord           
19689 ubuntu    20   0 2396m 1.5g 1544 S 58.1 96.0   2:07.31 concoord           
19689 ubuntu    20   0 2396m 1.6g 1544 S 51.3 96.0   2:07.84 concoord           
19689 ubuntu    20   0 2460m 1.5g 1544 S 66.6 96.0   2:08.51 concoord           
19689 ubuntu    20   0 2460m 1.6g 1544 S 52.7 96.0   2:09.04 concoord           
19689 ubuntu    20   0 2460m 1.6g 1540 S 62.3 96.0   2:09.67 concoord           
19689 ubuntu    20   0 2460m 1.5g 1540 S 52.5 96.0   2:10.20 concoord           
19689 ubuntu    20   0 2460m 1.6g 1540 S 56.6 96.0   2:10.77 concoord           
19689 ubuntu    20   0 2469m 1.5g 1492 S 62.2 96.0   2:11.40 concoord           
19689 ubuntu    20   0 2537m 1.5g 1436 S 47.5 96.0   2:11.88 concoord           
19689 ubuntu    20   0 2537m 1.5g 1424 S 52.0 96.0   2:12.41 concoord           
19689 ubuntu    20   0 2537m 1.6g 1424 S 60.4 96.0   2:13.02 concoord           
19689 ubuntu    20   0 2537m 1.5g 1392 S 63.9 95.9   2:13.68 concoord           
19689 ubuntu    20   0 2539m 1.5g 1388 S 61.7 96.0   2:14.31 concoord           
19689 ubuntu    20   0 2603m 1.5g 1388 S 56.6 96.0   2:14.88 concoord           
19689 ubuntu    20   0 2603m 1.5g 1384 S 54.0 96.0   2:15.44 concoord           
19689 ubuntu    20   0 2603m 1.5g 1384 S 55.3 96.0   2:16.00 concoord           
19689 ubuntu    20   0 2603m 1.5g 1384 S 55.3 96.0   2:16.56 concoord           
19689 ubuntu    20   0 2603m 1.5g 1380 S 60.7 96.0   2:17.18 concoord           
19689 ubuntu    20   0 2603m 1.5g 1380 S 56.4 96.0   2:17.75 concoord           
19689 ubuntu    20   0 2667m 1.5g 1372 S 66.9 96.0   2:18.44 concoord           
19689 ubuntu    20   0 2667m 1.5g 1364 S 58.6 96.0   2:19.03 concoord           
19689 ubuntu    20   0 2667m 1.5g 1364 S 61.3 96.0   2:19.65 concoord           
19689 ubuntu    20   0 2667m 1.5g 1364 S 55.7 96.0   2:20.21 concoord           
19689 ubuntu    20   0 2667m 1.6g 1364 S 73.3 96.0   2:20.96 concoord           
19689 ubuntu    20   0 2731m 1.5g 1360 S 61.7 96.0   2:21.59 concoord           
19689 ubuntu    20   0 2731m 1.5g 1340 S 61.3 95.9   2:22.21 concoord           
19689 ubuntu    20   0 2731m 1.5g 1340 S 60.3 96.0   2:22.82 concoord           
19689 ubuntu    20   0 2731m 1.5g 1340 S 70.8 96.0   2:23.54 concoord           
19689 ubuntu    20   0 2731m 1.6g 1336 S 77.3 96.0   2:24.32 concoord           
19689 ubuntu    20   0 2795m 1.5g 1332 S 72.4 95.9   2:25.05 concoord           
19689 ubuntu    20   0 2795m 1.6g 1328 S 80.3 96.1   2:25.87 concoord           
19689 ubuntu    20   0 2795m 1.5g 1324 S 56.2 96.0   2:26.44 concoord           
19689 ubuntu    20   0 2795m 1.5g 1324 S 62.9 96.0   2:27.09 concoord           
19689 ubuntu    20   0 2795m 1.5g 1324 S 70.4 95.9   2:27.82 concoord           
19689 ubuntu    20   0 2795m 1.5g 1324 S 74.6 95.9   2:28.59 concoord           
19689 ubuntu    20   0 2859m 1.5g 1324 S 67.6 95.9   2:29.28 concoord           
19689 ubuntu    20   0 2859m 1.5g 1324 S 69.7 96.0   2:30.00 concoord           
19689 ubuntu    20   0 2859m 1.5g 1324 S 77.0 96.0   2:30.78 concoord           
19689 ubuntu    20   0 2859m 1.5g 1324 S 60.4 96.0   2:31.39 concoord           
19689 ubuntu    20   0     0    0    0 R 47.0  0.0   2:31.89 concoord           


==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/server/cpu1.txt <==
14344 ubuntu    20   0 42348  10m 3292 R 25.2  1.8   0:00.13 concoord           
14344 ubuntu    20   0 48688  11m 3452 S  2.0  1.9   0:00.15 concoord           
14344 ubuntu    20   0 48688  11m 3452 S  0.0  1.9   0:00.15 concoord           
14344 ubuntu    20   0 48824  11m 3452 S  0.0  1.9   0:00.15 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 28.9  2.0   0:00.44 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:00.56 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:00.69 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:00.84 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:00.98 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:01.13 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:01.29 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:01.45 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:01.58 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 16.9  2.0   0:01.75 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:01.89 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:02.05 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:02.18 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:02.34 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:02.49 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 16.9  2.0   0:02.66 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:02.78 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:02.93 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:03.07 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:03.20 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:03.34 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:03.50 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:03.64 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:03.78 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:03.92 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:04.07 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:04.20 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:04.32 concoord           
14344 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:04.42 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 16.9  2.0   0:04.59 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:04.73 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:04.86 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:04.99 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:05.15 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:05.29 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:05.44 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:05.57 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:05.71 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:05.84 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:05.95 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:06.11 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:06.24 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:06.39 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:06.52 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:06.66 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:06.79 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:06.94 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:07.10 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:07.26 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:07.41 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:07.57 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:07.71 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:07.85 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:07.99 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:08.12 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 16.9  2.0   0:08.29 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:08.44 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:08.58 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:08.69 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:08.85 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:09.00 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:09.14 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 15.9  2.0   0:09.30 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:09.43 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:09.55 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:09.66 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:09.77 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:09.88 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:09.99 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:10.12 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:10.23 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:10.34 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:10.46 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:10.58 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:10.71 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:10.82 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:10.94 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:11.05 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:11.16 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:11.26 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:11.37 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:11.47 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:11.61 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:11.72 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:11.82 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:11.92 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:12.03 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 20.9  2.0   0:12.24 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 19.9  2.0   0:12.44 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 17.9  2.0   0:12.62 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:12.76 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:12.88 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:13.03 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:13.17 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:13.30 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:13.44 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:13.58 concoord           
14344 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:13.71 concoord           


==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/server/cpu2.txt <==
13812 ubuntu    20   0 38980 9788 3240 R 47.5  0.6   0:00.24 concoord           
13812 ubuntu    20   0 48688  11m 3460 S  1.8  0.7   0:00.26 concoord           
13812 ubuntu    20   0 48824  11m 3460 S  0.0  0.7   0:00.26 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:00.39 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:00.55 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:00.73 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:00.92 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:01.10 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.8  0.7   0:01.31 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:01.50 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:01.69 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:01.86 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 24.8  0.7   0:02.11 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:02.31 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:02.52 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:02.72 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:02.91 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:03.13 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:03.33 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:03.50 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:03.69 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:03.89 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:04.09 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.8  0.7   0:04.30 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:04.49 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:04.67 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.8  0.7   0:04.88 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:05.08 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:05.28 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:05.44 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:05.62 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:05.81 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:05.97 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:06.14 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:06.32 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:06.50 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:06.70 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.8  0.7   0:06.91 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:07.11 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:07.28 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:07.44 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:07.61 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:07.78 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:07.95 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:08.12 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:08.30 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:08.47 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:08.66 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:08.85 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:09.04 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:09.25 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:09.45 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:09.65 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:09.86 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:10.06 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:10.26 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:10.44 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:10.63 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:10.81 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.8  0.7   0:11.02 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:11.21 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:11.41 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:11.59 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.8  0.7   0:11.79 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.8  0.7   0:11.99 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:12.19 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:12.38 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:12.57 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:12.77 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:12.96 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:13.16 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:13.33 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:13.48 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:13.63 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:13.78 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:13.93 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:14.09 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:14.24 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:14.37 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:14.48 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:14.57 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:14.68 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:14.79 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:14.89 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:14.99 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  9.6  0.7   0:15.09 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  9.9  0.7   0:15.19 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:15.33 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:15.48 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:15.63 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:15.82 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:16.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:16.19 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.8  0.7   0:16.37 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:16.55 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:16.74 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:16.94 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:17.12 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:17.31 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:17.52 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:17.71 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:17.94 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:18.17 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 23.9  0.7   0:18.41 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:18.63 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:18.85 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:19.07 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:19.29 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:19.52 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:19.75 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:19.97 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:20.19 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:20.40 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:20.62 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:20.84 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 23.9  0.7   0:21.08 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 24.8  0.7   0:21.33 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:21.55 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:21.78 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:22.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:22.22 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 22.8  0.7   0:22.45 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 24.9  0.7   0:22.70 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.8  0.7   0:22.92 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 22.8  0.7   0:23.15 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 23.9  0.7   0:23.39 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.8  0.7   0:23.61 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:23.84 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 22.8  0.7   0:24.07 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 24.9  0.7   0:24.32 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 23.8  0.7   0:24.56 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 22.8  0.7   0:24.79 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 23.9  0.7   0:25.03 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 23.8  0.7   0:25.27 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.8  0.7   0:25.49 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:25.70 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 23.9  0.7   0:25.94 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 23.8  0.7   0:26.18 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:26.38 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.8  0.7   0:26.57 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:26.75 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:26.93 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:27.10 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:27.32 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:27.51 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:27.71 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:27.91 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:28.10 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:28.30 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:28.50 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:28.69 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:28.89 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:29.09 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.8  0.7   0:29.29 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:29.48 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:29.67 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:29.86 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:30.02 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:30.22 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:30.41 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:30.60 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:30.80 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:30.98 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:31.19 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:31.40 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:31.59 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:31.80 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:32.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:32.19 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:32.40 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:32.61 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.8  0.7   0:32.83 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:33.02 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:33.23 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:33.42 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:33.60 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:33.79 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:33.97 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:34.16 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:34.34 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:34.52 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:34.70 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:34.90 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:35.08 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:35.25 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:35.44 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:35.59 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.8  0.7   0:35.78 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:35.98 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.8  0.7   0:36.20 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:36.39 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.8  0.7   0:36.59 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:36.80 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:37.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:37.19 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.8  0.7   0:37.40 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:37.61 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:37.82 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:38.03 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:38.22 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:38.42 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:38.60 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.8  0.7   0:38.81 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:39.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:39.19 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:39.40 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.8  0.7   0:39.62 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:39.83 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:40.04 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:40.24 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:40.45 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 19.8  0.7   0:40.65 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:40.86 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:41.08 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:41.30 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 20.8  0.7   0:41.51 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:41.70 concoord           
13812 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:41.92 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  8.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           
13812 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:42.00 concoord           


==> graph-collection/open-replica/conf-b-100B-100/max-kill-slow/1/server/cpu3.txt <==
13964 ubuntu    20   0 42344  10m 3304 R 57.0  0.7   0:00.30 concoord           
13964 ubuntu    20   0 48688  11m 3460 S  1.0  0.7   0:00.31 concoord           
13964 ubuntu    20   0 48824  11m 3460 S  0.0  0.7   0:00.31 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:00.50 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:00.68 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:00.87 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:01.07 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:01.28 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.8  0.7   0:01.50 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:01.71 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:01.90 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:02.10 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:02.27 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:02.42 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:02.58 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:02.79 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:03.01 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:03.22 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:03.40 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:03.61 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:03.81 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:04.01 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:04.22 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:04.42 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:04.63 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:04.84 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:05.05 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:05.26 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:05.46 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:05.64 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:05.83 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:06.02 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:06.20 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:06.38 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:06.56 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:06.76 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:06.96 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.8  0.7   0:07.17 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:07.37 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:07.55 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:07.71 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:07.90 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:08.08 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:08.27 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:08.47 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:08.64 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:08.84 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:09.03 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:09.24 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:09.45 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:09.65 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:09.87 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:10.09 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:10.31 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:10.51 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:10.69 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:10.88 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:11.05 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:11.24 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:11.43 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:11.62 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:11.82 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:12.01 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:12.22 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:12.42 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:12.63 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:12.82 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:13.02 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:13.22 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:13.42 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:13.62 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:13.77 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:13.93 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:14.08 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:14.22 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:14.37 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:14.52 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:14.66 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:14.81 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:14.94 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:15.09 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:15.24 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:15.37 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:15.51 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:15.66 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:15.81 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:15.94 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:16.08 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:16.22 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:16.38 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:16.56 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:16.73 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:16.91 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:17.09 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:17.27 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:17.46 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:17.66 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:17.85 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:18.04 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:18.25 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:18.45 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:18.68 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:18.91 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:19.14 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:19.36 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:19.57 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:19.79 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:20.01 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:20.22 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:20.43 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:20.66 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:20.89 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:21.12 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.8  0.7   0:21.35 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:21.57 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:21.80 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:22.03 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:22.25 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:22.46 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:22.68 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:22.88 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:23.11 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:23.32 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.8  0.7   0:23.53 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:23.74 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:23.96 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:24.13 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:24.36 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.8  0.7   0:24.59 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 23.8  0.7   0:24.83 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.8  0.7   0:25.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 23.8  0.7   0:25.30 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:25.53 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:25.75 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:25.97 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:26.18 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:26.41 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:26.64 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:26.85 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:27.02 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:27.19 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:27.36 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:27.54 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:27.76 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:27.96 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:28.16 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:28.36 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:28.55 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.8  0.7   0:28.74 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:28.93 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:29.11 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:29.32 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:29.51 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.8  0.7   0:29.72 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:29.91 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:30.12 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:30.29 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:30.49 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:30.69 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:30.89 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:31.08 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:31.29 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:31.49 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:31.69 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:31.89 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:32.09 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:32.29 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:32.48 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:32.68 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:32.89 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:33.10 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:33.31 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:33.50 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:33.70 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:33.90 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:34.10 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:34.30 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:34.49 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:34.68 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:34.87 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:35.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:35.24 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.8  0.7   0:35.44 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:35.62 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:35.81 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:35.96 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:36.17 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.8  0.7   0:36.40 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:36.62 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:36.84 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.8  0.7   0:37.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:37.29 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:37.51 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.8  0.7   0:37.73 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:37.94 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:38.16 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 19.8  0.7   0:38.36 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.8  0.7   0:38.59 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.8  0.7   0:38.82 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:39.04 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:39.26 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:39.47 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.8  0.7   0:39.69 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:39.90 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:40.13 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.8  0.7   0:40.36 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 23.9  0.7   0:40.60 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:40.83 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:41.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.8  0.7   0:41.29 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:41.50 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:41.72 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.8  0.7   0:41.93 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 22.9  0.7   0:42.16 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 24.8  0.7   0:42.41 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 20.9  0.7   0:42.62 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 21.9  0.7   0:42.84 concoord           
13964 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:43.03 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  2.0  0.7   0:43.05 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.05 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.05 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  1.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           
13964 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:43.06 concoord           


==> graph-collection/open-replica/conf-b-4k-70/kill-fast/1/client/1.txt <==
0 0.004510 0 0.000000 1384546389 0.004510 0 0 0.000000 0.000000 0.000000
1 1.001145 500 499.428093 1384546390 1.005662 19 1951894 14.874736 15.659269 51.528918
2 1.001166 1025 1023.806134 1384546391 2.006830 41 4220868 32.165159 31.380643 24.835645
3 1.001129 1050 1048.815979 1384546392 3.007961 42 4323816 32.950899 33.735445 23.605801
4 1.001127 1450 1448.367683 1384546393 4.009091 58 5970984 45.503710 45.503710 17.202488
5 1.001127 1500 1498.311396 1384546394 5.010221 60 6176880 47.072803 47.072803 16.720716
6 1.007529 1000 992.527242 1384546395 6.017752 40 4117920 31.182463 31.182463 25.246316
7 1.001666 1325 1322.796130 1384546396 7.019421 53 5456244 41.558599 40.774474 18.992703
8 1.001334 1425 1423.101651 1384546397 8.020758 58 5970984 45.494305 86.282303 17.275703
9 1.001101 1175 1173.707728 1384546398 9.021860 46 4735608 36.090086 36.874653 21.411118
10 1.001356 975 973.679569 1384546399 10.023218 40 4117920 31.374688 30.590321 25.411916
11 1.005711 1350 1342.333826 1384546400 11.028930 53 5456244 41.391448 41.391448 18.947358
12 1.001131 1475 1473.333575 1384546401 12.030064 59 6073932 46.288069 47.072613 16.607103
13 1.001128 1450 1448.365958 1384546402 13.031194 58 5970984 45.503656 45.503656 17.400495
14 1.001111 1025 1023.862458 1384546403 14.032307 41 4220868 32.166929 32.166929 24.611892
15 1.001550 1075 1073.336372 1384546404 15.033859 43 4426764 33.721262 33.721262 22.984832
16 1.002743 1450 1446.033522 1384546405 16.036604 58 5970984 45.430377 45.430377 17.303792
17 1.001123 1150 1148.710054 1384546406 17.037729 46 4735608 36.089295 36.089295 22.021086
18 1.001149 1225 1223.594165 1384546407 18.038880 49 5044452 38.441947 38.441947 20.369681
19 1.001653 1350 1347.771871 1384546408 19.040535 54 5559192 42.343267 42.343267 18.368668
20 1.001140 1450 1448.348712 1384546409 20.041678 58 5970984 45.503114 45.503114 16.932085
21 1.002613 1000 997.393743 1384546410 21.044294 40 4117920 31.335355 31.335355 25.411981
22 1.001131 1150 1148.701027 1384546411 22.045428 46 4735608 36.089012 36.089012 21.906858
23 1.001128 1425 1423.394470 1384546412 23.046559 57 5868036 44.719120 44.719120 17.582207
24 1.001122 1375 1373.458982 1384546413 24.047684 55 5662140 43.150285 43.150285 18.178433
25 1.001124 1125 1123.736759 1384546414 25.048811 45 4632660 35.304703 35.304703 22.292413
26 1.002663 1000 997.343938 1384546415 26.051476 40 4117920 31.333790 30.550445 25.240666
27 1.001466 1300 1298.096943 1384546416 27.052944 52 5353296 40.782618 41.566900 18.978472
28 1.001636 1250 1247.958305 1384546417 28.054582 50 5147400 39.207401 39.207401 20.277925
29 1.001127 1100 1098.761690 1384546418 29.055712 44 4529712 34.520056 34.520056 22.555638
30 1.001149 1450 1448.335950 1384546419 30.056863 58 5970984 45.502713 45.502713 17.285536
31 1.003055 1375 1370.812364 1384546420 31.059920 55 5662140 43.067136 43.067136 18.335230
32 1.001134 975 973.895681 1384546421 32.061057 39 4014972 30.597111 30.597111 25.254305
33 1.001151 1050 1048.793000 1384546422 33.062211 42 4323816 32.950178 32.950178 23.547888
34 1.001131 1400 1398.418308 1384546423 34.063344 56 5765088 43.934438 43.934438 18.276253
35 1.001167 1125 1123.688589 1384546424 35.064513 45 4632660 35.303190 35.303190 22.119464
36 1.004060 1225 1220.046574 1384546425 36.068575 49 5044452 38.330492 38.330492 20.580156
37 1.001140 1400 1398.405986 1384546426 37.069718 56 5765088 43.934051 43.934051 17.930150
38 1.001895 1450 1447.257174 1384546427 38.071615 58 5970984 45.468821 45.468821 17.277681
39 1.001138 1325 1323.493901 1384546428 39.072755 53 5456244 41.580521 41.580521 18.810443
40 1.001151 950 948.907953 1384546429 40.073909 38 3912024 29.812065 29.812065 26.414263
41 1.001888 900 898.303969 1384546430 41.075800 36 3706128 28.222228 28.222228 26.840336
42 1.001133 1175 1173.670273 1384546431 42.076935 47 4838556 36.873476 36.873476 21.873636
43 1.001133 1125 1123.726857 1384546432 43.078070 45 4632660 35.304392 35.304392 22.295507
44 1.001127 1500 1498.311396 1384546433 44.079199 60 6176880 47.072803 47.072803 16.635688
45 1.001125 1275 1273.567416 1384546434 45.080326 51 5250348 40.011969 40.011969 19.700593
46 1.003540 1050 1046.296320 1384546435 46.083868 42 4323816 32.871739 32.089078 23.993492
47 1.001113 1025 1023.860507 1384546436 47.084984 41 4220868 32.166868 32.951425 23.656502
48 1.001110 1100 1098.780269 1384546437 48.086097 44 4529712 34.520639 34.520639 23.336877
49 1.001107 1000 998.894247 1384546438 49.087206 40 4117920 31.382497 31.382497 24.547333
50 1.001120 1000 998.881163 1384546439 50.088328 40 4117920 31.382086 31.382086 25.318003
51 1.002491 900 897.763673 1384546440 51.090822 36 3706128 28.205253 28.205253 27.628846
52 1.000977 925 924.097121 1384546441 52.091802 37 3809076 29.032578 28.247913 27.546032
53 1.001382 925 923.723310 1384546442 53.093186 37 3809076 29.020834 29.805180 27.017613
54 1.001128 925 923.957594 1384546443 54.094316 37 3809076 29.028194 29.028194 26.690754
55 1.001123 950 948.934393 1384546444 55.095442 38 3912024 29.812896 29.812896 26.615620
56 1.002410 1175 1172.175134 1384546445 56.097854 47 4838556 36.826503 36.826503 21.348958
57 1.001138 1275 1273.550735 1384546446 57.098994 51 5250348 40.011444 40.011444 19.605852
58 1.000831 1275 1273.941496 1384546447 58.099827 51 5250348 40.023721 39.238942 19.664213
59 1.001128 1125 1123.732477 1384546448 59.100957 45 4628542 35.273186 36.057732 21.929418
60 1.001130 1425 1423.391420 1384546449 60.102089 57 5868036 44.719025 44.719025 17.745763
61 1.002614 1325 1321.545452 1384546450 61.104705 53 5456244 41.519306 41.519306 18.785963
62 1.002175 1275 1272.233078 1384546451 62.106882 52 5353296 40.753774 39.970047 19.438877
63 1.001123 1325 1323.513758 1384546452 63.108007 52 5353296 40.796595 41.581145 19.040309
64 1.001120 1375 1373.461599 1384546453 64.109129 55 5662140 43.150368 43.150368 18.059219
65 1.002079 1325 1322.251027 1384546454 65.111210 54 5559192 42.325274 41.541473 18.873263
66 1.002405 1400 1396.641178 1384546455 66.113618 55 5662140 43.095059 43.878606 18.099763
67 1.001131 1375 1373.446553 1384546456 67.114751 55 5662140 43.149895 43.149895 18.095242
68 1.001079 1350 1348.544809 1384546457 68.115832 54 5559192 42.367551 41.582967 18.728402
69 1.001128 1300 1298.535306 1384546458 69.116962 52 5353296 40.796391 41.580937 18.995010
70 1.001135 1300 1298.526029 1384546459 70.118099 52 5353296 40.796099 40.796099 19.447726
71 1.006201 1350 1341.680202 1384546460 71.124303 54 5559192 42.151884 42.151884 18.523631
72 1.001797 1125 1122.981778 1384546461 72.126102 45 4632660 35.280984 35.280984 22.009373
73 1.001175 1250 1248.532768 1384546462 73.127280 50 5147400 39.225449 38.440940 20.379248
74 1.001448 1275 1273.156576 1384546463 74.128730 51 5250348 39.999061 40.783356 19.596203
75 1.001126 1200 1198.650544 1384546464 75.129858 48 4941504 37.658287 37.658287 20.820588
76 1.002912 1375 1371.007565 1384546465 76.132772 55 5662140 43.073269 43.073269 18.172104
77 1.001218 1450 1448.235932 1384546466 77.133992 58 5970984 45.499571 45.499571 17.090933
78 1.001140 1375 1373.434124 1384546467 78.135134 55 5662140 43.149504 42.364968 18.458236
79 1.001126 1425 1423.397182 1384546468 79.136262 57 5868036 44.719206 45.503753 17.465374
80 1.001128 1500 1498.309612 1384546469 80.137393 60 6176880 47.072747 47.072747 16.581873
81 1.005040 1275 1268.606313 1384546470 81.142435 52 5353296 40.637597 39.856104 19.532318
82 1.001720 1375 1372.639127 1384546471 82.144157 54 5559192 42.340446 43.124528 18.356601
83 1.001133 1400 1398.415311 1384546472 83.145293 56 5765088 43.934344 43.934344 17.770814
84 1.001627 1375 1372.766552 1384546473 84.146923 56 5765088 43.912686 43.128531 18.132197
85 1.001128 1400 1398.422305 1384546474 85.148052 55 5662140 43.150018 43.934564 18.098996
86 1.003747 1250 1245.333751 1384546475 86.151802 50 5147400 39.124945 39.124945 19.906478
87 1.001129 1250 1248.590451 1384546476 87.152933 50 5147400 39.227261 39.227261 20.146074
88 1.001131 1325 1323.503042 1384546477 88.154066 53 5456244 41.580808 41.580808 18.788392
89 1.001133 1375 1373.443936 1384546478 89.155201 55 5662140 43.149813 43.149813 18.088046
90 1.001504 1450 1447.822555 1384546479 90.156707 58 5970984 45.486583 45.486583 17.502670
91 1.003823 1300 1295.048973 1384546480 91.160532 52 5353296 40.686860 40.686860 19.066673
92 1.001143 1350 1348.458740 1384546481 92.161678 54 5559192 42.364847 42.364847 18.580128
93 1.001151 1375 1373.419405 1384546482 93.162832 55 5662140 43.149042 43.149042 17.800379
94 1.001124 1300 1298.540564 1384546483 94.163958 52 5353296 40.796556 40.796556 19.451852
95 1.001134 1250 1248.584207 1384546484 95.165094 50 5147400 39.227065 39.227065 20.198903
96 1.005459 1375 1367.534857 1384546485 96.170556 55 5662140 42.964166 42.964166 18.321384
97 1.001128 1400 1398.422638 1384546486 97.171686 56 5765088 43.934574 43.934574 17.940679
98 1.001155 1300 1298.500053 1384546487 98.172844 52 5353296 40.795283 40.795283 19.142357
99 1.001132 1375 1373.445244 1384546488 99.173978 55 5662140 43.149854 43.149854 18.166052
100 1.001133 1375 1373.443936 1384546489 100.175113 55 5662140 43.149813 43.149813 18.246139
101 1.005758 1375 1367.128013 1384546490 101.180874 55 5662140 42.951384 42.170450 18.406018
102 1.001159 1450 1448.321464 1384546491 102.182036 58 5970984 45.502258 46.286779 17.075152
103 1.001128 1425 1423.394131 1384546492 103.183167 57 5868036 44.719110 44.719110 17.530266
104 1.001127 1475 1473.339540 1384546493 104.184296 59 6073932 46.288257 46.288257 16.941899
105 1.001124 1500 1498.315678 1384546494 105.185422 60 6176880 47.072938 47.072938 16.784664
106 1.004510 1550 1543.041000 1384546495 106.189934 62 6382776 48.478084 48.478084 16.250064
107 1.001149 1400 1398.393331 1384546496 107.191085 56 5765088 43.933654 43.149124 17.915530
108 1.001475 1475 1472.827439 1384546497 108.192562 59 6073932 46.272168 47.056442 16.936605
109 1.001123 1350 1348.485395 1384546498 109.193687 54 5559192 42.365684 42.365684 18.505154
110 1.001181 1500 1498.230402 1384546499 110.194870 60 6176880 47.070259 46.285754 16.721658
111 1.003753 1425 1419.672046 1384546500 111.198626 57 5868036 44.602172 44.602172 17.466294
112 1.001135 1325 1323.497999 1384546501 112.199764 53 5456244 41.580649 41.580649 18.718229
113 1.001152 1275 1273.532841 1384546502 113.200919 51 5250348 40.010882 40.010882 19.817058
114 1.001137 1250 1248.580341 1384546503 114.202059 50 5147400 39.226944 39.226944 19.998698
115 1.001146 1300 1298.512113 1384546504 115.203207 52 5353296 40.795662 40.795662 19.328493
116 1.003155 1275 1270.990035 1384546505 116.206365 51 5250348 39.930994 39.930994 18.862939
117 1.001195 950 948.866149 1384546506 117.207566 38 3912024 29.810752 29.810752 27.237578
118 1.001173 1175 1173.623317 1384546507 118.208744 47 4838556 36.872001 36.872001 21.264137
119 1.001191 1275 1273.483408 1384546508 119.209937 51 5250348 40.009329 40.009329 19.436878
120 1.001228 1375 1373.313442 1384546509 120.211170 55 5662140 43.145713 43.145713 18.395060
121 1.003066 1025 1021.866892 1384546510 121.214239 41 4220868 32.104234 32.104234 24.271308
122 1.001158 975 973.872257 1384546511 122.215399 39 4014972 30.596375 30.596375 25.742402
123 1.001287 1350 1348.264805 1384546512 123.216690 54 5559192 42.358754 42.358754 18.703898
124 1.001128 1375 1373.450805 1384546513 124.217821 55 5662140 43.150029 43.150029 18.168727
125 1.001142 1375 1373.431834 1384546514 125.218966 55 5662140 43.149433 43.149433 18.022667
126 1.003919 1100 1095.705792 1384546515 126.222888 44 4529712 34.424048 34.424048 22.274548
127 1.001143 1075 1073.772701 1384546516 127.224035 43 4426764 33.734971 33.734971 23.987931
128 1.001809 1300 1297.652700 1384546517 128.225846 52 5353296 40.768662 40.768662 18.978628
129 1.001152 1325 1323.475305 1384546518 129.227000 53 5456244 41.579936 41.579936 19.038515
130 1.001153 1325 1323.474045 1384546519 130.228157 53 5456244 41.579897 41.579897 18.819858
131 1.004132 1025 1020.782095 1384546520 131.232292 41 4220868 32.070152 32.070152 24.738446
132 1.001185 1075 1073.727697 1384546521 132.233479 43 4426764 33.733557 33.733557 22.866216
133 1.001154 1225 1223.588046 1384546522 133.234636 49 5044452 38.441755 38.441755 20.506168
134 1.001974 1350 1347.340208 1384546523 134.236614 54 5559192 42.329706 42.329706 18.794492
135 1.002106 1450 1446.952788 1384546524 135.238722 59 6073932 46.243038 45.459258 17.004082
136 1.003348 1150 1146.162792 1384546525 136.242072 45 4632660 35.226457 36.009267 21.863243
137 1.001189 1050 1048.753040 1384546526 137.243263 42 4323816 32.948922 32.948922 23.401686
138 1.000806 1300 1298.952923 1384546527 138.244074 52 5353296 40.809511 40.809511 19.527302
139 1.001792 1475 1472.361245 1384546528 139.245868 59 6073932 46.257521 46.257521 17.075070
140 1.001156 1250 1248.556554 1384546529 140.247027 51 5246230 39.979339 39.194815 19.911098
141 1.002424 1300 1296.856418 1384546530 141.249452 51 5250348 39.960113 40.743645 19.522162
142 1.001193 925 923.897967 1384546531 142.250648 37 3809076 29.026321 29.026321 26.999506
143 1.001138 1150 1148.692820 1384546532 143.251789 46 4735608 36.088754 36.088754 21.834907
144 1.001130 1450 1448.363199 1384546533 144.252925 58 5970984 45.503569 45.503569 17.273882
145 1.001132 1325 1323.501781 1384546534 145.254062 53 5456244 41.580768 41.580768 18.733816
146 1.002438 1175 1172.142237 1384546535 146.256506 47 4838556 36.825470 36.825470 21.419302
147 1.001148 1000 998.853331 1384546536 147.257656 40 4117920 31.381211 31.381211 24.665755
148 1.001160 1225 1223.580761 1384546537 148.258819 49 5044452 38.441526 38.441526 20.485245
149 1.001133 1225 1223.613688 1384546538 149.259955 49 5044452 38.442560 38.442560 20.385737
150 1.001793 1050 1048.120567 1384546539 150.261750 42 4323816 32.929052 32.929052 24.189960
151 1.003208 1350 1345.682834 1384546540 151.264961 54 5559192 42.277636 42.277636 18.486089
152 1.001150 1300 1298.506547 1384546541 152.266114 52 5353296 40.795487 40.795487 19.135810
153 1.001130 1375 1373.448188 1384546542 153.267246 55 5662140 43.149946 43.149946 18.246863
154 1.001131 1075 1073.785487 1384546543 154.268380 43 4426764 33.735372 33.735372 23.331714
155 1.001152 1025 1023.820519 1384546544 155.269535 41 4220868 32.165611 32.165611 24.486990
156 1.002283 1325 1321.982103 1384546545 156.271821 53 5456244 41.533024 40.749382 18.933251
157 1.001140 1425 1423.377522 1384546546 157.272963 57 5868036 44.718588 45.503125 17.312343
158 1.001155 1275 1273.529202 1384546547 158.274120 51 5250348 40.010768 40.010768 19.669322
159 1.001145 975 973.885013 1384546548 159.275268 39 4014972 30.596776 30.596776 25.886896
160 1.001170 1325 1323.451667 1384546549 160.276440 53 5456244 41.579194 41.579194 18.818711
161 1.002641 1400 1396.312391 1384546550 161.279083 56 5765088 43.868276 43.868276 17.917390
162 1.001148 1350 1348.451997 1384546551 162.280234 54 5559192 42.364635 42.364635 18.446432
163 1.001129 1125 1123.731406 1384546552 163.281365 45 4632660 35.304535 35.304535 22.113853
164 1.001135 1200 1198.639411 1384546553 164.282503 48 4941504 37.657938 37.657938 20.973389
165 1.001130 1375 1373.447861 1384546554 165.283635 55 5662140 43.149936 43.149936 18.176790
166 1.004569 1400 1393.632419 1384546555 166.288206 56 5765088 43.784079 43.784079 17.915027
167 1.001139 1150 1148.691452 1384546556 167.289347 46 4735608 36.088711 36.088711 21.813828
168 1.001146 1150 1148.683519 1384546557 168.290496 46 4735608 36.088462 36.088462 21.560539
169 1.001179 1425 1423.321593 1384546558 169.291677 57 5868036 44.716831 43.932325 17.803953
170 1.001201 1325 1323.410697 1384546559 170.292881 53 5456244 41.577907 42.362395 18.632232
171 1.003236 1150 1146.290540 1384546560 171.296121 46 4735608 36.013281 36.013281 21.399026
172 1.001170 975 973.860661 1384546561 172.297296 39 4014972 30.596011 30.596011 26.113852
173 1.001131 1275 1273.559531 1384546562 173.298430 51 5250348 40.011721 40.011721 19.740338
174 1.001128 1300 1298.535306 1384546563 174.299561 52 5353296 40.796391 40.796391 19.219211
175 1.001189 1400 1398.337386 1384546564 175.300752 56 5765088 43.931896 43.931896 17.918455
176 1.022669 950 928.941965 1384546565 176.323425 38 3912024 29.184789 29.184789 26.515754
177 1.001162 925 923.926349 1384546566 177.324592 37 3804958 28.995831 28.995831 27.223014
178 1.001146 1375 1373.425947 1384546567 178.325740 55 5662140 43.149248 43.149248 18.328168
179 1.001168 1375 1373.395856 1384546568 179.326911 55 5662140 43.148302 43.148302 18.088206
180 1.001202 1225 1223.529188 1384546569 180.328116 49 5044452 38.439906 38.439906 20.511175
181 1.003547 925 921.730445 1384546570 181.331666 37 3809076 28.958223 28.958223 26.203748
182 1.001155 1225 1223.586589 1384546571 182.332824 49 5044452 38.441709 38.441709 21.218144
183 1.001150 1300 1298.506856 1384546572 183.333976 52 5353296 40.795497 40.795497 19.068007
184 1.001153 1475 1473.301295 1384546573 184.335132 59 6073932 46.287055 46.287055 16.997851
185 1.001144 1050 1048.799994 1384546574 185.336278 42 4323816 32.950397 32.165864 23.991397
186 1.002525 975 972.544237 1384546575 186.338806 39 4014972 30.554652 30.554652 25.312919
187 1.001149 1250 1248.565177 1384546576 187.339957 50 5147400 39.226467 39.226467 20.060945
188 1.001139 1325 1323.492325 1384546577 188.341100 53 5456244 41.580471 41.580471 19.014430
189 1.001182 1400 1398.347043 1384546578 189.342285 56 5765088 43.932200 43.932200 17.632978
190 1.001924 1000 998.079657 1384546579 190.344214 40 4117920 31.356904 31.356904 24.782312
191 1.003049 1075 1071.732144 1384546580 191.347266 43 4426764 33.670862 33.670862 23.949069
192 1.001136 1375 1373.439684 1384546581 192.348404 55 5662140 43.149679 43.149679 17.823640
193 1.001144 1475 1473.314628 1384546582 193.349550 59 6073932 46.287474 46.287474 17.227908
194 1.001164 1200 1198.604872 1384546583 194.350717 48 4941504 37.656853 37.656853 20.547658
195 1.001153 1100 1098.733169 1384546584 195.351872 44 4529712 34.519160 34.519160 23.095749
196 1.003681 1425 1419.773891 1384546585 196.355556 57 5868036 44.605372 44.605372 17.526639
197 1.001042 1375 1373.568893 1384546586 197.356600 55 5662140 43.153739 43.153739 18.310625
198 1.001162 1225 1223.578138 1384546587 198.357764 49 5044452 38.441444 38.441444 19.991602
199 1.001156 1050 1048.787505 1384546588 199.358924 42 4323816 32.950005 32.950005 24.251609
200 1.001164 1225 1223.575516 1384546589 200.360091 49 5044452 38.441361 38.441361 20.341289
201 1.003206 1375 1370.605818 1384546590 201.363301 55 5662140 43.060647 43.060647 18.163508
202 1.001150 1400 1398.391666 1384546591 202.364455 56 5765088 43.933601 43.933601 17.972201
203 1.001292 1425 1423.161289 1384546592 203.365749 58 5970984 45.496212 44.711795 17.364535
204 1.001704 1075 1073.171340 1384546593 204.367456 42 4323816 32.931983 33.716078 23.708344
205 1.001145 1225 1223.598827 1384546594 205.368604 49 5044452 38.442094 38.442094 20.390092
206 1.003121 1350 1345.799574 1384546595 206.371727 54 5559192 42.281303 42.281303 18.577328
207 1.001146 1450 1448.340089 1384546596 207.372875 58 5970984 45.502843 45.502843 17.160523
208 1.001129 1400 1398.421305 1384546597 208.374006 56 5765088 43.934533 43.934533 17.846406
209 1.001144 1025 1023.828809 1384546598 209.375153 41 4220868 32.165872 32.165872 24.377015
210 1.001160 1150 1148.667653 1384546599 210.376316 46 4735608 36.087963 36.087963 21.815430
211 1.003499 1350 1345.292779 1384546600 211.379818 54 5559192 42.265381 42.265381 18.400837
212 1.001152 1325 1323.475305 1384546601 212.380973 53 5456244 41.579936 41.579936 18.673195
213 1.001134 1425 1423.385996 1384546602 213.382110 57 5868036 44.718854 44.718854 18.010219
214 1.001145 850 849.027758 1384546603 214.383257 34 3500232 26.674106 26.674106 28.762544
215 1.001138 1050 1048.806238 1384546604 215.384398 42 4323816 32.950593 32.950593 24.345046
216 1.002918 1175 1171.581320 1384546605 216.387318 47 4838556 36.807847 36.807847 21.148504
217 1.001130 1150 1148.701847 1384546606 217.388450 46 4735608 36.089037 36.089037 21.908273
218 1.001207 1075 1073.703918 1384546607 218.389659 43 4426764 33.732810 33.732810 22.790327
219 1.001167 1025 1023.805159 1384546608 219.390831 41 4220868 32.165129 32.165129 24.924069
220 1.001140 1100 1098.747560 1384546609 220.391973 44 4529712 34.519612 34.519612 22.603848
221 1.003331 1050 1046.514118 1384546610 221.395307 42 4323816 32.878581 32.878581 23.784830
222 1.001144 1200 1198.628850 1384546611 222.396453 48 4941504 37.657606 37.657606 20.992006
223 1.001135 1050 1048.809735 1384546612 223.397591 42 4323816 32.950703 32.950703 23.951434
224 1.001181 1000 998.820506 1384546613 224.398775 40 4117920 31.380180 31.380180 24.740791
225 1.001172 1100 1098.712237 1384546614 225.399951 44 4529712 34.518502 34.518502 22.730936
226 1.003519 900 896.843954 1384546615 226.403473 36 3702010 28.145051 28.145051 28.112325
227 1.001152 1100 1098.734477 1384546616 227.404628 44 4529712 34.519201 34.519201 22.266751
228 1.001223 950 948.839712 1384546617 228.405853 39 4014972 30.594393 29.809921 26.330361
229 1.001143 1050 1048.801243 1384546618 229.406998 41 4220868 32.165902 32.950436 23.518551
230 1.001165 425 424.505387 1384546619 230.408166 17 1741880 13.274023 13.274023 56.263222
231 1.004304 475 472.964393 1384546620 231.412474 19 1947776 14.796668 14.796668 50.680800
232 1.001212 125 124.848698 1384546621 232.413691 5 506504 3.859641 3.859641 75.362253
233 1.001203 0 0.000000 1384546622 233.414900 0 0 0.000000 0.000000 0.000000


==> graph-collection/open-replica/conf-b-4k-70/kill-fast/1/client/lat.txt <==
0
51.5289
24.8356
23.6058
17.2025
16.7207
25.2463
18.9927
17.2757
21.4111
25.4119
18.9474
16.6071
17.4005
24.6119
22.9848
17.3038
22.0211
20.3697
18.3687
16.9321
25.412
21.9069
17.5822
18.1784
22.2924
25.2407
18.9785
20.2779
22.5556
17.2855
18.3352
25.2543
23.5479
18.2763
22.1195
20.5802
17.9302
17.2777
18.8104
26.4143
26.8403
21.8736
22.2955
16.6357
19.7006
23.9935
23.6565
23.3369
24.5473
25.318
27.6288
27.546
27.0176
26.6908
26.6156
21.349
19.6059
19.6642
21.9294
17.7458
18.786
19.4389
19.0403
18.0592
18.8733
18.0998
18.0952
18.7284
18.995
19.4477
18.5236
22.0094
20.3792
19.5962
20.8206
18.1721
17.0909
18.4582
17.4654
16.5819
19.5323
18.3566
17.7708
18.1322
18.099
19.9065
20.1461
18.7884
18.088
17.5027
19.0667
18.5801
17.8004
19.4519
20.1989
18.3214
17.9407
19.1424
18.1661
18.2461
18.406
17.0752
17.5303
16.9419
16.7847
16.2501
17.9155
16.9366
18.5052
16.7217
17.4663
18.7182
19.8171
19.9987
19.3285
18.8629
27.2376
21.2641
19.4369
18.3951
24.2713
25.7424
18.7039
18.1687
18.0227
22.2745
23.9879
18.9786
19.0385
18.8199
24.7384
22.8662
20.5062
18.7945
17.0041
21.8632
23.4017
19.5273
17.0751
19.9111
19.5222
26.9995
21.8349
17.2739
18.7338
21.4193
24.6658
20.4852
20.3857
24.19
18.4861
19.1358
18.2469
23.3317
24.487
18.9333
17.3123
19.6693
25.8869
18.8187
17.9174
18.4464
22.1139
20.9734
18.1768
17.915
21.8138
21.5605
17.804
18.6322
21.399
26.1139
19.7403
19.2192
17.9185
26.5158
27.223
18.3282
18.0882
20.5112
26.2037
21.2181
19.068
16.9979
23.9914
25.3129
20.0609
19.0144
17.633
24.7823
23.9491
17.8236
17.2279
20.5477
23.0957
17.5266
18.3106
19.9916
24.2516
20.3413
18.1635
17.9722
17.3645
23.7083
20.3901
18.5773
17.1605
17.8464
24.377
21.8154
18.4008
18.6732
18.0102
28.7625
24.345
21.1485
21.9083
22.7903
24.9241
22.6038
23.7848
20.992
23.9514
24.7408
22.7309
28.1123
22.2668
26.3304
23.5186
56.2632
50.6808
75.3623
0


==> graph-collection/open-replica/conf-b-4k-70/kill-fast/1/client/lat1.txt <==
0.000000
51.528918
24.835645
23.605801
17.202488
16.720716
25.246316
18.992703
17.275703
21.411118
25.411916
18.947358
16.607103
17.400495
24.611892
22.984832
17.303792
22.021086
20.369681
18.368668
16.932085
25.411981
21.906858
17.582207
18.178433
22.292413
25.240666
18.978472
20.277925
22.555638
17.285536
18.335230
25.254305
23.547888
18.276253
22.119464
20.580156
17.930150
17.277681
18.810443
26.414263
26.840336
21.873636
22.295507
16.635688
19.700593
23.993492
23.656502
23.336877
24.547333
25.318003
27.628846
27.546032
27.017613
26.690754
26.615620
21.348958
19.605852
19.664213
21.929418
17.745763
18.785963
19.438877
19.040309
18.059219
18.873263
18.099763
18.095242
18.728402
18.995010
19.447726
18.523631
22.009373
20.379248
19.596203
20.820588
18.172104
17.090933
18.458236
17.465374
16.581873
19.532318
18.356601
17.770814
18.132197
18.098996
19.906478
20.146074
18.788392
18.088046
17.502670
19.066673
18.580128
17.800379
19.451852
20.198903
18.321384
17.940679
19.142357
18.166052
18.246139
18.406018
17.075152
17.530266
16.941899
16.784664
16.250064
17.915530
16.936605
18.505154
16.721658
17.466294
18.718229
19.817058
19.998698
19.328493
18.862939
27.237578
21.264137
19.436878
18.395060
24.271308
25.742402
18.703898
18.168727
18.022667
22.274548
23.987931
18.978628
19.038515
18.819858
24.738446
22.866216
20.506168
18.794492
17.004082
21.863243
23.401686
19.527302
17.075070
19.911098
19.522162
26.999506
21.834907
17.273882
18.733816
21.419302
24.665755
20.485245
20.385737
24.189960
18.486089
19.135810
18.246863
23.331714
24.486990
18.933251
17.312343
19.669322
25.886896
18.818711
17.917390
18.446432
22.113853
20.973389
18.176790
17.915027
21.813828
21.560539
17.803953
18.632232
21.399026
26.113852
19.740338
19.219211
17.918455
26.515754
27.223014
18.328168
18.088206
20.511175
26.203748
21.218144
19.068007
16.997851
23.991397
25.312919
20.060945
19.014430
17.632978
24.782312
23.949069
17.823640
17.227908
20.547658
23.095749
17.526639
18.310625
19.991602
24.251609
20.341289
18.163508
17.972201
17.364535
23.708344
20.390092
18.577328
17.160523
17.846406
24.377015
21.815430
18.400837
18.673195
18.010219
28.762544
24.345046
21.148504
21.908273
22.790327
24.924069
22.603848
23.784830
20.992006
23.951434
24.740791
22.730936
28.112325
22.266751
26.330361
23.518551
56.263222
50.680800
75.362253
0.000000


==> graph-collection/open-replica/conf-b-4k-70/kill-fast/1/client/thr.txt <==
0
15.6593
31.3806
33.7354
45.5037
47.0728
31.1825
40.7745
86.2823
36.8747
30.5903
41.3914
47.0726
45.5037
32.1669
33.7213
45.4304
36.0893
38.4419
42.3433
45.5031
31.3354
36.089
44.7191
43.1503
35.3047
30.5504
41.5669
39.2074
34.5201
45.5027
43.0671
30.5971
32.9502
43.9344
35.3032
38.3305
43.9341
45.4688
41.5805
29.8121
28.2222
36.8735
35.3044
47.0728
40.012
32.0891
32.9514
34.5206
31.3825
31.3821
28.2053
28.2479
29.8052
29.0282
29.8129
36.8265
40.0114
39.2389
36.0577
44.719
41.5193
39.97
41.5811
43.1504
41.5415
43.8786
43.1499
41.583
41.5809
40.7961
42.1519
35.281
38.4409
40.7834
37.6583
43.0733
45.4996
42.365
45.5038
47.0727
39.8561
43.1245
43.9343
43.1285
43.9346
39.1249
39.2273
41.5808
43.1498
45.4866
40.6869
42.3648
43.149
40.7966
39.2271
42.9642
43.9346
40.7953
43.1499
43.1498
42.1705
46.2868
44.7191
46.2883
47.0729
48.4781
43.1491
47.0564
42.3657
46.2858
44.6022
41.5806
40.0109
39.2269
40.7957
39.931
29.8108
36.872
40.0093
43.1457
32.1042
30.5964
42.3588
43.15
43.1494
34.424
33.735
40.7687
41.5799
41.5799
32.0702
33.7336
38.4418
42.3297
45.4593
36.0093
32.9489
40.8095
46.2575
39.1948
40.7436
29.0263
36.0888
45.5036
41.5808
36.8255
31.3812
38.4415
38.4426
32.9291
42.2776
40.7955
43.1499
33.7354
32.1656
40.7494
45.5031
40.0108
30.5968
41.5792
43.8683
42.3646
35.3045
37.6579
43.1499
43.7841
36.0887
36.0885
43.9323
42.3624
36.0133
30.596
40.0117
40.7964
43.9319
29.1848
28.9958
43.1492
43.1483
38.4399
28.9582
38.4417
40.7955
46.2871
32.1659
30.5547
39.2265
41.5805
43.9322
31.3569
33.6709
43.1497
46.2875
37.6569
34.5192
44.6054
43.1537
38.4414
32.95
38.4414
43.0606
43.9336
44.7118
33.7161
38.4421
42.2813
45.5028
43.9345
32.1659
36.088
42.2654
41.5799
44.7189
26.6741
32.9506
36.8078
36.089
33.7328
32.1651
34.5196
32.8786
37.6576
32.9507
31.3802
34.5185
28.1451
34.5192
29.8099
32.9504
13.274
14.7967
3.85964
0


==> graph-collection/open-replica/conf-b-4k-70/kill-fast/1/client/thr1.txt <==
0.000000
15.659269
31.380643
33.735445
45.503710
47.072803
31.182463
40.774474
86.282303
36.874653
30.590321
41.391448
47.072613
45.503656
32.166929
33.721262
45.430377
36.089295
38.441947
42.343267
45.503114
31.335355
36.089012
44.719120
43.150285
35.304703
30.550445
41.566900
39.207401
34.520056
45.502713
43.067136
30.597111
32.950178
43.934438
35.303190
38.330492
43.934051
45.468821
41.580521
29.812065
28.222228
36.873476
35.304392
47.072803
40.011969
32.089078
32.951425
34.520639
31.382497
31.382086
28.205253
28.247913
29.805180
29.028194
29.812896
36.826503
40.011444
39.238942
36.057732
44.719025
41.519306
39.970047
41.581145
43.150368
41.541473
43.878606
43.149895
41.582967
41.580937
40.796099
42.151884
35.280984
38.440940
40.783356
37.658287
43.073269
45.499571
42.364968
45.503753
47.072747
39.856104
43.124528
43.934344
43.128531
43.934564
39.124945
39.227261
41.580808
43.149813
45.486583
40.686860
42.364847
43.149042
40.796556
39.227065
42.964166
43.934574
40.795283
43.149854
43.149813
42.170450
46.286779
44.719110
46.288257
47.072938
48.478084
43.149124
47.056442
42.365684
46.285754
44.602172
41.580649
40.010882
39.226944
40.795662
39.930994
29.810752
36.872001
40.009329
43.145713
32.104234
30.596375
42.358754
43.150029
43.149433
34.424048
33.734971
40.768662
41.579936
41.579897
32.070152
33.733557
38.441755
42.329706
45.459258
36.009267
32.948922
40.809511
46.257521
39.194815
40.743645
29.026321
36.088754
45.503569
41.580768
36.825470
31.381211
38.441526
38.442560
32.929052
42.277636
40.795487
43.149946
33.735372
32.165611
40.749382
45.503125
40.010768
30.596776
41.579194
43.868276
42.364635
35.304535
37.657938
43.149936
43.784079
36.088711
36.088462
43.932325
42.362395
36.013281
30.596011
40.011721
40.796391
43.931896
29.184789
28.995831
43.149248
43.148302
38.439906
28.958223
38.441709
40.795497
46.287055
32.165864
30.554652
39.226467
41.580471
43.932200
31.356904
33.670862
43.149679
46.287474
37.656853
34.519160
44.605372
43.153739
38.441444
32.950005
38.441361
43.060647
43.933601
44.711795
33.716078
38.442094
42.281303
45.502843
43.934533
32.165872
36.087963
42.265381
41.579936
44.718854
26.674106
32.950593
36.807847
36.089037
33.732810
32.165129
34.519612
32.878581
37.657606
32.950703
31.380180
34.518502
28.145051
34.519201
29.809921
32.950436
13.274023
14.796668
3.859641
0.000000


==> graph-collection/open-replica/conf-b-4k-70/kill-fast/1/plot_thr-cpu.txt <==
set terminal postscript enhanced eps "Times-Roman" 20
set output "cthr-cpu.eps"
set multiplot
set grid ytics lt 1 lw 1 lc rgb "#bbbbbb"
set grid xtics lt 1 lw 1 lc rgb "#bbbbbb"
set grid xtic ytic

set lmargin at screen 0.14
#set xrange[0:2000]
#set logscale y
#set yrange[0:1000]
#----------client thr-----------------
set origin 0.0,0.5
set size 1, 0.5
set xrange[0:230]
set ylabel "Aggregate Throughput\n(client-side (Mbps))" font "Times-Roman, 20"
set xlabel "time (every 1 sec)" font "Times-Roman, 20"
set noxlabel
plot 	"client/thr.txt"    using 1 with lines  lt 1 lw 3 notitle
#------------cpu----------------------
set origin 0.0,0.00
set size 1, 0.5
set xrange[0:230]
set yrange [0:40]
set ylabel "CPU (%) at leader" font "Times-Roman, 20"
set xlabel "time (every 1 sec)" font "Times-Roman, 20"

plot 	"client/lat.txt"    using 1 with lines  lt 1 lw 3 linecolor rgb "#000000" notitle

#plot 	"server/cpu0.txt"    using 9 with lines  lt 1 lw 3 linecolor rgb "#000000" notitle


!pstopdf cthr-cpu.eps && rm cthr-cpu.eps





==> graph-collection/open-replica/conf-b-4k-70/kill-fast/1/plot_votes.txt <==
set terminal postscript enhanced eps color "Times-Roman" 20
set output "votes.eps"
set multiplot
set grid ytics lt 1 lw 1 lc rgb "#bbbbbb"
set grid xtics lt 1 lw 1 lc rgb "#bbbbbb"
set grid xtic ytic

#-----------------WASTED VOTES--------------------
set origin 0.0,0.00
set size 1, 0.5

set style data histograms
set style histogram rowstacked gap 1
set boxwidth 0.5 relative

set style fill solid 
set lmargin at screen 0.14

set xrange [0:230]
set ylabel "# wasted votes" font "Times-Roman, 20"
set xlabel "time (every 1 sec)" font "Times-Roman, 20"



plot 'server/0.txt'  using  7 lt 1 t 'A0-slow' fillcolor rgb "#ff0000", 'server/0.txt' using 8 lt 1  fillcolor rgb "#000000" t 'A2', 'server/0.txt' using 9 lt 1 fillcolor rgb "#0000ff" t 'A1'

#------------QUORUMS-----------------
set origin 0.0,0.5
set size 1, 0.5

set style data histograms
set style histogram rowstacked gap 1
set boxwidth 0.5 relative

set style fill solid 
set ylabel "# participation in\nfast majority" font "Times-Roman, 20" offset 1,0,0
#set xlabel "time (every 1 sec)" font "Times-Roman, 20"
set noxlabel

plot 'server/0.txt'  using  4 lt 1 t 'A0-slow' fillcolor rgb "#ff0000", 'server/0.txt' using 6 lt 1  fillcolor rgb "#000000" t 'A2', 'server/0.txt' using 5 lt 1 fillcolor rgb "#0000ff" t 'A1'


!pstopdf votes.eps && rm votes.eps
















==> graph-collection/open-replica/conf-b-4k-70/kill-fast/1/server/0.txt <==
REPLICA-172.31.32.196:14000 connected.
0 0 0
0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0
0 0 1 0 0 219 0 0 0 0 0 219
0 0 0 25 31 203 9 3 22 0 34 225
0 0 0 36 40 4 4 0 36 0 40 40
0 0 0 45 49 4 2 0 45 0 49 49
0 0 0 60 63 3 5 0 59 0 63 63
0 0 0 45 50 5 5 0 46 0 50 50
0 0 0 33 44 13 12 1 32 0 45 45
0 0 0 53 56 3 3 0 53 0 56 56
0 0 0 46 55 9 9 0 46 0 55 55
0 0 0 39 40 3 2 1 37 0 41 41
0 0 0 42 42 2 1 1 42 0 43 43
0 0 0 54 55 5 3 2 52 0 57 57
0 0 0 48 56 10 9 1 46 0 57 57
0 0 0 49 52 7 5 2 48 0 54 54
0 0 0 33 39 6 6 0 33 0 40 39
0 0 0 47 48 1 1 0 47 0 48 48
0 0 0 56 57 3 2 1 55 0 58 58
0 0 0 36 42 6 6 0 36 0 41 42
0 0 0 52 54 4 3 1 51 0 55 55
0 0 0 52 53 7 4 3 49 0 57 56
0 0 0 47 50 3 3 0 47 0 50 50
0 0 0 34 39 5 5 0 34 0 38 39
0 0 0 48 51 5 4 1 47 0 52 52
0 0 0 45 52 9 8 1 44 0 54 53
0 0 0 53 55 8 5 3 49 0 57 58
0 0 0 36 38 2 2 0 37 0 39 38
0 0 0 42 47 5 5 0 42 0 47 47
0 0 0 49 48 11 5 6 43 0 53 54
0 0 0 42 41 3 1 2 40 0 43 43
0 0 0 43 45 8 5 3 40 0 48 48
0 0 0 57 57 2 1 1 56 0 58 58
0 0 0 47 51 4 4 0 47 0 52 51
0 0 0 36 39 3 3 0 36 0 39 39
0 0 0 42 46 6 5 1 41 0 46 47
0 0 0 49 52 9 6 3 46 0 55 55
0 0 0 36 41 7 6 1 35 0 42 42
0 0 0 47 50 9 6 3 44 0 53 53
0 0 0 52 54 4 3 1 51 0 55 55
0 0 0 53 51 8 3 5 48 0 56 56
0 0 0 40 47 13 10 3 37 0 50 50
0 0 0 34 32 8 3 5 28 0 37 37
0 0 0 33 37 8 6 2 32 0 40 39
0 0 0 43 43 6 3 3 40 0 45 46
0 0 0 53 46 7 0 7 46 0 53 53
0 0 0 53 57 4 4 0 53 0 58 57
0 0 0 42 46 6 5 1 41 0 47 47
0 0 0 39 40 5 3 2 37 0 41 42
0 0 0 40 42 2 2 0 39 0 42 42
0 0 0 36 42 6 6 0 37 0 42 42
0 0 0 39 39 4 2 2 36 0 41 41
0 0 0 15 38 25 24 1 15 0 40 39
0 0 0 1 34 33 2 0 1 0 33 34
0 0 0 0 38 38 0 0 0 0 38 38
0 0 0 0 37 37 0 0 0 0 37 37
0 0 0 0 38 38 0 0 0 0 38 38
0 0 0 0 36 36 0 0 0 0 36 36
0 0 0 0 52 52 0 0 0 0 52 52
0 0 0 0 52 52 0 0 0 0 52 52
0 0 0 0 48 48 0 0 0 0 96 48
0 0 0 0 152 152 0 0 0 51 54 152
0 0 0 0 55 55 0 0 0 54 0 55
0 0 0 0 52 52 0 0 0 53 0 52
0 0 0 0 53 53 0 0 0 52 0 53
0 0 0 0 52 52 0 0 0 53 0 52
0 0 0 0 57 57 0 0 0 56 0 57
0 0 0 0 53 53 0 0 0 53 0 53
0 0 0 0 55 55 0 0 0 55 0 55
0 0 0 0 55 55 0 0 0 55 0 55
0 0 0 0 51 51 0 0 0 51 0 51
0 0 0 0 54 54 0 0 0 55 0 54
0 0 0 0 53 53 0 0 0 52 0 53
0 0 0 0 50 50 0 0 0 50 0 50
0 0 0 0 47 47 0 0 0 48 0 47
0 0 0 0 50 50 0 0 0 49 0 50
0 0 0 0 51 51 0 0 0 51 0 51
0 0 0 0 48 48 0 0 0 48 0 48
0 0 0 0 58 58 0 0 0 58 0 58
0 0 0 0 58 58 0 0 0 58 0 58
0 0 0 0 53 53 0 0 0 54 0 53
0 0 0 0 60 60 0 0 0 59 0 60
0 0 0 0 55 55 0 0 0 56 0 55
0 0 0 0 54 54 0 0 0 53 0 54
0 0 0 0 55 55 0 0 0 56 0 55
0 0 0 0 55 55 0 0 0 54 0 55
0 0 0 0 55 55 0 0 0 55 0 55
0 0 0 0 54 54 0 0 0 55 0 54
0 0 0 0 50 50 0 0 0 49 0 50
0 0 0 0 50 50 0 0 0 51 0 50
0 0 0 0 54 54 0 0 0 53 0 54
0 0 0 0 56 56 0 0 0 57 0 56
0 0 0 0 56 56 0 0 0 55 0 56
0 0 0 0 55 55 0 0 0 56 0 55
0 0 0 0 53 53 0 0 0 53 0 53
0 0 0 0 55 55 0 0 0 54 0 55
0 0 0 0 53 53 0 0 0 54 0 53
0 0 0 0 50 50 0 0 0 50 0 50
0 0 0 0 56 56 0 0 0 55 0 56
0 0 0 0 53 53 0 0 0 54 0 53
0 0 0 0 53 53 0 0 0 52 0 53
0 0 0 0 55 55 0 0 0 56 0 55
0 0 0 0 54 54 0 0 0 54 0 54
0 0 0 0 55 55 0 0 0 55 0 55
0 0 0 0 60 60 0 0 0 59 0 60
0 0 0 0 56 56 0 0 0 57 0 56
0 0 0 0 58 58 0 0 0 58 0 58
0 0 0 0 62 62 0 0 0 61 0 62
0 0 0 0 59 59 0 0 0 59 0 59
0 0 0 0 57 57 0 0 0 58 0 57
0 0 0 0 58 58 0 0 0 58 0 58
0 0 0 0 57 57 0 0 0 56 0 57
0 0 0 0 58 58 0 0 0 59 0 58
0 0 0 0 58 58 0 0 0 57 0 58
0 0 0 0 53 53 0 0 0 53 0 53
0 0 0 0 48 48 0 0 0 49 0 48
0 0 0 0 52 52 0 0 0 52 0 52
0 0 0 0 52 52 0 0 0 52 0 52
0 0 0 0 47 47 0 0 0 46 0 47
0 0 0 0 38 38 0 0 0 38 0 38
0 0 0 0 51 51 0 0 0 52 0 51
0 0 0 0 52 52 0 0 0 51 0 52
0 0 0 0 50 50 0 0 0 51 0 50
0 0 0 0 39 39 0 0 0 39 0 39
0 0 0 0 44 44 0 0 0 43 0 44
0 0 0 0 55 55 0 0 0 56 0 55
0 0 0 0 56 56 0 0 0 55 0 56
0 0 0 0 54 54 0 0 0 54 0 54
0 0 0 0 40 40 0 0 0 40 0 40
0 0 0 0 45 45 0 0 0 46 0 45
0 0 0 0 55 55 0 0 0 54 0 55
0 0 0 0 50 50 0 0 0 50 0 50
0 0 0 0 53 53 0 0 0 54 0 53
0 0 0 0 38 38 0 0 0 37 0 38
0 0 0 0 46 46 0 0 0 47 0 46
0 0 0 0 52 52 0 0 0 51 0 52
0 0 0 0 54 54 0 0 0 54 0 54
0 0 0 0 59 59 0 0 0 59 0 59
0 0 0 0 39 39 0 0 0 40 0 39
0 0 0 0 45 45 0 0 0 45 0 45
0 0 0 0 55 55 0 0 0 54 0 55
0 0 0 0 54 54 0 0 0 54 0 54
0 0 0 0 56 56 0 0 0 56 0 56
0 0 0 0 44 44 0 0 0 44 0 44
0 0 0 0 38 38 0 0 0 38 0 38
0 0 0 0 51 51 0 0 0 51 0 51
0 0 0 0 56 56 0 0 0 57 0 56
0 0 0 0 54 54 0 0 0 53 0 54
0 0 0 0 44 44 0 0 0 44 0 44
0 0 0 0 39 39 0 0 0 39 0 39
0 0 0 0 54 54 0 0 0 54 0 54
0 0 0 0 45 45 0 0 0 45 0 45
0 0 0 0 46 46 0 0 0 46 0 46
0 0 0 0 55 55 0 0 0 55 0 55
0 0 0 0 52 52 0 0 0 52 0 52
0 0 0 0 53 53 0 0 0 54 0 53
0 0 0 0 40 40 0 0 0 39 0 40
0 0 0 0 43 43 0 0 0 44 0 43
0 0 0 0 54 54 0 0 0 54 0 54
0 0 0 0 60 60 0 0 0 59 0 60
0 0 0 0 45 45 0 0 0 45 0 45
0 0 0 0 42 42 0 0 0 42 0 42
0 0 0 0 55 55 0 0 0 55 0 55
0 0 0 0 55 55 0 0 0 55 0 55
0 0 0 0 52 52 0 0 0 52 0 52
0 0 0 0 43 43 0 0 0 43 0 43
0 0 0 0 52 52 0 0 0 53 0 52
0 0 0 0 54 54 0 0 0 53 0 54
0 0 0 0 57 57 0 0 0 57 0 57
0 0 0 0 42 42 0 0 0 43 0 42
0 0 0 0 49 49 0 0 0 48 0 49
0 0 0 0 55 55 0 0 0 55 0 55
0 0 0 0 57 57 0 0 0 58 0 57
0 0 0 0 42 42 0 0 0 41 0 42
0 0 0 0 40 40 0 0 0 41 0 40
0 0 0 0 53 53 0 0 0 52 0 53
0 0 0 0 51 51 0 0 0 52 0 51
0 0 0 0 52 52 0 0 0 51 0 52
0 0 0 0 36 36 0 0 0 36 0 36
0 0 0 0 42 42 0 0 0 42 0 42
0 0 0 0 54 54 0 0 0 55 0 54
0 0 0 0 58 58 0 0 0 57 0 58
0 0 0 0 43 43 0 0 0 43 0 43
0 0 0 0 41 41 0 0 0 41 0 41
0 0 0 0 51 51 0 0 0 51 0 51
0 0 0 0 52 52 0 0 0 52 0 52
0 0 0 0 57 57 0 0 0 57 0 57
0 0 0 0 38 38 0 0 0 38 0 38
0 0 0 0 41 41 0 0 0 42 0 41
0 0 0 0 54 54 0 0 0 54 0 54
0 0 0 0 52 52 0 0 0 51 0 52
0 0 0 0 53 53 0 0 0 53 0 53
0 0 0 0 40 40 0 0 0 40 0 40
0 0 0 0 46 46 0 0 0 46 0 46
0 0 0 0 55 55 0 0 0 56 0 55
0 0 0 0 61 61 0 0 0 60 0 61
0 0 0 0 43 43 0 0 0 43 0 43
0 0 0 0 47 47 0 0 0 47 0 47
0 0 0 0 56 56 0 0 0 56 0 56
0 0 0 0 56 56 0 0 0 57 0 56
0 0 0 0 44 44 0 0 0 43 0 44
0 0 0 0 45 45 0 0 0 45 0 45
0 0 0 0 51 51 0 0 0 52 0 51
0 0 0 0 57 57 0 0 0 56 0 57
0 0 0 0 54 54 0 0 0 54 0 54
0 0 0 0 54 54 0 0 0 54 0 54
0 0 0 0 46 46 0 0 0 47 0 46
0 0 0 0 49 49 0 0 0 48 0 49
0 0 0 0 55 55 0 0 0 55 0 55
0 0 0 0 58 58 0 0 0 59 0 58
0 0 0 0 51 51 0 0 0 50 0 51
0 0 0 0 40 40 0 0 0 41 0 40
0 0 0 0 52 52 0 0 0 51 0 52
0 0 0 0 54 54 0 0 0 54 0 54
0 0 0 0 53 53 0 0 0 53 0 53
0 0 0 0 54 54 0 0 0 55 0 54
0 0 0 0 32 32 0 0 0 32 0 32
0 0 0 0 42 42 0 0 0 41 0 42
0 0 0 0 50 50 0 0 0 50 0 50
0 0 0 0 44 44 0 0 0 44 0 44
0 0 0 0 43 43 0 0 0 43 0 43
0 0 0 0 39 39 0 0 0 39 0 39
0 0 0 0 44 44 0 0 0 45 0 44
0 0 0 0 42 42 0 0 0 42 0 42
0 0 0 0 50 50 0 0 0 50 0 50
0 0 0 0 41 41 0 0 0 40 0 41
0 0 0 0 41 41 0 0 0 42 0 41
0 0 0 0 43 43 0 0 0 43 0 43
0 0 0 0 39 39 0 0 0 39 0 39
0 0 0 0 43 43 0 0 0 42 0 43
0 0 0 0 38 38 0 0 0 38 0 38
0 0 0 0 36 36 0 0 0 36 0 36
0 0 0 0 20 20 0 0 0 20 0 20
0 0 0 0 20 20 0 0 0 20 0 20
0 0 0 0 2 2 0 0 0 3 0 2
0 0 0 0 0 0 0 0 0 0 0 0


==> graph-collection/open-replica/conf-b-4k-70/kill-fast/1/server/1.txt <==
ACCEPTOR-172.31.32.137:14069 connected.


==> graph-collection/open-replica/conf-b-4k-70/kill-fast/1/server/2.txt <==
ACCEPTOR-172.31.32.188:14437 connected.


==> graph-collection/open-replica/conf-b-4k-70/kill-fast/1/server/3.txt <==
ACCEPTOR-172.31.32.199:14793 connected.


==> graph-collection/open-replica/conf-b-4k-70/kill-fast/1/server/cpu0.txt <==
10742 ubuntu    20   0  401m  11m 3328 S 59.3  0.7   0:00.37 concoord           
10742 ubuntu    20   0  473m  11m 3376 S  4.0  0.7   0:00.41 concoord           
10742 ubuntu    20   0  473m  13m 3396 S 49.7  0.8   0:00.91 concoord           
10742 ubuntu    20   0  473m  17m 3400 S 28.8  1.1   0:01.20 concoord           
10742 ubuntu    20   0  473m  21m 3400 S 34.6  1.3   0:01.55 concoord           
10742 ubuntu    20   0  473m  27m 3400 S 39.5  1.7   0:01.95 concoord           
10742 ubuntu    20   0  473m  34m 3400 S 42.5  2.1   0:02.38 concoord           
10742 ubuntu    20   0  473m  39m 3400 S 28.7  2.4   0:02.67 concoord           
10742 ubuntu    20   0  473m  45m 3400 S 34.6  2.7   0:03.02 concoord           
10742 ubuntu    20   0  473m  51m 3400 S 42.7  3.1   0:03.45 concoord           
10742 ubuntu    20   0  473m  57m 3400 S 36.7  3.5   0:03.82 concoord           
10742 ubuntu    20   0  473m  61m 3400 S 29.8  3.7   0:04.12 concoord           
10742 ubuntu    20   0  473m  67m 3400 S 33.8  4.1   0:04.46 concoord           
10742 ubuntu    20   0  473m  73m 3400 S 40.5  4.5   0:04.87 concoord           
10742 ubuntu    20   0  473m  80m 3400 S 41.6  4.9   0:05.29 concoord           
10742 ubuntu    20   0  537m  85m 3400 S 36.6  5.2   0:05.66 concoord           
10742 ubuntu    20   0  537m  90m 3400 S 28.8  5.5   0:05.95 concoord           
10742 ubuntu    20   0  537m  96m 3400 S 40.7  5.8   0:06.36 concoord           
10742 ubuntu    20   0  537m 102m 3400 S 33.8  6.2   0:06.70 concoord           
10742 ubuntu    20   0  537m 107m 3400 S 30.7  6.5   0:07.01 concoord           
10742 ubuntu    20   0  537m 113m 3400 S 39.5  6.9   0:07.41 concoord           
10742 ubuntu    20   0  537m 121m 3400 S 39.7  7.3   0:07.81 concoord           
10742 ubuntu    20   0  537m 125m 3400 S 28.8  7.6   0:08.10 concoord           
10742 ubuntu    20   0  537m 130m 3400 S 29.7  7.9   0:08.40 concoord           
10742 ubuntu    20   0  537m 137m 3400 S 42.7  8.3   0:08.83 concoord           
10742 ubuntu    20   0  537m 143m 3400 S 44.6  8.7   0:09.28 concoord           
10742 ubuntu    20   0  537m 148m 3400 S 33.6  9.0   0:09.62 concoord           
10742 ubuntu    20   0  601m 153m 3400 S 26.7  9.3   0:09.89 concoord           
10742 ubuntu    20   0  601m 158m 3400 S 36.7  9.6   0:10.26 concoord           
10742 ubuntu    20   0  601m 164m 3400 S 35.8 10.0   0:10.62 concoord           
10742 ubuntu    20   0  601m 169m 3400 S 30.6 10.3   0:10.93 concoord           
10742 ubuntu    20   0  601m 175m 3400 S 40.6 10.6   0:11.34 concoord           
10742 ubuntu    20   0  601m 182m 3400 S 39.7 11.0   0:11.74 concoord           
10742 ubuntu    20   0  601m 186m 3400 S 32.8 11.3   0:12.07 concoord           
10742 ubuntu    20   0  601m 191m 3400 S 30.8 11.6   0:12.38 concoord           
10742 ubuntu    20   0  601m 197m 3400 S 40.7 11.9   0:12.79 concoord           
10742 ubuntu    20   0  601m 203m 3400 S 39.6 12.3   0:13.19 concoord           
10742 ubuntu    20   0  601m 208m 3400 S 30.8 12.6   0:13.50 concoord           
10742 ubuntu    20   0  601m 214m 3400 S 37.7 13.0   0:13.88 concoord           
10742 ubuntu    20   0  665m 221m 3400 S 41.6 13.4   0:14.30 concoord           
10742 ubuntu    20   0  665m 227m 3400 S 37.7 13.7   0:14.68 concoord           
10742 ubuntu    20   0  665m 231m 3400 S 28.7 14.0   0:14.97 concoord           
10742 ubuntu    20   0  665m 235m 3400 S 31.8 14.3   0:15.29 concoord           
10742 ubuntu    20   0  665m 240m 3400 S 32.7 14.6   0:15.62 concoord           
10742 ubuntu    20   0  665m 245m 3400 S 30.8 14.9   0:15.93 concoord           
10742 ubuntu    20   0  665m 252m 3400 S 39.8 15.3   0:16.33 concoord           
10742 ubuntu    20   0  665m 258m 3400 S 37.7 15.6   0:16.71 concoord           
10742 ubuntu    20   0  665m 263m 3400 S 30.7 15.9   0:17.02 concoord           
10742 ubuntu    20   0  665m 267m 3400 S 29.8 16.2   0:17.32 concoord           
10742 ubuntu    20   0  665m 272m 3400 S 29.7 16.5   0:17.62 concoord           
10742 ubuntu    20   0  665m 277m 3400 S 32.8 16.8   0:17.95 concoord           
10742 ubuntu    20   0  665m 281m 3400 S 27.8 17.1   0:18.23 concoord           
10742 ubuntu    20   0  665m 286m 3400 S 24.7 17.3   0:18.48 concoord           
10742 ubuntu    20   0  665m 290m 3400 S 22.9 17.6   0:18.71 concoord           
10742 ubuntu    20   0  729m 294m 3400 S 24.8 17.8   0:18.96 concoord           
10742 ubuntu    20   0  729m 298m 3400 S 24.8 18.1   0:19.21 concoord           
10742 ubuntu    20   0  729m 302m 3400 S 27.8 18.3   0:19.49 concoord           
10742 ubuntu    20   0  729m 307m 3400 S 28.8 18.6   0:19.78 concoord           
10742 ubuntu    20   0  729m 313m 3400 S 31.7 19.0   0:20.10 concoord           
10742 ubuntu    20   0  729m 319m 3400 S 32.7 19.3   0:20.43 concoord           
10742 ubuntu    20   0  729m 324m 3400 S 43.6 19.7   0:20.87 concoord           
10742 ubuntu    20   0  729m 331m 3400 S 32.8 20.0   0:21.20 concoord           
10742 ubuntu    20   0  729m 337m 3400 S 33.6 20.4   0:21.54 concoord           
10742 ubuntu    20   0  729m 343m 3400 S 30.7 20.8   0:21.85 concoord           
10742 ubuntu    20   0  729m 348m 3400 S 33.7 21.1   0:22.19 concoord           
10742 ubuntu    20   0  729m 355m 3400 S 33.6 21.5   0:22.53 concoord           
10742 ubuntu    20   0  793m 361m 3400 S 36.8 21.9   0:22.90 concoord           
10742 ubuntu    20   0  793m 367m 3400 S 34.7 22.2   0:23.25 concoord           
10742 ubuntu    20   0  793m 373m 3400 S 36.8 22.6   0:23.62 concoord           
10742 ubuntu    20   0  793m 379m 3400 S 33.7 23.0   0:23.96 concoord           
10742 ubuntu    20   0  793m 385m 3400 S 32.7 23.3   0:24.29 concoord           
10742 ubuntu    20   0  793m 391m 3400 S 33.8 23.7   0:24.63 concoord           
10742 ubuntu    20   0  793m 397m 3400 S 32.7 24.0   0:24.96 concoord           
10742 ubuntu    20   0  793m 402m 3400 S 30.8 24.4   0:25.27 concoord           
10742 ubuntu    20   0  793m 408m 3400 S 30.7 24.7   0:25.58 concoord           
10742 ubuntu    20   0  793m 413m 3400 S 29.7 25.0   0:25.88 concoord           
10742 ubuntu    20   0  793m 419m 3400 S 28.8 25.4   0:26.17 concoord           
10742 ubuntu    20   0  793m 425m 3400 S 31.7 25.8   0:26.49 concoord           
10742 ubuntu    20   0  857m 432m 3400 S 32.8 26.1   0:26.82 concoord           
10742 ubuntu    20   0  857m 438m 3400 S 30.7 26.5   0:27.13 concoord           
10742 ubuntu    20   0  857m 444m 3400 S 32.8 26.9   0:27.46 concoord           
10742 ubuntu    20   0  857m 451m 3400 S 33.7 27.3   0:27.80 concoord           
10742 ubuntu    20   0  857m 457m 3400 S 30.6 27.7   0:28.11 concoord           
10742 ubuntu    20   0  857m 463m 3400 S 34.7 28.0   0:28.46 concoord           
10742 ubuntu    20   0  857m 469m 3400 S 33.7 28.4   0:28.80 concoord           
10742 ubuntu    20   0  857m 476m 3400 S 31.8 28.8   0:29.12 concoord           
10742 ubuntu    20   0  857m 482m 3400 S 31.7 29.2   0:29.44 concoord           
10742 ubuntu    20   0  857m 487m 3400 S 34.8 29.5   0:29.79 concoord           
10742 ubuntu    20   0  857m 493m 3400 S 30.8 29.9   0:30.10 concoord           
10742 ubuntu    20   0  921m 499m 3400 S 31.7 30.2   0:30.42 concoord           
10742 ubuntu    20   0  921m 505m 3400 S 30.8 30.6   0:30.73 concoord           
10742 ubuntu    20   0  921m 512m 3400 S 34.8 31.0   0:31.08 concoord           
10742 ubuntu    20   0  921m 518m 3400 S 30.7 31.4   0:31.39 concoord           
10742 ubuntu    20   0  921m 524m 3400 S 31.7 31.7   0:31.71 concoord           
10742 ubuntu    20   0  921m 530m 3400 S 31.7 32.1   0:32.03 concoord           
10742 ubuntu    20   0  921m 536m 3400 S 29.8 32.4   0:32.33 concoord           
10742 ubuntu    20   0  921m 542m 3400 S 28.8 32.8   0:32.62 concoord           
10742 ubuntu    20   0  921m 548m 3400 S 29.7 33.2   0:32.92 concoord           
10742 ubuntu    20   0  921m 554m 3400 S 32.7 33.5   0:33.25 concoord           
10742 ubuntu    20   0  921m 560m 3400 S 31.7 33.9   0:33.57 concoord           
10742 ubuntu    20   0  921m 566m 3400 S 33.8 34.3   0:33.91 concoord           
10742 ubuntu    20   0  987m 575m 3400 S 30.7 34.8   0:34.22 concoord           
10742 ubuntu    20   0  987m 581m 3400 S 33.6 35.2   0:34.56 concoord           
10742 ubuntu    20   0  987m 588m 3400 S 34.7 35.6   0:34.91 concoord           
10742 ubuntu    20   0  987m 595m 3400 S 31.8 36.0   0:35.23 concoord           
10742 ubuntu    20   0  987m 601m 3400 S 32.6 36.4   0:35.56 concoord           
10742 ubuntu    20   0  987m 608m 3400 S 35.6 36.8   0:35.92 concoord           
10742 ubuntu    20   0  987m 615m 3400 S 33.7 37.2   0:36.26 concoord           
10742 ubuntu    20   0  987m 621m 3400 S 34.7 37.6   0:36.61 concoord           
10742 ubuntu    20   0  988m 628m 3400 S 32.8 38.0   0:36.94 concoord           
10742 ubuntu    20   0  988m 634m 3400 S 38.7 38.4   0:37.33 concoord           
10742 ubuntu    20   0 1052m 641m 3400 S 34.8 38.8   0:37.68 concoord           
10742 ubuntu    20   0 1052m 647m 3400 S 30.7 39.2   0:37.99 concoord           
10742 ubuntu    20   0 1052m 653m 3400 S 33.8 39.6   0:38.33 concoord           
10742 ubuntu    20   0 1052m 659m 3400 S 30.8 39.9   0:38.64 concoord           
10742 ubuntu    20   0 1052m 665m 3400 S 31.8 40.2   0:38.96 concoord           
10742 ubuntu    20   0 1052m 671m 3400 S 32.7 40.6   0:39.29 concoord           
10742 ubuntu    20   0 1052m 676m 3400 S 29.8 40.9   0:39.59 concoord           
10742 ubuntu    20   0 1052m 680m 3400 S 23.8 41.2   0:39.83 concoord           
10742 ubuntu    20   0 1052m 686m 3400 S 30.7 41.5   0:40.14 concoord           
10742 ubuntu    20   0 1052m 692m 3400 S 29.8 41.9   0:40.44 concoord           
10742 ubuntu    20   0 1052m 697m 3400 S 29.8 42.2   0:40.74 concoord           
10742 ubuntu    20   0 1052m 702m 3400 S 23.8 42.5   0:40.98 concoord           
10742 ubuntu    20   0 1052m 707m 3400 S 27.8 42.8   0:41.26 concoord           
10742 ubuntu    20   0 1116m 713m 3400 S 34.7 43.2   0:41.61 concoord           
10742 ubuntu    20   0 1116m 719m 3400 S 34.7 43.5   0:41.96 concoord           
10742 ubuntu    20   0 1116m 725m 3400 S 33.8 43.9   0:42.30 concoord           
10742 ubuntu    20   0 1116m 730m 3400 S 25.8 44.2   0:42.56 concoord           
10742 ubuntu    20   0 1116m 735m 3400 S 30.7 44.5   0:42.87 concoord           
10742 ubuntu    20   0 1116m 741m 3400 S 32.7 44.9   0:43.20 concoord           
10742 ubuntu    20   0 1116m 747m 3400 S 30.8 45.2   0:43.51 concoord           
10742 ubuntu    20   0 1116m 753m 3400 S 30.8 45.6   0:43.82 concoord           
10742 ubuntu    20   0 1116m 757m 3400 S 21.8 45.8   0:44.04 concoord           
10742 ubuntu    20   0 1116m 762m 3400 S 28.8 46.1   0:44.33 concoord           
10742 ubuntu    20   0 1116m 768m 3400 S 31.7 46.5   0:44.65 concoord           
10742 ubuntu    20   0 1116m 774m 3400 S 32.8 46.9   0:44.98 concoord           
10742 ubuntu    20   0 1180m 781m 3400 S 32.8 47.3   0:45.31 concoord           
10742 ubuntu    20   0 1180m 785m 3400 S 25.8 47.5   0:45.57 concoord           
10742 ubuntu    20   0 1180m 790m 3400 S 26.8 47.9   0:45.84 concoord           
10742 ubuntu    20   0 1244m 797m 3400 S 33.8 48.2   0:46.18 concoord           
10742 ubuntu    20   0 1244m 802m 3400 S 40.6 48.6   0:46.59 concoord           
10742 ubuntu    20   0 1244m 809m 3400 S 34.8 49.0   0:46.94 concoord           
10742 ubuntu    20   0 1244m 814m 3400 S 24.8 49.2   0:47.19 concoord           
10742 ubuntu    20   0 1244m 818m 3400 S 24.8 49.5   0:47.44 concoord           
10742 ubuntu    20   0 1244m 824m 3400 S 31.7 49.9   0:47.76 concoord           
10742 ubuntu    20   0 1244m 830m 3400 S 34.7 50.3   0:48.11 concoord           
10742 ubuntu    20   0 1244m 836m 3400 S 31.7 50.6   0:48.43 concoord           
10742 ubuntu    20   0 1244m 841m 3400 S 25.8 50.9   0:48.69 concoord           
10742 ubuntu    20   0 1244m 846m 3400 S 25.8 51.2   0:48.95 concoord           
10742 ubuntu    20   0 1308m 852m 3400 S 32.7 51.6   0:49.28 concoord           
10742 ubuntu    20   0 1308m 857m 3400 S 22.8 51.9   0:49.51 concoord           
10742 ubuntu    20   0 1308m 862m 3400 S 28.7 52.2   0:49.80 concoord           
10742 ubuntu    20   0 1308m 868m 3400 S 32.8 52.6   0:50.13 concoord           
10742 ubuntu    20   0 1308m 874m 3400 S 31.8 52.9   0:50.45 concoord           
10742 ubuntu    20   0 1308m 880m 3400 S 30.7 53.3   0:50.76 concoord           
10742 ubuntu    20   0 1308m 884m 3400 S 23.8 53.5   0:51.00 concoord           
10742 ubuntu    20   0 1308m 890m 3400 S 31.8 53.9   0:51.32 concoord           
10742 ubuntu    20   0 1308m 896m 3400 S 32.8 54.2   0:51.65 concoord           
10742 ubuntu    20   0 1308m 902m 3400 S 35.7 54.6   0:52.01 concoord           
10742 ubuntu    20   0 1308m 907m 3400 S 24.8 54.9   0:52.26 concoord           
10742 ubuntu    20   0 1308m 912m 3400 S 28.8 55.2   0:52.55 concoord           
10742 ubuntu    20   0 1308m 918m 3400 S 31.7 55.6   0:52.87 concoord           
10742 ubuntu    20   0 1372m 925m 3400 S 34.7 56.0   0:53.22 concoord           
10742 ubuntu    20   0 1372m 930m 3400 S 26.8 56.3   0:53.49 concoord           
10742 ubuntu    20   0 1372m 935m 3400 S 27.8 56.6   0:53.77 concoord           
10742 ubuntu    20   0 1372m 942m 3400 S 32.7 57.0   0:54.10 concoord           
10742 ubuntu    20   0 1372m 948m 3400 S 31.7 57.4   0:54.42 concoord           
10742 ubuntu    20   0 1372m 953m 3400 S 30.8 57.7   0:54.73 concoord           
10742 ubuntu    20   0 1372m 958m 3400 S 24.8 58.0   0:54.98 concoord           
10742 ubuntu    20   0 1372m 964m 3400 S 31.7 58.4   0:55.30 concoord           
10742 ubuntu    20   0 1372m 970m 3400 S 31.8 58.7   0:55.62 concoord           
10742 ubuntu    20   0 1372m 976m 3400 S 31.8 59.1   0:55.94 concoord           
10742 ubuntu    20   0 1372m 981m 3400 S 24.9 59.4   0:56.19 concoord           
10742 ubuntu    20   0 1372m 986m 3400 S 28.7 59.7   0:56.48 concoord           
10742 ubuntu    20   0 1436m 992m 3400 S 31.8 60.0   0:56.80 concoord           
10742 ubuntu    20   0 1436m 998m 3400 S 33.7 60.4   0:57.14 concoord           
10742 ubuntu    20   0 1436m 1.0g 3400 S 26.8 60.7   0:57.41 concoord           
10742 ubuntu    20   0 1436m 1.0g 3400 S 25.8 61.0   0:57.67 concoord           
10742 ubuntu    20   0 1436m 1.0g 3400 S 43.8 61.3   0:58.11 concoord           
10742 ubuntu    20   0 1436m 1.0g 3400 S 35.7 61.6   0:58.47 concoord           
10742 ubuntu    20   0 1436m 1.0g 3400 S 31.7 62.0   0:58.79 concoord           
10742 ubuntu    20   0 1436m 1.0g 3400 S 24.9 62.3   0:59.04 concoord           
10742 ubuntu    20   0 1436m 1.0g 3400 S 26.8 62.6   0:59.31 concoord           
10742 ubuntu    20   0 1436m 1.0g 3400 S 31.6 62.9   0:59.63 concoord           
10742 ubuntu    20   0 1436m 1.0g 3400 S 36.6 63.3   1:00.00 concoord           
10742 ubuntu    20   0 1436m 1.0g 3400 S 29.8 63.7   1:00.30 concoord           
10742 ubuntu    20   0 1436m 1.0g 3400 S 22.8 63.9   1:00.53 concoord           
10742 ubuntu    20   0 1500m 1.0g 3400 S 32.8 64.2   1:00.86 concoord           
10742 ubuntu    20   0 1500m 1.0g 3400 S 32.7 64.6   1:01.19 concoord           
10742 ubuntu    20   0 1500m 1.0g 3400 S 33.7 65.0   1:01.53 concoord           
10742 ubuntu    20   0 1500m 1.1g 3400 S 26.8 65.3   1:01.80 concoord           
10742 ubuntu    20   0 1500m 1.1g 3400 S 27.7 65.6   1:02.08 concoord           
10742 ubuntu    20   0 1500m 1.1g 3400 S 33.6 65.9   1:02.42 concoord           
10742 ubuntu    20   0 1500m 1.1g 3400 S 35.7 66.3   1:02.78 concoord           
10742 ubuntu    20   0 1500m 1.1g 3400 S 31.7 66.7   1:03.10 concoord           
10742 ubuntu    20   0 1500m 1.1g 3400 S 24.9 67.0   1:03.35 concoord           
10742 ubuntu    20   0 1500m 1.1g 3400 S 33.7 67.3   1:03.69 concoord           
10742 ubuntu    20   0 1500m 1.1g 3400 S 34.7 67.7   1:04.04 concoord           
10742 ubuntu    20   0 1500m 1.1g 3400 S 30.8 68.1   1:04.35 concoord           
10742 ubuntu    20   0 1564m 1.1g 3400 S 26.8 68.4   1:04.62 concoord           
10742 ubuntu    20   0 1564m 1.1g 3400 S 31.7 68.7   1:04.94 concoord           
10742 ubuntu    20   0 1564m 1.1g 3400 S 34.6 69.0   1:05.29 concoord           
10742 ubuntu    20   0 1564m 1.1g 3400 S 30.7 69.4   1:05.60 concoord           
10742 ubuntu    20   0 1564m 1.1g 3400 S 33.7 69.8   1:05.94 concoord           
10742 ubuntu    20   0 1564m 1.1g 3400 S 24.8 70.1   1:06.19 concoord           
10742 ubuntu    20   0 1564m 1.1g 3400 S 28.8 70.5   1:06.48 concoord           
10742 ubuntu    20   0 1564m 1.1g 3400 S 30.8 70.8   1:06.79 concoord           
10742 ubuntu    20   0 1564m 1.1g 3400 S 33.7 71.2   1:07.13 concoord           
10742 ubuntu    20   0 1564m 1.2g 3400 S 31.7 71.6   1:07.45 concoord           
10742 ubuntu    20   0 1564m 1.2g 3400 S 22.8 71.9   1:07.68 concoord           
10742 ubuntu    20   0 1564m 1.2g 3400 S 27.7 72.2   1:07.96 concoord           
10742 ubuntu    20   0 1564m 1.2g 3400 S 31.8 72.6   1:08.28 concoord           
10742 ubuntu    20   0 1628m 1.2g 3400 S 33.7 72.9   1:08.62 concoord           
10742 ubuntu    20   0 1628m 1.2g 3400 S 31.8 73.3   1:08.94 concoord           
10742 ubuntu    20   0 1628m 1.2g 3400 S 23.8 73.6   1:09.18 concoord           
10742 ubuntu    20   0 1628m 1.2g 3400 S 24.8 73.8   1:09.43 concoord           
10742 ubuntu    20   0 1628m 1.2g 3400 S 25.8 74.1   1:09.69 concoord           
10742 ubuntu    20   0 1628m 1.2g 3400 S 29.7 74.5   1:09.99 concoord           
10742 ubuntu    20   0 1628m 1.2g 3400 S 26.8 74.8   1:10.26 concoord           
10742 ubuntu    20   0 1628m 1.2g 3400 S 23.8 75.0   1:10.50 concoord           
10742 ubuntu    20   0 1628m 1.2g 3400 S 26.8 75.3   1:10.77 concoord           
10742 ubuntu    20   0 1628m 1.2g 3400 S 24.9 75.6   1:11.02 concoord           
10742 ubuntu    20   0 1628m 1.2g 3400 S 29.8 76.0   1:11.32 concoord           
10742 ubuntu    20   0 1628m 1.2g 3400 S 25.8 76.2   1:11.58 concoord           
10742 ubuntu    20   0 1628m 1.2g 3400 S 24.8 76.5   1:11.83 concoord           
10742 ubuntu    20   0 1692m 1.2g 3400 S 26.8 76.8   1:12.10 concoord           
10742 ubuntu    20   0 1692m 1.2g 3400 S 33.8 77.1   1:12.44 concoord           
10742 ubuntu    20   0 1692m 1.2g 3400 S 28.8 77.4   1:12.73 concoord           
10742 ubuntu    20   0 1692m 1.3g 3400 S 22.8 77.6   1:12.96 concoord           
10742 ubuntu    20   0 1692m 1.3g 3400 S 31.8 77.9   1:13.28 concoord           
10742 ubuntu    20   0 1692m 1.3g 3400 S 17.9 78.0   1:13.48 concoord           
10742 ubuntu    20   0 1692m 1.3g 3400 S 21.6 78.2   1:13.70 concoord           
10742 ubuntu    20   0 1692m 1.3g 3400 S  3.8 78.2   1:13.74 concoord           
10742 ubuntu    20   0 1692m 1.3g 3400 S  0.0 78.2   1:13.74 concoord           


==> graph-collection/open-replica/conf-b-4k-70/kill-fast/1/server/cpu1.txt <==
 8122 ubuntu    20   0 48688  11m 3452 S 27.1  1.9   0:00.14 concoord           
 8122 ubuntu    20   0 48824  11m 3452 S  0.0  1.9   0:00.14 concoord           
 8122 ubuntu    20   0  335m  11m 3572 S 13.9  1.9   0:00.28 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:00.42 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:00.50 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.9  2.0   0:00.58 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:00.69 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:00.79 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:00.87 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:00.98 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:01.08 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:01.17 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:01.24 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:01.34 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:01.45 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:01.56 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:01.63 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:01.71 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:01.82 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:01.90 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:01.99 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:02.14 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:02.25 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:02.32 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:02.41 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:02.52 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:02.62 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:02.72 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:02.80 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:02.88 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:02.97 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:03.05 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:03.15 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:03.30 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  6.0  2.0   0:03.36 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:03.45 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:03.55 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:03.63 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:03.74 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:03.86 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:03.97 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:04.06 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:04.14 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:04.22 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:04.30 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:04.38 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:04.50 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:04.61 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:04.69 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:04.76 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:04.85 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:04.92 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:04.99 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:05.06 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:05.13 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:05.20 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:05.27 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  6.0  2.0   0:05.33 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:05.43 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:05.53 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:05.62 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:05.77 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:05.86 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:05.96 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:06.05 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:06.17 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:06.28 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:06.38 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:06.49 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:06.59 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 14.5  2.0   0:06.74 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:06.84 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:06.94 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:07.05 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:07.15 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:07.25 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:07.35 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:07.45 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:07.56 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:07.67 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:07.77 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:07.87 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:07.98 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:08.08 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:08.17 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.6  2.0   0:08.27 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:08.38 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:08.47 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:08.56 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:08.65 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:08.75 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:08.84 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:08.94 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:09.05 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:09.15 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:09.24 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:09.34 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:09.43 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.6  2.0   0:09.53 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:09.63 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:09.73 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.9  2.0   0:09.82 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:09.93 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:10.02 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:10.14 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:10.24 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:10.36 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:10.46 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:10.57 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:10.70 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.9  2.0   0:10.79 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:10.90 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:11.01 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:11.11 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:11.22 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:11.32 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:11.43 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:11.53 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:11.61 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:11.68 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:11.79 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:11.88 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:12.01 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:12.08 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:12.17 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:12.28 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:12.38 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:12.48 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:12.56 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.9  2.0   0:12.65 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:12.78 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:12.87 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.9  2.0   0:12.96 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.9  2.0   0:13.04 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:13.12 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:13.23 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:13.33 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:13.43 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:13.50 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:13.58 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:13.70 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:13.79 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:13.90 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  5.8  2.0   0:13.96 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:14.04 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:14.14 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:14.25 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:14.36 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:14.44 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:14.52 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:14.63 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:14.70 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:14.81 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:14.90 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:15.00 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:15.08 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:15.15 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.9  2.0   0:15.24 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:15.35 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:15.46 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:15.53 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.9  2.0   0:15.62 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:15.73 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:15.84 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:15.93 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:16.02 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:16.12 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:16.21 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:16.31 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:16.39 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.9  2.0   0:16.48 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:16.62 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:16.70 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:16.78 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:16.87 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:17.01 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:17.09 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:17.16 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:17.24 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:17.33 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:17.45 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:17.55 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.9  2.0   0:17.63 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:17.72 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:17.82 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:17.93 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:18.02 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:18.09 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:18.18 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.7  2.0   0:18.29 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:18.39 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.9  2.0   0:18.47 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:18.55 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:18.64 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:18.76 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:18.84 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:18.93 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.9  2.0   0:19.02 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:19.11 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:19.20 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:19.28 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:19.35 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:19.46 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:19.55 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:19.65 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:19.72 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.9  2.0   0:19.80 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:19.91 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:20.01 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:20.11 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:20.18 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:20.26 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:20.36 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:20.46 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:20.55 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:20.62 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:20.71 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:20.83 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:20.91 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:20.99 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:21.06 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:21.14 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:21.21 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:21.30 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:21.39 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  6.0  2.0   0:21.45 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:21.53 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  7.0  2.0   0:21.60 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:21.68 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  6.0  2.0   0:21.74 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:21.82 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  3.0  2.0   0:21.85 concoord           
 8122 ubuntu    20   0  335m  11m 3588 S  3.0  2.0   0:21.88 concoord           


==> graph-collection/open-replica/conf-b-4k-70/kill-fast/1/server/cpu2.txt <==
 7886 ubuntu    20   0 48824  11m 3460 S 65.2  0.7   0:00.33 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  3.0  0.7   0:00.36 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  9.9  0.7   0:00.46 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:00.57 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:00.71 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:00.88 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:00.99 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:01.12 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:01.25 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:01.40 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:01.50 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:01.65 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 15.5  0.7   0:01.81 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:01.96 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:02.10 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:02.21 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:02.34 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:02.48 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:02.59 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:02.72 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:02.87 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:02.98 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:03.09 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:03.22 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:03.35 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:03.49 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  8.0  0.7   0:03.57 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:03.69 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:03.84 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  8.0  0.7   0:03.92 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:04.07 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:04.19 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:04.30 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:04.39 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:04.53 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:04.65 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:04.76 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:04.90 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:05.02 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:05.15 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.0  0.7   0:05.26 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:05.37 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:05.48 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:05.58 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:05.74 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:05.86 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:05.96 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:06.06 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:06.16 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  8.9  0.7   0:06.25 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  9.9  0.7   0:06.35 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  8.9  0.7   0:06.44 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  8.0  0.7   0:06.52 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:06.61 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  8.9  0.7   0:06.70 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:06.79 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:06.91 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:07.03 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:07.15 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:07.31 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:07.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:07.57 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:07.69 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:07.81 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:07.95 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:08.09 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:08.22 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:08.36 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:08.48 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:08.61 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:08.75 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:08.89 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:09.01 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:09.14 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:09.26 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:09.38 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:09.52 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:09.66 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:09.80 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:09.94 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:10.09 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:10.23 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:10.35 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:10.48 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:10.63 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:10.75 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:10.88 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:11.00 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:11.14 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:11.27 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:11.42 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:11.54 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:11.67 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:11.80 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:11.93 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:12.11 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.3  0.7   0:12.25 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:12.38 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:12.51 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:12.66 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:12.79 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:12.93 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:13.07 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 18.9  0.7   0:13.26 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:13.39 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:13.53 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:13.68 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 18.7  0.7   0:13.88 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:14.03 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:14.16 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:14.31 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:14.44 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:14.58 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:14.72 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:14.86 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:14.98 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:15.10 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:15.20 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:15.33 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:15.46 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:15.60 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:15.69 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  9.9  0.7   0:15.79 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:15.92 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:16.09 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:16.23 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:16.34 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:16.45 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:16.60 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:16.74 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:16.88 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:16.99 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:17.13 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:17.27 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:17.44 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:17.58 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:17.71 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:17.84 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:17.99 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:18.13 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:18.25 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:18.37 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:18.47 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:18.59 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:18.72 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:18.86 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  9.9  0.7   0:18.96 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:19.06 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:19.20 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:19.31 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:19.42 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:19.54 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:19.68 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:19.81 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:19.90 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:20.00 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:20.13 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:20.28 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:20.39 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:20.48 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:20.61 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:20.74 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:20.86 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:20.97 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:21.09 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:21.21 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:21.35 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:21.44 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:21.56 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:21.68 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:21.81 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:21.91 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:22.03 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:22.16 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:22.29 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:22.41 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  9.9  0.7   0:22.51 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:22.61 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:22.73 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:22.87 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:22.97 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:23.08 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:23.20 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:23.32 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:23.45 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:23.56 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:23.67 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:23.80 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:23.91 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:24.03 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  8.9  0.7   0:24.12 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:24.23 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:24.38 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:24.51 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:24.62 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:24.73 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:24.86 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:24.99 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:25.09 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:25.20 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:25.32 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:25.46 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:25.57 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:25.70 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:25.81 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:25.92 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:26.06 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:26.20 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:26.31 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:26.40 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:26.54 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:26.67 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:26.81 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:26.92 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  8.0  0.7   0:27.00 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:27.11 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:27.21 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:27.30 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:27.41 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  8.0  0.7   0:27.49 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:27.59 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:27.68 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  8.0  0.7   0:27.76 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  8.0  0.7   0:27.84 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  6.0  0.7   0:27.90 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  8.0  0.7   0:27.98 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:28.08 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:28.18 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:28.28 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  6.0  0.7   0:28.34 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  4.0  0.7   0:28.38 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  4.0  0.7   0:28.42 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.42 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.42 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.42 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.42 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.42 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.42 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.42 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.42 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.42 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.42 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.42 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.42 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.42 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.42 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  1.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           
 7886 ubuntu    20   0  335m  11m 3600 S  0.0  0.7   0:28.43 concoord           


==> graph-collection/open-replica/conf-b-4k-70/kill-fast/1/server/cpu3.txt <==
 7676 ubuntu    20   0 42344  10m 3304 R 61.4  0.7   0:00.32 concoord           
 7676 ubuntu    20   0 48824  11m 3460 S  0.0  0.7   0:00.32 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:00.44 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:00.56 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:00.70 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:00.88 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:01.00 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:01.11 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:01.24 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:01.38 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:01.48 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:01.61 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:01.75 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:01.91 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:02.04 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S  9.9  0.7   0:02.14 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:02.29 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:02.42 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:02.54 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:02.68 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:02.83 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:02.94 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:03.04 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:03.19 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:03.33 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:03.46 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:03.55 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:03.67 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:03.81 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:03.91 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:04.06 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:04.19 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:04.31 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:04.42 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:04.55 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:04.67 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:04.78 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:04.92 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:05.06 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:05.20 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:05.31 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:05.40 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:05.52 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S  9.9  0.7   0:05.62 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:05.77 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:05.90 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S  9.6  0.7   0:06.00 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:06.10 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S  9.9  0.7   0:06.20 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:06.31 concoord           
 7676 ubuntu    20   0  335m  11m 3600 S 10.8  0.7   0:06.42 concoord           


==> graph-collection/open-replica/conf-b-4k-70/kill-fast/lat.txt <==
0
51.5289
24.8356
23.6058
17.2025
16.7207
25.2463
18.9927
17.2757
21.4111
25.4119
18.9474
16.6071
17.4005
24.6119
22.9848
17.3038
22.0211
20.3697
18.3687
16.9321
25.412
21.9069
17.5822
18.1784
22.2924
25.2407
18.9785
20.2779
22.5556
17.2855
18.3352
25.2543
23.5479
18.2763
22.1195
20.5802
17.9302
17.2777
18.8104
26.4143
26.8403
21.8736
22.2955
16.6357
19.7006
23.9935
23.6565
23.3369
24.5473
25.318
27.6288
27.546
27.0176
26.6908
26.6156
21.349
19.6059
19.6642
21.9294
17.7458
18.786
19.4389
19.0403
18.0592
18.8733
18.0998
18.0952
18.7284
18.995
19.4477
18.5236
22.0094
20.3792
19.5962
20.8206
18.1721
17.0909
18.4582
17.4654
16.5819
19.5323
18.3566
17.7708
18.1322
18.099
19.9065
20.1461
18.7884
18.088
17.5027
19.0667
18.5801
17.8004
19.4519
20.1989
18.3214
17.9407
19.1424
18.1661
18.2461
18.406
17.0752
17.5303
16.9419
16.7847
16.2501
17.9155
16.9366
18.5052
16.7217
17.4663
18.7182
19.8171
19.9987
19.3285
18.8629
27.2376
21.2641
19.4369
18.3951
24.2713
25.7424
18.7039
18.1687
18.0227
22.2745
23.9879
18.9786
19.0385
18.8199
24.7384
22.8662
20.5062
18.7945
17.0041
21.8632
23.4017
19.5273
17.0751
19.9111
19.5222
26.9995
21.8349
17.2739
18.7338
21.4193
24.6658
20.4852
20.3857
24.19
18.4861
19.1358
18.2469
23.3317
24.487
18.9333
17.3123
19.6693
25.8869
18.8187
17.9174
18.4464
22.1139
20.9734
18.1768
17.915
21.8138
21.5605
17.804
18.6322
21.399
26.1139
19.7403
19.2192
17.9185
26.5158
27.223
18.3282
18.0882
20.5112
26.2037
21.2181
19.068
16.9979
23.9914
25.3129
20.0609
19.0144
17.633
24.7823
23.9491
17.8236
17.2279
20.5477
23.0957
17.5266
18.3106
19.9916
24.2516
20.3413
18.1635
17.9722
17.3645
23.7083
20.3901
18.5773
17.1605
17.8464
24.377
21.8154
18.4008
18.6732
18.0102
28.7625
24.345
21.1485
21.9083
22.7903
24.9241
22.6038
23.7848
20.992
23.9514
24.7408
22.7309
28.1123
22.2668
26.3304
23.5186
56.2632
50.6808
75.3623
0


==> graph-collection/open-replica/conf-b-4k-70/kill-fast/thr.txt <==
0
15.6593
31.3806
33.7354
45.5037
47.0728
31.1825
40.7745
86.2823
36.8747
30.5903
41.3914
47.0726
45.5037
32.1669
33.7213
45.4304
36.0893
38.4419
42.3433
45.5031
31.3354
36.089
44.7191
43.1503
35.3047
30.5504
41.5669
39.2074
34.5201
45.5027
43.0671
30.5971
32.9502
43.9344
35.3032
38.3305
43.9341
45.4688
41.5805
29.8121
28.2222
36.8735
35.3044
47.0728
40.012
32.0891
32.9514
34.5206
31.3825
31.3821
28.2053
28.2479
29.8052
29.0282
29.8129
36.8265
40.0114
39.2389
36.0577
44.719
41.5193
39.97
41.5811
43.1504
41.5415
43.8786
43.1499
41.583
41.5809
40.7961
42.1519
35.281
38.4409
40.7834
37.6583
43.0733
45.4996
42.365
45.5038
47.0727
39.8561
43.1245
43.9343
43.1285
43.9346
39.1249
39.2273
41.5808
43.1498
45.4866
40.6869
42.3648
43.149
40.7966
39.2271
42.9642
43.9346
40.7953
43.1499
43.1498
42.1705
46.2868
44.7191
46.2883
47.0729
48.4781
43.1491
47.0564
42.3657
46.2858
44.6022
41.5806
40.0109
39.2269
40.7957
39.931
29.8108
36.872
40.0093
43.1457
32.1042
30.5964
42.3588
43.15
43.1494
34.424
33.735
40.7687
41.5799
41.5799
32.0702
33.7336
38.4418
42.3297
45.4593
36.0093
32.9489
40.8095
46.2575
39.1948
40.7436
29.0263
36.0888
45.5036
41.5808
36.8255
31.3812
38.4415
38.4426
32.9291
42.2776
40.7955
43.1499
33.7354
32.1656
40.7494
45.5031
40.0108
30.5968
41.5792
43.8683
42.3646
35.3045
37.6579
43.1499
43.7841
36.0887
36.0885
43.9323
42.3624
36.0133
30.596
40.0117
40.7964
43.9319
29.1848
28.9958
43.1492
43.1483
38.4399
28.9582
38.4417
40.7955
46.2871
32.1659
30.5547
39.2265
41.5805
43.9322
31.3569
33.6709
43.1497
46.2875
37.6569
34.5192
44.6054
43.1537
38.4414
32.95
38.4414
43.0606
43.9336
44.7118
33.7161
38.4421
42.2813
45.5028
43.9345
32.1659
36.088
42.2654
41.5799
44.7189
26.6741
32.9506
36.8078
36.089
33.7328
32.1651
34.5196
32.8786
37.6576
32.9507
31.3802
34.5185
28.1451
34.5192
29.8099
32.9504
13.274
14.7967
3.85964
0


==> graph-collection/open-replica/conf-b-4k-70/kill-slow/1/client/1.txt <==
0 0.004655 0 0.000000 1384545986 0.004655 0 0 0.000000 0.000000 0.000000
1 1.001214 250 249.696861 1384545987 1.005877 9 922414 7.028927 7.813406 109.385888
2 1.001212 1325 1323.395885 1384545988 2.007094 53 5456244 41.577441 41.577441 18.398631
3 1.001550 1250 1248.065549 1384545989 3.008650 50 5147400 39.210770 39.210770 20.768275
4 1.001184 1350 1348.403508 1384545990 4.009836 54 5559192 42.363112 42.363112 18.200976
5 1.001164 1450 1448.313876 1384545991 5.011005 58 5970984 45.502019 45.502019 17.473554
6 1.001189 1525 1523.188938 1384545992 6.012196 61 6279828 47.854387 47.069889 16.494454
7 1.001153 1200 1198.618003 1384545993 7.013351 48 4941504 37.657265 38.441791 20.698349
8 1.001153 1325 1323.474045 1384545994 8.014509 53 5456244 41.579897 41.579897 18.951920
9 1.001180 1375 1373.379503 1384545995 9.015691 55 5662140 43.147788 43.147788 18.066601
10 1.001219 1375 1373.325869 1384545996 10.016914 55 5662140 43.146103 43.146103 17.907828
11 1.009566 1275 1262.919130 1384545997 11.026485 51 5250348 39.677429 39.677429 20.247815
12 1.001135 1250 1248.583018 1384545998 12.027622 50 5147400 39.227028 39.227028 19.814401
13 1.001153 1025 1023.819544 1384545999 13.028778 41 4220868 32.165581 32.165581 24.328935
14 1.001212 1200 1198.547502 1384546000 14.029994 48 4941504 37.655050 37.655050 20.699814
15 1.001172 1225 1223.565900 1384546001 15.031171 49 5044452 38.441059 38.441059 20.778534
16 1.002457 1250 1246.936101 1384546002 16.033630 50 5147400 39.175286 39.175286 19.788532
17 1.001173 1400 1398.359697 1384546003 17.034809 56 5765088 43.932597 43.932597 17.992918
18 1.001801 1200 1197.842669 1384546004 18.036613 49 5044452 38.416925 37.632906 20.623411
19 1.002127 1050 1047.771461 1384546005 19.038744 42 4323816 32.918084 32.918084 23.845247
20 1.001146 1175 1173.655179 1384546006 20.039892 46 4735608 36.088470 36.873002 21.112675
21 1.017456 1100 1081.127774 1384546007 21.057350 44 4529712 33.966047 33.966047 23.185356
22 1.001132 1250 1248.586586 1384546008 22.058484 50 5147400 39.227140 39.227140 20.284910
23 1.001127 1175 1173.677260 1384546009 23.059613 47 4838556 36.873696 36.873696 21.400345
24 1.001127 1225 1223.620974 1384546010 24.060742 49 5044452 38.442789 38.442789 20.361273
25 1.001187 1125 1123.666112 1384546011 25.061931 45 4632660 35.302484 35.302484 22.153987
26 1.006483 1400 1390.982154 1384546012 26.068418 56 5765088 43.700815 43.700815 18.044591
27 1.001140 1300 1298.519844 1384546013 27.069561 52 5353296 40.795905 40.795905 19.141349
28 1.001138 1175 1173.664403 1384546014 28.070702 47 4838556 36.873292 36.873292 21.421498
29 1.001143 1000 998.858326 1384546015 29.071847 40 4117920 31.381368 30.596834 25.209981
30 1.001158 1050 1048.785507 1384546016 30.073007 42 4323816 32.949942 33.734465 23.102034
31 1.002432 775 773.119873 1384546017 31.075444 31 3191388 24.289290 24.289290 32.790638
32 1.002224 1075 1072.614539 1384546018 32.077672 43 4426764 33.698584 33.698584 23.602269
33 1.001218 1250 1248.479549 1384546019 33.078893 50 5147400 39.223777 39.223777 19.592047
34 1.001209 925 923.883006 1384546020 34.080108 37 3809076 29.025851 29.025851 26.734829
35 1.001352 1250 1248.312490 1384546021 35.081466 50 5147400 39.218528 39.218528 20.455775
36 1.004384 1275 1269.434746 1384546022 36.085852 51 5250348 39.882131 39.882131 19.883787
37 1.001181 1025 1023.791018 1384546023 37.087035 41 4220868 32.164684 32.164684 24.228648
38 1.001162 875 873.984385 1384546024 38.088202 35 3603180 27.458174 27.458174 28.789139
39 1.001142 1075 1073.773979 1384546025 39.089346 43 4426764 33.735011 33.735011 23.042097
40 1.001132 1250 1248.586586 1384546026 40.090480 50 5147400 39.227140 39.227140 20.203214
41 1.002682 1275 1271.589634 1384546027 41.093164 51 5250348 39.949832 39.949832 19.488461
42 1.001152 850 849.021894 1384546028 42.094319 34 3500232 26.673921 26.673921 29.655407
43 1.001430 975 973.607707 1384546029 43.095752 39 4014972 30.588063 30.588063 25.697268
44 1.001140 1200 1198.633702 1384546030 44.096894 48 4941504 37.657758 37.657758 20.555327
45 1.001174 1225 1223.563569 1384546031 45.098071 49 5044452 38.440986 38.440986 20.459997
46 1.003849 900 896.549156 1384546032 46.101925 36 3706128 28.167097 28.167097 27.304166
47 1.001194 1100 1098.688166 1384546033 47.103124 44 4529712 34.517746 34.517746 23.159916
48 1.001882 1200 1197.746036 1384546034 48.105012 49 5044452 38.413826 37.629870 20.752474
49 1.001338 1150 1148.463350 1384546035 49.106351 45 4632660 35.297163 36.081544 21.896336
50 1.001145 850 849.027758 1384546036 50.107498 34 3500232 26.674106 26.674106 29.545153
51 1.003451 875 871.990665 1384546037 51.110954 36 3706128 28.178266 27.395537 28.179857
52 1.001175 1125 1123.679491 1384546038 52.112131 44 4529712 34.518395 35.302904 22.076271
53 1.001219 1275 1273.447624 1384546039 53.113354 51 5250348 40.008205 40.008205 19.925248
54 1.001199 925 923.892467 1384546040 54.114559 37 3809076 29.026148 29.026148 26.268141
55 1.001177 850 849.000665 1384546041 55.115741 34 3500232 26.673255 26.673255 30.439061
56 1.002856 1150 1146.725208 1384546042 56.118599 47 4838556 36.810131 36.026937 21.497858
57 1.001177 1075 1073.736135 1384546043 57.119778 42 4323816 32.949314 33.733822 23.220738
58 1.001178 875 873.970440 1384546044 58.120963 35 3603180 27.457736 27.457736 29.157618
59 1.001175 975 973.855559 1384546045 59.122141 39 4014972 30.595850 30.595850 25.084685
60 1.001426 1125 1123.397788 1384546046 60.123571 45 4628542 35.262681 35.262681 22.539351
61 1.003003 1275 1271.182788 1384546047 61.126576 51 5250348 39.937050 39.937050 19.636070
62 1.001175 800 799.061162 1384546048 62.127754 32 3294336 25.104293 25.104293 31.421609
63 1.001877 1050 1048.032770 1384546049 63.129634 42 4323816 32.926293 32.926293 23.610331
64 1.001137 1425 1423.381589 1384546050 64.130773 57 5868036 44.718716 44.718716 17.846990
65 1.001478 1125 1123.339752 1384546051 65.132254 46 4735608 36.076502 35.292230 21.833902
66 1.001977 1000 998.026934 1384546052 66.134232 39 4014972 30.571367 31.355248 25.435246
67 1.001129 1050 1048.815729 1384546053 67.135363 42 4323816 32.950892 32.950892 23.853875
68 1.001182 1350 1348.406077 1384546054 68.136548 54 5559192 42.363192 42.363192 18.095970
69 1.001158 1050 1048.785507 1384546055 69.137711 42 4323816 32.949942 32.949942 24.496833
70 1.001152 1250 1248.561609 1384546056 70.138865 50 5147400 39.226355 39.226355 19.879904
71 1.003413 1025 1021.513613 1384546057 71.142281 41 4220868 32.093135 32.093135 24.580083
72 1.001181 900 898.938241 1384546058 72.143464 36 3706128 28.242155 28.242155 27.465787
73 1.001218 800 799.026911 1384546059 73.144687 32 3294336 25.103217 25.103217 31.737074
74 1.001152 1350 1348.446538 1384546060 74.145841 54 5559192 42.364464 42.364464 18.308988
75 1.001132 1350 1348.473513 1384546061 75.146976 54 5559192 42.365311 42.365311 18.684180
76 1.004134 1075 1070.574310 1384546062 76.151113 43 4426764 33.634486 33.634486 23.096190
77 1.001135 800 799.092941 1384546063 77.152250 32 3294336 25.105292 25.105292 31.684197
78 1.001143 925 923.943952 1384546064 78.153395 37 3809076 29.027765 29.027765 26.818327
79 1.001130 975 973.899624 1384546065 79.154527 39 4014972 30.597235 30.597235 25.843895
80 1.001135 1050 1048.809735 1384546066 80.155664 42 4323816 32.950703 32.950703 23.069387
81 1.003484 850 847.048873 1384546067 81.159150 34 3500232 26.611935 26.611935 30.059310
82 1.001153 875 873.992294 1384546068 82.160306 35 3603180 27.458422 27.458422 28.685624
83 1.001129 975 973.900552 1384546069 83.161437 39 4014972 30.597264 30.597264 24.974022
84 1.001133 1125 1123.726589 1384546070 84.162572 45 4632660 35.304384 35.304384 22.636557
85 1.001133 775 774.122946 1384546071 85.163708 31 3191388 24.320804 24.320804 32.542952
86 1.012757 1150 1135.514442 1384546072 86.176467 46 4735608 35.674726 35.674726 22.089414
87 1.001167 1450 1448.309737 1384546073 87.177636 58 5970984 45.501889 45.501889 17.227099
88 1.001157 1575 1573.180134 1384546074 88.178798 63 6485724 49.424972 49.424972 15.921131
89 1.001156 1225 1223.585714 1384546076 89.179956 49 5044452 38.441682 38.441682 20.305935
90 1.001169 1250 1248.540498 1384546077 90.181130 50 5147400 39.225692 38.441178 20.283570
91 1.003890 1400 1394.575051 1384546078 91.185022 57 5868036 44.596081 43.813694 17.602498
92 1.001654 1450 1447.605791 1384546079 92.186678 57 5868036 44.695639 45.479773 17.528864
93 1.001178 1350 1348.411536 1384546080 93.187858 54 5559192 42.363364 42.363364 18.170745
94 1.001178 1050 1048.764528 1384546081 94.189041 42 4323816 32.949283 32.949283 24.096023
95 1.001837 1450 1447.341212 1384546082 95.190881 59 6073932 46.255452 45.471461 17.132925
96 1.002402 1500 1496.405889 1384546083 96.193285 59 6073932 46.229389 47.012937 16.937337
97 1.001130 1500 1498.307114 1384546084 97.194418 60 6176880 47.072669 47.072669 16.617235
98 1.001145 1175 1173.656297 1384546085 98.195565 47 4838556 36.873037 36.873037 21.352002
99 1.001162 1300 1298.491086 1384546086 99.196730 52 5353296 40.795001 40.795001 19.125824
100 1.001132 1475 1473.332171 1384546087 100.197865 59 6073932 46.288025 46.288025 16.814135
101 1.003610 1550 1544.424788 1384546088 101.201477 62 6382776 48.521559 48.521559 16.323870
102 1.001170 1225 1223.568231 1384546089 102.202649 49 5044452 38.441132 38.441132 20.314693
103 1.001161 1200 1198.608298 1384546090 103.203813 48 4941504 37.656960 37.656960 20.883456
104 1.001152 1450 1448.331466 1384546091 104.204968 58 5970984 45.502572 45.502572 17.293827
105 1.001133 1475 1473.330768 1384546092 105.206104 59 6073932 46.287981 46.287981 16.901885
106 1.003636 1500 1494.565578 1384546093 106.209742 60 6176880 46.955120 46.955120 16.693914
107 1.001152 1075 1073.762984 1384546094 107.210896 43 4426764 33.734665 33.734665 23.243449
108 1.001143 1150 1148.687075 1384546095 108.212043 46 4735608 36.088573 36.088573 21.883856
109 1.001133 1475 1473.330417 1384546096 109.213178 59 6073932 46.287970 46.287970 17.052242
110 1.001136 1475 1473.326206 1384546097 110.214316 59 6073932 46.287838 46.287838 16.960774
111 1.002900 1425 1420.879274 1384546098 111.217218 57 5868036 44.640100 44.640100 17.579643
112 1.001191 1050 1048.751042 1384546099 112.218411 42 4323816 32.948859 32.948859 23.311002
113 1.001703 1375 1372.662323 1384546100 113.220119 56 5765088 43.909352 43.125257 18.300274
114 1.001130 1500 1498.306757 1384546101 114.221250 59 6073932 46.288113 47.072657 16.908516
115 1.001145 1475 1473.312873 1384546102 115.222397 59 6073932 46.287419 46.287419 16.827519
116 1.003169 1125 1121.446070 1384546103 116.225569 45 4632660 35.232736 35.232736 22.364881
117 1.001135 1225 1223.611357 1384546104 117.226707 49 5044452 38.442487 38.442487 20.324848
118 1.001132 1500 1498.303903 1384546105 118.227841 60 6176880 47.072568 47.072568 16.783138
119 1.001517 1425 1422.841468 1384546106 119.229361 57 5868036 44.701747 44.701747 17.605393
120 1.001163 1300 1298.489849 1384546107 120.230527 52 5353296 40.794962 40.794962 18.460100
121 1.003397 1250 1245.768141 1384546108 121.233928 50 5147400 39.138592 38.355820 20.890889
122 1.001129 1150 1148.703215 1384546109 122.235059 46 4735608 36.089080 36.873626 21.685834
123 1.001127 1400 1398.423970 1384546110 123.236189 56 5765088 43.934616 43.934616 17.836068
124 1.001131 1475 1473.333575 1384546111 124.237323 59 6073932 46.288069 46.288069 16.999750
125 1.001185 1250 1248.520280 1384546112 125.238510 50 5147400 39.225057 39.225057 19.761524
126 1.011647 1250 1235.608881 1384546113 126.250164 50 5147400 38.819416 38.819416 20.228767
127 1.001141 1325 1323.489804 1384546114 127.251307 53 5456244 41.580392 41.580392 19.003958
128 1.001135 1375 1373.441319 1384546115 128.252444 55 5662140 43.149731 43.149731 17.728901
129 1.001141 1500 1498.290344 1384546116 129.253587 60 6176880 47.072142 47.072142 17.197692
130 1.001204 1200 1198.556921 1384546117 130.254794 48 4941504 37.655346 37.655346 20.734653
131 1.004163 1325 1319.506858 1384546118 131.258959 53 5456244 41.455259 41.455259 18.941236
132 1.001136 1275 1273.553161 1384546119 132.260097 51 5250348 40.011521 40.011521 19.654545
133 1.001155 1400 1398.384673 1384546120 133.261254 56 5765088 43.933382 43.933382 17.783352
134 1.001156 1400 1398.383674 1384546121 134.262415 56 5765088 43.933350 43.933350 17.828435
135 1.001191 1175 1173.602356 1384546122 135.263608 47 4838556 36.871343 36.871343 20.931112
136 1.003359 1250 1245.815208 1384546123 136.266972 50 5147400 39.140071 39.140071 20.419979
137 1.001136 1425 1423.383284 1384546124 137.268111 57 5868036 44.718769 44.718769 17.628808
138 1.001148 1425 1423.365997 1384546125 138.269263 57 5868036 44.718226 44.718226 17.611035
139 1.001190 1225 1223.543756 1384546126 139.270455 49 5044452 38.440363 38.440363 19.938303
140 1.001174 1225 1223.563569 1384546127 140.271635 49 5044452 38.440986 38.440986 20.695677
141 1.002595 1525 1521.052585 1384546128 141.274232 61 6279828 47.787269 47.787269 16.510854
142 1.001127 1525 1523.283253 1384546129 142.275361 61 6279828 47.857350 47.857350 16.439090
143 1.001195 1225 1223.537637 1384546130 143.276558 49 5044452 38.440171 38.440171 20.015799
144 1.001202 1225 1223.529479 1384546131 144.277766 49 5044452 38.439915 38.439915 20.853412
145 1.001173 1475 1473.271824 1384546132 145.278942 59 6073932 46.286129 46.286129 16.899699
146 1.003660 1375 1369.985901 1384546133 146.282604 56 5760970 43.792434 43.009868 18.037230
147 1.001127 1200 1198.649117 1384546134 147.283733 47 4838556 36.873696 37.658243 20.670926
148 1.001127 1150 1148.705404 1384546135 148.284863 46 4735608 36.089149 36.089149 22.238819
149 1.002076 1400 1397.099746 1384546136 149.286941 57 5868036 44.676817 43.893013 17.681753
150 1.001127 1400 1398.423970 1384546137 150.288072 55 5662140 43.150070 43.934616 17.941952
151 1.002851 1225 1221.517733 1384546138 151.290927 49 5044452 38.376711 38.376711 20.151965
152 1.001200 1025 1023.771514 1384546139 152.292133 41 4220868 32.164072 32.164072 24.778953
153 1.001139 1275 1273.549219 1384546140 153.293275 51 5250348 40.011397 40.011397 19.814066
154 1.001133 1350 1348.472228 1384546141 154.294410 54 5559192 42.365271 42.365271 18.383715
155 1.001130 1275 1273.561047 1384546142 155.295542 51 5250348 40.011768 40.011768 19.513916
156 1.018334 1075 1055.645881 1384546143 156.313879 43 4426764 33.165476 33.165476 23.943291
157 1.001166 1275 1273.515251 1384546144 157.315047 51 5250348 40.010330 40.010330 19.590663
158 1.001191 1275 1273.483408 1384546145 158.316241 51 5250348 40.009329 40.009329 19.414551
159 1.001222 1200 1198.535230 1384546146 159.317468 48 4941504 37.654665 37.654665 20.652935
160 1.001169 950 948.890553 1384546147 160.318642 38 3912024 29.811519 29.811519 26.678656
161 1.027164 1200 1168.265263 1384546148 161.345808 49 5044452 37.468326 36.703666 21.202340
162 1.001138 1300 1298.522009 1384546149 162.346948 51 5250348 40.011435 40.795973 19.046653
163 1.001725 1350 1347.675316 1384546150 163.348676 54 5559192 42.340234 42.340234 19.043424
164 1.002036 1275 1272.409557 1384546151 164.350714 51 5250348 39.975592 39.975592 19.634588
165 1.001131 1025 1023.842219 1384546152 165.351847 41 4220868 32.166293 32.166293 24.382754
166 1.006152 1200 1192.662840 1384546153 166.358001 48 4941504 37.470170 37.470170 20.869046
167 1.001143 1425 1423.373115 1384546154 167.359146 57 5868036 44.718450 44.718450 17.495076
168 1.001135 1325 1323.497683 1384546155 168.360284 53 5456244 41.580639 41.580639 18.945892
169 1.001139 1050 1048.805239 1384546156 169.361425 42 4323816 32.950562 32.950562 23.472037
170 1.001773 1000 998.230019 1384546157 170.363201 41 4220868 32.145669 31.361628 24.929657
171 1.004597 1050 1045.195291 1384546158 171.367799 41 4220868 32.055311 32.837147 24.165863
172 1.001230 1100 1098.648661 1384546159 172.369033 44 4529712 34.516505 34.516505 22.757617
173 1.001206 1000 998.795531 1384546160 173.370244 40 4117920 31.379395 31.379395 25.136840
174 1.001226 1000 998.775553 1384546161 174.371475 40 4117920 31.378768 31.378768 24.803263
175 1.001172 1025 1023.800039 1384546162 175.372652 41 4220868 32.164968 32.164968 24.727560
176 1.002853 1075 1071.941584 1384546163 176.375507 43 4426764 33.677442 33.677442 23.117836
177 1.001141 1050 1048.803241 1384546164 177.376651 42 4323816 32.950499 32.950499 23.810551
178 1.001141 1100 1098.746514 1384546165 178.377795 44 4529712 34.519579 34.519579 22.667310
179 1.001130 1100 1098.758550 1384546166 179.378928 44 4529712 34.519957 34.519957 23.001904
180 1.001160 1075 1073.754545 1384546167 180.380090 43 4426764 33.734400 33.734400 22.861070
181 1.025601 1275 1243.173624 1384546168 181.405694 51 5250348 39.057080 39.057080 20.436165
182 1.001145 1450 1448.341814 1384546169 182.406853 58 5970984 45.502897 45.502897 17.177500
183 1.001135 1450 1448.356300 1384546170 183.407990 58 5970984 45.503352 45.503352 17.263877
184 1.001142 1200 1198.631133 1384546171 184.409134 48 4937386 37.626296 37.626296 20.848706
185 1.001161 1425 1423.347354 1384546172 185.410298 57 5868036 44.717640 44.717640 17.614975
186 1.002734 1400 1396.182912 1384546173 186.413034 56 5765088 43.864208 43.864208 17.690974
187 1.001956 1400 1397.266965 1384546174 187.414992 57 5868036 44.682164 43.898266 17.826461
188 1.001122 1500 1498.318889 1384546175 188.416115 59 6073932 46.288488 47.073039 16.734467
189 1.001121 1375 1373.460290 1384546176 189.417238 55 5662140 43.150327 43.150327 17.933083
190 1.001125 1500 1498.314608 1384546177 190.418365 60 6176880 47.072904 47.072904 16.944452
191 1.002549 1450 1446.313444 1384546178 191.420916 58 5970984 45.439171 45.439171 17.360806
192 1.001408 1400 1398.031432 1384546179 192.422326 57 5868036 44.706610 43.922284 17.674208
193 1.002633 1450 1446.192039 1384546180 193.424961 58 5970984 45.435357 45.435357 17.266339
194 1.001166 1425 1423.340235 1384546181 194.426130 56 5765088 43.932900 44.717417 17.819643
195 1.001141 1450 1448.347332 1384546182 195.427273 58 5970984 45.503070 45.503070 17.159281
196 1.003409 1425 1420.158808 1384546183 196.430685 57 5868036 44.617465 44.617465 17.553785
197 1.001107 1450 1448.396658 1384546184 197.431795 58 5970984 45.504620 45.504620 17.281138
198 1.001103 1425 1423.430064 1384546185 198.432900 57 5868036 44.720239 44.720239 17.602126
199 1.001106 1475 1473.370417 1384546186 199.434009 59 6073932 46.289227 46.289227 16.861067
200 1.000247 1450 1449.641936 1384546187 200.434258 58 5970984 45.543743 44.758506 17.417057
201 1.002903 1400 1395.947586 1384546188 201.437163 56 5765088 43.856815 43.856815 17.712759
202 1.001548 1400 1397.836077 1384546189 202.438714 56 5765088 43.916146 43.916146 18.032759
203 1.001895 1400 1397.351754 1384546190 203.440611 56 5765088 43.900930 43.900930 17.877689
204 1.001145 1425 1423.370064 1384546191 204.441758 57 5868036 44.718354 44.718354 17.409442
205 1.001151 1400 1398.390334 1384546192 205.442912 56 5765088 43.933560 43.933560 17.896793
206 1.002985 1400 1395.833436 1384546193 206.445899 56 5765088 43.853229 43.853229 17.945085
207 1.001125 1425 1423.398877 1384546194 207.447026 57 5868036 44.719259 44.719259 17.589122
208 1.001148 1450 1448.337330 1384546195 208.448176 58 5970984 45.502756 44.718226 17.301605
209 1.001118 1450 1448.380790 1384546196 209.449297 58 5970984 45.504122 46.288675 17.147290
210 1.001116 1500 1498.327810 1384546197 210.450415 60 6176880 47.073319 47.073319 16.704472
211 1.003497 1425 1420.033966 1384546198 211.453914 57 5868036 44.613543 44.613543 17.478048
212 1.001133 1475 1473.330768 1384546199 212.455050 59 6073932 46.287981 46.287981 16.682936
213 1.001125 1500 1498.314608 1384546200 213.456178 60 6176880 47.072904 47.072904 17.029663
214 1.001130 1400 1398.419973 1384546201 214.457310 56 5765088 43.934491 43.934491 17.816756
215 1.001370 1375 1373.118891 1384546202 215.458683 56 5765088 43.923957 43.139601 18.025841
216 1.004438 1425 1418.703564 1384546203 216.463122 57 5868036 44.571745 44.571745 17.609914
217 1.001127 1475 1473.339540 1384546204 217.464251 58 5970984 45.503710 46.288257 17.187756
218 1.001127 1425 1423.395826 1384546205 218.465381 57 5868036 44.719163 44.719163 17.426236
219 1.001131 1350 1348.474797 1384546206 219.466514 54 5559192 42.365351 42.365351 18.682316
220 1.001155 1425 1423.355828 1384546207 220.467671 57 5868036 44.717906 44.717906 17.376707
221 1.003117 1450 1445.494272 1384546208 221.470792 58 5970984 45.413435 45.413435 17.363158
222 1.001150 1300 1298.506547 1384546209 222.471944 52 5353296 40.795487 40.010958 19.376888
223 1.001128 1375 1373.450805 1384546210 223.473074 55 5662140 43.150029 43.934574 18.021163
224 1.001167 1375 1373.397165 1384546211 224.474244 55 5662140 43.148343 43.148343 17.730765
225 1.001158 1375 1373.409593 1384546212 225.475404 55 5662140 43.148734 43.148734 18.615393
226 1.004311 1225 1219.741880 1384546213 226.479718 49 5040334 38.289636 38.289636 20.625183
227 1.001132 1375 1373.445244 1384546214 227.480852 55 5662140 43.149854 43.149854 18.216679
228 1.001157 1450 1448.324223 1384546215 228.482012 58 5970984 45.502344 45.502344 17.118997
229 1.001139 1175 1173.663005 1384546216 229.483153 47 4838556 36.873248 36.873248 20.838362
230 1.001135 575 574.348051 1384546217 230.484290 23 2367804 18.044428 18.044428 43.467563


==> graph-collection/open-replica/conf-b-4k-70/kill-slow/1/client/lat.txt <==
0
109.386
18.3986
20.7683
18.201
17.4736
16.4945
20.6983
18.9519
18.0666
17.9078
20.2478
19.8144
24.3289
20.6998
20.7785
19.7885
17.9929
20.6234
23.8452
21.1127
23.1854
20.2849
21.4003
20.3613
22.154
18.0446
19.1413
21.4215
25.21
23.102
32.7906
23.6023
19.592
26.7348
20.4558
19.8838
24.2286
28.7891
23.0421
20.2032
19.4885
29.6554
25.6973
20.5553
20.46
27.3042
23.1599
20.7525
21.8963
29.5452
28.1799
22.0763
19.9252
26.2681
30.4391
21.4979
23.2207
29.1576
25.0847
22.5394
19.6361
31.4216
23.6103
17.847
21.8339
25.4352
23.8539
18.096
24.4968
19.8799
24.5801
27.4658
31.7371
18.309
18.6842
23.0962
31.6842
26.8183
25.8439
23.0694
30.0593
28.6856
24.974
22.6366
32.543
22.0894
17.2271
15.9211
20.3059
20.2836
17.6025
17.5289
18.1707
24.096
17.1329
16.9373
16.6172
21.352
19.1258
16.8141
16.3239
20.3147
20.8835
17.2938
16.9019
16.6939
23.2434
21.8839
17.0522
16.9608
17.5796
23.311
18.3003
16.9085
16.8275
22.3649
20.3248
16.7831
17.6054
18.4601
20.8909
21.6858
17.8361
16.9997
19.7615
20.2288
19.004
17.7289
17.1977
20.7347
18.9412
19.6545
17.7834
17.8284
20.9311
20.42
17.6288
17.611
19.9383
20.6957
16.5109
16.4391
20.0158
20.8534
16.8997
18.0372
20.6709
22.2388
17.6818
17.942
20.152
24.779
19.8141
18.3837
19.5139
23.9433
19.5907
19.4146
20.6529
26.6787
21.2023
19.0467
19.0434
19.6346
24.3828
20.869
17.4951
18.9459
23.472
24.9297
24.1659
22.7576
25.1368
24.8033
24.7276
23.1178
23.8106
22.6673
23.0019
22.8611
20.4362
17.1775
17.2639
20.8487
17.615
17.691
17.8265
16.7345
17.9331
16.9445
17.3608
17.6742
17.2663
17.8196
17.1593
17.5538
17.2811
17.6021
16.8611
17.4171
17.7128
18.0328
17.8777
17.4094
17.8968
17.9451
17.5891
17.3016
17.1473
16.7045
17.478
16.6829
17.0297
17.8168
18.0258
17.6099
17.1878
17.4262
18.6823
17.3767
17.3632
19.3769
18.0212
17.7308
18.6154
20.6252
18.2167
17.119
20.8384
43.4676


==> graph-collection/open-replica/conf-b-4k-70/kill-slow/1/client/lat1.txt <==
0.000000
109.385888
18.398631
20.768275
18.200976
17.473554
16.494454
20.698349
18.951920
18.066601
17.907828
20.247815
19.814401
24.328935
20.699814
20.778534
19.788532
17.992918
20.623411
23.845247
21.112675
23.185356
20.284910
21.400345
20.361273
22.153987
18.044591
19.141349
21.421498
25.209981
23.102034
32.790638
23.602269
19.592047
26.734829
20.455775
19.883787
24.228648
28.789139
23.042097
20.203214
19.488461
29.655407
25.697268
20.555327
20.459997
27.304166
23.159916
20.752474
21.896336
29.545153
28.179857
22.076271
19.925248
26.268141
30.439061
21.497858
23.220738
29.157618
25.084685
22.539351
19.636070
31.421609
23.610331
17.846990
21.833902
25.435246
23.853875
18.095970
24.496833
19.879904
24.580083
27.465787
31.737074
18.308988
18.684180
23.096190
31.684197
26.818327
25.843895
23.069387
30.059310
28.685624
24.974022
22.636557
32.542952
22.089414
17.227099
15.921131
20.305935
20.283570
17.602498
17.528864
18.170745
24.096023
17.132925
16.937337
16.617235
21.352002
19.125824
16.814135
16.323870
20.314693
20.883456
17.293827
16.901885
16.693914
23.243449
21.883856
17.052242
16.960774
17.579643
23.311002
18.300274
16.908516
16.827519
22.364881
20.324848
16.783138
17.605393
18.460100
20.890889
21.685834
17.836068
16.999750
19.761524
20.228767
19.003958
17.728901
17.197692
20.734653
18.941236
19.654545
17.783352
17.828435
20.931112
20.419979
17.628808
17.611035
19.938303
20.695677
16.510854
16.439090
20.015799
20.853412
16.899699
18.037230
20.670926
22.238819
17.681753
17.941952
20.151965
24.778953
19.814066
18.383715
19.513916
23.943291
19.590663
19.414551
20.652935
26.678656
21.202340
19.046653
19.043424
19.634588
24.382754
20.869046
17.495076
18.945892
23.472037
24.929657
24.165863
22.757617
25.136840
24.803263
24.727560
23.117836
23.810551
22.667310
23.001904
22.861070
20.436165
17.177500
17.263877
20.848706
17.614975
17.690974
17.826461
16.734467
17.933083
16.944452
17.360806
17.674208
17.266339
17.819643
17.159281
17.553785
17.281138
17.602126
16.861067
17.417057
17.712759
18.032759
17.877689
17.409442
17.896793
17.945085
17.589122
17.301605
17.147290
16.704472
17.478048
16.682936
17.029663
17.816756
18.025841
17.609914
17.187756
17.426236
18.682316
17.376707
17.363158
19.376888
18.021163
17.730765
18.615393
20.625183
18.216679
17.118997
20.838362
43.467563


==> graph-collection/open-replica/conf-b-4k-70/kill-slow/1/client/thr.txt <==
0
7.81341
41.5774
39.2108
42.3631
45.502
47.0699
38.4418
41.5799
43.1478
43.1461
39.6774
39.227
32.1656
37.6551
38.4411
39.1753
43.9326
37.6329
32.9181
36.873
33.966
39.2271
36.8737
38.4428
35.3025
43.7008
40.7959
36.8733
30.5968
33.7345
24.2893
33.6986
39.2238
29.0259
39.2185
39.8821
32.1647
27.4582
33.735
39.2271
39.9498
26.6739
30.5881
37.6578
38.441
28.1671
34.5177
37.6299
36.0815
26.6741
27.3955
35.3029
40.0082
29.0261
26.6733
36.0269
33.7338
27.4577
30.5958
35.2627
39.937
25.1043
32.9263
44.7187
35.2922
31.3552
32.9509
42.3632
32.9499
39.2264
32.0931
28.2422
25.1032
42.3645
42.3653
33.6345
25.1053
29.0278
30.5972
32.9507
26.6119
27.4584
30.5973
35.3044
24.3208
35.6747
45.5019
49.425
38.4417
38.4412
43.8137
45.4798
42.3634
32.9493
45.4715
47.0129
47.0727
36.873
40.795
46.288
48.5216
38.4411
37.657
45.5026
46.288
46.9551
33.7347
36.0886
46.288
46.2878
44.6401
32.9489
43.1253
47.0727
46.2874
35.2327
38.4425
47.0726
44.7017
40.795
38.3558
36.8736
43.9346
46.2881
39.2251
38.8194
41.5804
43.1497
47.0721
37.6553
41.4553
40.0115
43.9334
43.9333
36.8713
39.1401
44.7188
44.7182
38.4404
38.441
47.7873
47.8573
38.4402
38.4399
46.2861
43.0099
37.6582
36.0891
43.893
43.9346
38.3767
32.1641
40.0114
42.3653
40.0118
33.1655
40.0103
40.0093
37.6547
29.8115
36.7037
40.796
42.3402
39.9756
32.1663
37.4702
44.7184
41.5806
32.9506
31.3616
32.8371
34.5165
31.3794
31.3788
32.165
33.6774
32.9505
34.5196
34.52
33.7344
39.0571
45.5029
45.5034
37.6263
44.7176
43.8642
43.8983
47.073
43.1503
47.0729
45.4392
43.9223
45.4354
44.7174
45.5031
44.6175
45.5046
44.7202
46.2892
44.7585
43.8568
43.9161
43.9009
44.7184
43.9336
43.8532
44.7193
44.7182
46.2887
47.0733
44.6135
46.288
47.0729
43.9345
43.1396
44.5717
46.2883
44.7192
42.3654
44.7179
45.4134
40.011
43.9346
43.1483
43.1487
38.2896
43.1499
45.5023
36.8732
18.0444


==> graph-collection/open-replica/conf-b-4k-70/kill-slow/1/client/thr1.txt <==
0.000000
7.813406
41.577441
39.210770
42.363112
45.502019
47.069889
38.441791
41.579897
43.147788
43.146103
39.677429
39.227028
32.165581
37.655050
38.441059
39.175286
43.932597
37.632906
32.918084
36.873002
33.966047
39.227140
36.873696
38.442789
35.302484
43.700815
40.795905
36.873292
30.596834
33.734465
24.289290
33.698584
39.223777
29.025851
39.218528
39.882131
32.164684
27.458174
33.735011
39.227140
39.949832
26.673921
30.588063
37.657758
38.440986
28.167097
34.517746
37.629870
36.081544
26.674106
27.395537
35.302904
40.008205
29.026148
26.673255
36.026937
33.733822
27.457736
30.595850
35.262681
39.937050
25.104293
32.926293
44.718716
35.292230
31.355248
32.950892
42.363192
32.949942
39.226355
32.093135
28.242155
25.103217
42.364464
42.365311
33.634486
25.105292
29.027765
30.597235
32.950703
26.611935
27.458422
30.597264
35.304384
24.320804
35.674726
45.501889
49.424972
38.441682
38.441178
43.813694
45.479773
42.363364
32.949283
45.471461
47.012937
47.072669
36.873037
40.795001
46.288025
48.521559
38.441132
37.656960
45.502572
46.287981
46.955120
33.734665
36.088573
46.287970
46.287838
44.640100
32.948859
43.125257
47.072657
46.287419
35.232736
38.442487
47.072568
44.701747
40.794962
38.355820
36.873626
43.934616
46.288069
39.225057
38.819416
41.580392
43.149731
47.072142
37.655346
41.455259
40.011521
43.933382
43.933350
36.871343
39.140071
44.718769
44.718226
38.440363
38.440986
47.787269
47.857350
38.440171
38.439915
46.286129
43.009868
37.658243
36.089149
43.893013
43.934616
38.376711
32.164072
40.011397
42.365271
40.011768
33.165476
40.010330
40.009329
37.654665
29.811519
36.703666
40.795973
42.340234
39.975592
32.166293
37.470170
44.718450
41.580639
32.950562
31.361628
32.837147
34.516505
31.379395
31.378768
32.164968
33.677442
32.950499
34.519579
34.519957
33.734400
39.057080
45.502897
45.503352
37.626296
44.717640
43.864208
43.898266
47.073039
43.150327
47.072904
45.439171
43.922284
45.435357
44.717417
45.503070
44.617465
45.504620
44.720239
46.289227
44.758506
43.856815
43.916146
43.900930
44.718354
43.933560
43.853229
44.719259
44.718226
46.288675
47.073319
44.613543
46.287981
47.072904
43.934491
43.139601
44.571745
46.288257
44.719163
42.365351
44.717906
45.413435
40.010958
43.934574
43.148343
43.148734
38.289636
43.149854
45.502344
36.873248
18.044428


==> graph-collection/open-replica/conf-b-4k-70/kill-slow/1/plot_thr-cpu.txt <==
set terminal postscript enhanced eps "Times-Roman" 20
set output "cthr-cpu.eps"
set multiplot
set grid ytics lt 1 lw 1 lc rgb "#bbbbbb"
set grid xtics lt 1 lw 1 lc rgb "#bbbbbb"
set grid xtic ytic

set lmargin at screen 0.14
#set xrange[0:2000]
#set logscale y
#set yrange[0:1000]
#----------client thr-----------------
set origin 0.0,0.5
set size 1, 0.5
set xrange[0:230]
set ylabel "Aggregate Throughput\n(client-side (Mbps))" font "Times-Roman, 20"
set xlabel "time (every 1 sec)" font "Times-Roman, 20"
set noxlabel
plot 	"client/thr.txt"    using 1 with lines  lt 1 lw 3 notitle
#------------cpu----------------------
set origin 0.0,0.00
set size 1, 0.5
set xrange[0:230]
set yrange [0:40]
set ylabel "CPU (%) at leader" font "Times-Roman, 20"
set xlabel "time (every 1 sec)" font "Times-Roman, 20"

plot 	"client/lat.txt"    using 1 with lines  lt 1 lw 3 linecolor rgb "#000000" notitle

#plot 	"server/cpu0.txt"    using 9 with lines  lt 1 lw 3 linecolor rgb "#000000" notitle


!pstopdf cthr-cpu.eps && rm cthr-cpu.eps





==> graph-collection/open-replica/conf-b-4k-70/kill-slow/1/plot_votes.txt <==
set terminal postscript enhanced eps color "Times-Roman" 20
set output "votes.eps"
set multiplot
set grid ytics lt 1 lw 1 lc rgb "#bbbbbb"
set grid xtics lt 1 lw 1 lc rgb "#bbbbbb"
set grid xtic ytic

#-----------------WASTED VOTES--------------------
set origin 0.0,0.00
set size 1, 0.5

set style data histograms
set style histogram rowstacked gap 1
set boxwidth 0.5 relative

set style fill solid 
set lmargin at screen 0.14

set xrange [0:230]
set ylabel "# wasted votes" font "Times-Roman, 20"
set xlabel "time (every 1 sec)" font "Times-Roman, 20"



plot 'server/0.txt'  using  7 lt 1 t 'A0-slow' fillcolor rgb "#ff0000", 'server/0.txt' using 8 lt 1  fillcolor rgb "#000000" t 'A2', 'server/0.txt' using 9 lt 1 fillcolor rgb "#0000ff" t 'A1'

#------------QUORUMS-----------------
set origin 0.0,0.5
set size 1, 0.5

set style data histograms
set style histogram rowstacked gap 1
set boxwidth 0.5 relative

set style fill solid 
set ylabel "# participation in\nfast majority" font "Times-Roman, 20" offset 1,0,0
#set xlabel "time (every 1 sec)" font "Times-Roman, 20"
set noxlabel

plot 'server/0.txt'  using  4 lt 1 t 'A0-slow' fillcolor rgb "#ff0000", 'server/0.txt' using 6 lt 1  fillcolor rgb "#000000" t 'A2', 'server/0.txt' using 5 lt 1 fillcolor rgb "#0000ff" t 'A1'


!pstopdf votes.eps && rm votes.eps
















==> graph-collection/open-replica/conf-b-4k-70/kill-slow/1/server/0.txt <==
REPLICA-172.31.32.196:14000 connected.
0 0 0
0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0
0 1 0 14 426 1 1 0 14 0 15 426
0 0 0 47 51 6 5 1 46 0 52 52
0 0 0 44 48 4 3 0 44 0 48 48
0 0 0 48 56 8 9 0 47 0 56 56
0 0 0 55 59 4 4 0 55 0 59 59
0 0 0 59 59 0 0 0 60 0 59 59
0 0 0 42 48 6 6 0 42 0 48 48
0 0 0 55 55 0 0 0 54 0 55 55
0 0 0 53 56 3 3 0 53 0 56 56
0 0 0 51 51 0 0 0 52 0 52 51
0 0 0 52 53 1 1 0 51 0 52 53
0 0 0 44 48 4 4 0 45 0 48 48
0 0 0 43 42 1 0 1 42 0 44 43
0 0 0 42 45 7 5 2 40 0 46 47
0 0 0 45 49 4 4 0 45 0 49 49
0 0 0 50 51 1 1 0 49 0 51 51
0 0 0 49 53 4 4 0 50 0 54 53
0 0 0 49 50 1 1 0 49 0 49 50
0 0 0 37 42 5 5 0 36 0 42 42
0 0 0 45 46 1 1 0 46 0 46 46
0 0 0 44 44 0 0 0 44 0 44 44
0 0 0 44 49 5 5 0 44 0 49 49
0 0 0 43 48 5 5 0 43 0 48 48
0 0 0 48 49 1 0 0 48 0 50 49
0 0 0 36 46 10 11 0 35 0 45 46
0 0 0 56 56 0 0 0 57 0 56 56
0 0 0 48 51 3 3 0 48 0 51 51
0 0 0 45 46 1 1 0 45 0 47 46
0 0 0 34 40 6 6 0 33 0 39 40
0 0 0 41 43 2 2 0 40 0 43 43
0 0 0 25 30 5 5 0 27 0 30 30
0 0 0 40 43 3 3 0 40 0 44 43
0 0 0 48 50 2 2 0 48 0 50 50
0 0 0 38 36 2 0 2 36 0 37 38
0 0 0 50 50 0 0 0 50 0 50 50
0 0 0 48 47 3 1 2 46 0 49 49
0 0 0 40 42 2 2 0 40 0 42 42
0 0 0 31 35 4 4 0 30 0 35 35
0 0 0 44 44 0 0 0 45 0 44 44
0 0 0 47 49 2 2 0 46 0 50 49
0 0 0 50 50 0 0 0 50 0 49 50
0 0 0 34 34 0 0 0 35 0 34 34
0 0 0 37 41 4 4 0 36 0 41 41
0 0 0 48 47 1 0 1 48 0 48 48
0 0 0 49 49 0 0 0 49 0 49 49
0 0 0 35 35 0 0 0 35 0 36 35
0 0 0 45 45 0 0 0 44 0 44 45
0 0 0 48 47 1 0 1 48 0 48 48
0 0 0 40 44 4 4 0 40 0 45 44
Socket deleted.
0 0 0 34 35 1 1 0 25 0 34 35
0 0 0 35 35 0 0 0 0 0 35 35
0 0 0 44 44 0 0 0 0 0 44 44
0 0 0 53 53 0 0 0 0 0 53 53
0 0 0 36 36 0 0 0 0 0 36 36
0 0 0 34 34 0 0 0 0 0 35 34
0 0 0 47 47 0 0 0 0 0 46 47
0 0 0 42 42 0 0 0 0 0 42 42
0 0 0 34 34 0 0 0 0 0 35 34
0 0 0 39 39 0 0 0 0 0 70 39
0 0 0 149 149 0 0 0 0 47 70 149
0 0 0 49 49 0 0 0 0 49 0 49
0 0 0 33 33 0 0 0 0 34 0 33
0 0 0 42 42 0 0 0 0 42 0 42
0 0 0 57 57 0 0 0 0 56 0 57
0 0 0 45 45 0 0 0 0 46 0 45
0 0 0 39 39 0 0 0 0 38 0 39
0 0 0 43 43 0 0 0 0 43 0 43
0 0 0 54 54 0 0 0 0 54 0 54
0 0 0 42 42 0 0 0 0 42 0 42
0 0 0 50 50 0 0 0 0 50 0 50
0 0 0 40 40 0 0 0 0 40 0 40
0 0 0 36 36 0 0 0 0 37 0 36
0 0 0 32 32 0 0 0 0 32 0 32
0 0 0 55 55 0 0 0 0 54 0 55
0 0 0 53 53 0 0 0 0 54 0 53
0 0 0 43 43 0 0 0 0 42 0 43
0 0 0 32 32 0 0 0 0 32 0 32
0 0 0 36 36 0 0 0 0 37 0 36
0 0 0 40 40 0 0 0 0 40 0 40
0 0 0 43 43 0 0 0 0 42 0 43
0 0 0 32 32 0 0 0 0 33 0 32
0 0 0 37 37 0 0 0 0 36 0 37
0 0 0 38 38 0 0 0 0 39 0 38
0 0 0 44 44 0 0 0 0 44 0 44
0 0 0 31 31 0 0 0 0 30 0 31
0 0 0 47 47 0 0 0 0 47 0 47
0 0 0 58 58 0 0 0 0 58 0 58
0 0 0 63 63 0 0 0 0 63 0 63
0 0 0 49 49 0 0 0 0 49 0 49
0 0 0 49 49 0 0 0 0 49 0 49
0 0 0 57 57 0 0 0 0 57 0 57
0 0 0 57 57 0 0 0 0 57 0 57
0 0 0 55 55 0 0 0 0 55 0 55
0 0 0 41 41 0 0 0 0 42 0 41
0 0 0 59 59 0 0 0 0 58 0 59
0 0 0 59 59 0 0 0 0 59 0 59
0 0 0 60 60 0 0 0 0 60 0 60
0 0 0 47 47 0 0 0 0 47 0 47
0 0 0 52 52 0 0 0 0 53 0 52
0 0 0 60 60 0 0 0 0 59 0 60
0 0 0 61 61 0 0 0 0 61 0 61
0 0 0 50 50 0 0 0 0 50 0 50
0 0 0 48 48 0 0 0 0 48 0 48
0 0 0 57 57 0 0 0 0 58 0 57
0 0 0 60 60 0 0 0 0 59 0 60
0 0 0 60 60 0 0 0 0 60 0 60
0 0 0 43 43 0 0 0 0 43 0 43
0 0 0 45 45 0 0 0 0 45 0 45
0 0 0 59 59 0 0 0 0 59 0 59
0 0 0 59 59 0 0 0 0 59 0 59
0 0 0 57 57 0 0 0 0 57 0 57
0 0 0 43 43 0 0 0 0 43 0 43
0 0 0 55 55 0 0 0 0 55 0 55
0 0 0 59 59 0 0 0 0 59 0 59
0 0 0 59 59 0 0 0 0 59 0 59
0 0 0 45 45 0 0 0 0 45 0 45
0 0 0 49 49 0 0 0 0 50 0 49
0 0 0 60 60 0 0 0 0 59 0 60
0 0 0 57 57 0 0 0 0 57 0 57
0 0 0 53 53 0 0 0 0 53 0 53
0 0 0 48 48 0 0 0 0 49 0 48
0 0 0 47 47 0 0 0 0 46 0 47
0 0 0 56 56 0 0 0 0 56 0 56
0 0 0 59 59 0 0 0 0 59 0 59
0 0 0 50 50 0 0 0 0 50 0 50
0 0 0 50 50 0 0 0 0 50 0 50
0 0 0 52 52 0 0 0 0 52 0 52
0 0 0 56 56 0 0 0 0 57 0 56
0 0 0 59 59 0 0 0 0 58 0 59
0 0 0 48 48 0 0 0 0 49 0 48
0 0 0 53 53 0 0 0 0 52 0 53
0 0 0 51 51 0 0 0 0 51 0 51
0 0 0 56 56 0 0 0 0 57 0 56
0 0 0 56 56 0 0 0 0 56 0 56
0 0 0 48 48 0 0 0 0 48 0 48
0 0 0 49 49 0 0 0 0 48 0 49
0 0 0 57 57 0 0 0 0 57 0 57
0 0 0 56 56 0 0 0 0 57 0 56
0 0 0 51 51 0 0 0 0 50 0 51
0 0 0 48 48 0 0 0 0 48 0 48
0 0 0 61 61 0 0 0 0 61 0 61
0 0 0 61 61 0 0 0 0 61 0 61
0 0 0 50 50 0 0 0 0 50 0 50
0 0 0 48 48 0 0 0 0 48 0 48
0 0 0 59 59 0 0 0 0 59 0 59
0 0 0 56 56 0 0 0 0 56 0 56
0 0 0 49 49 0 0 0 0 49 0 49
0 0 0 44 44 0 0 0 0 45 0 44
0 0 0 57 57 0 0 0 0 56 0 57
0 0 0 56 56 0 0 0 0 56 0 56
0 0 0 50 50 0 0 0 0 50 0 50
0 0 0 40 40 0 0 0 0 40 0 40
0 0 0 50 50 0 0 0 0 50 0 50
0 0 0 55 55 0 0 0 0 55 0 55
0 0 0 51 51 0 0 0 0 51 0 51
0 0 0 43 43 0 0 0 0 43 0 43
0 0 0 49 49 0 0 0 0 50 0 49
0 0 0 52 52 0 0 0 0 51 0 52
0 0 0 49 49 0 0 0 0 49 0 49
0 0 0 38 38 0 0 0 0 38 0 38
0 0 0 46 46 0 0 0 0 46 0 46
0 0 0 52 52 0 0 0 0 52 0 52
0 0 0 54 54 0 0 0 0 54 0 54
0 0 0 52 52 0 0 0 0 52 0 52
0 0 0 39 39 0 0 0 0 40 0 39
0 0 0 48 48 0 0 0 0 47 0 48
0 0 0 57 57 0 0 0 0 57 0 57
0 0 0 52 52 0 0 0 0 53 0 52
0 0 0 44 44 0 0 0 0 43 0 44
0 0 0 40 40 0 0 0 0 40 0 40
0 0 0 42 42 0 0 0 0 42 0 42
0 0 0 43 43 0 0 0 0 44 0 43
0 0 0 42 42 0 0 0 0 41 0 42
0 0 0 41 41 0 0 0 0 41 0 41
0 0 0 40 40 0 0 0 0 40 0 40
0 0 0 42 42 0 0 0 0 42 0 42
0 0 0 42 42 0 0 0 0 42 0 42
0 0 0 44 44 0 0 0 0 45 0 44
0 0 0 43 43 0 0 0 0 42 0 43
0 0 0 44 44 0 0 0 0 44 0 44
0 0 0 48 48 0 0 0 0 48 0 48
0 0 0 57 57 0 0 0 0 58 0 57
0 0 0 58 58 0 0 0 0 57 0 58
0 0 0 49 49 0 0 0 0 49 0 49
0 0 0 59 59 0 0 0 0 59 0 59
0 0 0 56 56 0 0 0 0 56 0 56
0 0 0 55 55 0 0 0 0 56 0 55
0 0 0 60 60 0 0 0 0 59 0 60
0 0 0 56 56 0 0 0 0 57 0 56
0 0 0 60 60 0 0 0 0 59 0 60
0 0 0 57 57 0 0 0 0 57 0 57
0 0 0 56 56 0 0 0 0 57 0 56
0 0 0 59 59 0 0 0 0 59 0 59
0 0 0 57 57 0 0 0 0 56 0 57
0 0 0 58 58 0 0 0 0 59 0 58
0 0 0 57 57 0 0 0 0 56 0 57
0 0 0 57 57 0 0 0 0 57 0 57
0 0 0 58 58 0 0 0 0 59 0 58
0 0 0 58 58 0 0 0 0 57 0 58
0 0 0 57 57 0 0 0 0 58 0 57
0 0 0 57 57 0 0 0 0 56 0 57
0 0 0 56 56 0 0 0 0 57 0 56
0 0 0 55 55 0 0 0 0 54 0 55
0 0 0 58 58 0 0 0 0 58 0 58
0 0 0 57 57 0 0 0 0 57 0 57
0 0 0 54 54 0 0 0 0 55 0 54
0 0 0 57 57 0 0 0 0 57 0 57
0 0 0 59 59 0 0 0 0 58 0 59
0 0 0 59 59 0 0 0 0 59 0 59
0 0 0 58 58 0 0 0 0 59 0 58
0 0 0 58 58 0 0 0 0 57 0 58
0 0 0 59 59 0 0 0 0 60 0 59
0 0 0 59 59 0 0 0 0 59 0 59
0 0 0 57 57 0 0 0 0 56 0 57
0 0 0 56 56 0 0 0 0 56 0 56
0 0 0 57 57 0 0 0 0 57 0 57
0 0 0 58 58 0 0 0 0 58 0 58
0 0 0 56 56 0 0 0 0 56 0 56
0 0 0 54 54 0 0 0 0 54 0 54
0 0 0 57 57 0 0 0 0 58 0 57
0 0 0 58 58 0 0 0 0 58 0 58
0 0 0 54 54 0 0 0 0 54 0 54
0 0 0 54 54 0 0 0 0 54 0 54
0 0 0 56 56 0 0 0 0 56 0 56
0 0 0 54 54 0 0 0 0 53 0 54
0 0 0 49 49 0 0 0 0 49 0 49
0 0 0 56 56 0 0 0 0 56 0 56
0 0 0 57 57 0 0 0 0 57 0 57
0 0 0 51 51 0 0 0 0 52 0 51
0 0 0 24 24 0 0 0 0 24 0 24
0 0 0 8 8 0 0 0 0 7 0 8
0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0


==> graph-collection/open-replica/conf-b-4k-70/kill-slow/1/server/1.txt <==
ACCEPTOR-172.31.32.137:14117 connected.


==> graph-collection/open-replica/conf-b-4k-70/kill-slow/1/server/2.txt <==
ACCEPTOR-172.31.32.188:14084 connected.


==> graph-collection/open-replica/conf-b-4k-70/kill-slow/1/server/3.txt <==
ACCEPTOR-172.31.32.199:14257 connected.


==> graph-collection/open-replica/conf-b-4k-70/kill-slow/1/server/cpu0.txt <==
 8820 ubuntu    20   0  473m  11m 3328 S 49.5  0.7   0:00.40 concoord           
 8820 ubuntu    20   0  473m  11m 3392 S  9.6  0.7   0:00.50 concoord           
 8820 ubuntu    20   0  473m  16m 3400 S 62.3  1.0   0:01.13 concoord           
 8820 ubuntu    20   0  473m  22m 3400 S 40.6  1.3   0:01.54 concoord           
 8820 ubuntu    20   0  473m  27m 3400 S 34.8  1.7   0:01.89 concoord           
 8820 ubuntu    20   0  473m  33m 3400 S 39.6  2.0   0:02.29 concoord           
 8820 ubuntu    20   0  473m  40m 3400 S 40.7  2.5   0:02.70 concoord           
 8820 ubuntu    20   0  473m  46m 3400 S 37.6  2.8   0:03.08 concoord           
 8820 ubuntu    20   0  473m  52m 3400 S 35.7  3.2   0:03.44 concoord           
 8820 ubuntu    20   0  473m  59m 3400 S 40.5  3.6   0:03.85 concoord           
 8820 ubuntu    20   0  473m  65m 3400 S 35.7  3.9   0:04.21 concoord           
 8820 ubuntu    20   0  473m  70m 3400 S 34.8  4.3   0:04.56 concoord           
 8820 ubuntu    20   0  473m  76m 3400 S 36.6  4.6   0:04.93 concoord           
 8820 ubuntu    20   0  537m  81m 3400 S 32.8  4.9   0:05.26 concoord           
 8820 ubuntu    20   0  537m  86m 3400 S 33.6  5.2   0:05.60 concoord           
 8820 ubuntu    20   0  537m  91m 3400 S 33.8  5.6   0:05.94 concoord           
 8820 ubuntu    20   0  537m  97m 3400 S 35.6  5.9   0:06.30 concoord           
 8820 ubuntu    20   0  537m 103m 3400 S 34.8  6.3   0:06.65 concoord           
 8820 ubuntu    20   0  537m 109m 3400 S 36.7  6.6   0:07.02 concoord           
 8820 ubuntu    20   0  537m 114m 3400 S 31.6  6.9   0:07.34 concoord           
 8820 ubuntu    20   0  537m 120m 3400 S 32.7  7.3   0:07.67 concoord           
 8820 ubuntu    20   0  537m 125m 3400 S 29.7  7.6   0:07.97 concoord           
 8820 ubuntu    20   0  537m 130m 3400 S 35.8  7.9   0:08.33 concoord           
 8820 ubuntu    20   0  537m 135m 3400 S 33.8  8.2   0:08.67 concoord           
 8820 ubuntu    20   0  537m 141m 3400 S 35.8  8.6   0:09.03 concoord           
 8820 ubuntu    20   0  537m 147m 3400 S 37.7  8.9   0:09.41 concoord           
 8820 ubuntu    20   0  601m 152m 3400 S 31.8  9.2   0:09.73 concoord           
 8820 ubuntu    20   0  601m 158m 3400 S 40.7  9.6   0:10.14 concoord           
 8820 ubuntu    20   0  601m 164m 3400 S 34.8  9.9   0:10.49 concoord           
 8820 ubuntu    20   0  601m 169m 3400 S 30.7 10.2   0:10.80 concoord           
 8820 ubuntu    20   0  601m 174m 3400 S 31.8 10.6   0:11.12 concoord           
 8820 ubuntu    20   0  601m 177m 3400 S 22.7 10.8   0:11.35 concoord           
 8820 ubuntu    20   0  601m 182m 3400 S 28.8 11.0   0:11.64 concoord           
 8820 ubuntu    20   0  601m 187m 3400 S 32.8 11.3   0:11.97 concoord           
 8820 ubuntu    20   0  601m 192m 3400 S 30.8 11.6   0:12.28 concoord           
 8820 ubuntu    20   0  601m 197m 3400 S 29.8 11.9   0:12.58 concoord           
 8820 ubuntu    20   0  601m 202m 3400 S 34.6 12.3   0:12.93 concoord           
 8820 ubuntu    20   0  601m 208m 3400 S 35.8 12.6   0:13.29 concoord           
 8820 ubuntu    20   0  601m 212m 3400 S 26.8 12.8   0:13.56 concoord           
 8820 ubuntu    20   0  601m 216m 3400 S 30.8 13.1   0:13.87 concoord           
 8820 ubuntu    20   0  665m 222m 3400 S 39.8 13.4   0:14.27 concoord           
 8820 ubuntu    20   0  665m 227m 3400 S 35.7 13.8   0:14.63 concoord           
 8820 ubuntu    20   0  665m 232m 3400 S 28.8 14.0   0:14.92 concoord           
 8820 ubuntu    20   0  665m 236m 3400 S 30.8 14.3   0:15.23 concoord           
 8820 ubuntu    20   0  665m 241m 3400 S 37.8 14.6   0:15.61 concoord           
 8820 ubuntu    20   0  665m 247m 3400 S 38.6 15.0   0:16.00 concoord           
 8820 ubuntu    20   0  665m 251m 3400 S 30.7 15.2   0:16.31 concoord           
 8820 ubuntu    20   0  665m 256m 3400 S 35.8 15.5   0:16.67 concoord           
 8820 ubuntu    20   0  665m 261m 3400 S 36.7 15.8   0:17.04 concoord           
 8820 ubuntu    20   0  665m 266m 3400 S 34.7 16.1   0:17.39 concoord           
 8820 ubuntu    20   0  665m 271m 3400 S 28.8 16.4   0:17.68 concoord           
 8820 ubuntu    20   0  665m 274m 3400 S 23.7 16.6   0:17.92 concoord           
 8820 ubuntu    20   0  665m 279m 3400 S 29.7 16.9   0:18.22 concoord           
 8820 ubuntu    20   0  665m 285m 3400 S 33.7 17.2   0:18.56 concoord           
 8820 ubuntu    20   0  665m 290m 3400 S 31.7 17.5   0:18.88 concoord           
 8820 ubuntu    20   0  729m 293m 3400 S 23.8 17.8   0:19.12 concoord           
 8820 ubuntu    20   0  729m 298m 3400 S 27.8 18.1   0:19.40 concoord           
 8820 ubuntu    20   0  729m 303m 3400 S 30.7 18.4   0:19.71 concoord           
 8820 ubuntu    20   0  729m 307m 3400 S 24.8 18.6   0:19.96 concoord           
 8820 ubuntu    20   0  729m 312m 3400 S 24.9 18.9   0:20.21 concoord           
 8820 ubuntu    20   0  729m 316m 3400 S 39.7 19.2   0:20.61 concoord           
 8820 ubuntu    20   0  729m 323m 3400 S 35.8 19.5   0:20.97 concoord           
 8820 ubuntu    20   0  729m 326m 3400 S 20.8 19.8   0:21.18 concoord           
 8820 ubuntu    20   0  729m 330m 3400 S 22.8 20.0   0:21.41 concoord           
 8820 ubuntu    20   0  729m 336m 3400 S 35.7 20.4   0:21.77 concoord           
 8820 ubuntu    20   0  729m 342m 3400 S 30.7 20.7   0:22.08 concoord           
 8820 ubuntu    20   0  729m 346m 3400 S 20.9 21.0   0:22.29 concoord           
 8820 ubuntu    20   0  729m 351m 3400 S 27.8 21.3   0:22.57 concoord           
 8820 ubuntu    20   0  729m 357m 3400 S 32.7 21.6   0:22.90 concoord           
 8820 ubuntu    20   0  793m 362m 3400 S 25.8 21.9   0:23.16 concoord           
 8820 ubuntu    20   0  793m 368m 3400 S 30.7 22.3   0:23.47 concoord           
 8820 ubuntu    20   0  793m 372m 3400 S 24.9 22.5   0:23.72 concoord           
 8820 ubuntu    20   0  793m 376m 3400 S 25.5 22.8   0:23.98 concoord           
 8820 ubuntu    20   0  793m 380m 3400 S 19.9 23.0   0:24.18 concoord           
 8820 ubuntu    20   0  793m 386m 3400 S 31.8 23.4   0:24.50 concoord           
 8820 ubuntu    20   0  793m 392m 3400 S 33.6 23.7   0:24.84 concoord           
 8820 ubuntu    20   0  793m 397m 3400 S 27.8 24.1   0:25.12 concoord           
 8820 ubuntu    20   0  793m 401m 3400 S 22.8 24.3   0:25.35 concoord           
 8820 ubuntu    20   0  793m 405m 3400 S 20.9 24.5   0:25.56 concoord           
 8820 ubuntu    20   0  793m 409m 3400 S 26.7 24.8   0:25.83 concoord           
 8820 ubuntu    20   0  793m 414m 3400 S 24.9 25.1   0:26.08 concoord           
 8820 ubuntu    20   0  793m 418m 3400 S 21.8 25.3   0:26.30 concoord           
 8820 ubuntu    20   0  793m 422m 3400 S 20.9 25.5   0:26.51 concoord           
 8820 ubuntu    20   0  793m 426m 3400 S 26.7 25.8   0:26.78 concoord           
 8820 ubuntu    20   0  857m 431m 3400 S 31.8 26.1   0:27.10 concoord           
 8820 ubuntu    20   0  857m 435m 3400 S 20.8 26.3   0:27.31 concoord           
 8820 ubuntu    20   0  857m 440m 3400 S 25.8 26.6   0:27.57 concoord           
 8820 ubuntu    20   0  857m 446m 3400 S 34.7 27.0   0:27.92 concoord           
 8820 ubuntu    20   0  857m 453m 3400 S 35.8 27.5   0:28.28 concoord           
 8820 ubuntu    20   0  857m 459m 3400 S 30.8 27.8   0:28.59 concoord           
 8820 ubuntu    20   0  857m 464m 3400 S 29.8 28.1   0:28.89 concoord           
 8820 ubuntu    20   0  857m 471m 3400 S 31.8 28.5   0:29.21 concoord           
 8820 ubuntu    20   0  857m 477m 3400 S 31.7 28.9   0:29.53 concoord           
 8820 ubuntu    20   0  857m 483m 3400 S 31.8 29.3   0:29.85 concoord           
 8820 ubuntu    20   0  857m 488m 3400 S 28.7 29.6   0:30.14 concoord           
 8820 ubuntu    20   0  857m 495m 3400 S 34.6 30.0   0:30.49 concoord           
 8820 ubuntu    20   0  921m 502m 3400 S 36.8 30.4   0:30.86 concoord           
 8820 ubuntu    20   0  921m 508m 3400 S 36.7 30.8   0:31.23 concoord           
 8820 ubuntu    20   0  921m 514m 3400 S 28.8 31.1   0:31.52 concoord           
 8820 ubuntu    20   0  921m 519m 3400 S 31.7 31.5   0:31.84 concoord           
 8820 ubuntu    20   0  921m 526m 3400 S 36.8 31.9   0:32.21 concoord           
 8820 ubuntu    20   0  921m 533m 3400 S 36.8 32.3   0:32.58 concoord           
 8820 ubuntu    20   0  921m 539m 3400 S 29.8 32.6   0:32.88 concoord           
 8820 ubuntu    20   0  921m 544m 3400 S 28.8 32.9   0:33.17 concoord           
 8820 ubuntu    20   0  921m 551m 3400 S 35.7 33.3   0:33.53 concoord           
 8820 ubuntu    20   0  921m 557m 3400 S 35.7 33.7   0:33.89 concoord           
 8820 ubuntu    20   0  921m 564m 3400 S 35.7 34.2   0:34.25 concoord           
 8820 ubuntu    20   0  923m 572m 3400 S 24.8 34.6   0:34.50 concoord           
 8820 ubuntu    20   0  987m 577m 3400 S 24.8 34.9   0:34.75 concoord           
 8820 ubuntu    20   0  987m 583m 3400 S 36.8 35.3   0:35.12 concoord           
 8820 ubuntu    20   0  987m 590m 3400 S 36.8 35.7   0:35.49 concoord           
 8820 ubuntu    20   0  987m 596m 3400 S 32.7 36.1   0:35.82 concoord           
 8820 ubuntu    20   0  987m 601m 3400 S 24.8 36.4   0:36.07 concoord           
 8820 ubuntu    20   0  987m 608m 3400 S 32.8 36.8   0:36.40 concoord           
 8820 ubuntu    20   0  987m 614m 3400 S 34.6 37.2   0:36.75 concoord           
 8820 ubuntu    20   0  987m 621m 3400 S 34.7 37.6   0:37.10 concoord           
 8820 ubuntu    20   0  987m 626m 3400 S 25.8 37.9   0:37.36 concoord           
 8820 ubuntu    20   0  988m 632m 3400 S 37.8 38.3   0:37.74 concoord           
 8820 ubuntu    20   0  988m 639m 3400 S 36.6 38.7   0:38.11 concoord           
 8820 ubuntu    20   0 1052m 645m 3400 S 33.7 39.1   0:38.45 concoord           
 8820 ubuntu    20   0 1052m 651m 3400 S 30.8 39.4   0:38.76 concoord           
 8820 ubuntu    20   0 1052m 657m 3400 S 28.8 39.8   0:39.05 concoord           
 8820 ubuntu    20   0 1052m 662m 3400 S 28.7 40.1   0:39.34 concoord           
 8820 ubuntu    20   0 1052m 668m 3400 S 31.7 40.5   0:39.66 concoord           
 8820 ubuntu    20   0 1052m 675m 3400 S 34.7 40.9   0:40.01 concoord           
 8820 ubuntu    20   0 1052m 680m 3400 S 25.8 41.2   0:40.27 concoord           
 8820 ubuntu    20   0 1052m 686m 3400 S 29.8 41.5   0:40.57 concoord           
 8820 ubuntu    20   0 1052m 692m 3400 S 32.8 41.9   0:40.90 concoord           
 8820 ubuntu    20   0 1052m 698m 3400 S 29.8 42.3   0:41.20 concoord           
 8820 ubuntu    20   0 1052m 705m 3400 S 35.8 42.7   0:41.56 concoord           
 8820 ubuntu    20   0 1052m 710m 3400 S 26.8 43.0   0:41.83 concoord           
 8820 ubuntu    20   0 1116m 716m 3400 S 29.8 43.4   0:42.13 concoord           
 8820 ubuntu    20   0 1116m 722m 3400 S 31.7 43.7   0:42.45 concoord           
 8820 ubuntu    20   0 1116m 729m 3400 S 33.8 44.1   0:42.79 concoord           
 8820 ubuntu    20   0 1116m 735m 3400 S 35.7 44.5   0:43.15 concoord           
 8820 ubuntu    20   0 1116m 740m 3400 S 25.8 44.8   0:43.41 concoord           
 8820 ubuntu    20   0 1116m 746m 3400 S 30.8 45.2   0:43.72 concoord           
 8820 ubuntu    20   0 1116m 752m 3400 S 34.8 45.5   0:44.07 concoord           
 8820 ubuntu    20   0 1116m 759m 3400 S 32.8 45.9   0:44.40 concoord           
 8820 ubuntu    20   0 1180m 764m 3400 S 26.8 46.3   0:44.67 concoord           
 8820 ubuntu    20   0 1180m 770m 3400 S 29.8 46.6   0:44.97 concoord           
 8820 ubuntu    20   0 1180m 777m 3400 S 35.7 47.0   0:45.33 concoord           
 8820 ubuntu    20   0 1244m 784m 3400 S 35.7 47.4   0:45.69 concoord           
 8820 ubuntu    20   0 1244m 789m 3400 S 28.8 47.7   0:45.98 concoord           
 8820 ubuntu    20   0 1244m 795m 3400 S 32.8 48.1   0:46.31 concoord           
 8820 ubuntu    20   0 1244m 801m 3400 S 44.5 48.5   0:46.77 concoord           
 8820 ubuntu    20   0 1244m 808m 3400 S 36.7 48.9   0:47.14 concoord           
 8820 ubuntu    20   0 1244m 812m 3400 S 24.8 49.2   0:47.39 concoord           
 8820 ubuntu    20   0 1244m 818m 3400 S 30.8 49.5   0:47.70 concoord           
 8820 ubuntu    20   0 1244m 825m 3400 S 34.8 49.9   0:48.05 concoord           
 8820 ubuntu    20   0 1244m 831m 3400 S 34.6 50.3   0:48.40 concoord           
 8820 ubuntu    20   0 1244m 835m 3400 S 25.7 50.6   0:48.66 concoord           
 8820 ubuntu    20   0 1244m 841m 3400 S 25.8 50.9   0:48.92 concoord           
 8820 ubuntu    20   0 1244m 847m 3400 S 32.7 51.3   0:49.25 concoord           
 8820 ubuntu    20   0 1244m 853m 3400 S 29.8 51.6   0:49.55 concoord           
 8820 ubuntu    20   0 1308m 858m 3400 S 31.8 51.9   0:49.87 concoord           
 8820 ubuntu    20   0 1308m 863m 3400 S 24.8 52.2   0:50.12 concoord           
 8820 ubuntu    20   0 1308m 869m 3400 S 31.8 52.6   0:50.44 concoord           
 8820 ubuntu    20   0 1308m 874m 3400 S 27.8 52.9   0:50.72 concoord           
 8820 ubuntu    20   0 1308m 880m 3400 S 28.7 53.2   0:51.01 concoord           
 8820 ubuntu    20   0 1308m 884m 3400 S 22.8 53.5   0:51.24 concoord           
 8820 ubuntu    20   0 1308m 889m 3400 S 32.6 53.8   0:51.57 concoord           
 8820 ubuntu    20   0 1308m 896m 3400 S 35.8 54.2   0:51.93 concoord           
 8820 ubuntu    20   0 1308m 902m 3400 S 31.8 54.6   0:52.25 concoord           
 8820 ubuntu    20   0 1308m 907m 3400 S 28.7 54.9   0:52.54 concoord           
 8820 ubuntu    20   0 1308m 912m 3400 S 26.8 55.2   0:52.81 concoord           
 8820 ubuntu    20   0 1308m 917m 3400 S 31.6 55.5   0:53.13 concoord           
 8820 ubuntu    20   0 1372m 924m 3400 S 34.7 55.9   0:53.48 concoord           
 8820 ubuntu    20   0 1372m 929m 3400 S 30.7 56.3   0:53.79 concoord           
 8820 ubuntu    20   0 1372m 934m 3400 S 24.8 56.5   0:54.04 concoord           
 8820 ubuntu    20   0 1372m 939m 3400 S 24.9 56.8   0:54.29 concoord           
 8820 ubuntu    20   0 1372m 944m 3400 S 24.8 57.1   0:54.54 concoord           
 8820 ubuntu    20   0 1372m 948m 3400 S 24.8 57.4   0:54.79 concoord           
 8820 ubuntu    20   0 1372m 953m 3400 S 23.8 57.7   0:55.03 concoord           
 8820 ubuntu    20   0 1372m 957m 3400 S 23.7 58.0   0:55.27 concoord           
 8820 ubuntu    20   0 1372m 962m 3400 S 24.7 58.2   0:55.52 concoord           
 8820 ubuntu    20   0 1372m 967m 3400 S 25.8 58.5   0:55.78 concoord           
 8820 ubuntu    20   0 1372m 972m 3400 S 24.8 58.8   0:56.03 concoord           
 8820 ubuntu    20   0 1372m 977m 3400 S 25.7 59.1   0:56.29 concoord           
 8820 ubuntu    20   0 1372m 981m 3400 S 25.9 59.4   0:56.55 concoord           
 8820 ubuntu    20   0 1372m 986m 3400 S 24.8 59.7   0:56.80 concoord           
 8820 ubuntu    20   0 1436m 993m 3400 S 33.8 60.1   0:57.14 concoord           
 8820 ubuntu    20   0 1436m 999m 3400 S 35.6 60.5   0:57.50 concoord           
 8820 ubuntu    20   0 1436m 1.0g 3400 S 35.7 60.9   0:57.86 concoord           
 8820 ubuntu    20   0 1436m 1.0g 3400 S 44.6 61.2   0:58.31 concoord           
 8820 ubuntu    20   0 1436m 1.0g 3400 S 35.8 61.6   0:58.67 concoord           
 8820 ubuntu    20   0 1436m 1.0g 3400 S 34.7 62.0   0:59.02 concoord           
 8820 ubuntu    20   0 1436m 1.0g 3400 S 32.8 62.4   0:59.35 concoord           
 8820 ubuntu    20   0 1436m 1.0g 3400 S 33.7 62.8   0:59.69 concoord           
 8820 ubuntu    20   0 1436m 1.0g 3400 S 34.7 63.1   1:00.04 concoord           
 8820 ubuntu    20   0 1436m 1.0g 3400 S 33.8 63.6   1:00.38 concoord           
 8820 ubuntu    20   0 1436m 1.0g 3400 S 34.8 63.9   1:00.73 concoord           
 8820 ubuntu    20   0 1500m 1.0g 3400 S 33.7 64.3   1:01.07 concoord           
 8820 ubuntu    20   0 1500m 1.0g 3400 S 34.8 64.7   1:01.42 concoord           
 8820 ubuntu    20   0 1500m 1.1g 3400 S 33.8 65.1   1:01.76 concoord           
 8820 ubuntu    20   0 1500m 1.1g 3400 S 36.6 65.5   1:02.13 concoord           
 8820 ubuntu    20   0 1500m 1.1g 3400 S 35.7 65.9   1:02.49 concoord           
 8820 ubuntu    20   0 1500m 1.1g 3400 S 36.7 66.3   1:02.86 concoord           
 8820 ubuntu    20   0 1500m 1.1g 3400 S 33.7 66.7   1:03.20 concoord           
 8820 ubuntu    20   0 1500m 1.1g 3400 S 35.6 67.1   1:03.56 concoord           
 8820 ubuntu    20   0 1500m 1.1g 3400 S 32.8 67.5   1:03.89 concoord           
 8820 ubuntu    20   0 1500m 1.1g 3400 S 33.7 67.9   1:04.23 concoord           
 8820 ubuntu    20   0 1500m 1.1g 3400 S 33.7 68.2   1:04.57 concoord           
 8820 ubuntu    20   0 1564m 1.1g 3400 S 32.8 68.6   1:04.90 concoord           
 8820 ubuntu    20   0 1564m 1.1g 3400 S 35.8 69.0   1:05.26 concoord           
 8820 ubuntu    20   0 1564m 1.1g 3400 S 31.8 69.4   1:05.58 concoord           
 8820 ubuntu    20   0 1564m 1.1g 3400 S 32.8 69.8   1:05.91 concoord           
 8820 ubuntu    20   0 1564m 1.1g 3400 S 32.8 70.2   1:06.24 concoord           
 8820 ubuntu    20   0 1564m 1.1g 3400 S 31.8 70.6   1:06.56 concoord           
 8820 ubuntu    20   0 1564m 1.1g 3400 S 34.7 71.0   1:06.91 concoord           
 8820 ubuntu    20   0 1564m 1.2g 3400 S 31.8 71.4   1:07.23 concoord           
 8820 ubuntu    20   0 1564m 1.2g 3400 S 35.7 71.8   1:07.59 concoord           
 8820 ubuntu    20   0 1564m 1.2g 3400 S 33.8 72.2   1:07.93 concoord           
 8820 ubuntu    20   0 1564m 1.2g 3400 S 34.7 72.6   1:08.28 concoord           
 8820 ubuntu    20   0 1628m 1.2g 3400 S 35.7 73.0   1:08.64 concoord           
 8820 ubuntu    20   0 1628m 1.2g 3400 S 34.7 73.3   1:08.99 concoord           
 8820 ubuntu    20   0 1628m 1.2g 3400 S 35.6 73.7   1:09.35 concoord           
 8820 ubuntu    20   0 1628m 1.2g 3400 S 35.8 74.1   1:09.71 concoord           
 8820 ubuntu    20   0 1628m 1.2g 3400 S 33.8 74.5   1:10.05 concoord           
 8820 ubuntu    20   0 1628m 1.2g 3400 S 34.7 74.9   1:10.40 concoord           
 8820 ubuntu    20   0 1628m 1.2g 3400 S 37.7 75.3   1:10.78 concoord           
 8820 ubuntu    20   0 1628m 1.2g 3400 S 32.7 75.6   1:11.11 concoord           
 8820 ubuntu    20   0 1628m 1.2g 3400 S 32.7 76.0   1:11.44 concoord           
 8820 ubuntu    20   0 1628m 1.2g 3400 S 35.8 76.4   1:11.80 concoord           
 8820 ubuntu    20   0 1628m 1.2g 3400 S 31.7 76.8   1:12.12 concoord           
 8820 ubuntu    20   0 1692m 1.2g 3400 S 43.7 77.1   1:12.56 concoord           
 8820 ubuntu    20   0 1692m 1.3g 3400 S 33.7 77.5   1:12.90 concoord           
 8820 ubuntu    20   0 1692m 1.3g 3400 S 34.7 77.8   1:13.25 concoord           
 8820 ubuntu    20   0 1692m 1.3g 3400 S 34.7 78.2   1:13.60 concoord           
 8820 ubuntu    20   0 1692m 1.3g 3400 S 19.7 78.4   1:13.80 concoord           
 8820 ubuntu    20   0 1692m 1.3g 3400 S  7.7 78.5   1:13.88 concoord           
 8820 ubuntu    20   0 1692m 1.3g 3400 S  0.0 78.5   1:13.88 concoord           
 8820 ubuntu    20   0 1692m 1.3g 3400 S  0.0 78.5   1:13.88 concoord           


==> graph-collection/open-replica/conf-b-4k-70/kill-slow/1/server/cpu1.txt <==
 6802 ubuntu    20   0 38444 8772 2876 R 21.3  1.5   0:00.11 concoord           
 6802 ubuntu    20   0 48688  11m 3452 S  4.0  1.9   0:00.15 concoord           
 6802 ubuntu    20   0 48688  11m 3452 S  0.0  1.9   0:00.15 concoord           
 6802 ubuntu    20   0 48824  11m 3452 S  0.0  1.9   0:00.15 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:00.26 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:00.36 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:00.44 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:00.56 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:00.71 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:00.82 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:00.93 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:01.06 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:01.17 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:01.28 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:01.39 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:01.49 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:01.58 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:01.69 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:01.79 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:01.91 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:02.03 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S  8.9  2.0   0:02.12 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:02.21 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:02.30 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:02.43 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:02.54 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:02.64 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 14.9  2.0   0:02.79 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:02.90 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:03.04 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:03.15 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:03.27 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:03.39 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S  7.9  2.0   0:03.47 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:03.55 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:03.64 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S  9.9  2.0   0:03.74 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 10.0  2.0   0:03.84 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:03.95 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S  9.0  2.0   0:04.04 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S  8.9  2.0   0:04.13 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S  8.9  2.0   0:04.22 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:04.33 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:04.45 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S  7.9  2.0   0:04.53 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S  8.0  2.0   0:04.61 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:04.73 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 12.9  2.0   0:04.86 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 13.9  2.0   0:05.00 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:05.11 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 10.9  2.0   0:05.22 concoord           
 6802 ubuntu    20   0  335m  11m 3588 S 11.9  2.0   0:05.34 concoord           


==> graph-collection/open-replica/conf-b-4k-70/kill-slow/1/server/cpu2.txt <==
 6665 ubuntu    20   0 48824  11m 3460 S 30.8  0.7   0:00.31 concoord           
 6665 ubuntu    20   0  335m  11m 3596 S 43.7  0.7   0:00.75 concoord           
 6665 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:00.89 concoord           
 6665 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:01.02 concoord           
 6665 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:01.15 concoord           
 6665 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:01.28 concoord           
 6665 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:01.42 concoord           
 6665 ubuntu    20   0  335m  11m 3596 S 10.9  0.7   0:01.53 concoord           
 6665 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:01.66 concoord           
 6665 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:01.80 concoord           
 6665 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:01.93 concoord           
 6665 ubuntu    20   0  335m  11m 3596 S 11.9  0.7   0:02.05 concoord           
 6665 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:02.18 concoord           
 6665 ubuntu    20   0  335m  11m 3596 S  9.9  0.7   0:02.28 concoord           
 6665 ubuntu    20   0  335m  11m 3596 S 11.9  0.7   0:02.40 concoord           
 6665 ubuntu    20   0  335m  11m 3596 S 10.9  0.7   0:02.51 concoord           
 6665 ubuntu    20   0  335m  11m 3596 S 11.9  0.7   0:02.63 concoord           
 6665 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:02.77 concoord           
 6665 ubuntu    20   0  335m  11m 3596 S 10.9  0.7   0:02.88 concoord           
 6665 ubuntu    20   0  335m  11m 3596 S 10.9  0.7   0:02.99 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:03.10 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:03.23 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:03.36 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:03.46 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:03.59 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:03.70 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:03.84 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:03.97 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:04.09 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  9.9  0.7   0:04.19 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:04.30 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  8.0  0.7   0:04.38 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:04.49 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:04.62 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  9.9  0.7   0:04.72 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:04.86 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:04.99 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:05.11 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:05.20 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:05.32 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:05.46 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:05.59 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  9.9  0.7   0:05.69 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:05.79 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:05.91 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:06.04 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  8.0  0.7   0:06.12 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:06.26 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:06.40 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:06.51 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:06.60 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:06.69 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:06.81 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:06.94 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  8.9  0.7   0:07.03 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  9.9  0.7   0:07.13 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:07.25 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:07.36 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:07.45 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:07.59 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:07.71 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:07.83 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  7.0  0.7   0:07.90 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:08.01 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:08.15 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:08.26 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:08.35 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:08.45 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:08.57 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:08.69 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:08.80 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:08.90 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  8.0  0.7   0:08.98 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:09.07 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:09.20 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:09.33 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:09.42 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  7.0  0.7   0:09.49 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:09.58 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:09.68 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:09.78 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  8.0  0.7   0:09.86 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  8.0  0.7   0:09.94 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:10.06 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:10.15 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  8.0  0.7   0:10.23 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:10.35 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:10.49 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:10.65 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  9.9  0.7   0:10.75 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:10.88 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:11.02 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:11.17 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:11.29 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:11.40 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:11.54 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:11.68 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:11.84 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:11.96 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:12.09 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:12.25 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:12.37 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:12.48 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:12.61 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:12.76 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:12.90 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:13.05 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:13.17 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:13.29 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:13.45 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:13.61 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:13.73 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:13.84 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:13.99 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:14.13 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:14.26 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:14.38 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:14.52 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:14.68 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:14.81 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:14.93 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:15.07 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:15.19 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:15.34 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:15.49 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:15.60 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:15.73 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:15.88 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:16.01 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:16.15 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:16.27 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:16.39 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:16.53 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:16.66 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:16.80 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:16.91 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:17.03 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 16.7  0.7   0:17.20 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:17.34 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:17.46 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:17.59 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:17.76 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:17.94 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:18.07 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:18.19 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.4  0.7   0:18.33 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:18.48 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:18.57 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:18.68 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:18.83 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:18.96 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:19.06 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:19.17 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:19.30 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:19.44 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:19.55 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:19.67 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:19.82 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:19.94 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:20.06 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:20.17 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:20.30 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:20.44 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.6  0.7   0:20.58 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:20.70 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:20.81 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:20.94 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:21.09 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:21.21 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:21.31 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:21.43 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:21.54 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:21.65 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:21.75 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:21.86 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:21.97 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.6  0.7   0:22.10 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:22.21 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:22.32 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  8.9  0.7   0:22.41 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:22.53 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:22.66 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:22.82 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:22.96 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:23.09 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:23.23 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:23.36 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:23.52 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:23.72 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:23.87 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:24.02 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:24.16 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:24.31 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:24.47 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:24.61 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:24.75 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:24.88 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:25.02 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:25.16 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:25.30 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 19.9  0.7   0:25.50 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:25.65 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:25.79 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:25.94 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:26.08 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:26.21 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:26.35 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:26.49 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:26.64 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:26.80 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:26.93 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:27.08 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:27.23 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:27.37 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:27.51 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:27.66 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:27.80 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:27.95 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:28.08 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:28.24 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:28.37 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:28.51 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:28.65 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:28.79 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:28.93 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:29.06 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:29.20 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:29.35 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:29.48 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  7.0  0.7   0:29.55 concoord           
 6665 ubuntu    20   0  335m  11m 3600 S  1.9  0.7   0:29.57 concoord           


==> graph-collection/open-replica/conf-b-4k-70/kill-slow/1/server/cpu3.txt <==
 6455 ubuntu    20   0 41340 9.8m 3236 R 52.0  0.6   0:00.27 concoord           
 6455 ubuntu    20   0 48824  11m 3460 S  4.9  0.7   0:00.32 concoord           
 6455 ubuntu    20   0  335m  11m 3596 S  7.0  0.7   0:00.39 concoord           
 6455 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:00.52 concoord           
 6455 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:00.65 concoord           
 6455 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:00.78 concoord           
 6455 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:00.92 concoord           
 6455 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:01.05 concoord           
 6455 ubuntu    20   0  335m  11m 3596 S 11.9  0.7   0:01.17 concoord           
 6455 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:01.31 concoord           
 6455 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:01.44 concoord           
 6455 ubuntu    20   0  335m  11m 3596 S 10.9  0.7   0:01.55 concoord           
 6455 ubuntu    20   0  335m  11m 3596 S 12.9  0.7   0:01.68 concoord           
 6455 ubuntu    20   0  335m  11m 3596 S 10.9  0.7   0:01.79 concoord           
 6455 ubuntu    20   0  335m  11m 3596 S 11.9  0.7   0:01.91 concoord           
 6455 ubuntu    20   0  335m  11m 3596 S 11.9  0.7   0:02.03 concoord           
 6455 ubuntu    20   0  335m  11m 3596 S 11.9  0.7   0:02.15 concoord           
 6455 ubuntu    20   0  335m  11m 3596 S 13.9  0.7   0:02.29 concoord           
 6455 ubuntu    20   0  335m  11m 3596 S 11.9  0.7   0:02.41 concoord           
 6455 ubuntu    20   0  335m  11m 3596 S 10.9  0.7   0:02.52 concoord           
 6455 ubuntu    20   0  335m  11m 3596 S 10.0  0.7   0:02.62 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:02.73 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:02.85 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:02.98 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:03.10 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:03.23 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:03.35 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:03.49 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:03.61 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:03.72 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:03.87 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  8.6  0.7   0:03.96 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:04.06 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:04.18 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:04.29 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:04.40 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:04.53 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:04.66 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  8.0  0.7   0:04.74 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:04.85 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:05.01 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:05.13 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  9.9  0.7   0:05.23 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:05.32 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:05.46 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:05.59 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:05.70 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:05.82 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:05.95 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:06.06 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  9.9  0.7   0:06.16 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  8.9  0.7   0:06.25 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:06.36 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:06.49 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:06.60 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  8.0  0.7   0:06.68 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:06.79 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:06.91 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  8.9  0.7   0:07.00 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:07.10 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:07.26 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:07.41 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  7.9  0.7   0:07.49 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:07.58 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:07.71 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:07.86 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  8.0  0.7   0:07.94 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:08.05 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:08.19 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:08.30 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:08.43 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  7.9  0.7   0:08.51 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  9.9  0.7   0:08.61 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  7.0  0.7   0:08.68 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:08.80 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:08.94 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:09.06 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:09.16 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  8.0  0.7   0:09.24 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  9.0  0.7   0:09.33 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:09.45 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  8.9  0.7   0:09.54 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  7.9  0.7   0:09.62 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  9.9  0.7   0:09.72 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:09.83 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  8.9  0.7   0:09.92 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  9.9  0.7   0:10.02 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:10.16 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:10.32 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:10.44 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:10.55 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:10.69 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:10.84 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:11.01 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:11.11 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:11.25 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:11.41 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:11.56 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:11.68 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:11.80 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:11.95 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:12.10 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:12.24 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:12.36 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:12.50 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:12.65 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:12.80 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:12.91 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:13.02 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:13.16 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:13.32 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:13.46 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:13.57 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:13.71 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:13.85 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:13.99 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:14.10 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:14.22 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:14.36 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:14.49 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:14.62 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:14.73 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:14.84 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:14.98 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:15.13 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:15.25 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:15.36 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:15.49 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:15.63 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 16.9  0.7   0:15.80 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:15.91 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:16.04 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:16.16 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:16.30 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:16.44 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:16.55 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:16.67 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:16.81 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:16.95 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:17.07 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:17.19 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:17.33 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:17.47 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:17.58 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:17.70 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:17.85 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:17.98 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.9  0.7   0:18.09 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 11.9  0.7   0:18.21 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 11.9  0.7   0:18.33 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 13.9  0.7   0:18.47 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 10.9  0.7   0:18.58 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 10.0  0.7   0:18.68 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 12.9  0.7   0:18.81 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 13.9  0.7   0:18.95 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 12.9  0.7   0:19.08 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 10.0  0.7   0:19.18 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 12.9  0.7   0:19.31 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 13.9  0.7   0:19.45 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 10.9  0.7   0:19.56 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 10.0  0.7   0:19.66 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 10.9  0.7   0:19.77 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 12.9  0.7   0:19.90 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 13.9  0.7   0:20.04 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 12.9  0.7   0:20.17 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S  9.9  0.7   0:20.27 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 11.9  0.7   0:20.39 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 16.9  0.7   0:20.56 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 12.9  0.7   0:20.69 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S  9.9  0.7   0:20.79 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S  9.9  0.7   0:20.89 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S  9.0  0.7   0:20.98 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 10.0  0.7   0:21.08 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 10.0  0.7   0:21.18 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S  9.9  0.7   0:21.28 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 10.0  0.7   0:21.38 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S  9.9  0.7   0:21.48 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 10.9  0.7   0:21.59 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 10.9  0.7   0:21.70 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 10.0  0.7   0:21.80 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 10.9  0.7   0:21.91 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 11.8  0.7   0:22.03 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 13.9  0.7   0:22.17 concoord           
 6455 ubuntu    20   0  335m  12m 3600 S 12.9  0.7   0:22.30 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:22.42 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:22.57 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:22.71 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:22.84 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:22.98 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:23.12 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:23.28 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:23.41 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:23.55 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:23.69 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:23.83 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:23.97 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:24.11 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:24.25 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:24.39 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:24.54 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:24.68 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:24.83 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:24.96 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:25.10 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:25.26 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 11.9  0.7   0:25.38 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:25.53 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:25.68 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:25.83 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:25.97 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:26.11 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:26.27 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:26.42 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:26.57 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:26.71 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 17.9  0.7   0:26.89 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:27.03 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:27.18 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:27.32 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:27.46 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:27.61 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:27.75 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:27.89 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 14.9  0.7   0:28.04 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:28.17 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:28.31 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 12.9  0.7   0:28.44 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 13.9  0.7   0:28.58 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 15.9  0.7   0:28.74 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S 10.0  0.7   0:28.84 concoord           
 6455 ubuntu    20   0  335m  11m 3600 S  6.0  0.7   0:28.90 concoord           


==> graph-collection/open-replica/conf-b-4k-70/kill-slow/lat.txt <==
0
109.386
18.3986
20.7683
18.201
17.4736
16.4945
20.6983
18.9519
18.0666
17.9078
20.2478
19.8144
24.3289
20.6998
20.7785
19.7885
17.9929
20.6234
23.8452
21.1127
23.1854
20.2849
21.4003
20.3613
22.154
18.0446
19.1413
21.4215
25.21
23.102
32.7906
23.6023
19.592
26.7348
20.4558
19.8838
24.2286
28.7891
23.0421
20.2032
19.4885
29.6554
25.6973
20.5553
20.46
27.3042
23.1599
20.7525
21.8963
29.5452
28.1799
22.0763
19.9252
26.2681
30.4391
21.4979
23.2207
29.1576
25.0847
22.5394
19.6361
31.4216
23.6103
17.847
21.8339
25.4352
23.8539
18.096
24.4968
19.8799
24.5801
27.4658
31.7371
18.309
18.6842
23.0962
31.6842
26.8183
25.8439
23.0694
30.0593
28.6856
24.974
22.6366
32.543
22.0894
17.2271
15.9211
20.3059
20.2836
17.6025
17.5289
18.1707
24.096
17.1329
16.9373
16.6172
21.352
19.1258
16.8141
16.3239
20.3147
20.8835
17.2938
16.9019
16.6939
23.2434
21.8839
17.0522
16.9608
17.5796
23.311
18.3003
16.9085
16.8275
22.3649
20.3248
16.7831
17.6054
18.4601
20.8909
21.6858
17.8361
16.9997
19.7615
20.2288
19.004
17.7289
17.1977
20.7347
18.9412
19.6545
17.7834
17.8284
20.9311
20.42
17.6288
17.611
19.9383
20.6957
16.5109
16.4391
20.0158
20.8534
16.8997
18.0372
20.6709
22.2388
17.6818
17.942
20.152
24.779
19.8141
18.3837
19.5139
23.9433
19.5907
19.4146
20.6529
26.6787
21.2023
19.0467
19.0434
19.6346
24.3828
20.869
17.4951
18.9459
23.472
24.9297
24.1659
22.7576
25.1368
24.8033
24.7276
23.1178
23.8106
22.6673
23.0019
22.8611
20.4362
17.1775
17.2639
20.8487
17.615
17.691
17.8265
16.7345
17.9331
16.9445
17.3608
17.6742
17.2663
17.8196
17.1593
17.5538
17.2811
17.6021
16.8611
17.4171
17.7128
18.0328
17.8777
17.4094
17.8968
17.9451
17.5891
17.3016
17.1473
16.7045
17.478
16.6829
17.0297
17.8168
18.0258
17.6099
17.1878
17.4262
18.6823
17.3767
17.3632
19.3769
18.0212
17.7308
18.6154
20.6252
18.2167
17.119
20.8384
43.4676


==> graph-collection/open-replica/conf-b-4k-70/kill-slow/thr.txt <==
0
7.81341
41.5774
39.2108
42.3631
45.502
47.0699
38.4418
41.5799
43.1478
43.1461
39.6774
39.227
32.1656
37.6551
38.4411
39.1753
43.9326
37.6329
32.9181
36.873
33.966
39.2271
36.8737
38.4428
35.3025
43.7008
40.7959
36.8733
30.5968
33.7345
24.2893
33.6986
39.2238
29.0259
39.2185
39.8821
32.1647
27.4582
33.735
39.2271
39.9498
26.6739
30.5881
37.6578
38.441
28.1671
34.5177
37.6299
36.0815
26.6741
27.3955
35.3029
40.0082
29.0261
26.6733
36.0269
33.7338
27.4577
30.5958
35.2627
39.937
25.1043
32.9263
44.7187
35.2922
31.3552
32.9509
42.3632
32.9499
39.2264
32.0931
28.2422
25.1032
42.3645
42.3653
33.6345
25.1053
29.0278
30.5972
32.9507
26.6119
27.4584
30.5973
35.3044
24.3208
35.6747
45.5019
49.425
38.4417
38.4412
43.8137
45.4798
42.3634
32.9493
45.4715
47.0129
47.0727
36.873
40.795
46.288
48.5216
38.4411
37.657
45.5026
46.288
46.9551
33.7347
36.0886
46.288
46.2878
44.6401
32.9489
43.1253
47.0727
46.2874
35.2327
38.4425
47.0726
44.7017
40.795
38.3558
36.8736
43.9346
46.2881
39.2251
38.8194
41.5804
43.1497
47.0721
37.6553
41.4553
40.0115
43.9334
43.9333
36.8713
39.1401
44.7188
44.7182
38.4404
38.441
47.7873
47.8573
38.4402
38.4399
46.2861
43.0099
37.6582
36.0891
43.893
43.9346
38.3767
32.1641
40.0114
42.3653
40.0118
33.1655
40.0103
40.0093
37.6547
29.8115
36.7037
40.796
42.3402
39.9756
32.1663
37.4702
44.7184
41.5806
32.9506
31.3616
32.8371
34.5165
31.3794
31.3788
32.165
33.6774
32.9505
34.5196
34.52
33.7344
39.0571
45.5029
45.5034
37.6263
44.7176
43.8642
43.8983
47.073
43.1503
47.0729
45.4392
43.9223
45.4354
44.7174
45.5031
44.6175
45.5046
44.7202
46.2892
44.7585
43.8568
43.9161
43.9009
44.7184
43.9336
43.8532
44.7193
44.7182
46.2887
47.0733
44.6135
46.288
47.0729
43.9345
43.1396
44.5717
46.2883
44.7192
42.3654
44.7179
45.4134
40.011
43.9346
43.1483
43.1487
38.2896
43.1499
45.5023
36.8732
18.0444


==> graph-collection/open-replica/conf-b-4k-70/plot_thr-cpu.txt <==
set terminal postscript enhanced eps "Times-Roman" 14
set output "thr-lat.eps"
set multiplot
set grid ytics xtics lt 1 lw 1 lc rgb "#cccccc"
set grid xtic ytic


set key font  "Times-Roman, 24"
set xtics font "Times-Roman, 20"
set ytics font "Times-Roman, 20"


set lmargin at screen 0.16
set rmargin at screen 0.97

#----------client thr-----------------
set origin 0.0,0.5
set size 1, 0.5
set xrange[0:150]
set xtics 25

set yrange [0:60]
set ytics 15
set key  horiz right
set key spacing 3

set ylabel "Throughput (Mbps)" font "Times-Roman, 27" offset -4, 0 , 0
set xlabel "time (every 1 sec)" font "Times-Roman, 27"
set noxlabel
plot 	"kill-fast/thr.txt"    using 1 with lines  lt 1 lw 4 title 'Terminate A2',\
	 	"kill-slow/thr.txt"    using 1 with lines  lt 2 lw 4 title '       Terminate A3'
#------------cpu----------------------
set origin 0.0,0.02
set size 1, 0.51
set xrange[0:150]
set yrange [0:40]
set ytics 10

set ylabel "Latency (msec)" font "Times-Roman, 27" offset -4, 0 , 0
set xlabel "Time (sec)" font "Times-Roman, 27"

set nokey
plot 	"kill-fast/lat.txt"    using 1 with lines  lt 1 lw 4 linecolor rgb "#000000" notitle,\
		"kill-slow/lat.txt"    using 1 with lines  lt 2 lw 4 linecolor rgb "#000000" notitle



!pstopdf thr-lat.eps && rm thr-lat.eps





==> graph-collection/table/cpu-data.txt <==
#	SMR	StgSMR	D-W	P-SMR 	Dispatcher


6	99.888	129.510	464.786	345.105		96.500		# 10-byte	no-op
12	99.641	120.969	620.456	525.349		96.021		#   	0.01	
18	99.900	112.112	764.227	766.239					# 		0.01 ms
24	99.000	103.390	777.461	784.253					#		0.10 ms
30	98.635	98.620	772.784	784.471						#		1ms

38	99.924	149.921	458.49  444.563	 97.761			# 100-byte	no-op
44	99.841	121.436	570.043	679.568	 98.688			#   	0.01	
50	98.552	119.991	775.169	763.327					# 		0.01 ms
56	99.502	102.426	783.975	770.820					#		0.10 ms
62	98.405	98.705	772.784	784.220						#		1ms				

70	89.444	168.098	261.100	214.480					# 1000-byte	no-op
76	95.066	152.753	262.306 306.075					#		0.001 ms
82	99.878	134.549	467.441	415.229					# 		0.01 ms
88	99.634	104.166	786.234	760.663					#		0.10 ms
94	97.542	98.415	768.557	783.083					#		1ms	





==> graph-collection/table/lat-data.txt <==
#	avg_late: (2)SMR	(3)StgSMR	(4)D-W	(5)P-SMR	95-percentile)	(6)SMR	(7)StgSMR	(8)D-W	(9)P-SMR


	
6	4.432	3.172	4.868	5.000		5.691	3.745	6.784	6.541	# 10-byte	no-op
12	3.920	3.340	4.892	5.212		4.795	3.890	6.901	6.695 	#		0.001ms
18	3.631	3.939	5.565	5.837		4.138	4.571	7.505	8.072	# 		0.010ms
24	4.501	4.087	4.586	6.218		5.097	4.695	6.750	9.630	#		0.100ms
30	4.675	4.677	4.572	6.699											#		1ms

38	3.857	3.744	5.807	6.136		4.432	4.416	7.834	7.935	# 100-byte	no-op
44	4.171	4.086	5.541	4.983		4.780	4.600	7.712	8.027 	#		0.001ms
50	3.922	3.641	6.708	6.893		4.568	4.382	9.866	8.723	# 		0.010ms
56	4.537	4.522	5.914	6.516		5.105	5.076	9.258	10.009	#		0.100ms
62	4.655	4.671	4.572	6.691											#		1ms	

70	3.430	2.748	4.614	7.122		4.094	3.241	4.304	8.971	# 1000-byte	no-op
76	2.850	3.554	4.893	4.951		3.549	5.142	4.293	7.204	#		0.001ms
82	4.426	3.972	4.059	5.875		5.483	5.186	6.336	9.037	# 		0.010ms
88	4.505	4.462	7.054	7.574		5.09	5.039	14.558	12.253	#		0.100ms
94	4.642	4.609	4.529	6.681											#		1ms	





==> graph-collection/table/norm-tps.txt <==
set terminal postscript enhanced  color "Helvetica" 18
set output "norm-tps.eps"

set grid ytics lt 1 lw 1 lc rgb "#bbbbbb"
set grid noxtics ytics

set bmargin 0
set tmargin 0
set rmargin 1
set lmargin at screen 0.05

set multiplot
#set xtics mirror
#----------Throughput-----------------
#
# This is the top graph
#
set size 1,0.5
set origin 0,0.53

set xrange[2:97]

set yrange[0:100]
set ytics 20 font "Helvetica, 14"

set ylabel "Max throughput (Mbps)" font "Helvetica, 14" offset 0,0
#set ytics ("0" 0, "" 1, "2" 2, "4" 4, "6" 6, "8" 8, "10" 10)

set noxtics
set key top horiz


plot \
	'max-thr' u ($1-4):2:(2)  	ti 'Libpaxos' 		with boxes fs solid 0.1 lt 1 lc rgb "black",\
	'max-thr' u ($1-2):3:(2)  	ti 'S-Paxos' 		with boxes fs pattern 1 lt 1 lc rgb "black",\
	'max-thr' u ($1+0):4:(2)		ti 'OpenReplica'	with boxes fs solid 1 lt 1 lc rgb "black"



#----------CPU-----------------
#
# This is the bottom graph
#
set origin 0,0.0

set yrange[0:100]
set ytics 20

set key top right
set key horiz

set ylabel "CPU at leader(%)" font "Helvetica, 14" offset 1.15,0

set xtics ("100 B" 12-2.5, "4 KB" 24-2.5, "100 KB" 36-2.5, "100 B" 52-2.5, "4 KB" 64-2.5, "100 KB" 76-2.5, "100 B" 92-7, "4 KB" 96-4)font "Helvetica, 14" offset 0.5,0


#set ytics ("0" 0, "" 100, "200" 200, "400" 400, "600" 600, "800" 800, "1000" 1000)


set xtics nomirror


set label 1 "Homogeneous-LAN" font "Helvetica, 14" offset 10,-2.5
set arrow 1 from 5,-12 to 40,-12 lw 3 lt 1 lc rgb "black" nohead
set arrow 4 from 5,-12 to 5,-8 lw 3 lt 1 lc rgb "black" nohead
set arrow 5 from 40,-12 to 40,-8 lw 3 lt 1 lc rgb "black" nohead

set label 2 "Heterogeneous-LAN" font "Helvetica, 14" offset 35,-2.5
set arrow 2 from 45,-12 to 80,-12 lw 3 lt 1 lc rgb "black" nohead
set arrow 6 from 45,-12 to 45,-8 lw 3 lt 1 lc rgb "black" nohead
set arrow 7 from 80,-12 to 80,-8 lw 3 lt 1 lc rgb "black" nohead

set label 3 "WAN" font "Helvetica, 14" offset 57,-2.5
set arrow 3 from 82,-12 to 97,-12 lw 3 lt 1 lc rgb "black" nohead
set arrow 8 from 82,-12 to 82,-8 lw 3 lt 1 lc rgb "black" nohead
set arrow 9 from 97,-12 to 97,-8 lw 3 lt 1 lc rgb "black" nohead



#set xlabel "Command size:10 bytes								c" font "Helvetica, 10" offset -20,0

plot \
	'max-cpu' u ($1-4):2:(2)  	notitle 	with boxes fs solid 0.1 lt 1 lc rgb "black",\
	'max-cpu' u ($1-2):3:(2)  	notitle 	with boxes fs pattern 1 lt 1 lc rgb "black",\
	'max-cpu' u ($1+0):4:(2)	notitle		with boxes fs solid 1 lt 1 lc rgb "black"




!pstopdf norm-tps.eps && rm norm-tps.eps


==> graph-collection/table/thr-data.txt <==
#	(2)SMR	(3)StgSMR	(4)D-W	(5)P-SMR

6	1	0.8		1.6		2.05			# 10-byteno-op
12	1	1.01	3.3		4.45		#		0.001 ms
18	1	0.98	6.86	8.04		# 		0.01 ms
24	1	0.98	7.92	7.96		#		0.10 ms
30	1	1		7.9		7.88

38	1	0.8	1.8	2.4		# 100-byte	no-op
44	1	1	2.3	4.3		#		0.001 ms
50	1	1	6.9	7.8		# 		0.01 ms
56	1	1	7.8	7.8		#		0.10 ms
62	1	1	7.9	7.9

70	1	0.7	1.1		1.1		# 1000-byte	no-op
76	1	1	1.3		1.4		#		0.001 ms
82	1	1	2.8		2.9		# 		0.01 ms
88	1	1	7.9		7.6		#		0.10 ms
94	1	1	7.95	7.95



